Control of Cross-Directional Systems using the Generalised Singular Value Decomposition

Diamond Light Source produces synchrotron radiation by accelerating electrons to relativistic speeds. In order to maximise the intensity of the radiation, vibrations of the electron beam are attenuated by a multi-input multi-output (MIMO) control system actuating hundreds of magnets at kilohertz rates. For future accelerator configurations, in which two separate arrays of magnets with different bandwidths are used in combination, standard accelerator control design methods based on the singular value decomposition (SVD) of the system gain matrix are not suitable. We therefore propose to use the generalised singular value decomposition (GSVD) to decouple a two-array cross-directional (CD) system into sets of two-input single-output (TISO) and single-input single-output (SISO) systems. We demonstrate that the two-array decomposition is linked to a single-array system, which is used to accommodate ill-conditioned systems and compensate for the non-orthogonality of the GSVD. The GSVD-based design is implemented and validated through real-world experiments at Diamond. Our approach provides a natural extension of single-array methods and has potential application in other CD systems, including paper making, steel rolling or battery manufacturing processes.

==> figures/gsvd_control-figure16_contourtmp0.dat <==
0.1 1.0e0 -5.676e0 -5.676e0
0.1 2.0e0 -6.1693e0 -6.1693e0
0.1 3.0e0 -6.6596e0 -6.6596e0
0.1 4.0e0 -7.4639e0 -7.4639e0
0.1 5.0e0 -6.8547e0 -6.8547e0
0.1 6.0e0 -7.4139e0 -7.4139e0
0.1 7.0e0 -7.5959e0 -7.5959e0
0.1 8.0e0 -7.4993e0 -7.4993e0
0.1 9.0e0 -8.0376e0 -8.0376e0
0.1 1.0e1 -7.7785e0 -7.7785e0
0.1 1.1e1 -8.1057e0 -8.1057e0
0.1 1.2e1 -7.9529e0 -7.9529e0
0.1 1.3e1 -8.1064e0 -8.1064e0
0.1 1.4e1 -8.1131e0 -8.1131e0
0.1 1.5e1 -8.2159e0 -8.2159e0
0.1 1.6e1 -8.1788e0 -8.1788e0
0.1 1.7e1 -8.1258e0 -8.1258e0
0.1 1.8e1 -8.2263e0 -8.2263e0
0.1 1.9e1 -8.1941e0 -8.1941e0
0.1 2.0e1 -8.1485e0 -8.1485e0
0.1 2.1e1 -7.9376e0 -7.9376e0
0.1 2.2e1 -7.9864e0 -7.9864e0
0.1 2.3e1 -8.3212e0 -8.3212e0
0.1 2.4e1 -8.144e0 -8.144e0
0.1 2.5e1 -8.2003e0 -8.2003e0
0.1 2.6e1 -8.2306e0 -8.2306e0
0.1 2.7e1 -8.3754e0 -8.3754e0
0.1 2.8e1 -7.9619e0 -7.9619e0
0.1 2.9e1 -7.8914e0 -7.8914e0
0.1 3.0e1 -8.2178e0 -8.2178e0
0.1 3.1e1 -8.0663e0 -8.0663e0
0.1 3.2e1 -8.0474e0 -8.0474e0
0.1 3.3e1 -8.301e0 -8.301e0
0.1 3.4e1 -7.9019e0 -7.9019e0
0.1 3.5e1 -7.878e0 -7.878e0
0.1 3.6e1 -7.7067e0 -7.7067e0
0.1 3.7e1 -7.891e0 -7.891e0
0.1 3.8e1 -7.7406e0 -7.7406e0
0.1 3.9e1 -7.7711e0 -7.7711e0
0.1 4.0e1 -7.6976e0 -7.6976e0
0.1 4.1e1 -7.6277e0 -7.6277e0
0.1 4.2e1 -7.5633e0 -7.5633e0
0.1 4.3e1 -7.5574e0 -7.5574e0
0.1 4.4e1 -7.4673e0 -7.4673e0
0.1 4.5e1 -7.533e0 -7.533e0
0.1 4.6e1 -7.6158e0 -7.6158e0
0.1 4.7e1 -7.4736e0 -7.4736e0
0.1 4.8e1 -7.3973e0 -7.3973e0
0.1 4.9e1 -6.9915e0 -6.9915e0
0.1 5.0e1 -6.8919e0 -6.8919e0
0.1 5.1e1 -6.9463e0 -6.9463e0
0.1 5.2e1 -6.8432e0 -6.8432e0
0.1 5.3e1 -6.9685e0 -6.9685e0
0.1 5.4e1 -6.7954e0 -6.7954e0
0.1 5.5e1 -6.5931e0 -6.5931e0
0.1 5.6e1 -6.6953e0 -6.6953e0
0.1 5.7e1 -6.5083e0 -6.5083e0
0.1 5.8e1 -6.6148e0 -6.6148e0
0.1 5.9e1 -6.5173e0 -6.5173e0
0.1 6.0e1 -6.3398e0 -6.3398e0
0.1 6.1e1 -6.5591e0 -6.5591e0
0.1 6.2e1 -6.2969e0 -6.2969e0
0.1 6.3e1 -6.3116e0 -6.3116e0
0.1 6.4e1 -6.1734e0 -6.1734e0
0.1 6.5e1 -6.1783e0 -6.1783e0
0.1 6.6e1 -6.1197e0 -6.1197e0
0.1 6.7e1 -6.1285e0 -6.1285e0
0.1 6.8e1 -6.1909e0 -6.1909e0
0.1 6.9e1 -6.261e0 -6.261e0
0.1 7.0e1 -6.3447e0 -6.3447e0
0.1 7.1e1 -5.9265e0 -5.9265e0
0.1 7.2e1 -5.837e0 -5.837e0
0.1 7.3e1 -5.4954e0 -5.4954e0
0.1 7.4e1 -5.2114e0 -5.2114e0
0.1 7.5e1 -5.3632e0 -5.3632e0
0.1 7.6e1 -5.3082e0 -5.3082e0
0.1 7.7e1 -5.2986e0 -5.2986e0
0.1 7.8e1 -5.3787e0 -5.3787e0
0.1 7.9e1 -5.2782e0 -5.2782e0
0.1 8.0e1 -5.3116e0 -5.3116e0
0.1 8.1e1 -5.1358e0 -5.1358e0
0.1 8.2e1 -5.2175e0 -5.2175e0
0.1 8.3e1 -5.2163e0 -5.2163e0
0.1 8.4e1 -5.248e0 -5.248e0
0.1 8.5e1 -5.1748e0 -5.1748e0
0.1 8.6e1 -5.2223e0 -5.2223e0
0.1 8.7e1 -5.1639e0 -5.1639e0
0.1 8.8e1 -5.0977e0 -5.0977e0
0.1 8.9e1 -5.1477e0 -5.1477e0
0.1 9.0e1 -5.0293e0 -5.0293e0
0.1 9.1e1 -5.2604e0 -5.2604e0
0.1 9.2e1 -5.3085e0 -5.3085e0
0.1 9.3e1 -5.1607e0 -5.1607e0
0.1 9.4e1 -4.6177e0 -4.6177e0
0.1 9.5e1 -4.7251e0 -4.7251e0
0.1 9.6e1 -4.0745e0 -4.0745e0
0.2 1.0e0 -5.1446e0 -5.1446e0
0.2 2.0e0 -6.175e0 -6.175e0
0.2 3.0e0 -6.4173e0 -6.4173e0
0.2 4.0e0 -6.9655e0 -6.9655e0
0.2 5.0e0 -6.7495e0 -6.7495e0
0.2 6.0e0 -7.1555e0 -7.1555e0
0.2 7.0e0 -7.2983e0 -7.2983e0
0.2 8.0e0 -7.1813e0 -7.1813e0
0.2 9.0e0 -7.7482e0 -7.7482e0
0.2 1.0e1 -7.6285e0 -7.6285e0
0.2 1.1e1 -7.8562e0 -7.8562e0
0.2 1.2e1 -7.6498e0 -7.6498e0
0.2 1.3e1 -7.9102e0 -7.9102e0
0.2 1.4e1 -7.8536e0 -7.8536e0
0.2 1.5e1 -8.0151e0 -8.0151e0
0.2 1.6e1 -7.9532e0 -7.9532e0
0.2 1.7e1 -7.8466e0 -7.8466e0
0.2 1.8e1 -7.8811e0 -7.8811e0
0.2 1.9e1 -7.879e0 -7.879e0
0.2 2.0e1 -8.1532e0 -8.1532e0
0.2 2.1e1 -7.8928e0 -7.8928e0
0.2 2.2e1 -7.786e0 -7.786e0
0.2 2.3e1 -8.0455e0 -8.0455e0
0.2 2.4e1 -7.8637e0 -7.8637e0
0.2 2.5e1 -8.0216e0 -8.0216e0
0.2 2.6e1 -7.9477e0 -7.9477e0
0.2 2.7e1 -8.0722e0 -8.0722e0
0.2 2.8e1 -7.8055e0 -7.8055e0
0.2 2.9e1 -7.6118e0 -7.6118e0
0.2 3.0e1 -7.9518e0 -7.9518e0
0.2 3.1e1 -7.8359e0 -7.8359e0
0.2 3.2e1 -7.8194e0 -7.8194e0
0.2 3.3e1 -7.8063e0 -7.8063e0
0.2 3.4e1 -7.8261e0 -7.8261e0
0.2 3.5e1 -7.7163e0 -7.7163e0
0.2 3.6e1 -7.1848e0 -7.1848e0
0.2 3.7e1 -7.6855e0 -7.6855e0
0.2 3.8e1 -7.7273e0 -7.7273e0
0.2 3.9e1 -7.6841e0 -7.6841e0
0.2 4.0e1 -7.5857e0 -7.5857e0
0.2 4.1e1 -7.4889e0 -7.4889e0
0.2 4.2e1 -7.1821e0 -7.1821e0
0.2 4.3e1 -7.2034e0 -7.2034e0
0.2 4.4e1 -7.1388e0 -7.1388e0
0.2 4.5e1 -7.2907e0 -7.2907e0
0.2 4.6e1 -7.357e0 -7.357e0
0.2 4.7e1 -7.2388e0 -7.2388e0
0.2 4.8e1 -7.3507e0 -7.3507e0
0.2 4.9e1 -6.8833e0 -6.8833e0
0.2 5.0e1 -6.7107e0 -6.7107e0
0.2 5.1e1 -6.761e0 -6.761e0
0.2 5.2e1 -6.6012e0 -6.6012e0
0.2 5.3e1 -6.7264e0 -6.7264e0
0.2 5.4e1 -6.7205e0 -6.7205e0
0.2 5.5e1 -6.3452e0 -6.3452e0
0.2 5.6e1 -6.4642e0 -6.4642e0
0.2 5.7e1 -6.445e0 -6.445e0
0.2 5.8e1 -6.4363e0 -6.4363e0
0.2 5.9e1 -6.5247e0 -6.5247e0
0.2 6.0e1 -6.2341e0 -6.2341e0
0.2 6.1e1 -6.4807e0 -6.4807e0
0.2 6.2e1 -6.2878e0 -6.2878e0
0.2 6.3e1 -6.1056e0 -6.1056e0
0.2 6.4e1 -6.1339e0 -6.1339e0
0.2 6.5e1 -6.0977e0 -6.0977e0
0.2 6.6e1 -6.0952e0 -6.0952e0
0.2 6.7e1 -6.096e0 -6.096e0
0.2 6.8e1 -6.1339e0 -6.1339e0
0.2 6.9e1 -5.9986e0 -5.9986e0
0.2 7.0e1 -5.9898e0 -5.9898e0
0.2 7.1e1 -5.798e0 -5.798e0
0.2 7.2e1 -5.811e0 -5.811e0
0.2 7.3e1 -5.0953e0 -5.0953e0
0.2 7.4e1 -5.0047e0 -5.0047e0
0.2 7.5e1 -5.0792e0 -5.0792e0
0.2 7.6e1 -5.044e0 -5.044e0
0.2 7.7e1 -5.2942e0 -5.2942e0
0.2 7.8e1 -5.2075e0 -5.2075e0
0.2 7.9e1 -5.1209e0 -5.1209e0
0.2 8.0e1 -5.1063e0 -5.1063e0
0.2 8.1e1 -5.1126e0 -5.1126e0
0.2 8.2e1 -5.1198e0 -5.1198e0
0.2 8.3e1 -5.1137e0 -5.1137e0
0.2 8.4e1 -5.0361e0 -5.0361e0
0.2 8.5e1 -4.8524e0 -4.8524e0
0.2 8.6e1 -5.2061e0 -5.2061e0
0.2 8.7e1 -4.9247e0 -4.9247e0
0.2 8.8e1 -5.0452e0 -5.0452e0
0.2 8.9e1 -4.9319e0 -4.9319e0
0.2 9.0e1 -4.8923e0 -4.8923e0
0.2 9.1e1 -5.0672e0 -5.0672e0
0.2 9.2e1 -5.1748e0 -5.1748e0
0.2 9.3e1 -5.174e0 -5.174e0
0.2 9.4e1 -4.4521e0 -4.4521e0
0.2 9.5e1 -4.6621e0 -4.6621e0
0.2 9.6e1 -4.1387e0 -4.1387e0
0.3 1.0e0 -4.8476e0 -4.8476e0
0.3 2.0e0 -5.8054e0 -5.8054e0
0.3 3.0e0 -6.2272e0 -6.2272e0
0.3 4.0e0 -6.5867e0 -6.5867e0
0.3 5.0e0 -6.5639e0 -6.5639e0
0.3 6.0e0 -6.7939e0 -6.7939e0
0.3 7.0e0 -7.0655e0 -7.0655e0
0.3 8.0e0 -7.139e0 -7.139e0
0.3 9.0e0 -7.3002e0 -7.3002e0
0.3 1.0e1 -7.3041e0 -7.3041e0
0.3 1.1e1 -7.5562e0 -7.5562e0
0.3 1.2e1 -7.3514e0 -7.3514e0
0.3 1.3e1 -7.5686e0 -7.5686e0
0.3 1.4e1 -7.7094e0 -7.7094e0
0.3 1.5e1 -7.7135e0 -7.7135e0
0.3 1.6e1 -7.6781e0 -7.6781e0
0.3 1.7e1 -7.6057e0 -7.6057e0
0.3 1.8e1 -7.7178e0 -7.7178e0
0.3 1.9e1 -7.6819e0 -7.6819e0
0.3 2.0e1 -7.8497e0 -7.8497e0
0.3 2.1e1 -7.7465e0 -7.7465e0
0.3 2.2e1 -7.5407e0 -7.5407e0
0.3 2.3e1 -7.7969e0 -7.7969e0
0.3 2.4e1 -7.704e0 -7.704e0
0.3 2.5e1 -7.7144e0 -7.7144e0
0.3 2.6e1 -7.5973e0 -7.5973e0
0.3 2.7e1 -7.7467e0 -7.7467e0
0.3 2.8e1 -7.5113e0 -7.5113e0
0.3 2.9e1 -7.3481e0 -7.3481e0
0.3 3.0e1 -7.7078e0 -7.7078e0
0.3 3.1e1 -7.6615e0 -7.6615e0
0.3 3.2e1 -7.5531e0 -7.5531e0
0.3 3.3e1 -7.7131e0 -7.7131e0
0.3 3.4e1 -7.5435e0 -7.5435e0
0.3 3.5e1 -7.5142e0 -7.5142e0
0.3 3.6e1 -7.1918e0 -7.1918e0
0.3 3.7e1 -7.5351e0 -7.5351e0
0.3 3.8e1 -7.5027e0 -7.5027e0
0.3 3.9e1 -7.512e0 -7.512e0
0.3 4.0e1 -7.3242e0 -7.3242e0
0.3 4.1e1 -7.3967e0 -7.3967e0
0.3 4.2e1 -7.1946e0 -7.1946e0
0.3 4.3e1 -7.1092e0 -7.1092e0
0.3 4.4e1 -7.0599e0 -7.0599e0
0.3 4.5e1 -7.1492e0 -7.1492e0
0.3 4.6e1 -7.1224e0 -7.1224e0
0.3 4.7e1 -7.1465e0 -7.1465e0
0.3 4.8e1 -7.0042e0 -7.0042e0
0.3 4.9e1 -6.5996e0 -6.5996e0
0.3 5.0e1 -6.6232e0 -6.6232e0
0.3 5.1e1 -6.6233e0 -6.6233e0
0.3 5.2e1 -6.4555e0 -6.4555e0
0.3 5.3e1 -6.6022e0 -6.6022e0
0.3 5.4e1 -6.4383e0 -6.4383e0
0.3 5.5e1 -6.0619e0 -6.0619e0
0.3 5.6e1 -6.2913e0 -6.2913e0
0.3 5.7e1 -6.2589e0 -6.2589e0
0.3 5.8e1 -6.2125e0 -6.2125e0
0.3 5.9e1 -6.2691e0 -6.2691e0
0.3 6.0e1 -6.0404e0 -6.0404e0
0.3 6.1e1 -6.2166e0 -6.2166e0
0.3 6.2e1 -5.9912e0 -5.9912e0
0.3 6.3e1 -6.0219e0 -6.0219e0
0.3 6.4e1 -6.0042e0 -6.0042e0
0.3 6.5e1 -5.9612e0 -5.9612e0
0.3 6.6e1 -5.7493e0 -5.7493e0
0.3 6.7e1 -5.8755e0 -5.8755e0
0.3 6.8e1 -5.9438e0 -5.9438e0
0.3 6.9e1 -5.8482e0 -5.8482e0
0.3 7.0e1 -5.8412e0 -5.8412e0
0.3 7.1e1 -5.6221e0 -5.6221e0
0.3 7.2e1 -5.3718e0 -5.3718e0
0.3 7.3e1 -5.0714e0 -5.0714e0
0.3 7.4e1 -4.8955e0 -4.8955e0
0.3 7.5e1 -5.0636e0 -5.0636e0
0.3 7.6e1 -5.0168e0 -5.0168e0
0.3 7.7e1 -5.0613e0 -5.0613e0
0.3 7.8e1 -5.0292e0 -5.0292e0
0.3 7.9e1 -5.0186e0 -5.0186e0
0.3 8.0e1 -4.9274e0 -4.9274e0
0.3 8.1e1 -4.9872e0 -4.9872e0
0.3 8.2e1 -4.9511e0 -4.9511e0
0.3 8.3e1 -4.9751e0 -4.9751e0
0.3 8.4e1 -4.9205e0 -4.9205e0
0.3 8.5e1 -4.7746e0 -4.7746e0
0.3 8.6e1 -4.8913e0 -4.8913e0
0.3 8.7e1 -4.7729e0 -4.7729e0
0.3 8.8e1 -4.9255e0 -4.9255e0
0.3 8.9e1 -5.0376e0 -5.0376e0
0.3 9.0e1 -4.8173e0 -4.8173e0
0.3 9.1e1 -4.93e0 -4.93e0
0.3 9.2e1 -4.9757e0 -4.9757e0
0.3 9.3e1 -4.9024e0 -4.9024e0
0.3 9.4e1 -4.2921e0 -4.2921e0
0.3 9.5e1 -4.4335e0 -4.4335e0
0.3 9.6e1 -3.999e0 -3.999e0
0.4 1.0e0 -4.4979e0 -4.4979e0
0.4 2.0e0 -5.5296e0 -5.5296e0
0.4 3.0e0 -5.8954e0 -5.8954e0
0.4 4.0e0 -6.5218e0 -6.5218e0
0.4 5.0e0 -6.5383e0 -6.5383e0
0.4 6.0e0 -6.5058e0 -6.5058e0
0.4 7.0e0 -6.7306e0 -6.7306e0
0.4 8.0e0 -6.8688e0 -6.8688e0
0.4 9.0e0 -6.8737e0 -6.8737e0
0.4 1.0e1 -7.0674e0 -7.0674e0
0.4 1.1e1 -7.072e0 -7.072e0
0.4 1.2e1 -7.1886e0 -7.1886e0
0.4 1.3e1 -7.4894e0 -7.4894e0
0.4 1.4e1 -7.4195e0 -7.4195e0
0.4 1.5e1 -7.5898e0 -7.5898e0
0.4 1.6e1 -7.5574e0 -7.5574e0
0.4 1.7e1 -7.4703e0 -7.4703e0
0.4 1.8e1 -7.5568e0 -7.5568e0
0.4 1.9e1 -7.5221e0 -7.5221e0
0.4 2.0e1 -7.573e0 -7.573e0
0.4 2.1e1 -7.6927e0 -7.6927e0
0.4 2.2e1 -7.4691e0 -7.4691e0
0.4 2.3e1 -7.6792e0 -7.6792e0
0.4 2.4e1 -7.4585e0 -7.4585e0
0.4 2.5e1 -7.5126e0 -7.5126e0
0.4 2.6e1 -7.6739e0 -7.6739e0
0.4 2.7e1 -7.6485e0 -7.6485e0
0.4 2.8e1 -7.3314e0 -7.3314e0
0.4 2.9e1 -7.2994e0 -7.2994e0
0.4 3.0e1 -7.6415e0 -7.6415e0
0.4 3.1e1 -7.5529e0 -7.5529e0
0.4 3.2e1 -7.5877e0 -7.5877e0
0.4 3.3e1 -7.554e0 -7.554e0
0.4 3.4e1 -7.5185e0 -7.5185e0
0.4 3.5e1 -7.464e0 -7.464e0
0.4 3.6e1 -7.0325e0 -7.0325e0
0.4 3.7e1 -7.3268e0 -7.3268e0
0.4 3.8e1 -7.2991e0 -7.2991e0
0.4 3.9e1 -7.3536e0 -7.3536e0
0.4 4.0e1 -7.3058e0 -7.3058e0
0.4 4.1e1 -7.3648e0 -7.3648e0
0.4 4.2e1 -7.1178e0 -7.1178e0
0.4 4.3e1 -6.9478e0 -6.9478e0
0.4 4.4e1 -6.9149e0 -6.9149e0
0.4 4.5e1 -7.0269e0 -7.0269e0
0.4 4.6e1 -7.1202e0 -7.1202e0
0.4 4.7e1 -7.0192e0 -7.0192e0
0.4 4.8e1 -7.0381e0 -7.0381e0
0.4 4.9e1 -6.622e0 -6.622e0
0.4 5.0e1 -6.5673e0 -6.5673e0
0.4 5.1e1 -6.5098e0 -6.5098e0
0.4 5.2e1 -6.4604e0 -6.4604e0
0.4 5.3e1 -6.47e0 -6.47e0
0.4 5.4e1 -6.4017e0 -6.4017e0
0.4 5.5e1 -6.2452e0 -6.2452e0
0.4 5.6e1 -6.2221e0 -6.2221e0
0.4 5.7e1 -6.3026e0 -6.3026e0
0.4 5.8e1 -6.1131e0 -6.1131e0
0.4 5.9e1 -6.1585e0 -6.1585e0
0.4 6.0e1 -5.9571e0 -5.9571e0
0.4 6.1e1 -6.027e0 -6.027e0
0.4 6.2e1 -5.9578e0 -5.9578e0
0.4 6.3e1 -5.9401e0 -5.9401e0
0.4 6.4e1 -5.9348e0 -5.9348e0
0.4 6.5e1 -5.8712e0 -5.8712e0
0.4 6.6e1 -5.7705e0 -5.7705e0
0.4 6.7e1 -5.7719e0 -5.7719e0
0.4 6.8e1 -5.9554e0 -5.9554e0
0.4 6.9e1 -5.819e0 -5.819e0
0.4 7.0e1 -5.7836e0 -5.7836e0
0.4 7.1e1 -5.5403e0 -5.5403e0
0.4 7.2e1 -5.3353e0 -5.3353e0
0.4 7.3e1 -4.9683e0 -4.9683e0
0.4 7.4e1 -4.8581e0 -4.8581e0
0.4 7.5e1 -4.9176e0 -4.9176e0
0.4 7.6e1 -4.7973e0 -4.7973e0
0.4 7.7e1 -4.9777e0 -4.9777e0
0.4 7.8e1 -4.9461e0 -4.9461e0
0.4 7.9e1 -4.8501e0 -4.8501e0
0.4 8.0e1 -4.8565e0 -4.8565e0
0.4 8.1e1 -4.8847e0 -4.8847e0
0.4 8.2e1 -4.646e0 -4.646e0
0.4 8.3e1 -4.913e0 -4.913e0
0.4 8.4e1 -4.8274e0 -4.8274e0
0.4 8.5e1 -4.6026e0 -4.6026e0
0.4 8.6e1 -4.8319e0 -4.8319e0
0.4 8.7e1 -4.8211e0 -4.8211e0
0.4 8.8e1 -4.7472e0 -4.7472e0
0.4 8.9e1 -4.7993e0 -4.7993e0
0.4 9.0e1 -4.7164e0 -4.7164e0
0.4 9.1e1 -4.8025e0 -4.8025e0
0.4 9.2e1 -4.8563e0 -4.8563e0
0.4 9.3e1 -4.8336e0 -4.8336e0
0.4 9.4e1 -4.2375e0 -4.2375e0
0.4 9.5e1 -4.4903e0 -4.4903e0
0.4 9.6e1 -3.9923e0 -3.9923e0
0.5 1.0e0 -4.3938e0 -4.3938e0
0.5 2.0e0 -5.5314e0 -5.5314e0
0.5 3.0e0 -5.7957e0 -5.7957e0
0.5 4.0e0 -6.315e0 -6.315e0
0.5 5.0e0 -6.331e0 -6.331e0
0.5 6.0e0 -6.5351e0 -6.5351e0
0.5 7.0e0 -6.7521e0 -6.7521e0
0.5 8.0e0 -6.836e0 -6.836e0
0.5 9.0e0 -6.8227e0 -6.8227e0
0.5 1.0e1 -7.0214e0 -7.0214e0
0.5 1.1e1 -7.2387e0 -7.2387e0
0.5 1.2e1 -7.1267e0 -7.1267e0
0.5 1.3e1 -7.3554e0 -7.3554e0
0.5 1.4e1 -7.546e0 -7.546e0
0.5 1.5e1 -7.4426e0 -7.4426e0
0.5 1.6e1 -7.4952e0 -7.4952e0
0.5 1.7e1 -7.2908e0 -7.2908e0
0.5 1.8e1 -7.5141e0 -7.5141e0
0.5 1.9e1 -7.4718e0 -7.4718e0
0.5 2.0e1 -7.4279e0 -7.4279e0
0.5 2.1e1 -7.4186e0 -7.4186e0
0.5 2.2e1 -7.5421e0 -7.5421e0
0.5 2.3e1 -7.6607e0 -7.6607e0
0.5 2.4e1 -7.4259e0 -7.4259e0
0.5 2.5e1 -7.49e0 -7.49e0
0.5 2.6e1 -7.5659e0 -7.5659e0
0.5 2.7e1 -7.5892e0 -7.5892e0
0.5 2.8e1 -7.2424e0 -7.2424e0
0.5 2.9e1 -7.2045e0 -7.2045e0
0.5 3.0e1 -7.5919e0 -7.5919e0
0.5 3.1e1 -7.4622e0 -7.4622e0
0.5 3.2e1 -7.4321e0 -7.4321e0
0.5 3.3e1 -7.5499e0 -7.5499e0
0.5 3.4e1 -7.4351e0 -7.4351e0
0.5 3.5e1 -7.3888e0 -7.3888e0
0.5 3.6e1 -7.1375e0 -7.1375e0
0.5 3.7e1 -7.2985e0 -7.2985e0
0.5 3.8e1 -7.2269e0 -7.2269e0
0.5 3.9e1 -7.2592e0 -7.2592e0
0.5 4.0e1 -7.1784e0 -7.1784e0
0.5 4.1e1 -7.2719e0 -7.2719e0
0.5 4.2e1 -7.088e0 -7.088e0
0.5 4.3e1 -7.0057e0 -7.0057e0
0.5 4.4e1 -6.9396e0 -6.9396e0
0.5 4.5e1 -7.001e0 -7.001e0
0.5 4.6e1 -7.049e0 -7.049e0
0.5 4.7e1 -6.8778e0 -6.8778e0
0.5 4.8e1 -6.9105e0 -6.9105e0
0.5 4.9e1 -6.487e0 -6.487e0
0.5 5.0e1 -6.4195e0 -6.4195e0
0.5 5.1e1 -6.3557e0 -6.3557e0
0.5 5.2e1 -6.4322e0 -6.4322e0
0.5 5.3e1 -6.3808e0 -6.3808e0
0.5 5.4e1 -6.2533e0 -6.2533e0
0.5 5.5e1 -6.0987e0 -6.0987e0
0.5 5.6e1 -6.29e0 -6.29e0
0.5 5.7e1 -6.1631e0 -6.1631e0
0.5 5.8e1 -6.1194e0 -6.1194e0
0.5 5.9e1 -6.1553e0 -6.1553e0
0.5 6.0e1 -5.8372e0 -5.8372e0
0.5 6.1e1 -6.0122e0 -6.0122e0
0.5 6.2e1 -5.9502e0 -5.9502e0
0.5 6.3e1 -5.9831e0 -5.9831e0
0.5 6.4e1 -5.9006e0 -5.9006e0
0.5 6.5e1 -5.6889e0 -5.6889e0
0.5 6.6e1 -5.8678e0 -5.8678e0
0.5 6.7e1 -5.5974e0 -5.5974e0
0.5 6.8e1 -5.7911e0 -5.7911e0
0.5 6.9e1 -5.7914e0 -5.7914e0
0.5 7.0e1 -5.597e0 -5.597e0
0.5 7.1e1 -5.4798e0 -5.4798e0
0.5 7.2e1 -5.2792e0 -5.2792e0
0.5 7.3e1 -5.0139e0 -5.0139e0
0.5 7.4e1 -4.7544e0 -4.7544e0
0.5 7.5e1 -4.8647e0 -4.8647e0
0.5 7.6e1 -4.7793e0 -4.7793e0
0.5 7.7e1 -4.8119e0 -4.8119e0
0.5 7.8e1 -4.8887e0 -4.8887e0
0.5 7.9e1 -4.8437e0 -4.8437e0
0.5 8.0e1 -4.8425e0 -4.8425e0
0.5 8.1e1 -4.7956e0 -4.7956e0
0.5 8.2e1 -4.6475e0 -4.6475e0
0.5 8.3e1 -4.8162e0 -4.8162e0
0.5 8.4e1 -4.8727e0 -4.8727e0
0.5 8.5e1 -4.6898e0 -4.6898e0
0.5 8.6e1 -4.7844e0 -4.7844e0
0.5 8.7e1 -4.6049e0 -4.6049e0
0.5 8.8e1 -4.7684e0 -4.7684e0
0.5 8.9e1 -4.7942e0 -4.7942e0
0.5 9.0e1 -4.7345e0 -4.7345e0
0.5 9.1e1 -4.7458e0 -4.7458e0
0.5 9.2e1 -4.7391e0 -4.7391e0
0.5 9.3e1 -4.6376e0 -4.6376e0
0.5 9.4e1 -4.2053e0 -4.2053e0
0.5 9.5e1 -4.4228e0 -4.4228e0
0.5 9.6e1 -4.0419e0 -4.0419e0
0.6 1.0e0 -4.2779e0 -4.2779e0
0.6 2.0e0 -5.52e0 -5.52e0
0.6 3.0e0 -5.575e0 -5.575e0
0.6 4.0e0 -6.0912e0 -6.0912e0
0.6 5.0e0 -6.2307e0 -6.2307e0
0.6 6.0e0 -6.5181e0 -6.5181e0
0.6 7.0e0 -6.6487e0 -6.6487e0
0.6 8.0e0 -6.6355e0 -6.6355e0
0.6 9.0e0 -6.6213e0 -6.6213e0
0.6 1.0e1 -6.9022e0 -6.9022e0
0.6 1.1e1 -6.9721e0 -6.9721e0
0.6 1.2e1 -7.113e0 -7.113e0
0.6 1.3e1 -7.1344e0 -7.1344e0
0.6 1.4e1 -7.2022e0 -7.2022e0
0.6 1.5e1 -7.2209e0 -7.2209e0
0.6 1.6e1 -7.5266e0 -7.5266e0
0.6 1.7e1 -7.1318e0 -7.1318e0
0.6 1.8e1 -7.3564e0 -7.3564e0
0.6 1.9e1 -7.2267e0 -7.2267e0
0.6 2.0e1 -7.3655e0 -7.3655e0
0.6 2.1e1 -7.4344e0 -7.4344e0
0.6 2.2e1 -7.399e0 -7.399e0
0.6 2.3e1 -7.4288e0 -7.4288e0
0.6 2.4e1 -7.2192e0 -7.2192e0
0.6 2.5e1 -7.4321e0 -7.4321e0
0.6 2.6e1 -7.4869e0 -7.4869e0
0.6 2.7e1 -7.4316e0 -7.4316e0
0.6 2.8e1 -7.0532e0 -7.0532e0
0.6 2.9e1 -7.0076e0 -7.0076e0
0.6 3.0e1 -7.2691e0 -7.2691e0
0.6 3.1e1 -7.1567e0 -7.1567e0
0.6 3.2e1 -7.4457e0 -7.4457e0
0.6 3.3e1 -7.3552e0 -7.3552e0
0.6 3.4e1 -7.4247e0 -7.4247e0
0.6 3.5e1 -7.2254e0 -7.2254e0
0.6 3.6e1 -7.1847e0 -7.1847e0
0.6 3.7e1 -7.2024e0 -7.2024e0
0.6 3.8e1 -7.2212e0 -7.2212e0
0.6 3.9e1 -7.185e0 -7.185e0
0.6 4.0e1 -7.0339e0 -7.0339e0
0.6 4.1e1 -7.0499e0 -7.0499e0
0.6 4.2e1 -7.0946e0 -7.0946e0
0.6 4.3e1 -7.0014e0 -7.0014e0
0.6 4.4e1 -6.9472e0 -6.9472e0
0.6 4.5e1 -6.9286e0 -6.9286e0
0.6 4.6e1 -7.0096e0 -7.0096e0
0.6 4.7e1 -6.7841e0 -6.7841e0
0.6 4.8e1 -6.8268e0 -6.8268e0
0.6 4.9e1 -6.3611e0 -6.3611e0
0.6 5.0e1 -6.3092e0 -6.3092e0
0.6 5.1e1 -6.2174e0 -6.2174e0
0.6 5.2e1 -6.279e0 -6.279e0
0.6 5.3e1 -6.3051e0 -6.3051e0
0.6 5.4e1 -6.1513e0 -6.1513e0
0.6 5.5e1 -6.106e0 -6.106e0
0.6 5.6e1 -6.2332e0 -6.2332e0
0.6 5.7e1 -5.991e0 -5.991e0
0.6 5.8e1 -5.972e0 -5.972e0
0.6 5.9e1 -5.9329e0 -5.9329e0
0.6 6.0e1 -5.8265e0 -5.8265e0
0.6 6.1e1 -5.8778e0 -5.8778e0
0.6 6.2e1 -5.816e0 -5.816e0
0.6 6.3e1 -5.8857e0 -5.8857e0
0.6 6.4e1 -5.7667e0 -5.7667e0
0.6 6.5e1 -5.709e0 -5.709e0
0.6 6.6e1 -5.6923e0 -5.6923e0
0.6 6.7e1 -5.6773e0 -5.6773e0
0.6 6.8e1 -5.7339e0 -5.7339e0
0.6 6.9e1 -5.6944e0 -5.6944e0
0.6 7.0e1 -5.5796e0 -5.5796e0
0.6 7.1e1 -5.3253e0 -5.3253e0
0.6 7.2e1 -5.2732e0 -5.2732e0
0.6 7.3e1 -5.0011e0 -5.0011e0
0.6 7.4e1 -4.7299e0 -4.7299e0
0.6 7.5e1 -4.8072e0 -4.8072e0
0.6 7.6e1 -4.8395e0 -4.8395e0
0.6 7.7e1 -4.7974e0 -4.7974e0
0.6 7.8e1 -4.6533e0 -4.6533e0
0.6 7.9e1 -4.6509e0 -4.6509e0
0.6 8.0e1 -4.7015e0 -4.7015e0
0.6 8.1e1 -4.6329e0 -4.6329e0
0.6 8.2e1 -4.67e0 -4.67e0
0.6 8.3e1 -4.6866e0 -4.6866e0
0.6 8.4e1 -4.7049e0 -4.7049e0
0.6 8.5e1 -4.7617e0 -4.7617e0
0.6 8.6e1 -4.8105e0 -4.8105e0
0.6 8.7e1 -4.59e0 -4.59e0
0.6 8.8e1 -4.7519e0 -4.7519e0
0.6 8.9e1 -4.6685e0 -4.6685e0
0.6 9.0e1 -4.6529e0 -4.6529e0
0.6 9.1e1 -4.6705e0 -4.6705e0
0.6 9.2e1 -4.6965e0 -4.6965e0
0.6 9.3e1 -4.6807e0 -4.6807e0
0.6 9.4e1 -4.2139e0 -4.2139e0
0.6 9.5e1 -4.3259e0 -4.3259e0
0.6 9.6e1 -4.1157e0 -4.1157e0
0.7 1.0e0 -4.3621e0 -4.3621e0
0.7 2.0e0 -5.4776e0 -5.4776e0
0.7 3.0e0 -5.7692e0 -5.7692e0
0.7 4.0e0 -6.0338e0 -6.0338e0
0.7 5.0e0 -6.3187e0 -6.3187e0
0.7 6.0e0 -6.5319e0 -6.5319e0
0.7 7.0e0 -6.5433e0 -6.5433e0
0.7 8.0e0 -6.5678e0 -6.5678e0
0.7 9.0e0 -6.7362e0 -6.7362e0
0.7 1.0e1 -6.8187e0 -6.8187e0
0.7 1.1e1 -7.0335e0 -7.0335e0
0.7 1.2e1 -7.0889e0 -7.0889e0
0.7 1.3e1 -7.2996e0 -7.2996e0
0.7 1.4e1 -7.3318e0 -7.3318e0
0.7 1.5e1 -7.351e0 -7.351e0
0.7 1.6e1 -7.5258e0 -7.5258e0
0.7 1.7e1 -7.1737e0 -7.1737e0
0.7 1.8e1 -7.2427e0 -7.2427e0
0.7 1.9e1 -7.3852e0 -7.3852e0
0.7 2.0e1 -7.4168e0 -7.4168e0
0.7 2.1e1 -7.2771e0 -7.2771e0
0.7 2.2e1 -7.3541e0 -7.3541e0
0.7 2.3e1 -7.4054e0 -7.4054e0
0.7 2.4e1 -7.2313e0 -7.2313e0
0.7 2.5e1 -7.392e0 -7.392e0
0.7 2.6e1 -7.4507e0 -7.4507e0
0.7 2.7e1 -7.3828e0 -7.3828e0
0.7 2.8e1 -7.2106e0 -7.2106e0
0.7 2.9e1 -7.1337e0 -7.1337e0
0.7 3.0e1 -7.3454e0 -7.3454e0
0.7 3.1e1 -7.3745e0 -7.3745e0
0.7 3.2e1 -7.3279e0 -7.3279e0
0.7 3.3e1 -7.379e0 -7.379e0
0.7 3.4e1 -7.2218e0 -7.2218e0
0.7 3.5e1 -7.0495e0 -7.0495e0
0.7 3.6e1 -7.2449e0 -7.2449e0
0.7 3.7e1 -7.072e0 -7.072e0
0.7 3.8e1 -7.2301e0 -7.2301e0
0.7 3.9e1 -7.1087e0 -7.1087e0
0.7 4.0e1 -7.1096e0 -7.1096e0
0.7 4.1e1 -7.1242e0 -7.1242e0
0.7 4.2e1 -6.9721e0 -6.9721e0
0.7 4.3e1 -7.0328e0 -7.0328e0
0.7 4.4e1 -6.9283e0 -6.9283e0
0.7 4.5e1 -6.7922e0 -6.7922e0
0.7 4.6e1 -6.8874e0 -6.8874e0
0.7 4.7e1 -6.6796e0 -6.6796e0
0.7 4.8e1 -6.7307e0 -6.7307e0
0.7 4.9e1 -6.4028e0 -6.4028e0
0.7 5.0e1 -6.3287e0 -6.3287e0
0.7 5.1e1 -6.3256e0 -6.3256e0
0.7 5.2e1 -6.1269e0 -6.1269e0
0.7 5.3e1 -6.293e0 -6.293e0
0.7 5.4e1 -6.187e0 -6.187e0
0.7 5.5e1 -6.0158e0 -6.0158e0
0.7 5.6e1 -6.0172e0 -6.0172e0
0.7 5.7e1 -5.9979e0 -5.9979e0
0.7 5.8e1 -5.9115e0 -5.9115e0
0.7 5.9e1 -6.0374e0 -6.0374e0
0.7 6.0e1 -5.6858e0 -5.6858e0
0.7 6.1e1 -5.9103e0 -5.9103e0
0.7 6.2e1 -5.77e0 -5.77e0
0.7 6.3e1 -5.717e0 -5.717e0
0.7 6.4e1 -5.7414e0 -5.7414e0
0.7 6.5e1 -5.6081e0 -5.6081e0
0.7 6.6e1 -5.6701e0 -5.6701e0
0.7 6.7e1 -5.641e0 -5.641e0
0.7 6.8e1 -5.64e0 -5.64e0
0.7 6.9e1 -5.5818e0 -5.5818e0
0.7 7.0e1 -5.4416e0 -5.4416e0
0.7 7.1e1 -5.2595e0 -5.2595e0
0.7 7.2e1 -5.1897e0 -5.1897e0
0.7 7.3e1 -5.0966e0 -5.0966e0
0.7 7.4e1 -4.6392e0 -4.6392e0
0.7 7.5e1 -4.8548e0 -4.8548e0
0.7 7.6e1 -4.5906e0 -4.5906e0
0.7 7.7e1 -4.7991e0 -4.7991e0
0.7 7.8e1 -4.8528e0 -4.8528e0
0.7 7.9e1 -4.6126e0 -4.6126e0
0.7 8.0e1 -4.6906e0 -4.6906e0
0.7 8.1e1 -4.7367e0 -4.7367e0
0.7 8.2e1 -4.5367e0 -4.5367e0
0.7 8.3e1 -4.6209e0 -4.6209e0
0.7 8.4e1 -4.7902e0 -4.7902e0
0.7 8.5e1 -4.7035e0 -4.7035e0
0.7 8.6e1 -4.7012e0 -4.7012e0
0.7 8.7e1 -4.6224e0 -4.6224e0
0.7 8.8e1 -4.4982e0 -4.4982e0
0.7 8.9e1 -4.5823e0 -4.5823e0
0.7 9.0e1 -4.6011e0 -4.6011e0
0.7 9.1e1 -4.5488e0 -4.5488e0
0.7 9.2e1 -4.6569e0 -4.6569e0
0.7 9.3e1 -4.5476e0 -4.5476e0
0.7 9.4e1 -4.0537e0 -4.0537e0
0.7 9.5e1 -4.2992e0 -4.2992e0
0.7 9.6e1 -4.1422e0 -4.1422e0
0.8 1.0e0 -4.1315e0 -4.1315e0
0.8 2.0e0 -5.2922e0 -5.2922e0
0.8 3.0e0 -5.5816e0 -5.5816e0
0.8 4.0e0 -5.9882e0 -5.9882e0
0.8 5.0e0 -6.0677e0 -6.0677e0
0.8 6.0e0 -6.2445e0 -6.2445e0
0.8 7.0e0 -6.4517e0 -6.4517e0
0.8 8.0e0 -6.5445e0 -6.5445e0
0.8 9.0e0 -6.7997e0 -6.7997e0
0.8 1.0e1 -6.5903e0 -6.5903e0
0.8 1.1e1 -6.8773e0 -6.8773e0
0.8 1.2e1 -6.9251e0 -6.9251e0
0.8 1.3e1 -6.9869e0 -6.9869e0
0.8 1.4e1 -7.1656e0 -7.1656e0
0.8 1.5e1 -7.3352e0 -7.3352e0
0.8 1.6e1 -7.3829e0 -7.3829e0
0.8 1.7e1 -7.3612e0 -7.3612e0
0.8 1.8e1 -7.3233e0 -7.3233e0
0.8 1.9e1 -7.2909e0 -7.2909e0
0.8 2.0e1 -7.2716e0 -7.2716e0
0.8 2.1e1 -7.2232e0 -7.2232e0
0.8 2.2e1 -7.3179e0 -7.3179e0
0.8 2.3e1 -7.3197e0 -7.3197e0
0.8 2.4e1 -7.0946e0 -7.0946e0
0.8 2.5e1 -7.3709e0 -7.3709e0
0.8 2.6e1 -7.374e0 -7.374e0
0.8 2.7e1 -7.3177e0 -7.3177e0
0.8 2.8e1 -7.1532e0 -7.1532e0
0.8 2.9e1 -7.0331e0 -7.0331e0
0.8 3.0e1 -7.326e0 -7.326e0
0.8 3.1e1 -7.2092e0 -7.2092e0
0.8 3.2e1 -7.2589e0 -7.2589e0
0.8 3.3e1 -7.3656e0 -7.3656e0
0.8 3.4e1 -7.1101e0 -7.1101e0
0.8 3.5e1 -7.1282e0 -7.1282e0
0.8 3.6e1 -7.3214e0 -7.3214e0
0.8 3.7e1 -7.0816e0 -7.0816e0
0.8 3.8e1 -7.1116e0 -7.1116e0
0.8 3.9e1 -7.045e0 -7.045e0
0.8 4.0e1 -6.9544e0 -6.9544e0
0.8 4.1e1 -6.9931e0 -6.9931e0
0.8 4.2e1 -6.8645e0 -6.8645e0
0.8 4.3e1 -6.8287e0 -6.8287e0
0.8 4.4e1 -6.734e0 -6.734e0
0.8 4.5e1 -6.8647e0 -6.8647e0
0.8 4.6e1 -6.831e0 -6.831e0
0.8 4.7e1 -6.7503e0 -6.7503e0
0.8 4.8e1 -6.7308e0 -6.7308e0
0.8 4.9e1 -6.316e0 -6.316e0
0.8 5.0e1 -6.2263e0 -6.2263e0
0.8 5.1e1 -6.1505e0 -6.1505e0
0.8 5.2e1 -6.0832e0 -6.0832e0
0.8 5.3e1 -6.1472e0 -6.1472e0
0.8 5.4e1 -6.1446e0 -6.1446e0
0.8 5.5e1 -6.0044e0 -6.0044e0
0.8 5.6e1 -6.1493e0 -6.1493e0
0.8 5.7e1 -5.9297e0 -5.9297e0
0.8 5.8e1 -5.8714e0 -5.8714e0
0.8 5.9e1 -5.7599e0 -5.7599e0
0.8 6.0e1 -5.6231e0 -5.6231e0
0.8 6.1e1 -5.7573e0 -5.7573e0
0.8 6.2e1 -5.7144e0 -5.7144e0
0.8 6.3e1 -5.5351e0 -5.5351e0
0.8 6.4e1 -5.6486e0 -5.6486e0
0.8 6.5e1 -5.6123e0 -5.6123e0
0.8 6.6e1 -5.5817e0 -5.5817e0
0.8 6.7e1 -5.5839e0 -5.5839e0
0.8 6.8e1 -5.5093e0 -5.5093e0
0.8 6.9e1 -5.5573e0 -5.5573e0
0.8 7.0e1 -5.4902e0 -5.4902e0
0.8 7.1e1 -5.2901e0 -5.2901e0
0.8 7.2e1 -5.0918e0 -5.0918e0
0.8 7.3e1 -4.9322e0 -4.9322e0
0.8 7.4e1 -4.4765e0 -4.4765e0
0.8 7.5e1 -4.5204e0 -4.5204e0
0.8 7.6e1 -4.5626e0 -4.5626e0
0.8 7.7e1 -4.6915e0 -4.6915e0
0.8 7.8e1 -4.6112e0 -4.6112e0
0.8 7.9e1 -4.7097e0 -4.7097e0
0.8 8.0e1 -4.6915e0 -4.6915e0
0.8 8.1e1 -4.6104e0 -4.6104e0
0.8 8.2e1 -4.4609e0 -4.4609e0
0.8 8.3e1 -4.5815e0 -4.5815e0
0.8 8.4e1 -4.6473e0 -4.6473e0
0.8 8.5e1 -4.5392e0 -4.5392e0
0.8 8.6e1 -4.554e0 -4.554e0
0.8 8.7e1 -4.5492e0 -4.5492e0
0.8 8.8e1 -4.4959e0 -4.4959e0
0.8 8.9e1 -4.5236e0 -4.5236e0
0.8 9.0e1 -4.5024e0 -4.5024e0
0.8 9.1e1 -4.582e0 -4.582e0
0.8 9.2e1 -4.5149e0 -4.5149e0
0.8 9.3e1 -4.4908e0 -4.4908e0
0.8 9.4e1 -4.1154e0 -4.1154e0
0.8 9.5e1 -4.2299e0 -4.2299e0
0.8 9.6e1 -4.1855e0 -4.1855e0
0.9 1.0e0 -4.0577e0 -4.0577e0
0.9 2.0e0 -5.3574e0 -5.3574e0
0.9 3.0e0 -5.4162e0 -5.4162e0
0.9 4.0e0 -5.8714e0 -5.8714e0
0.9 5.0e0 -6.1121e0 -6.1121e0
0.9 6.0e0 -6.1472e0 -6.1472e0
0.9 7.0e0 -6.4556e0 -6.4556e0
0.9 8.0e0 -6.3598e0 -6.3598e0
0.9 9.0e0 -6.7725e0 -6.7725e0
0.9 1.0e1 -6.6811e0 -6.6811e0
0.9 1.1e1 -6.5607e0 -6.5607e0
0.9 1.2e1 -6.7979e0 -6.7979e0
0.9 1.3e1 -6.9596e0 -6.9596e0
0.9 1.4e1 -7.0628e0 -7.0628e0
0.9 1.5e1 -7.1341e0 -7.1341e0
0.9 1.6e1 -7.1722e0 -7.1722e0
0.9 1.7e1 -7.104e0 -7.104e0
0.9 1.8e1 -7.1488e0 -7.1488e0
0.9 1.9e1 -7.0265e0 -7.0265e0
0.9 2.0e1 -7.1888e0 -7.1888e0
0.9 2.1e1 -7.1227e0 -7.1227e0
0.9 2.2e1 -7.133e0 -7.133e0
0.9 2.3e1 -7.2649e0 -7.2649e0
0.9 2.4e1 -7.0661e0 -7.0661e0
0.9 2.5e1 -7.1976e0 -7.1976e0
0.9 2.6e1 -7.1562e0 -7.1562e0
0.9 2.7e1 -7.3343e0 -7.3343e0
0.9 2.8e1 -6.9906e0 -6.9906e0
0.9 2.9e1 -6.9572e0 -6.9572e0
0.9 3.0e1 -7.1356e0 -7.1356e0
0.9 3.1e1 -7.149e0 -7.149e0
0.9 3.2e1 -7.2081e0 -7.2081e0
0.9 3.3e1 -7.005e0 -7.005e0
0.9 3.4e1 -7.1211e0 -7.1211e0
0.9 3.5e1 -7.0324e0 -7.0324e0
0.9 3.6e1 -7.1673e0 -7.1673e0
0.9 3.7e1 -6.9651e0 -6.9651e0
0.9 3.8e1 -6.9704e0 -6.9704e0
0.9 3.9e1 -6.9232e0 -6.9232e0
0.9 4.0e1 -6.9551e0 -6.9551e0
0.9 4.1e1 -6.8608e0 -6.8608e0
0.9 4.2e1 -6.8523e0 -6.8523e0
0.9 4.3e1 -6.8115e0 -6.8115e0
0.9 4.4e1 -6.7998e0 -6.7998e0
0.9 4.5e1 -6.7874e0 -6.7874e0
0.9 4.6e1 -6.9224e0 -6.9224e0
0.9 4.7e1 -6.6807e0 -6.6807e0
0.9 4.8e1 -6.6162e0 -6.6162e0
0.9 4.9e1 -6.216e0 -6.216e0
0.9 5.0e1 -6.1553e0 -6.1553e0
0.9 5.1e1 -6.0616e0 -6.0616e0
0.9 5.2e1 -6.0454e0 -6.0454e0
0.9 5.3e1 -6.1576e0 -6.1576e0
0.9 5.4e1 -6.13e0 -6.13e0
0.9 5.5e1 -5.9053e0 -5.9053e0
0.9 5.6e1 -5.9407e0 -5.9407e0
0.9 5.7e1 -5.935e0 -5.935e0
0.9 5.8e1 -5.8086e0 -5.8086e0
0.9 5.9e1 -5.7975e0 -5.7975e0
0.9 6.0e1 -5.6913e0 -5.6913e0
0.9 6.1e1 -5.7654e0 -5.7654e0
0.9 6.2e1 -5.7835e0 -5.7835e0
0.9 6.3e1 -5.5989e0 -5.5989e0
0.9 6.4e1 -5.6057e0 -5.6057e0
0.9 6.5e1 -5.5634e0 -5.5634e0
0.9 6.6e1 -5.6161e0 -5.6161e0
0.9 6.7e1 -5.5105e0 -5.5105e0
0.9 6.8e1 -5.4703e0 -5.4703e0
0.9 6.9e1 -5.5275e0 -5.5275e0
0.9 7.0e1 -5.3154e0 -5.3154e0
0.9 7.1e1 -5.1341e0 -5.1341e0
0.9 7.2e1 -5.0123e0 -5.0123e0
0.9 7.3e1 -4.8249e0 -4.8249e0
0.9 7.4e1 -4.5125e0 -4.5125e0
0.9 7.5e1 -4.6826e0 -4.6826e0
0.9 7.6e1 -4.6386e0 -4.6386e0
0.9 7.7e1 -4.5866e0 -4.5866e0
0.9 7.8e1 -4.6296e0 -4.6296e0
0.9 7.9e1 -4.5416e0 -4.5416e0
0.9 8.0e1 -4.5176e0 -4.5176e0
0.9 8.1e1 -4.6022e0 -4.6022e0
0.9 8.2e1 -4.4757e0 -4.4757e0
0.9 8.3e1 -4.5405e0 -4.5405e0
0.9 8.4e1 -4.6867e0 -4.6867e0
0.9 8.5e1 -4.6358e0 -4.6358e0
0.9 8.6e1 -4.5847e0 -4.5847e0
0.9 8.7e1 -4.5125e0 -4.5125e0
0.9 8.8e1 -4.5077e0 -4.5077e0
0.9 8.9e1 -4.5728e0 -4.5728e0
0.9 9.0e1 -4.4213e0 -4.4213e0
0.9 9.1e1 -4.4154e0 -4.4154e0
0.9 9.2e1 -4.6092e0 -4.6092e0
0.9 9.3e1 -4.5457e0 -4.5457e0
0.9 9.4e1 -3.9907e0 -3.9907e0
0.9 9.5e1 -4.225e0 -4.225e0
0.9 9.6e1 -4.1183e0 -4.1183e0
1.0000000000 1.0e0 -3.9978e0 -3.9978e0
1.0000000000 2.0e0 -4.3777e0 -4.3777e0
1.0000000000 3.0e0 -5.1942e0 -5.1942e0
1.0000000000 4.0e0 -4.9819e0 -4.9819e0
1.0000000000 5.0e0 -5.8182e0 -5.8182e0
1.0000000000 6.0e0 -5.8373e0 -5.8373e0
1.0000000000 7.0e0 -5.9595e0 -5.9595e0
1.0000000000 8.0e0 -5.9056e0 -5.9056e0
1.0000000000 9.0e0 -6.4262e0 -6.4262e0
1.0000000000 1.0e1 -6.0104e0 -6.0104e0
1.0000000000 1.1e1 -6.3532e0 -6.3532e0
1.0000000000 1.2e1 -6.0247e0 -6.0247e0
1.0000000000 1.3e1 -6.4391e0 -6.4391e0
1.0000000000 1.4e1 -6.8885e0 -6.8885e0
1.0000000000 1.5e1 -6.2853e0 -6.2853e0
1.0000000000 1.6e1 -6.845e0 -6.845e0
1.0000000000 1.7e1 -5.8758e0 -5.8758e0
1.0000000000 1.8e1 -6.5238e0 -6.5238e0
1.0000000000 1.9e1 -6.4015e0 -6.4015e0
1.0000000000 2.0e1 -6.7664e0 -6.7664e0
1.0000000000 2.1e1 -6.7584e0 -6.7584e0
1.0000000000 2.2e1 -7.041e0 -7.041e0
1.0000000000 2.3e1 -7.0871e0 -7.0871e0
1.0000000000 2.4e1 -6.6468e0 -6.6468e0
1.0000000000 2.5e1 -6.9903e0 -6.9903e0
1.0000000000 2.6e1 -7.1796e0 -7.1796e0
1.0000000000 2.7e1 -7.2459e0 -7.2459e0
1.0000000000 2.8e1 -5.9327e0 -5.9327e0
1.0000000000 2.9e1 -5.9046e0 -5.9046e0
1.0000000000 3.0e1 -6.4719e0 -6.4719e0
1.0000000000 3.1e1 -5.8988e0 -5.8988e0
1.0000000000 3.2e1 -6.9293e0 -6.9293e0
1.0000000000 3.3e1 -6.5548e0 -6.5548e0
1.0000000000 3.4e1 -7.0556e0 -7.0556e0
1.0000000000 3.5e1 -6.8567e0 -6.8567e0
1.0000000000 3.6e1 -7.1357e0 -7.1357e0
1.0000000000 3.7e1 -6.676e0 -6.676e0
1.0000000000 3.8e1 -6.3685e0 -6.3685e0
1.0000000000 3.9e1 -6.8382e0 -6.8382e0
1.0000000000 4.0e1 -6.3915e0 -6.3915e0
1.0000000000 4.1e1 -6.9695e0 -6.9695e0
1.0000000000 4.2e1 -6.5674e0 -6.5674e0
1.0000000000 4.3e1 -6.7272e0 -6.7272e0
1.0000000000 4.4e1 -6.3072e0 -6.3072e0
1.0000000000 4.5e1 -6.7189e0 -6.7189e0
1.0000000000 4.6e1 -6.5125e0 -6.5125e0
1.0000000000 4.7e1 -6.477e0 -6.477e0
1.0000000000 4.8e1 -6.3109e0 -6.3109e0
1.0000000000 4.9e1 -6.1648e0 -6.1648e0
1.0000000000 5.0e1 -6.0039e0 -6.0039e0
1.0000000000 5.1e1 -5.978e0 -5.978e0
1.0000000000 5.2e1 -5.7521e0 -5.7521e0
1.0000000000 5.3e1 -5.7846e0 -5.7846e0
1.0000000000 5.4e1 -5.8258e0 -5.8258e0
1.0000000000 5.5e1 -5.6089e0 -5.6089e0
1.0000000000 5.6e1 -5.8126e0 -5.8126e0
1.0000000000 5.7e1 -5.5346e0 -5.5346e0
1.0000000000 5.8e1 -5.6205e0 -5.6205e0
1.0000000000 5.9e1 -5.7216e0 -5.7216e0
1.0000000000 6.0e1 -5.0471e0 -5.0471e0
1.0000000000 6.1e1 -5.6543e0 -5.6543e0
1.0000000000 6.2e1 -5.3816e0 -5.3816e0
1.0000000000 6.3e1 -5.4323e0 -5.4323e0
1.0000000000 6.4e1 -5.4053e0 -5.4053e0
1.0000000000 6.5e1 -5.2436e0 -5.2436e0
1.0000000000 6.6e1 -5.3383e0 -5.3383e0
1.0000000000 6.7e1 -5.2805e0 -5.2805e0
1.0000000000 6.8e1 -5.2251e0 -5.2251e0
1.0000000000 6.9e1 -5.3705e0 -5.3705e0
1.0000000000 7.0e1 -5.2313e0 -5.2313e0
1.0000000000 7.1e1 -5.1567e0 -5.1567e0
1.0000000000 7.2e1 -4.9207e0 -4.9207e0
1.0000000000 7.3e1 -4.7039e0 -4.7039e0
1.0000000000 7.4e1 -4.5109e0 -4.5109e0
1.0000000000 7.5e1 -4.5645e0 -4.5645e0
1.0000000000 7.6e1 -4.4182e0 -4.4182e0
1.0000000000 7.7e1 -4.3924e0 -4.3924e0
1.0000000000 7.8e1 -4.3045e0 -4.3045e0
1.0000000000 7.9e1 -4.5064e0 -4.5064e0
1.0000000000 8.0e1 -4.4347e0 -4.4347e0
1.0000000000 8.1e1 -4.5322e0 -4.5322e0
1.0000000000 8.2e1 -4.3549e0 -4.3549e0
1.0000000000 8.3e1 -4.2502e0 -4.2502e0
1.0000000000 8.4e1 -4.4026e0 -4.4026e0
1.0000000000 8.5e1 -4.536e0 -4.536e0
1.0000000000 8.6e1 -4.5057e0 -4.5057e0
1.0000000000 8.7e1 -4.4742e0 -4.4742e0
1.0000000000 8.8e1 -4.3162e0 -4.3162e0
1.0000000000 8.9e1 -4.3686e0 -4.3686e0
1.0000000000 9.0e1 -4.4037e0 -4.4037e0
1.0000000000 9.1e1 -4.2492e0 -4.2492e0
1.0000000000 9.2e1 -4.3875e0 -4.3875e0
1.0000000000 9.3e1 -4.3248e0 -4.3248e0
1.0000000000 9.4e1 -4.005e0 -4.005e0
1.0000000000 9.5e1 -4.1552e0 -4.1552e0
1.0000000000 9.6e1 -4.1673e0 -4.1673e0
2.0000000000 1.0e0 -3.731e0 -3.731e0
2.0000000000 2.0e0 -4.4772e0 -4.4772e0
2.0000000000 3.0e0 -4.9385e0 -4.9385e0
2.0000000000 4.0e0 -5.1919e0 -5.1919e0
2.0000000000 5.0e0 -5.7662e0 -5.7662e0
2.0000000000 6.0e0 -5.7698e0 -5.7698e0
2.0000000000 7.0e0 -6.083e0 -6.083e0
2.0000000000 8.0e0 -6.0954e0 -6.0954e0
2.0000000000 9.0e0 -6.3002e0 -6.3002e0
2.0000000000 1.0e1 -5.8311e0 -5.8311e0
2.0000000000 1.1e1 -6.4846e0 -6.4846e0
2.0000000000 1.2e1 -6.3465e0 -6.3465e0
2.0000000000 1.3e1 -6.4761e0 -6.4761e0
2.0000000000 1.4e1 -6.7408e0 -6.7408e0
2.0000000000 1.5e1 -6.1999e0 -6.1999e0
2.0000000000 1.6e1 -6.7997e0 -6.7997e0
2.0000000000 1.7e1 -5.8488e0 -5.8488e0
2.0000000000 1.8e1 -6.5362e0 -6.5362e0
2.0000000000 1.9e1 -6.3606e0 -6.3606e0
2.0000000000 2.0e1 -6.6714e0 -6.6714e0
2.0000000000 2.1e1 -6.7724e0 -6.7724e0
2.0000000000 2.2e1 -6.95e0 -6.95e0
2.0000000000 2.3e1 -6.951e0 -6.951e0
2.0000000000 2.4e1 -6.8254e0 -6.8254e0
2.0000000000 2.5e1 -6.8158e0 -6.8158e0
2.0000000000 2.6e1 -6.8266e0 -6.8266e0
2.0000000000 2.7e1 -6.9476e0 -6.9476e0
2.0000000000 2.8e1 -5.9107e0 -5.9107e0
2.0000000000 2.9e1 -5.9685e0 -5.9685e0
2.0000000000 3.0e1 -6.4741e0 -6.4741e0
2.0000000000 3.1e1 -5.9218e0 -5.9218e0
2.0000000000 3.2e1 -6.8009e0 -6.8009e0
2.0000000000 3.3e1 -6.5876e0 -6.5876e0
2.0000000000 3.4e1 -6.9384e0 -6.9384e0
2.0000000000 3.5e1 -6.698e0 -6.698e0
2.0000000000 3.6e1 -6.8158e0 -6.8158e0
2.0000000000 3.7e1 -6.5895e0 -6.5895e0
2.0000000000 3.8e1 -6.3716e0 -6.3716e0
2.0000000000 3.9e1 -6.6735e0 -6.6735e0
2.0000000000 4.0e1 -6.3414e0 -6.3414e0
2.0000000000 4.1e1 -6.5961e0 -6.5961e0
2.0000000000 4.2e1 -6.3273e0 -6.3273e0
2.0000000000 4.3e1 -6.4433e0 -6.4433e0
2.0000000000 4.4e1 -6.2693e0 -6.2693e0
2.0000000000 4.5e1 -6.3154e0 -6.3154e0
2.0000000000 4.6e1 -6.3845e0 -6.3845e0
2.0000000000 4.7e1 -6.3306e0 -6.3306e0
2.0000000000 4.8e1 -6.2008e0 -6.2008e0
2.0000000000 4.9e1 -5.9318e0 -5.9318e0
2.0000000000 5.0e1 -5.8038e0 -5.8038e0
2.0000000000 5.1e1 -5.6345e0 -5.6345e0
2.0000000000 5.2e1 -5.6702e0 -5.6702e0
2.0000000000 5.3e1 -5.6091e0 -5.6091e0
2.0000000000 5.4e1 -5.668e0 -5.668e0
2.0000000000 5.5e1 -5.5604e0 -5.5604e0
2.0000000000 5.6e1 -5.5573e0 -5.5573e0
2.0000000000 5.7e1 -5.4613e0 -5.4613e0
2.0000000000 5.8e1 -5.2777e0 -5.2777e0
2.0000000000 5.9e1 -5.3672e0 -5.3672e0
2.0000000000 6.0e1 -4.9979e0 -4.9979e0
2.0000000000 6.1e1 -5.3517e0 -5.3517e0
2.0000000000 6.2e1 -5.1637e0 -5.1637e0
2.0000000000 6.3e1 -5.2249e0 -5.2249e0
2.0000000000 6.4e1 -5.2555e0 -5.2555e0
2.0000000000 6.5e1 -5.0471e0 -5.0471e0
2.0000000000 6.6e1 -5.2055e0 -5.2055e0
2.0000000000 6.7e1 -5.1032e0 -5.1032e0
2.0000000000 6.8e1 -5.222e0 -5.222e0
2.0000000000 6.9e1 -5.1165e0 -5.1165e0
2.0000000000 7.0e1 -4.956e0 -4.956e0
2.0000000000 7.1e1 -4.8285e0 -4.8285e0
2.0000000000 7.2e1 -4.5948e0 -4.5948e0
2.0000000000 7.3e1 -4.5944e0 -4.5944e0
2.0000000000 7.4e1 -4.353e0 -4.353e0
2.0000000000 7.5e1 -4.3772e0 -4.3772e0
2.0000000000 7.6e1 -4.2198e0 -4.2198e0
2.0000000000 7.7e1 -4.3834e0 -4.3834e0
2.0000000000 7.8e1 -4.3332e0 -4.3332e0
2.0000000000 7.9e1 -4.3826e0 -4.3826e0
2.0000000000 8.0e1 -4.2274e0 -4.2274e0
2.0000000000 8.1e1 -4.3667e0 -4.3667e0
2.0000000000 8.2e1 -4.2178e0 -4.2178e0
2.0000000000 8.3e1 -4.3766e0 -4.3766e0
2.0000000000 8.4e1 -4.4163e0 -4.4163e0
2.0000000000 8.5e1 -4.3551e0 -4.3551e0
2.0000000000 8.6e1 -4.4015e0 -4.4015e0
2.0000000000 8.7e1 -4.2896e0 -4.2896e0
2.0000000000 8.8e1 -4.2288e0 -4.2288e0
2.0000000000 8.9e1 -4.2932e0 -4.2932e0
2.0000000000 9.0e1 -4.2618e0 -4.2618e0
2.0000000000 9.1e1 -4.3204e0 -4.3204e0
2.0000000000 9.2e1 -4.2874e0 -4.2874e0
2.0000000000 9.3e1 -4.2277e0 -4.2277e0
2.0000000000 9.4e1 -3.9566e0 -3.9566e0
2.0000000000 9.5e1 -4.3916e0 -4.3916e0
2.0000000000 9.6e1 -4.4727e0 -4.4727e0
3.0000000000 1.0e0 -3.7191e0 -3.7191e0
3.0000000000 2.0e0 -4.9255e0 -4.9255e0
3.0000000000 3.0e0 -4.9976e0 -4.9976e0
3.0000000000 4.0e0 -5.5329e0 -5.5329e0
3.0000000000 5.0e0 -5.8999e0 -5.8999e0
3.0000000000 6.0e0 -5.8805e0 -5.8805e0
3.0000000000 7.0e0 -6.091e0 -6.091e0
3.0000000000 8.0e0 -5.9752e0 -5.9752e0
3.0000000000 9.0e0 -5.8215e0 -5.8215e0
3.0000000000 1.0e1 -6.2109e0 -6.2109e0
3.0000000000 1.1e1 -5.9767e0 -5.9767e0
3.0000000000 1.2e1 -6.3624e0 -6.3624e0
3.0000000000 1.3e1 -6.7022e0 -6.7022e0
3.0000000000 1.4e1 -6.7006e0 -6.7006e0
3.0000000000 1.5e1 -6.657e0 -6.657e0
3.0000000000 1.6e1 -6.7109e0 -6.7109e0
3.0000000000 1.7e1 -6.605e0 -6.605e0
3.0000000000 1.8e1 -6.668e0 -6.668e0
3.0000000000 1.9e1 -6.6215e0 -6.6215e0
3.0000000000 2.0e1 -6.7852e0 -6.7852e0
3.0000000000 2.1e1 -6.6658e0 -6.6658e0
3.0000000000 2.2e1 -6.6711e0 -6.6711e0
3.0000000000 2.3e1 -6.7918e0 -6.7918e0
3.0000000000 2.4e1 -6.7129e0 -6.7129e0
3.0000000000 2.5e1 -6.7326e0 -6.7326e0
3.0000000000 2.6e1 -6.5984e0 -6.5984e0
3.0000000000 2.7e1 -6.6307e0 -6.6307e0
3.0000000000 2.8e1 -6.4456e0 -6.4456e0
3.0000000000 2.9e1 -6.459e0 -6.459e0
3.0000000000 3.0e1 -6.7173e0 -6.7173e0
3.0000000000 3.1e1 -6.6733e0 -6.6733e0
3.0000000000 3.2e1 -6.4972e0 -6.4972e0
3.0000000000 3.3e1 -6.6588e0 -6.6588e0
3.0000000000 3.4e1 -6.399e0 -6.399e0
3.0000000000 3.5e1 -6.6321e0 -6.6321e0
3.0000000000 3.6e1 -6.628e0 -6.628e0
3.0000000000 3.7e1 -6.4433e0 -6.4433e0
3.0000000000 3.8e1 -6.3923e0 -6.3923e0
3.0000000000 3.9e1 -6.3697e0 -6.3697e0
3.0000000000 4.0e1 -6.2753e0 -6.2753e0
3.0000000000 4.1e1 -6.351e0 -6.351e0
3.0000000000 4.2e1 -6.2228e0 -6.2228e0
3.0000000000 4.3e1 -6.2027e0 -6.2027e0
3.0000000000 4.4e1 -6.2441e0 -6.2441e0
3.0000000000 4.5e1 -6.1673e0 -6.1673e0
3.0000000000 4.6e1 -6.15e0 -6.15e0
3.0000000000 4.7e1 -6.0459e0 -6.0459e0
3.0000000000 4.8e1 -5.9619e0 -5.9619e0
3.0000000000 4.9e1 -5.5835e0 -5.5835e0
3.0000000000 5.0e1 -5.5136e0 -5.5136e0
3.0000000000 5.1e1 -5.6141e0 -5.6141e0
3.0000000000 5.2e1 -5.5358e0 -5.5358e0
3.0000000000 5.3e1 -5.5655e0 -5.5655e0
3.0000000000 5.4e1 -5.471e0 -5.471e0
3.0000000000 5.5e1 -5.3176e0 -5.3176e0
3.0000000000 5.6e1 -5.3157e0 -5.3157e0
3.0000000000 5.7e1 -5.2297e0 -5.2297e0
3.0000000000 5.8e1 -5.2046e0 -5.2046e0
3.0000000000 5.9e1 -5.187e0 -5.187e0
3.0000000000 6.0e1 -5.0342e0 -5.0342e0
3.0000000000 6.1e1 -5.2081e0 -5.2081e0
3.0000000000 6.2e1 -5.1161e0 -5.1161e0
3.0000000000 6.3e1 -5.023e0 -5.023e0
3.0000000000 6.4e1 -5.1408e0 -5.1408e0
3.0000000000 6.5e1 -5.0536e0 -5.0536e0
3.0000000000 6.6e1 -5.0101e0 -5.0101e0
3.0000000000 6.7e1 -4.8339e0 -4.8339e0
3.0000000000 6.8e1 -4.992e0 -4.992e0
3.0000000000 6.9e1 -4.9009e0 -4.9009e0
3.0000000000 7.0e1 -4.7436e0 -4.7436e0
3.0000000000 7.1e1 -4.7841e0 -4.7841e0
3.0000000000 7.2e1 -4.5328e0 -4.5328e0
3.0000000000 7.3e1 -4.5542e0 -4.5542e0
3.0000000000 7.4e1 -4.1412e0 -4.1412e0
3.0000000000 7.5e1 -4.3022e0 -4.3022e0
3.0000000000 7.6e1 -4.2697e0 -4.2697e0
3.0000000000 7.7e1 -4.3068e0 -4.3068e0
3.0000000000 7.8e1 -4.248e0 -4.248e0
3.0000000000 7.9e1 -4.2274e0 -4.2274e0
3.0000000000 8.0e1 -4.308e0 -4.308e0
3.0000000000 8.1e1 -4.2538e0 -4.2538e0
3.0000000000 8.2e1 -4.2671e0 -4.2671e0
3.0000000000 8.3e1 -4.2851e0 -4.2851e0
3.0000000000 8.4e1 -4.3203e0 -4.3203e0
3.0000000000 8.5e1 -4.3316e0 -4.3316e0
3.0000000000 8.6e1 -4.3054e0 -4.3054e0
3.0000000000 8.7e1 -4.2911e0 -4.2911e0
3.0000000000 8.8e1 -4.2191e0 -4.2191e0
3.0000000000 8.9e1 -4.1584e0 -4.1584e0
3.0000000000 9.0e1 -4.2672e0 -4.2672e0
3.0000000000 9.1e1 -4.1401e0 -4.1401e0
3.0000000000 9.2e1 -4.2869e0 -4.2869e0
3.0000000000 9.3e1 -4.2573e0 -4.2573e0
3.0000000000 9.4e1 -4.1155e0 -4.1155e0
3.0000000000 9.5e1 -4.3314e0 -4.3314e0
3.0000000000 9.6e1 -4.5197e0 -4.5197e0
4.0000000000 1.0e0 -3.8525e0 -3.8525e0
4.0000000000 2.0e0 -4.9355e0 -4.9355e0
4.0000000000 3.0e0 -5.3069e0 -5.3069e0
4.0000000000 4.0e0 -5.637e0 -5.637e0
4.0000000000 5.0e0 -5.7164e0 -5.7164e0
4.0000000000 6.0e0 -5.9312e0 -5.9312e0
4.0000000000 7.0e0 -6.02e0 -6.02e0
4.0000000000 8.0e0 -6.0727e0 -6.0727e0
4.0000000000 9.0e0 -6.1641e0 -6.1641e0
4.0000000000 1.0e1 -6.18e0 -6.18e0
4.0000000000 1.1e1 -6.4349e0 -6.4349e0
4.0000000000 1.2e1 -6.3716e0 -6.3716e0
4.0000000000 1.3e1 -6.5145e0 -6.5145e0
4.0000000000 1.4e1 -6.4527e0 -6.4527e0
4.0000000000 1.5e1 -6.6377e0 -6.6377e0
4.0000000000 1.6e1 -6.5832e0 -6.5832e0
4.0000000000 1.7e1 -6.423e0 -6.423e0
4.0000000000 1.8e1 -6.6047e0 -6.6047e0
4.0000000000 1.9e1 -6.456e0 -6.456e0
4.0000000000 2.0e1 -6.7205e0 -6.7205e0
4.0000000000 2.1e1 -6.5842e0 -6.5842e0
4.0000000000 2.2e1 -6.4851e0 -6.4851e0
4.0000000000 2.3e1 -6.6379e0 -6.6379e0
4.0000000000 2.4e1 -6.5955e0 -6.5955e0
4.0000000000 2.5e1 -6.5862e0 -6.5862e0
4.0000000000 2.6e1 -6.4841e0 -6.4841e0
4.0000000000 2.7e1 -6.6122e0 -6.6122e0
4.0000000000 2.8e1 -6.2709e0 -6.2709e0
4.0000000000 2.9e1 -6.2795e0 -6.2795e0
4.0000000000 3.0e1 -6.5708e0 -6.5708e0
4.0000000000 3.1e1 -6.4754e0 -6.4754e0
4.0000000000 3.2e1 -6.5069e0 -6.5069e0
4.0000000000 3.3e1 -6.5275e0 -6.5275e0
4.0000000000 3.4e1 -6.5026e0 -6.5026e0
4.0000000000 3.5e1 -6.3388e0 -6.3388e0
4.0000000000 3.6e1 -6.6117e0 -6.6117e0
4.0000000000 3.7e1 -6.3599e0 -6.3599e0
4.0000000000 3.8e1 -6.2542e0 -6.2542e0
4.0000000000 3.9e1 -6.1805e0 -6.1805e0
4.0000000000 4.0e1 -6.3241e0 -6.3241e0
4.0000000000 4.1e1 -6.2051e0 -6.2051e0
4.0000000000 4.2e1 -6.0046e0 -6.0046e0
4.0000000000 4.3e1 -6.205e0 -6.205e0
4.0000000000 4.4e1 -6.0434e0 -6.0434e0
4.0000000000 4.5e1 -5.9988e0 -5.9988e0
4.0000000000 4.6e1 -6.0416e0 -6.0416e0
4.0000000000 4.7e1 -5.9128e0 -5.9128e0
4.0000000000 4.8e1 -5.8488e0 -5.8488e0
4.0000000000 4.9e1 -5.499e0 -5.499e0
4.0000000000 5.0e1 -5.4268e0 -5.4268e0
4.0000000000 5.1e1 -5.3988e0 -5.3988e0
4.0000000000 5.2e1 -5.3058e0 -5.3058e0
4.0000000000 5.3e1 -5.3189e0 -5.3189e0
4.0000000000 5.4e1 -5.3067e0 -5.3067e0
4.0000000000 5.5e1 -5.2381e0 -5.2381e0
4.0000000000 5.6e1 -5.1165e0 -5.1165e0
4.0000000000 5.7e1 -5.1387e0 -5.1387e0
4.0000000000 5.8e1 -5.1466e0 -5.1466e0
4.0000000000 5.9e1 -5.1237e0 -5.1237e0
4.0000000000 6.0e1 -4.8802e0 -4.8802e0
4.0000000000 6.1e1 -4.9928e0 -4.9928e0
4.0000000000 6.2e1 -4.9764e0 -4.9764e0
4.0000000000 6.3e1 -4.9018e0 -4.9018e0
4.0000000000 6.4e1 -4.9988e0 -4.9988e0
4.0000000000 6.5e1 -4.9544e0 -4.9544e0
4.0000000000 6.6e1 -4.8595e0 -4.8595e0
4.0000000000 6.7e1 -4.853e0 -4.853e0
4.0000000000 6.8e1 -4.9162e0 -4.9162e0
4.0000000000 6.9e1 -4.8293e0 -4.8293e0
4.0000000000 7.0e1 -4.7906e0 -4.7906e0
4.0000000000 7.1e1 -4.7067e0 -4.7067e0
4.0000000000 7.2e1 -4.5096e0 -4.5096e0
4.0000000000 7.3e1 -4.3701e0 -4.3701e0
4.0000000000 7.4e1 -4.1916e0 -4.1916e0
4.0000000000 7.5e1 -4.1513e0 -4.1513e0
4.0000000000 7.6e1 -4.2722e0 -4.2722e0
4.0000000000 7.7e1 -4.2531e0 -4.2531e0
4.0000000000 7.8e1 -4.248e0 -4.248e0
4.0000000000 7.9e1 -4.2862e0 -4.2862e0
4.0000000000 8.0e1 -4.2389e0 -4.2389e0
4.0000000000 8.1e1 -4.241e0 -4.241e0
4.0000000000 8.2e1 -4.3889e0 -4.3889e0
4.0000000000 8.3e1 -4.2661e0 -4.2661e0
4.0000000000 8.4e1 -4.2975e0 -4.2975e0
4.0000000000 8.5e1 -4.3006e0 -4.3006e0
4.0000000000 8.6e1 -4.3233e0 -4.3233e0
4.0000000000 8.7e1 -4.229e0 -4.229e0
4.0000000000 8.8e1 -4.1813e0 -4.1813e0
4.0000000000 8.9e1 -4.2197e0 -4.2197e0
4.0000000000 9.0e1 -4.3198e0 -4.3198e0
4.0000000000 9.1e1 -4.2649e0 -4.2649e0
4.0000000000 9.2e1 -4.2779e0 -4.2779e0
4.0000000000 9.3e1 -4.1985e0 -4.1985e0
4.0000000000 9.4e1 -4.192e0 -4.192e0
4.0000000000 9.5e1 -4.3991e0 -4.3991e0
4.0000000000 9.6e1 -4.6023e0 -4.6023e0
5.0000000000 1.0e0 -3.3326e0 -3.3326e0
5.0000000000 2.0e0 -4.7258e0 -4.7258e0
5.0000000000 3.0e0 -4.7502e0 -4.7502e0
5.0000000000 4.0e0 -5.2747e0 -5.2747e0
5.0000000000 5.0e0 -5.1152e0 -5.1152e0
5.0000000000 6.0e0 -5.4169e0 -5.4169e0
5.0000000000 7.0e0 -5.7247e0 -5.7247e0
5.0000000000 8.0e0 -5.6527e0 -5.6527e0
5.0000000000 9.0e0 -5.4865e0 -5.4865e0
5.0000000000 1.0e1 -5.5456e0 -5.5456e0
5.0000000000 1.1e1 -5.5623e0 -5.5623e0
5.0000000000 1.2e1 -6.0051e0 -6.0051e0
5.0000000000 1.3e1 -6.3575e0 -6.3575e0
5.0000000000 1.4e1 -6.3215e0 -6.3215e0
5.0000000000 1.5e1 -6.337e0 -6.337e0
5.0000000000 1.6e1 -6.4541e0 -6.4541e0
5.0000000000 1.7e1 -5.862e0 -5.862e0
5.0000000000 1.8e1 -5.6382e0 -5.6382e0
5.0000000000 1.9e1 -6.2339e0 -6.2339e0
5.0000000000 2.0e1 -5.6145e0 -5.6145e0
5.0000000000 2.1e1 -6.0679e0 -6.0679e0
5.0000000000 2.2e1 -6.0173e0 -6.0173e0
5.0000000000 2.3e1 -6.6256e0 -6.6256e0
5.0000000000 2.4e1 -6.1818e0 -6.1818e0
5.0000000000 2.5e1 -6.3529e0 -6.3529e0
5.0000000000 2.6e1 -6.3029e0 -6.3029e0
5.0000000000 2.7e1 -6.3354e0 -6.3354e0
5.0000000000 2.8e1 -6.2833e0 -6.2833e0
5.0000000000 2.9e1 -6.0459e0 -6.0459e0
5.0000000000 3.0e1 -6.4136e0 -6.4136e0
5.0000000000 3.1e1 -6.0988e0 -6.0988e0
5.0000000000 3.2e1 -6.2567e0 -6.2567e0
5.0000000000 3.3e1 -6.1231e0 -6.1231e0
5.0000000000 3.4e1 -5.9507e0 -5.9507e0
5.0000000000 3.5e1 -5.4882e0 -5.4882e0
5.0000000000 3.6e1 -6.1141e0 -6.1141e0
5.0000000000 3.7e1 -6.1216e0 -6.1216e0
5.0000000000 3.8e1 -6.1363e0 -6.1363e0
5.0000000000 3.9e1 -6.1001e0 -6.1001e0
5.0000000000 4.0e1 -6.0917e0 -6.0917e0
5.0000000000 4.1e1 -5.8939e0 -5.8939e0
5.0000000000 4.2e1 -5.8138e0 -5.8138e0
5.0000000000 4.3e1 -5.9714e0 -5.9714e0
5.0000000000 4.4e1 -5.8537e0 -5.8537e0
5.0000000000 4.5e1 -5.7255e0 -5.7255e0
5.0000000000 4.6e1 -5.8475e0 -5.8475e0
5.0000000000 4.7e1 -5.7062e0 -5.7062e0
5.0000000000 4.8e1 -5.7357e0 -5.7357e0
5.0000000000 4.9e1 -5.2532e0 -5.2532e0
5.0000000000 5.0e1 -5.1792e0 -5.1792e0
5.0000000000 5.1e1 -5.1526e0 -5.1526e0
5.0000000000 5.2e1 -5.0523e0 -5.0523e0
5.0000000000 5.3e1 -4.9968e0 -4.9968e0
5.0000000000 5.4e1 -4.8662e0 -4.8662e0
5.0000000000 5.5e1 -4.932e0 -4.932e0
5.0000000000 5.6e1 -5.0415e0 -5.0415e0
5.0000000000 5.7e1 -5.0021e0 -5.0021e0
5.0000000000 5.8e1 -4.9497e0 -4.9497e0
5.0000000000 5.9e1 -4.8621e0 -4.8621e0
5.0000000000 6.0e1 -4.8051e0 -4.8051e0
5.0000000000 6.1e1 -4.8696e0 -4.8696e0
5.0000000000 6.2e1 -4.6872e0 -4.6872e0
5.0000000000 6.3e1 -4.7404e0 -4.7404e0
5.0000000000 6.4e1 -4.6907e0 -4.6907e0
5.0000000000 6.5e1 -4.6982e0 -4.6982e0
5.0000000000 6.6e1 -4.728e0 -4.728e0
5.0000000000 6.7e1 -4.6216e0 -4.6216e0
5.0000000000 6.8e1 -4.6812e0 -4.6812e0
5.0000000000 6.9e1 -4.6813e0 -4.6813e0
5.0000000000 7.0e1 -4.6069e0 -4.6069e0
5.0000000000 7.1e1 -4.5386e0 -4.5386e0
5.0000000000 7.2e1 -4.4492e0 -4.4492e0
5.0000000000 7.3e1 -4.4406e0 -4.4406e0
5.0000000000 7.4e1 -4.1972e0 -4.1972e0
5.0000000000 7.5e1 -4.1712e0 -4.1712e0
5.0000000000 7.6e1 -4.2109e0 -4.2109e0
5.0000000000 7.7e1 -4.2371e0 -4.2371e0
5.0000000000 7.8e1 -4.1483e0 -4.1483e0
5.0000000000 7.9e1 -4.1285e0 -4.1285e0
5.0000000000 8.0e1 -4.2812e0 -4.2812e0
5.0000000000 8.1e1 -4.2666e0 -4.2666e0
5.0000000000 8.2e1 -4.091e0 -4.091e0
5.0000000000 8.3e1 -4.2993e0 -4.2993e0
5.0000000000 8.4e1 -4.1811e0 -4.1811e0
5.0000000000 8.5e1 -4.3377e0 -4.3377e0
5.0000000000 8.6e1 -4.3537e0 -4.3537e0
5.0000000000 8.7e1 -4.2837e0 -4.2837e0
5.0000000000 8.8e1 -4.1419e0 -4.1419e0
5.0000000000 8.9e1 -4.2603e0 -4.2603e0
5.0000000000 9.0e1 -4.2588e0 -4.2588e0
5.0000000000 9.1e1 -4.228e0 -4.228e0
5.0000000000 9.2e1 -4.278e0 -4.278e0
5.0000000000 9.3e1 -4.2628e0 -4.2628e0
5.0000000000 9.4e1 -4.1498e0 -4.1498e0
5.0000000000 9.5e1 -4.2924e0 -4.2924e0
5.0000000000 9.6e1 -4.6589e0 -4.6589e0
6.0000000000 1.0e0 -3.4807e0 -3.4807e0
6.0000000000 2.0e0 -4.3994e0 -4.3994e0
6.0000000000 3.0e0 -4.8749e0 -4.8749e0
6.0000000000 4.0e0 -5.1666e0 -5.1666e0
6.0000000000 5.0e0 -5.2424e0 -5.2424e0
6.0000000000 6.0e0 -5.3443e0 -5.3443e0
6.0000000000 7.0e0 -5.6369e0 -5.6369e0
6.0000000000 8.0e0 -5.6896e0 -5.6896e0
6.0000000000 9.0e0 -5.9102e0 -5.9102e0
6.0000000000 1.0e1 -5.7755e0 -5.7755e0
6.0000000000 1.1e1 -6.1341e0 -6.1341e0
6.0000000000 1.2e1 -6.0108e0 -6.0108e0
6.0000000000 1.3e1 -6.109e0 -6.109e0
6.0000000000 1.4e1 -6.1395e0 -6.1395e0
6.0000000000 1.5e1 -6.2429e0 -6.2429e0
6.0000000000 1.6e1 -6.3766e0 -6.3766e0
6.0000000000 1.7e1 -6.3124e0 -6.3124e0
6.0000000000 1.8e1 -6.334e0 -6.334e0
6.0000000000 1.9e1 -6.3694e0 -6.3694e0
6.0000000000 2.0e1 -6.3053e0 -6.3053e0
6.0000000000 2.1e1 -6.1311e0 -6.1311e0
6.0000000000 2.2e1 -6.2235e0 -6.2235e0
6.0000000000 2.3e1 -6.401e0 -6.401e0
6.0000000000 2.4e1 -6.366e0 -6.366e0
6.0000000000 2.5e1 -6.2424e0 -6.2424e0
6.0000000000 2.6e1 -6.2253e0 -6.2253e0
6.0000000000 2.7e1 -6.2766e0 -6.2766e0
6.0000000000 2.8e1 -6.1492e0 -6.1492e0
6.0000000000 2.9e1 -6.0854e0 -6.0854e0
6.0000000000 3.0e1 -6.3598e0 -6.3598e0
6.0000000000 3.1e1 -6.3032e0 -6.3032e0
6.0000000000 3.2e1 -6.1828e0 -6.1828e0
6.0000000000 3.3e1 -6.2116e0 -6.2116e0
6.0000000000 3.4e1 -6.3654e0 -6.3654e0
6.0000000000 3.5e1 -6.1217e0 -6.1217e0
6.0000000000 3.6e1 -6.2502e0 -6.2502e0
6.0000000000 3.7e1 -5.9578e0 -5.9578e0
6.0000000000 3.8e1 -5.9197e0 -5.9197e0
6.0000000000 3.9e1 -5.9485e0 -5.9485e0
6.0000000000 4.0e1 -6.0263e0 -6.0263e0
6.0000000000 4.1e1 -5.8798e0 -5.8798e0
6.0000000000 4.2e1 -5.9117e0 -5.9117e0
6.0000000000 4.3e1 -5.8624e0 -5.8624e0
6.0000000000 4.4e1 -5.8331e0 -5.8331e0
6.0000000000 4.5e1 -5.803e0 -5.803e0
6.0000000000 4.6e1 -5.6591e0 -5.6591e0
6.0000000000 4.7e1 -5.6604e0 -5.6604e0
6.0000000000 4.8e1 -5.7278e0 -5.7278e0
6.0000000000 4.9e1 -5.2548e0 -5.2548e0
6.0000000000 5.0e1 -5.189e0 -5.189e0
6.0000000000 5.1e1 -5.259e0 -5.259e0
6.0000000000 5.2e1 -5.0601e0 -5.0601e0
6.0000000000 5.3e1 -5.0788e0 -5.0788e0
6.0000000000 5.4e1 -5.059e0 -5.059e0
6.0000000000 5.5e1 -4.7725e0 -4.7725e0
6.0000000000 5.6e1 -4.9692e0 -4.9692e0
6.0000000000 5.7e1 -4.8139e0 -4.8139e0
6.0000000000 5.8e1 -4.8362e0 -4.8362e0
6.0000000000 5.9e1 -4.8462e0 -4.8462e0
6.0000000000 6.0e1 -4.7251e0 -4.7251e0
6.0000000000 6.1e1 -4.8596e0 -4.8596e0
6.0000000000 6.2e1 -4.7653e0 -4.7653e0
6.0000000000 6.3e1 -4.6796e0 -4.6796e0
6.0000000000 6.4e1 -4.6966e0 -4.6966e0
6.0000000000 6.5e1 -4.7378e0 -4.7378e0
6.0000000000 6.6e1 -4.5959e0 -4.5959e0
6.0000000000 6.7e1 -4.6411e0 -4.6411e0
6.0000000000 6.8e1 -4.653e0 -4.653e0
6.0000000000 6.9e1 -4.6317e0 -4.6317e0
6.0000000000 7.0e1 -4.4943e0 -4.4943e0
6.0000000000 7.1e1 -4.5515e0 -4.5515e0
6.0000000000 7.2e1 -4.4296e0 -4.4296e0
6.0000000000 7.3e1 -4.5377e0 -4.5377e0
6.0000000000 7.4e1 -4.0917e0 -4.0917e0
6.0000000000 7.5e1 -4.1504e0 -4.1504e0
6.0000000000 7.6e1 -4.1741e0 -4.1741e0
6.0000000000 7.7e1 -4.2382e0 -4.2382e0
6.0000000000 7.8e1 -4.2379e0 -4.2379e0
6.0000000000 7.9e1 -4.1871e0 -4.1871e0
6.0000000000 8.0e1 -4.1626e0 -4.1626e0
6.0000000000 8.1e1 -4.3342e0 -4.3342e0
6.0000000000 8.2e1 -4.2862e0 -4.2862e0
6.0000000000 8.3e1 -4.1518e0 -4.1518e0
6.0000000000 8.4e1 -4.2419e0 -4.2419e0
6.0000000000 8.5e1 -4.3546e0 -4.3546e0
6.0000000000 8.6e1 -4.4037e0 -4.4037e0
6.0000000000 8.7e1 -4.2563e0 -4.2563e0
6.0000000000 8.8e1 -4.2329e0 -4.2329e0
6.0000000000 8.9e1 -4.3186e0 -4.3186e0
6.0000000000 9.0e1 -4.2866e0 -4.2866e0
6.0000000000 9.1e1 -4.3275e0 -4.3275e0
6.0000000000 9.2e1 -4.2965e0 -4.2965e0
6.0000000000 9.3e1 -4.2616e0 -4.2616e0
6.0000000000 9.4e1 -4.1645e0 -4.1645e0
6.0000000000 9.5e1 -4.4635e0 -4.4635e0
6.0000000000 9.6e1 -4.7171e0 -4.7171e0
7.0000000000 1.0e0 -3.3694e0 -3.3694e0
7.0000000000 2.0e0 -4.3379e0 -4.3379e0
7.0000000000 3.0e0 -4.6504e0 -4.6504e0
7.0000000000 4.0e0 -5.2501e0 -5.2501e0
7.0000000000 5.0e0 -5.0975e0 -5.0975e0
7.0000000000 6.0e0 -5.2614e0 -5.2614e0
7.0000000000 7.0e0 -5.4575e0 -5.4575e0
7.0000000000 8.0e0 -5.6312e0 -5.6312e0
7.0000000000 9.0e0 -5.692e0 -5.692e0
7.0000000000 1.0e1 -5.7728e0 -5.7728e0
7.0000000000 1.1e1 -6.0219e0 -6.0219e0
7.0000000000 1.2e1 -5.9334e0 -5.9334e0
7.0000000000 1.3e1 -6.0635e0 -6.0635e0
7.0000000000 1.4e1 -6.0273e0 -6.0273e0
7.0000000000 1.5e1 -6.2419e0 -6.2419e0
7.0000000000 1.6e1 -6.2062e0 -6.2062e0
7.0000000000 1.7e1 -6.2356e0 -6.2356e0
7.0000000000 1.8e1 -6.2764e0 -6.2764e0
7.0000000000 1.9e1 -6.1674e0 -6.1674e0
7.0000000000 2.0e1 -6.3111e0 -6.3111e0
7.0000000000 2.1e1 -6.0965e0 -6.0965e0
7.0000000000 2.2e1 -6.3254e0 -6.3254e0
7.0000000000 2.3e1 -6.1945e0 -6.1945e0
7.0000000000 2.4e1 -6.1848e0 -6.1848e0
7.0000000000 2.5e1 -6.0819e0 -6.0819e0
7.0000000000 2.6e1 -6.1045e0 -6.1045e0
7.0000000000 2.7e1 -6.173e0 -6.173e0
7.0000000000 2.8e1 -6.1786e0 -6.1786e0
7.0000000000 2.9e1 -5.9041e0 -5.9041e0
7.0000000000 3.0e1 -6.1328e0 -6.1328e0
7.0000000000 3.1e1 -6.14e0 -6.14e0
7.0000000000 3.2e1 -6.0682e0 -6.0682e0
7.0000000000 3.3e1 -6.1626e0 -6.1626e0
7.0000000000 3.4e1 -6.0769e0 -6.0769e0
7.0000000000 3.5e1 -5.9912e0 -5.9912e0
7.0000000000 3.6e1 -6.1645e0 -6.1645e0
7.0000000000 3.7e1 -5.8694e0 -5.8694e0
7.0000000000 3.8e1 -5.9543e0 -5.9543e0
7.0000000000 3.9e1 -5.909e0 -5.909e0
7.0000000000 4.0e1 -5.8866e0 -5.8866e0
7.0000000000 4.1e1 -5.9376e0 -5.9376e0
7.0000000000 4.2e1 -5.7404e0 -5.7404e0
7.0000000000 4.3e1 -5.7667e0 -5.7667e0
7.0000000000 4.4e1 -5.7229e0 -5.7229e0
7.0000000000 4.5e1 -5.6191e0 -5.6191e0
7.0000000000 4.6e1 -5.707e0 -5.707e0
7.0000000000 4.7e1 -5.5699e0 -5.5699e0
7.0000000000 4.8e1 -5.521e0 -5.521e0
7.0000000000 4.9e1 -5.09e0 -5.09e0
7.0000000000 5.0e1 -5.1481e0 -5.1481e0
7.0000000000 5.1e1 -5.0154e0 -5.0154e0
7.0000000000 5.2e1 -4.9451e0 -4.9451e0
7.0000000000 5.3e1 -5.0438e0 -5.0438e0
7.0000000000 5.4e1 -5.0257e0 -5.0257e0
7.0000000000 5.5e1 -4.8497e0 -4.8497e0
7.0000000000 5.6e1 -4.947e0 -4.947e0
7.0000000000 5.7e1 -4.7865e0 -4.7865e0
7.0000000000 5.8e1 -4.9028e0 -4.9028e0
7.0000000000 5.9e1 -4.7101e0 -4.7101e0
7.0000000000 6.0e1 -4.6958e0 -4.6958e0
7.0000000000 6.1e1 -4.7358e0 -4.7358e0
7.0000000000 6.2e1 -4.6437e0 -4.6437e0
7.0000000000 6.3e1 -4.5911e0 -4.5911e0
7.0000000000 6.4e1 -4.6176e0 -4.6176e0
7.0000000000 6.5e1 -4.7217e0 -4.7217e0
7.0000000000 6.6e1 -4.5983e0 -4.5983e0
7.0000000000 6.7e1 -4.5831e0 -4.5831e0
7.0000000000 6.8e1 -4.5932e0 -4.5932e0
7.0000000000 6.9e1 -4.5551e0 -4.5551e0
7.0000000000 7.0e1 -4.5883e0 -4.5883e0
7.0000000000 7.1e1 -4.6038e0 -4.6038e0
7.0000000000 7.2e1 -4.3706e0 -4.3706e0
7.0000000000 7.3e1 -4.3463e0 -4.3463e0
7.0000000000 7.4e1 -4.2195e0 -4.2195e0
7.0000000000 7.5e1 -4.1849e0 -4.1849e0
7.0000000000 7.6e1 -4.1431e0 -4.1431e0
7.0000000000 7.7e1 -4.3174e0 -4.3174e0
7.0000000000 7.8e1 -4.2974e0 -4.2974e0
7.0000000000 7.9e1 -4.1332e0 -4.1332e0
7.0000000000 8.0e1 -4.2742e0 -4.2742e0
7.0000000000 8.1e1 -4.2605e0 -4.2605e0
7.0000000000 8.2e1 -4.3094e0 -4.3094e0
7.0000000000 8.3e1 -4.3379e0 -4.3379e0
7.0000000000 8.4e1 -4.3928e0 -4.3928e0
7.0000000000 8.5e1 -4.3096e0 -4.3096e0
7.0000000000 8.6e1 -4.224e0 -4.224e0
7.0000000000 8.7e1 -4.2775e0 -4.2775e0
7.0000000000 8.8e1 -4.2485e0 -4.2485e0
7.0000000000 8.9e1 -4.3429e0 -4.3429e0
7.0000000000 9.0e1 -4.3377e0 -4.3377e0
7.0000000000 9.1e1 -4.2602e0 -4.2602e0
7.0000000000 9.2e1 -4.3254e0 -4.3254e0
7.0000000000 9.3e1 -4.2981e0 -4.2981e0
7.0000000000 9.4e1 -4.2449e0 -4.2449e0
7.0000000000 9.5e1 -4.5896e0 -4.5896e0
7.0000000000 9.6e1 -4.6742e0 -4.6742e0
8.0000000000 1.0e0 -3.3079e0 -3.3079e0
8.0000000000 2.0e0 -4.3423e0 -4.3423e0
8.0000000000 3.0e0 -4.4847e0 -4.4847e0
8.0000000000 4.0e0 -5.2312e0 -5.2312e0
8.0000000000 5.0e0 -5.0842e0 -5.0842e0
8.0000000000 6.0e0 -5.3462e0 -5.3462e0
8.0000000000 7.0e0 -5.5004e0 -5.5004e0
8.0000000000 8.0e0 -5.6386e0 -5.6386e0
8.0000000000 9.0e0 -5.607e0 -5.607e0
8.0000000000 1.0e1 -5.7163e0 -5.7163e0
8.0000000000 1.1e1 -5.8776e0 -5.8776e0
8.0000000000 1.2e1 -5.7482e0 -5.7482e0
8.0000000000 1.3e1 -5.9393e0 -5.9393e0
8.0000000000 1.4e1 -5.9215e0 -5.9215e0
8.0000000000 1.5e1 -6.1093e0 -6.1093e0
8.0000000000 1.6e1 -6.115e0 -6.115e0
8.0000000000 1.7e1 -5.997e0 -5.997e0
8.0000000000 1.8e1 -6.1094e0 -6.1094e0
8.0000000000 1.9e1 -6.1196e0 -6.1196e0
8.0000000000 2.0e1 -6.1124e0 -6.1124e0
8.0000000000 2.1e1 -6.0671e0 -6.0671e0
8.0000000000 2.2e1 -6.0436e0 -6.0436e0
8.0000000000 2.3e1 -6.1657e0 -6.1657e0
8.0000000000 2.4e1 -6.087e0 -6.087e0
8.0000000000 2.5e1 -6.0011e0 -6.0011e0
8.0000000000 2.6e1 -6.0283e0 -6.0283e0
8.0000000000 2.7e1 -6.1422e0 -6.1422e0
8.0000000000 2.8e1 -5.9967e0 -5.9967e0
8.0000000000 2.9e1 -5.8372e0 -5.8372e0
8.0000000000 3.0e1 -6.2045e0 -6.2045e0
8.0000000000 3.1e1 -6.0189e0 -6.0189e0
8.0000000000 3.2e1 -6.0795e0 -6.0795e0
8.0000000000 3.3e1 -6.0815e0 -6.0815e0
8.0000000000 3.4e1 -6.1206e0 -6.1206e0
8.0000000000 3.5e1 -5.8965e0 -5.8965e0
8.0000000000 3.6e1 -6.0957e0 -6.0957e0
8.0000000000 3.7e1 -5.8958e0 -5.8958e0
8.0000000000 3.8e1 -5.8443e0 -5.8443e0
8.0000000000 3.9e1 -5.7485e0 -5.7485e0
8.0000000000 4.0e1 -5.8074e0 -5.8074e0
8.0000000000 4.1e1 -5.6968e0 -5.6968e0
8.0000000000 4.2e1 -5.7708e0 -5.7708e0
8.0000000000 4.3e1 -5.7383e0 -5.7383e0
8.0000000000 4.4e1 -5.5702e0 -5.5702e0
8.0000000000 4.5e1 -5.5241e0 -5.5241e0
8.0000000000 4.6e1 -5.459e0 -5.459e0
8.0000000000 4.7e1 -5.5565e0 -5.5565e0
8.0000000000 4.8e1 -5.3697e0 -5.3697e0
8.0000000000 4.9e1 -5.2667e0 -5.2667e0
8.0000000000 5.0e1 -4.9281e0 -4.9281e0
8.0000000000 5.1e1 -4.9334e0 -4.9334e0
8.0000000000 5.2e1 -4.9623e0 -4.9623e0
8.0000000000 5.3e1 -4.8657e0 -4.8657e0
8.0000000000 5.4e1 -4.8793e0 -4.8793e0
8.0000000000 5.5e1 -4.7507e0 -4.7507e0
8.0000000000 5.6e1 -4.8135e0 -4.8135e0
8.0000000000 5.7e1 -4.7799e0 -4.7799e0
8.0000000000 5.8e1 -4.7415e0 -4.7415e0
8.0000000000 5.9e1 -4.7018e0 -4.7018e0
8.0000000000 6.0e1 -4.6183e0 -4.6183e0
8.0000000000 6.1e1 -4.6119e0 -4.6119e0
8.0000000000 6.2e1 -4.5959e0 -4.5959e0
8.0000000000 6.3e1 -4.6257e0 -4.6257e0
8.0000000000 6.4e1 -4.6816e0 -4.6816e0
8.0000000000 6.5e1 -4.5695e0 -4.5695e0
8.0000000000 6.6e1 -4.6797e0 -4.6797e0
8.0000000000 6.7e1 -4.4903e0 -4.4903e0
8.0000000000 6.8e1 -4.6011e0 -4.6011e0
8.0000000000 6.9e1 -4.6916e0 -4.6916e0
8.0000000000 7.0e1 -4.522e0 -4.522e0
8.0000000000 7.1e1 -4.5627e0 -4.5627e0
8.0000000000 7.2e1 -4.3645e0 -4.3645e0
8.0000000000 7.3e1 -4.4225e0 -4.4225e0
8.0000000000 7.4e1 -4.157e0 -4.157e0
8.0000000000 7.5e1 -4.2775e0 -4.2775e0
8.0000000000 7.6e1 -4.2226e0 -4.2226e0
8.0000000000 7.7e1 -4.3312e0 -4.3312e0
8.0000000000 7.8e1 -4.2767e0 -4.2767e0
8.0000000000 7.9e1 -4.1657e0 -4.1657e0
8.0000000000 8.0e1 -4.2476e0 -4.2476e0
8.0000000000 8.1e1 -4.1959e0 -4.1959e0
8.0000000000 8.2e1 -4.2863e0 -4.2863e0
8.0000000000 8.3e1 -4.2598e0 -4.2598e0
8.0000000000 8.4e1 -4.3474e0 -4.3474e0
8.0000000000 8.5e1 -4.2902e0 -4.2902e0
8.0000000000 8.6e1 -4.3833e0 -4.3833e0
8.0000000000 8.7e1 -4.1839e0 -4.1839e0
8.0000000000 8.8e1 -4.1751e0 -4.1751e0
8.0000000000 8.9e1 -4.302e0 -4.302e0
8.0000000000 9.0e1 -4.4417e0 -4.4417e0
8.0000000000 9.1e1 -4.2956e0 -4.2956e0
8.0000000000 9.2e1 -4.3349e0 -4.3349e0
8.0000000000 9.3e1 -4.3078e0 -4.3078e0
8.0000000000 9.4e1 -4.2132e0 -4.2132e0
8.0000000000 9.5e1 -4.4613e0 -4.4613e0
8.0000000000 9.6e1 -4.7513e0 -4.7513e0
9.0000000000 1.0e0 -3.1017e0 -3.1017e0
9.0000000000 2.0e0 -4.2004e0 -4.2004e0
9.0000000000 3.0e0 -4.5241e0 -4.5241e0
9.0000000000 4.0e0 -4.9478e0 -4.9478e0
9.0000000000 5.0e0 -4.9796e0 -4.9796e0
9.0000000000 6.0e0 -5.0645e0 -5.0645e0
9.0000000000 7.0e0 -5.3205e0 -5.3205e0
9.0000000000 8.0e0 -5.4011e0 -5.4011e0
9.0000000000 9.0e0 -5.6266e0 -5.6266e0
9.0000000000 1.0e1 -5.5765e0 -5.5765e0
9.0000000000 1.1e1 -5.6688e0 -5.6688e0
9.0000000000 1.2e1 -5.6824e0 -5.6824e0
9.0000000000 1.3e1 -6.027e0 -6.027e0
9.0000000000 1.4e1 -5.9465e0 -5.9465e0
9.0000000000 1.5e1 -5.9691e0 -5.9691e0
9.0000000000 1.6e1 -6.0614e0 -6.0614e0
9.0000000000 1.7e1 -5.9706e0 -5.9706e0
9.0000000000 1.8e1 -5.9863e0 -5.9863e0
9.0000000000 1.9e1 -6.0524e0 -6.0524e0
9.0000000000 2.0e1 -6.0993e0 -6.0993e0
9.0000000000 2.1e1 -5.9466e0 -5.9466e0
9.0000000000 2.2e1 -5.9623e0 -5.9623e0
9.0000000000 2.3e1 -6.0131e0 -6.0131e0
9.0000000000 2.4e1 -5.9635e0 -5.9635e0
9.0000000000 2.5e1 -5.9655e0 -5.9655e0
9.0000000000 2.6e1 -6.0151e0 -6.0151e0
9.0000000000 2.7e1 -5.9993e0 -5.9993e0
9.0000000000 2.8e1 -5.8886e0 -5.8886e0
9.0000000000 2.9e1 -5.8204e0 -5.8204e0
9.0000000000 3.0e1 -5.9835e0 -5.9835e0
9.0000000000 3.1e1 -6.0386e0 -6.0386e0
9.0000000000 3.2e1 -5.9261e0 -5.9261e0
9.0000000000 3.3e1 -6.1191e0 -6.1191e0
9.0000000000 3.4e1 -5.9386e0 -5.9386e0
9.0000000000 3.5e1 -5.8413e0 -5.8413e0
9.0000000000 3.6e1 -5.9118e0 -5.9118e0
9.0000000000 3.7e1 -5.7775e0 -5.7775e0
9.0000000000 3.8e1 -5.664e0 -5.664e0
9.0000000000 3.9e1 -5.6571e0 -5.6571e0
9.0000000000 4.0e1 -5.6957e0 -5.6957e0
9.0000000000 4.1e1 -5.5986e0 -5.5986e0
9.0000000000 4.2e1 -5.5666e0 -5.5666e0
9.0000000000 4.3e1 -5.631e0 -5.631e0
9.0000000000 4.4e1 -5.4977e0 -5.4977e0
9.0000000000 4.5e1 -5.6119e0 -5.6119e0
9.0000000000 4.6e1 -5.4591e0 -5.4591e0
9.0000000000 4.7e1 -5.4316e0 -5.4316e0
9.0000000000 4.8e1 -5.2201e0 -5.2201e0
9.0000000000 4.9e1 -4.9862e0 -4.9862e0
9.0000000000 5.0e1 -4.975e0 -4.975e0
9.0000000000 5.1e1 -4.885e0 -4.885e0
9.0000000000 5.2e1 -4.8998e0 -4.8998e0
9.0000000000 5.3e1 -4.9316e0 -4.9316e0
9.0000000000 5.4e1 -4.9076e0 -4.9076e0
9.0000000000 5.5e1 -4.667e0 -4.667e0
9.0000000000 5.6e1 -4.7404e0 -4.7404e0
9.0000000000 5.7e1 -4.6298e0 -4.6298e0
9.0000000000 5.8e1 -4.7528e0 -4.7528e0
9.0000000000 5.9e1 -4.6514e0 -4.6514e0
9.0000000000 6.0e1 -4.5005e0 -4.5005e0
9.0000000000 6.1e1 -4.6814e0 -4.6814e0
9.0000000000 6.2e1 -4.7364e0 -4.7364e0
9.0000000000 6.3e1 -4.6229e0 -4.6229e0
9.0000000000 6.4e1 -4.5964e0 -4.5964e0
9.0000000000 6.5e1 -4.6478e0 -4.6478e0
9.0000000000 6.6e1 -4.6276e0 -4.6276e0
9.0000000000 6.7e1 -4.4538e0 -4.4538e0
9.0000000000 6.8e1 -4.5344e0 -4.5344e0
9.0000000000 6.9e1 -4.539e0 -4.539e0
9.0000000000 7.0e1 -4.5662e0 -4.5662e0
9.0000000000 7.1e1 -4.4472e0 -4.4472e0
9.0000000000 7.2e1 -4.3935e0 -4.3935e0
9.0000000000 7.3e1 -4.4336e0 -4.4336e0
9.0000000000 7.4e1 -4.2252e0 -4.2252e0
9.0000000000 7.5e1 -4.1344e0 -4.1344e0
9.0000000000 7.6e1 -4.2142e0 -4.2142e0
9.0000000000 7.7e1 -4.2663e0 -4.2663e0
9.0000000000 7.8e1 -4.1935e0 -4.1935e0
9.0000000000 7.9e1 -4.2417e0 -4.2417e0
9.0000000000 8.0e1 -4.4444e0 -4.4444e0
9.0000000000 8.1e1 -4.2824e0 -4.2824e0
9.0000000000 8.2e1 -4.1968e0 -4.1968e0
9.0000000000 8.3e1 -4.3273e0 -4.3273e0
9.0000000000 8.4e1 -4.3239e0 -4.3239e0
9.0000000000 8.5e1 -4.3329e0 -4.3329e0
9.0000000000 8.6e1 -4.2918e0 -4.2918e0
9.0000000000 8.7e1 -4.318e0 -4.318e0
9.0000000000 8.8e1 -4.2195e0 -4.2195e0
9.0000000000 8.9e1 -4.3353e0 -4.3353e0
9.0000000000 9.0e1 -4.328e0 -4.328e0
9.0000000000 9.1e1 -4.2483e0 -4.2483e0
9.0000000000 9.2e1 -4.4003e0 -4.4003e0
9.0000000000 9.3e1 -4.3102e0 -4.3102e0
9.0000000000 9.4e1 -4.2479e0 -4.2479e0
9.0000000000 9.5e1 -4.4575e0 -4.4575e0
9.0000000000 9.6e1 -4.7512e0 -4.7512e0
10.000000000 1.0e0 -2.8224e0 -2.8224e0
10.000000000 2.0e0 -4.0096e0 -4.0096e0
10.000000000 3.0e0 -4.3664e0 -4.3664e0
10.000000000 4.0e0 -4.8741e0 -4.8741e0
10.000000000 5.0e0 -4.7674e0 -4.7674e0
10.000000000 6.0e0 -4.9277e0 -4.9277e0
10.000000000 7.0e0 -4.9688e0 -4.9688e0
10.000000000 8.0e0 -5.1903e0 -5.1903e0
10.000000000 9.0e0 -5.2953e0 -5.2953e0
10.000000000 1.0e1 -5.4879e0 -5.4879e0
10.000000000 1.1e1 -5.5423e0 -5.5423e0
10.000000000 1.2e1 -5.6553e0 -5.6553e0
10.000000000 1.3e1 -5.7918e0 -5.7918e0
10.000000000 1.4e1 -5.7527e0 -5.7527e0
10.000000000 1.5e1 -5.8698e0 -5.8698e0
10.000000000 1.6e1 -5.7262e0 -5.7262e0
10.000000000 1.7e1 -5.7272e0 -5.7272e0
10.000000000 1.8e1 -5.8067e0 -5.8067e0
10.000000000 1.9e1 -5.8261e0 -5.8261e0
10.000000000 2.0e1 -6.0558e0 -6.0558e0
10.000000000 2.1e1 -5.885e0 -5.885e0
10.000000000 2.2e1 -5.777e0 -5.777e0
10.000000000 2.3e1 -5.9577e0 -5.9577e0
10.000000000 2.4e1 -6.048e0 -6.048e0
10.000000000 2.5e1 -5.8372e0 -5.8372e0
10.000000000 2.6e1 -5.8313e0 -5.8313e0
10.000000000 2.7e1 -5.893e0 -5.893e0
10.000000000 2.8e1 -5.8295e0 -5.8295e0
10.000000000 2.9e1 -5.6869e0 -5.6869e0
10.000000000 3.0e1 -5.9318e0 -5.9318e0
10.000000000 3.1e1 -5.8648e0 -5.8648e0
10.000000000 3.2e1 -5.9148e0 -5.9148e0
10.000000000 3.3e1 -5.8984e0 -5.8984e0
10.000000000 3.4e1 -5.9285e0 -5.9285e0
10.000000000 3.5e1 -5.7344e0 -5.7344e0
10.000000000 3.6e1 -5.8525e0 -5.8525e0
10.000000000 3.7e1 -5.5159e0 -5.5159e0
10.000000000 3.8e1 -5.7246e0 -5.7246e0
10.000000000 3.9e1 -5.6166e0 -5.6166e0
10.000000000 4.0e1 -5.5932e0 -5.5932e0
10.000000000 4.1e1 -5.6054e0 -5.6054e0
10.000000000 4.2e1 -5.5124e0 -5.5124e0
10.000000000 4.3e1 -5.5378e0 -5.5378e0
10.000000000 4.4e1 -5.4595e0 -5.4595e0
10.000000000 4.5e1 -5.3298e0 -5.3298e0
10.000000000 4.6e1 -5.26e0 -5.26e0
10.000000000 4.7e1 -5.2734e0 -5.2734e0
10.000000000 4.8e1 -5.1575e0 -5.1575e0
10.000000000 4.9e1 -4.9941e0 -4.9941e0
10.000000000 5.0e1 -4.866e0 -4.866e0
10.000000000 5.1e1 -4.8629e0 -4.8629e0
10.000000000 5.2e1 -4.7743e0 -4.7743e0
10.000000000 5.3e1 -4.8625e0 -4.8625e0
10.000000000 5.4e1 -4.804e0 -4.804e0
10.000000000 5.5e1 -4.5958e0 -4.5958e0
10.000000000 5.6e1 -4.6047e0 -4.6047e0
10.000000000 5.7e1 -4.705e0 -4.705e0
10.000000000 5.8e1 -4.7262e0 -4.7262e0
10.000000000 5.9e1 -4.7335e0 -4.7335e0
10.000000000 6.0e1 -4.4805e0 -4.4805e0
10.000000000 6.1e1 -4.6546e0 -4.6546e0
10.000000000 6.2e1 -4.6123e0 -4.6123e0
10.000000000 6.3e1 -4.5408e0 -4.5408e0
10.000000000 6.4e1 -4.5949e0 -4.5949e0
10.000000000 6.5e1 -4.5371e0 -4.5371e0
10.000000000 6.6e1 -4.5825e0 -4.5825e0
10.000000000 6.7e1 -4.4663e0 -4.4663e0
10.000000000 6.8e1 -4.6359e0 -4.6359e0
10.000000000 6.9e1 -4.5691e0 -4.5691e0
10.000000000 7.0e1 -4.4659e0 -4.4659e0
10.000000000 7.1e1 -4.5189e0 -4.5189e0
10.000000000 7.2e1 -4.4606e0 -4.4606e0
10.000000000 7.3e1 -4.4967e0 -4.4967e0
10.000000000 7.4e1 -4.2114e0 -4.2114e0
10.000000000 7.5e1 -4.2693e0 -4.2693e0
10.000000000 7.6e1 -4.1854e0 -4.1854e0
10.000000000 7.7e1 -4.2247e0 -4.2247e0
10.000000000 7.8e1 -4.3808e0 -4.3808e0
10.000000000 7.9e1 -4.1879e0 -4.1879e0
10.000000000 8.0e1 -4.268e0 -4.268e0
10.000000000 8.1e1 -4.1601e0 -4.1601e0
10.000000000 8.2e1 -4.3068e0 -4.3068e0
10.000000000 8.3e1 -4.1073e0 -4.1073e0
10.000000000 8.4e1 -4.347e0 -4.347e0
10.000000000 8.5e1 -4.4444e0 -4.4444e0
10.000000000 8.6e1 -4.2762e0 -4.2762e0
10.000000000 8.7e1 -4.3625e0 -4.3625e0
10.000000000 8.8e1 -4.2964e0 -4.2964e0
10.000000000 8.9e1 -4.3363e0 -4.3363e0
10.000000000 9.0e1 -4.4907e0 -4.4907e0
10.000000000 9.1e1 -4.2416e0 -4.2416e0
10.000000000 9.2e1 -4.3607e0 -4.3607e0
10.000000000 9.3e1 -4.2423e0 -4.2423e0
10.000000000 9.4e1 -4.2121e0 -4.2121e0
10.000000000 9.5e1 -4.7085e0 -4.7085e0
10.000000000 9.6e1 -4.8478e0 -4.8478e0
20.000000000 1.0e0 -1.264e0 -1.264e0
20.000000000 2.0e0 -2.4495e0 -2.4495e0
20.000000000 3.0e0 -2.907e0 -2.907e0
20.000000000 4.0e0 -3.2434e0 -3.2434e0
20.000000000 5.0e0 -3.3147e0 -3.3147e0
20.000000000 6.0e0 -3.5384e0 -3.5384e0
20.000000000 7.0e0 -3.8115e0 -3.8115e0
20.000000000 8.0e0 -3.6212e0 -3.6212e0
20.000000000 9.0e0 -4.1482e0 -4.1482e0
20.000000000 1.0e1 -3.9983e0 -3.9983e0
20.000000000 1.1e1 -4.5172e0 -4.5172e0
20.000000000 1.2e1 -4.1535e0 -4.1535e0
20.000000000 1.3e1 -4.3022e0 -4.3022e0
20.000000000 1.4e1 -4.5317e0 -4.5317e0
20.000000000 1.5e1 -4.6661e0 -4.6661e0
20.000000000 1.6e1 -4.5884e0 -4.5884e0
20.000000000 1.7e1 -4.9448e0 -4.9448e0
20.000000000 1.8e1 -5.0194e0 -5.0194e0
20.000000000 1.9e1 -4.8245e0 -4.8245e0
20.000000000 2.0e1 -4.8315e0 -4.8315e0
20.000000000 2.1e1 -4.757e0 -4.757e0
20.000000000 2.2e1 -4.6751e0 -4.6751e0
20.000000000 2.3e1 -4.7887e0 -4.7887e0
20.000000000 2.4e1 -5.1858e0 -5.1858e0
20.000000000 2.5e1 -5.0328e0 -5.0328e0
20.000000000 2.6e1 -5.0967e0 -5.0967e0
20.000000000 2.7e1 -5.1111e0 -5.1111e0
20.000000000 2.8e1 -4.6658e0 -4.6658e0
20.000000000 2.9e1 -4.8737e0 -4.8737e0
20.000000000 3.0e1 -4.899e0 -4.899e0
20.000000000 3.1e1 -4.9644e0 -4.9644e0
20.000000000 3.2e1 -4.6105e0 -4.6105e0
20.000000000 3.3e1 -5.0752e0 -5.0752e0
20.000000000 3.4e1 -4.8128e0 -4.8128e0
20.000000000 3.5e1 -4.7406e0 -4.7406e0
20.000000000 3.6e1 -5.0498e0 -5.0498e0
20.000000000 3.7e1 -4.6445e0 -4.6445e0
20.000000000 3.8e1 -4.6946e0 -4.6946e0
20.000000000 3.9e1 -4.7439e0 -4.7439e0
20.000000000 4.0e1 -4.7383e0 -4.7383e0
20.000000000 4.1e1 -4.7096e0 -4.7096e0
20.000000000 4.2e1 -4.619e0 -4.619e0
20.000000000 4.3e1 -4.6493e0 -4.6493e0
20.000000000 4.4e1 -4.7488e0 -4.7488e0
20.000000000 4.5e1 -4.6104e0 -4.6104e0
20.000000000 4.6e1 -4.4528e0 -4.4528e0
20.000000000 4.7e1 -4.499e0 -4.499e0
20.000000000 4.8e1 -4.4641e0 -4.4641e0
20.000000000 4.9e1 -4.4271e0 -4.4271e0
20.000000000 5.0e1 -4.3966e0 -4.3966e0
20.000000000 5.1e1 -4.3016e0 -4.3016e0
20.000000000 5.2e1 -4.1809e0 -4.1809e0
20.000000000 5.3e1 -4.4592e0 -4.4592e0
20.000000000 5.4e1 -4.1831e0 -4.1831e0
20.000000000 5.5e1 -3.8282e0 -3.8282e0
20.000000000 5.6e1 -4.2354e0 -4.2354e0
20.000000000 5.7e1 -4.2696e0 -4.2696e0
20.000000000 5.8e1 -4.2193e0 -4.2193e0
20.000000000 5.9e1 -4.4108e0 -4.4108e0
20.000000000 6.0e1 -4.2591e0 -4.2591e0
20.000000000 6.1e1 -4.4583e0 -4.4583e0
20.000000000 6.2e1 -4.3262e0 -4.3262e0
20.000000000 6.3e1 -4.2555e0 -4.2555e0
20.000000000 6.4e1 -4.1763e0 -4.1763e0
20.000000000 6.5e1 -4.2817e0 -4.2817e0
20.000000000 6.6e1 -4.1199e0 -4.1199e0
20.000000000 6.7e1 -4.3011e0 -4.3011e0
20.000000000 6.8e1 -4.3119e0 -4.3119e0
20.000000000 6.9e1 -4.1689e0 -4.1689e0
20.000000000 7.0e1 -4.3223e0 -4.3223e0
20.000000000 7.1e1 -4.3139e0 -4.3139e0
20.000000000 7.2e1 -4.139e0 -4.139e0
20.000000000 7.3e1 -4.3775e0 -4.3775e0
20.000000000 7.4e1 -4.09e0 -4.09e0
20.000000000 7.5e1 -4.1756e0 -4.1756e0
20.000000000 7.6e1 -4.1906e0 -4.1906e0
20.000000000 7.7e1 -4.2939e0 -4.2939e0
20.000000000 7.8e1 -4.2272e0 -4.2272e0
20.000000000 7.9e1 -4.2496e0 -4.2496e0
20.000000000 8.0e1 -4.1863e0 -4.1863e0
20.000000000 8.1e1 -4.3087e0 -4.3087e0
20.000000000 8.2e1 -4.1748e0 -4.1748e0
20.000000000 8.3e1 -4.1632e0 -4.1632e0
20.000000000 8.4e1 -4.3502e0 -4.3502e0
20.000000000 8.5e1 -4.2738e0 -4.2738e0
20.000000000 8.6e1 -4.2646e0 -4.2646e0
20.000000000 8.7e1 -4.4279e0 -4.4279e0
20.000000000 8.8e1 -4.1748e0 -4.1748e0
20.000000000 8.9e1 -4.2486e0 -4.2486e0
20.000000000 9.0e1 -4.1425e0 -4.1425e0
20.000000000 9.1e1 -4.2431e0 -4.2431e0
20.000000000 9.2e1 -4.2685e0 -4.2685e0
20.000000000 9.3e1 -4.2161e0 -4.2161e0
20.000000000 9.4e1 -4.3579e0 -4.3579e0
20.000000000 9.5e1 -4.0291e0 -4.0291e0
20.000000000 9.6e1 -4.8681e0 -4.8681e0
30.000000000 1.0e0 -1.5372e0 -1.5372e0
30.000000000 2.0e0 -2.8138e0 -2.8138e0
30.000000000 3.0e0 -3.0856e0 -3.0856e0
30.000000000 4.0e0 -3.4687e0 -3.4687e0
30.000000000 5.0e0 -3.5042e0 -3.5042e0
30.000000000 6.0e0 -3.7899e0 -3.7899e0
30.000000000 7.0e0 -3.9139e0 -3.9139e0
30.000000000 8.0e0 -3.7149e0 -3.7149e0
30.000000000 9.0e0 -4.268e0 -4.268e0
30.000000000 1.0e1 -4.2283e0 -4.2283e0
30.000000000 1.1e1 -4.5493e0 -4.5493e0
30.000000000 1.2e1 -4.14e0 -4.14e0
30.000000000 1.3e1 -4.6381e0 -4.6381e0
30.000000000 1.4e1 -4.7871e0 -4.7871e0
30.000000000 1.5e1 -4.5674e0 -4.5674e0
30.000000000 1.6e1 -4.5905e0 -4.5905e0
30.000000000 1.7e1 -4.5254e0 -4.5254e0
30.000000000 1.8e1 -4.6851e0 -4.6851e0
30.000000000 1.9e1 -4.7432e0 -4.7432e0
30.000000000 2.0e1 -4.9828e0 -4.9828e0
30.000000000 2.1e1 -4.7749e0 -4.7749e0
30.000000000 2.2e1 -4.4388e0 -4.4388e0
30.000000000 2.3e1 -4.5849e0 -4.5849e0
30.000000000 2.4e1 -4.9726e0 -4.9726e0
30.000000000 2.5e1 -4.597e0 -4.597e0
30.000000000 2.6e1 -4.7352e0 -4.7352e0
30.000000000 2.7e1 -4.7202e0 -4.7202e0
30.000000000 2.8e1 -4.6732e0 -4.6732e0
30.000000000 2.9e1 -4.4382e0 -4.4382e0
30.000000000 3.0e1 -4.9045e0 -4.9045e0
30.000000000 3.1e1 -4.9011e0 -4.9011e0
30.000000000 3.2e1 -4.8788e0 -4.8788e0
30.000000000 3.3e1 -4.8485e0 -4.8485e0
30.000000000 3.4e1 -4.5409e0 -4.5409e0
30.000000000 3.5e1 -4.7108e0 -4.7108e0
30.000000000 3.6e1 -4.5964e0 -4.5964e0
30.000000000 3.7e1 -4.642e0 -4.642e0
30.000000000 3.8e1 -4.619e0 -4.619e0
30.000000000 3.9e1 -4.6728e0 -4.6728e0
30.000000000 4.0e1 -4.378e0 -4.378e0
30.000000000 4.1e1 -4.4363e0 -4.4363e0
30.000000000 4.2e1 -4.5945e0 -4.5945e0
30.000000000 4.3e1 -4.565e0 -4.565e0
30.000000000 4.4e1 -4.6061e0 -4.6061e0
30.000000000 4.5e1 -4.6293e0 -4.6293e0
30.000000000 4.6e1 -4.095e0 -4.095e0
30.000000000 4.7e1 -4.3602e0 -4.3602e0
30.000000000 4.8e1 -4.4379e0 -4.4379e0
30.000000000 4.9e1 -4.339e0 -4.339e0
30.000000000 5.0e1 -4.233e0 -4.233e0
30.000000000 5.1e1 -4.2319e0 -4.2319e0
30.000000000 5.2e1 -4.0545e0 -4.0545e0
30.000000000 5.3e1 -4.2282e0 -4.2282e0
30.000000000 5.4e1 -4.1682e0 -4.1682e0
30.000000000 5.5e1 -3.5062e0 -3.5062e0
30.000000000 5.6e1 -4.0384e0 -4.0384e0
30.000000000 5.7e1 -4.1852e0 -4.1852e0
30.000000000 5.8e1 -4.2628e0 -4.2628e0
30.000000000 5.9e1 -4.2775e0 -4.2775e0
30.000000000 6.0e1 -4.1654e0 -4.1654e0
30.000000000 6.1e1 -4.2841e0 -4.2841e0
30.000000000 6.2e1 -4.3598e0 -4.3598e0
30.000000000 6.3e1 -3.9687e0 -3.9687e0
30.000000000 6.4e1 -4.322e0 -4.322e0
30.000000000 6.5e1 -4.2939e0 -4.2939e0
30.000000000 6.6e1 -4.0392e0 -4.0392e0
30.000000000 6.7e1 -4.0112e0 -4.0112e0
30.000000000 6.8e1 -4.1965e0 -4.1965e0
30.000000000 6.9e1 -4.0802e0 -4.0802e0
30.000000000 7.0e1 -4.0505e0 -4.0505e0
30.000000000 7.1e1 -4.3295e0 -4.3295e0
30.000000000 7.2e1 -3.8187e0 -3.8187e0
30.000000000 7.3e1 -4.2508e0 -4.2508e0
30.000000000 7.4e1 -4.2224e0 -4.2224e0
30.000000000 7.5e1 -4.1362e0 -4.1362e0
30.000000000 7.6e1 -4.1882e0 -4.1882e0
30.000000000 7.7e1 -4.1476e0 -4.1476e0
30.000000000 7.8e1 -4.0848e0 -4.0848e0
30.000000000 7.9e1 -4.0424e0 -4.0424e0
30.000000000 8.0e1 -4.2355e0 -4.2355e0
30.000000000 8.1e1 -4.0788e0 -4.0788e0
30.000000000 8.2e1 -4.0769e0 -4.0769e0
30.000000000 8.3e1 -4.0452e0 -4.0452e0
30.000000000 8.4e1 -4.1433e0 -4.1433e0
30.000000000 8.5e1 -4.3759e0 -4.3759e0
30.000000000 8.6e1 -4.2759e0 -4.2759e0
30.000000000 8.7e1 -4.3314e0 -4.3314e0
30.000000000 8.8e1 -4.1408e0 -4.1408e0
30.000000000 8.9e1 -4.3559e0 -4.3559e0
30.000000000 9.0e1 -3.8176e0 -3.8176e0
30.000000000 9.1e1 -4.3426e0 -4.3426e0
30.000000000 9.2e1 -4.2899e0 -4.2899e0
30.000000000 9.3e1 -4.2512e0 -4.2512e0
30.000000000 9.4e1 -4.3415e0 -4.3415e0
30.000000000 9.5e1 -4.0513e0 -4.0513e0
30.000000000 9.6e1 -4.8251e0 -4.8251e0
40.000000000 1.0e0 -8.3536e-1 -8.3536e-1
40.000000000 2.0e0 -1.6269e0 -1.6269e0
40.000000000 3.0e0 -2.2863e0 -2.2863e0
40.000000000 4.0e0 -2.7301e0 -2.7301e0
40.000000000 5.0e0 -2.5102e0 -2.5102e0
40.000000000 6.0e0 -2.7485e0 -2.7485e0
40.000000000 7.0e0 -3.0611e0 -3.0611e0
40.000000000 8.0e0 -3.1814e0 -3.1814e0
40.000000000 9.0e0 -3.1857e0 -3.1857e0
40.000000000 1.0e1 -3.4648e0 -3.4648e0
40.000000000 1.1e1 -3.7904e0 -3.7904e0
40.000000000 1.2e1 -3.7277e0 -3.7277e0
40.000000000 1.3e1 -3.9994e0 -3.9994e0
40.000000000 1.4e1 -4.2121e0 -4.2121e0
40.000000000 1.5e1 -4.0794e0 -4.0794e0
40.000000000 1.6e1 -4.1957e0 -4.1957e0
40.000000000 1.7e1 -4.375e0 -4.375e0
40.000000000 1.8e1 -4.3635e0 -4.3635e0
40.000000000 1.9e1 -4.2951e0 -4.2951e0
40.000000000 2.0e1 -4.4738e0 -4.4738e0
40.000000000 2.1e1 -4.3087e0 -4.3087e0
40.000000000 2.2e1 -3.8102e0 -3.8102e0
40.000000000 2.3e1 -3.7888e0 -3.7888e0
40.000000000 2.4e1 -3.9313e0 -3.9313e0
40.000000000 2.5e1 -4.3486e0 -4.3486e0
40.000000000 2.6e1 -4.438e0 -4.438e0
40.000000000 2.7e1 -4.4127e0 -4.4127e0
40.000000000 2.8e1 -4.3706e0 -4.3706e0
40.000000000 2.9e1 -4.4647e0 -4.4647e0
40.000000000 3.0e1 -4.6443e0 -4.6443e0
40.000000000 3.1e1 -4.5328e0 -4.5328e0
40.000000000 3.2e1 -4.3275e0 -4.3275e0
40.000000000 3.3e1 -4.151e0 -4.151e0
40.000000000 3.4e1 -4.3997e0 -4.3997e0
40.000000000 3.5e1 -4.492e0 -4.492e0
40.000000000 3.6e1 -4.4688e0 -4.4688e0
40.000000000 3.7e1 -4.4172e0 -4.4172e0
40.000000000 3.8e1 -4.3239e0 -4.3239e0
40.000000000 3.9e1 -4.231e0 -4.231e0
40.000000000 4.0e1 -4.2743e0 -4.2743e0
40.000000000 4.1e1 -4.2974e0 -4.2974e0
40.000000000 4.2e1 -4.314e0 -4.314e0
40.000000000 4.3e1 -4.3124e0 -4.3124e0
40.000000000 4.4e1 -4.4158e0 -4.4158e0
40.000000000 4.5e1 -4.4226e0 -4.4226e0
40.000000000 4.6e1 -4.0376e0 -4.0376e0
40.000000000 4.7e1 -4.0859e0 -4.0859e0
40.000000000 4.8e1 -4.1386e0 -4.1386e0
40.000000000 4.9e1 -4.2945e0 -4.2945e0
40.000000000 5.0e1 -4.2125e0 -4.2125e0
40.000000000 5.1e1 -4.1035e0 -4.1035e0
40.000000000 5.2e1 -4.0189e0 -4.0189e0
40.000000000 5.3e1 -4.2054e0 -4.2054e0
40.000000000 5.4e1 -3.9538e0 -3.9538e0
40.000000000 5.5e1 -3.6278e0 -3.6278e0
40.000000000 5.6e1 -4.0194e0 -4.0194e0
40.000000000 5.7e1 -4.2482e0 -4.2482e0
40.000000000 5.8e1 -4.2166e0 -4.2166e0
40.000000000 5.9e1 -4.2472e0 -4.2472e0
40.000000000 6.0e1 -4.0683e0 -4.0683e0
40.000000000 6.1e1 -4.3288e0 -4.3288e0
40.000000000 6.2e1 -4.3171e0 -4.3171e0
40.000000000 6.3e1 -4.0313e0 -4.0313e0
40.000000000 6.4e1 -4.1868e0 -4.1868e0
40.000000000 6.5e1 -4.3535e0 -4.3535e0
40.000000000 6.6e1 -4.1935e0 -4.1935e0
40.000000000 6.7e1 -4.0581e0 -4.0581e0
40.000000000 6.8e1 -4.3355e0 -4.3355e0
40.000000000 6.9e1 -4.2292e0 -4.2292e0
40.000000000 7.0e1 -4.2295e0 -4.2295e0
40.000000000 7.1e1 -4.2531e0 -4.2531e0
40.000000000 7.2e1 -3.8797e0 -3.8797e0
40.000000000 7.3e1 -4.1902e0 -4.1902e0
40.000000000 7.4e1 -4.1344e0 -4.1344e0
40.000000000 7.5e1 -4.1478e0 -4.1478e0
40.000000000 7.6e1 -4.2314e0 -4.2314e0
40.000000000 7.7e1 -4.2564e0 -4.2564e0
40.000000000 7.8e1 -4.2441e0 -4.2441e0
40.000000000 7.9e1 -4.214e0 -4.214e0
40.000000000 8.0e1 -4.2165e0 -4.2165e0
40.000000000 8.1e1 -4.2329e0 -4.2329e0
40.000000000 8.2e1 -4.1627e0 -4.1627e0
40.000000000 8.3e1 -4.1043e0 -4.1043e0
40.000000000 8.4e1 -4.1989e0 -4.1989e0
40.000000000 8.5e1 -4.3451e0 -4.3451e0
40.000000000 8.6e1 -4.2411e0 -4.2411e0
40.000000000 8.7e1 -4.3374e0 -4.3374e0
40.000000000 8.8e1 -4.1583e0 -4.1583e0
40.000000000 8.9e1 -4.367e0 -4.367e0
40.000000000 9.0e1 -4.1293e0 -4.1293e0
40.000000000 9.1e1 -4.2931e0 -4.2931e0
40.000000000 9.2e1 -4.1953e0 -4.1953e0
40.000000000 9.3e1 -4.1267e0 -4.1267e0
40.000000000 9.4e1 -4.3022e0 -4.3022e0
40.000000000 9.5e1 -4.0523e0 -4.0523e0
40.000000000 9.6e1 -4.7153e0 -4.7153e0
50.000000000 1.0e0 -3.1322e-1 -3.1322e-1
50.000000000 2.0e0 -1.3303e0 -1.3303e0
50.000000000 3.0e0 -1.6555e0 -1.6555e0
50.000000000 4.0e0 -2.3587e0 -2.3587e0
50.000000000 5.0e0 -2.1925e0 -2.1925e0
50.000000000 6.0e0 -2.2964e0 -2.2964e0
50.000000000 7.0e0 -2.7414e0 -2.7414e0
50.000000000 8.0e0 -2.5941e0 -2.5941e0
50.000000000 9.0e0 -2.5372e0 -2.5372e0
50.000000000 1.0e1 -2.6175e0 -2.6175e0
50.000000000 1.1e1 -2.597e0 -2.597e0
50.000000000 1.2e1 -2.8581e0 -2.8581e0
50.000000000 1.3e1 -2.9716e0 -2.9716e0
50.000000000 1.4e1 -3.1453e0 -3.1453e0
50.000000000 1.5e1 -3.5727e0 -3.5727e0
50.000000000 1.6e1 -4.011e0 -4.011e0
50.000000000 1.7e1 -4.2376e0 -4.2376e0
50.000000000 1.8e1 -3.613e0 -3.613e0
50.000000000 1.9e1 -4.225e0 -4.225e0
50.000000000 2.0e1 -3.9644e0 -3.9644e0
50.000000000 2.1e1 -3.588e0 -3.588e0
50.000000000 2.2e1 -3.5904e0 -3.5904e0
50.000000000 2.3e1 -3.6199e0 -3.6199e0
50.000000000 2.4e1 -4.071e0 -4.071e0
50.000000000 2.5e1 -3.5141e0 -3.5141e0
50.000000000 2.6e1 -3.522e0 -3.522e0
50.000000000 2.7e1 -3.8402e0 -3.8402e0
50.000000000 2.8e1 -4.2131e0 -4.2131e0
50.000000000 2.9e1 -3.9319e0 -3.9319e0
50.000000000 3.0e1 -3.7293e0 -3.7293e0
50.000000000 3.1e1 -4.5104e0 -4.5104e0
50.000000000 3.2e1 -3.9125e0 -3.9125e0
50.000000000 3.3e1 -4.2807e0 -4.2807e0
50.000000000 3.4e1 -3.0462e0 -3.0462e0
50.000000000 3.5e1 -3.7821e0 -3.7821e0
50.000000000 3.6e1 -3.7325e0 -3.7325e0
50.000000000 3.7e1 -4.0488e0 -4.0488e0
50.000000000 3.8e1 -3.9414e0 -3.9414e0
50.000000000 3.9e1 -3.7567e0 -3.7567e0
50.000000000 4.0e1 -4.1264e0 -4.1264e0
50.000000000 4.1e1 -4.0072e0 -4.0072e0
50.000000000 4.2e1 -3.8918e0 -3.8918e0
50.000000000 4.3e1 -3.8608e0 -3.8608e0
50.000000000 4.4e1 -4.1136e0 -4.1136e0
50.000000000 4.5e1 -3.9584e0 -3.9584e0
50.000000000 4.6e1 -3.7935e0 -3.7935e0
50.000000000 4.7e1 -3.9454e0 -3.9454e0
50.000000000 4.8e1 -3.8749e0 -3.8749e0
50.000000000 4.9e1 -4.0067e0 -4.0067e0
50.000000000 5.0e1 -3.995e0 -3.995e0
50.000000000 5.1e1 -4.067e0 -4.067e0
50.000000000 5.2e1 -3.8877e0 -3.8877e0
50.000000000 5.3e1 -4.2082e0 -4.2082e0
50.000000000 5.4e1 -4.1445e0 -4.1445e0
50.000000000 5.5e1 -3.7935e0 -3.7935e0
50.000000000 5.6e1 -4.0016e0 -4.0016e0
50.000000000 5.7e1 -3.9682e0 -3.9682e0
50.000000000 5.8e1 -4.1925e0 -4.1925e0
50.000000000 5.9e1 -3.9693e0 -3.9693e0
50.000000000 6.0e1 -4.0133e0 -4.0133e0
50.000000000 6.1e1 -4.1301e0 -4.1301e0
50.000000000 6.2e1 -4.1147e0 -4.1147e0
50.000000000 6.3e1 -4.2597e0 -4.2597e0
50.000000000 6.4e1 -4.3039e0 -4.3039e0
50.000000000 6.5e1 -4.007e0 -4.007e0
50.000000000 6.6e1 -4.114e0 -4.114e0
50.000000000 6.7e1 -4.3207e0 -4.3207e0
50.000000000 6.8e1 -4.2473e0 -4.2473e0
50.000000000 6.9e1 -4.1272e0 -4.1272e0
50.000000000 7.0e1 -4.2591e0 -4.2591e0
50.000000000 7.1e1 -4.1191e0 -4.1191e0
50.000000000 7.2e1 -3.9835e0 -3.9835e0
50.000000000 7.3e1 -4.3723e0 -4.3723e0
50.000000000 7.4e1 -3.9885e0 -3.9885e0
50.000000000 7.5e1 -4.0587e0 -4.0587e0
50.000000000 7.6e1 -4.1824e0 -4.1824e0
50.000000000 7.7e1 -4.3342e0 -4.3342e0
50.000000000 7.8e1 -4.0212e0 -4.0212e0
50.000000000 7.9e1 -4.191e0 -4.191e0
50.000000000 8.0e1 -4.2158e0 -4.2158e0
50.000000000 8.1e1 -4.0923e0 -4.0923e0
50.000000000 8.2e1 -4.1642e0 -4.1642e0
50.000000000 8.3e1 -4.0793e0 -4.0793e0
50.000000000 8.4e1 -4.0731e0 -4.0731e0
50.000000000 8.5e1 -4.3174e0 -4.3174e0
50.000000000 8.6e1 -4.2253e0 -4.2253e0
50.000000000 8.7e1 -4.3884e0 -4.3884e0
50.000000000 8.8e1 -4.0368e0 -4.0368e0
50.000000000 8.9e1 -4.0952e0 -4.0952e0
50.000000000 9.0e1 -4.2076e0 -4.2076e0
50.000000000 9.1e1 -4.3445e0 -4.3445e0
50.000000000 9.2e1 -4.2487e0 -4.2487e0
50.000000000 9.3e1 -4.11e0 -4.11e0
50.000000000 9.4e1 -4.1756e0 -4.1756e0
50.000000000 9.5e1 -4.2364e0 -4.2364e0
50.000000000 9.6e1 -4.7951e0 -4.7951e0
60.000000000 1.0e0 -1.0821e0 -1.0821e0
60.000000000 2.0e0 -2.1736e0 -2.1736e0
60.000000000 3.0e0 -2.4704e0 -2.4704e0
60.000000000 4.0e0 -3.0587e0 -3.0587e0
60.000000000 5.0e0 -3.1586e0 -3.1586e0
60.000000000 6.0e0 -3.1459e0 -3.1459e0
60.000000000 7.0e0 -3.4091e0 -3.4091e0
60.000000000 8.0e0 -3.6288e0 -3.6288e0
60.000000000 9.0e0 -3.2259e0 -3.2259e0
60.000000000 1.0e1 -3.751e0 -3.751e0
60.000000000 1.1e1 -3.9554e0 -3.9554e0
60.000000000 1.2e1 -3.9694e0 -3.9694e0
60.000000000 1.3e1 -4.0811e0 -4.0811e0
60.000000000 1.4e1 -4.2127e0 -4.2127e0
60.000000000 1.5e1 -4.3178e0 -4.3178e0
60.000000000 1.6e1 -4.4599e0 -4.4599e0
60.000000000 1.7e1 -4.4888e0 -4.4888e0
60.000000000 1.8e1 -4.4253e0 -4.4253e0
60.000000000 1.9e1 -4.4484e0 -4.4484e0
60.000000000 2.0e1 -4.613e0 -4.613e0
60.000000000 2.1e1 -4.3038e0 -4.3038e0
60.000000000 2.2e1 -4.2945e0 -4.2945e0
60.000000000 2.3e1 -4.4523e0 -4.4523e0
60.000000000 2.4e1 -4.2668e0 -4.2668e0
60.000000000 2.5e1 -4.3583e0 -4.3583e0
60.000000000 2.6e1 -4.4571e0 -4.4571e0
60.000000000 2.7e1 -4.49e0 -4.49e0
60.000000000 2.8e1 -4.4266e0 -4.4266e0
60.000000000 2.9e1 -4.453e0 -4.453e0
60.000000000 3.0e1 -4.5812e0 -4.5812e0
60.000000000 3.1e1 -4.563e0 -4.563e0
60.000000000 3.2e1 -4.5999e0 -4.5999e0
60.000000000 3.3e1 -4.4214e0 -4.4214e0
60.000000000 3.4e1 -4.4156e0 -4.4156e0
60.000000000 3.5e1 -4.3289e0 -4.3289e0
60.000000000 3.6e1 -4.1307e0 -4.1307e0
60.000000000 3.7e1 -4.3974e0 -4.3974e0
60.000000000 3.8e1 -4.1783e0 -4.1783e0
60.000000000 3.9e1 -4.4696e0 -4.4696e0
60.000000000 4.0e1 -4.1965e0 -4.1965e0
60.000000000 4.1e1 -4.3144e0 -4.3144e0
60.000000000 4.2e1 -4.1158e0 -4.1158e0
60.000000000 4.3e1 -4.2573e0 -4.2573e0
60.000000000 4.4e1 -4.2526e0 -4.2526e0
60.000000000 4.5e1 -4.4598e0 -4.4598e0
60.000000000 4.6e1 -4.2493e0 -4.2493e0
60.000000000 4.7e1 -4.3338e0 -4.3338e0
60.000000000 4.8e1 -4.3089e0 -4.3089e0
60.000000000 4.9e1 -4.2795e0 -4.2795e0
60.000000000 5.0e1 -4.2852e0 -4.2852e0
60.000000000 5.1e1 -4.3022e0 -4.3022e0
60.000000000 5.2e1 -4.2879e0 -4.2879e0
60.000000000 5.3e1 -4.3571e0 -4.3571e0
60.000000000 5.4e1 -4.2537e0 -4.2537e0
60.000000000 5.5e1 -4.1385e0 -4.1385e0
60.000000000 5.6e1 -4.3071e0 -4.3071e0
60.000000000 5.7e1 -4.4057e0 -4.4057e0
60.000000000 5.8e1 -4.3901e0 -4.3901e0
60.000000000 5.9e1 -4.4428e0 -4.4428e0
60.000000000 6.0e1 -4.3731e0 -4.3731e0
60.000000000 6.1e1 -4.4558e0 -4.4558e0
60.000000000 6.2e1 -4.3541e0 -4.3541e0
60.000000000 6.3e1 -4.4024e0 -4.4024e0
60.000000000 6.4e1 -4.4076e0 -4.4076e0
60.000000000 6.5e1 -4.5929e0 -4.5929e0
60.000000000 6.6e1 -4.3999e0 -4.3999e0
60.000000000 6.7e1 -4.421e0 -4.421e0
60.000000000 6.8e1 -4.4479e0 -4.4479e0
60.000000000 6.9e1 -4.4502e0 -4.4502e0
60.000000000 7.0e1 -4.4111e0 -4.4111e0
60.000000000 7.1e1 -4.4094e0 -4.4094e0
60.000000000 7.2e1 -4.1938e0 -4.1938e0
60.000000000 7.3e1 -4.5851e0 -4.5851e0
60.000000000 7.4e1 -4.17e0 -4.17e0
60.000000000 7.5e1 -4.3022e0 -4.3022e0
60.000000000 7.6e1 -4.3479e0 -4.3479e0
60.000000000 7.7e1 -4.4027e0 -4.4027e0
60.000000000 7.8e1 -4.3127e0 -4.3127e0
60.000000000 7.9e1 -4.3053e0 -4.3053e0
60.000000000 8.0e1 -4.3935e0 -4.3935e0
60.000000000 8.1e1 -4.3176e0 -4.3176e0
60.000000000 8.2e1 -4.3137e0 -4.3137e0
60.000000000 8.3e1 -4.402e0 -4.402e0
60.000000000 8.4e1 -4.3935e0 -4.3935e0
60.000000000 8.5e1 -4.4734e0 -4.4734e0
60.000000000 8.6e1 -4.4483e0 -4.4483e0
60.000000000 8.7e1 -4.3061e0 -4.3061e0
60.000000000 8.8e1 -4.1961e0 -4.1961e0
60.000000000 8.9e1 -4.3602e0 -4.3602e0
60.000000000 9.0e1 -4.3633e0 -4.3633e0
60.000000000 9.1e1 -4.3676e0 -4.3676e0
60.000000000 9.2e1 -4.504e0 -4.504e0
60.000000000 9.3e1 -4.395e0 -4.395e0
60.000000000 9.4e1 -4.29e0 -4.29e0
60.000000000 9.5e1 -4.3985e0 -4.3985e0
60.000000000 9.6e1 -4.8681e0 -4.8681e0
70.000000000 1.0e0 -9.0701e-1 -9.0701e-1
70.000000000 2.0e0 -1.974e0 -1.974e0
70.000000000 3.0e0 -2.4337e0 -2.4337e0
70.000000000 4.0e0 -2.6729e0 -2.6729e0
70.000000000 5.0e0 -2.7364e0 -2.7364e0
70.000000000 6.0e0 -3.1398e0 -3.1398e0
70.000000000 7.0e0 -3.4858e0 -3.4858e0
70.000000000 8.0e0 -3.4237e0 -3.4237e0
70.000000000 9.0e0 -2.9696e0 -2.9696e0
70.000000000 1.0e1 -3.8604e0 -3.8604e0
70.000000000 1.1e1 -4.091e0 -4.091e0
70.000000000 1.2e1 -3.9077e0 -3.9077e0
70.000000000 1.3e1 -3.5886e0 -3.5886e0
70.000000000 1.4e1 -3.7671e0 -3.7671e0
70.000000000 1.5e1 -4.3332e0 -4.3332e0
70.000000000 1.6e1 -4.304e0 -4.304e0
70.000000000 1.7e1 -4.5e0 -4.5e0
70.000000000 1.8e1 -4.4759e0 -4.4759e0
70.000000000 1.9e1 -4.496e0 -4.496e0
70.000000000 2.0e1 -4.4866e0 -4.4866e0
70.000000000 2.1e1 -4.258e0 -4.258e0
70.000000000 2.2e1 -4.1234e0 -4.1234e0
70.000000000 2.3e1 -4.1825e0 -4.1825e0
70.000000000 2.4e1 -4.348e0 -4.348e0
70.000000000 2.5e1 -4.4715e0 -4.4715e0
70.000000000 2.6e1 -4.4332e0 -4.4332e0
70.000000000 2.7e1 -4.5844e0 -4.5844e0
70.000000000 2.8e1 -4.521e0 -4.521e0
70.000000000 2.9e1 -4.4316e0 -4.4316e0
70.000000000 3.0e1 -4.5318e0 -4.5318e0
70.000000000 3.1e1 -4.4355e0 -4.4355e0
70.000000000 3.2e1 -4.4685e0 -4.4685e0
70.000000000 3.3e1 -4.6203e0 -4.6203e0
70.000000000 3.4e1 -4.5642e0 -4.5642e0
70.000000000 3.5e1 -4.2788e0 -4.2788e0
70.000000000 3.6e1 -3.9287e0 -3.9287e0
70.000000000 3.7e1 -4.3959e0 -4.3959e0
70.000000000 3.8e1 -4.2868e0 -4.2868e0
70.000000000 3.9e1 -4.2712e0 -4.2712e0
70.000000000 4.0e1 -4.2648e0 -4.2648e0
70.000000000 4.1e1 -4.3314e0 -4.3314e0
70.000000000 4.2e1 -4.3049e0 -4.3049e0
70.000000000 4.3e1 -4.2873e0 -4.2873e0
70.000000000 4.4e1 -4.2311e0 -4.2311e0
70.000000000 4.5e1 -4.3752e0 -4.3752e0
70.000000000 4.6e1 -4.2572e0 -4.2572e0
70.000000000 4.7e1 -4.2706e0 -4.2706e0
70.000000000 4.8e1 -4.3112e0 -4.3112e0
70.000000000 4.9e1 -4.3597e0 -4.3597e0
70.000000000 5.0e1 -4.4748e0 -4.4748e0
70.000000000 5.1e1 -4.2728e0 -4.2728e0
70.000000000 5.2e1 -4.2619e0 -4.2619e0
70.000000000 5.3e1 -4.2959e0 -4.2959e0
70.000000000 5.4e1 -4.4208e0 -4.4208e0
70.000000000 5.5e1 -4.2245e0 -4.2245e0
70.000000000 5.6e1 -4.3491e0 -4.3491e0
70.000000000 5.7e1 -4.2776e0 -4.2776e0
70.000000000 5.8e1 -4.4831e0 -4.4831e0
70.000000000 5.9e1 -4.4006e0 -4.4006e0
70.000000000 6.0e1 -4.2933e0 -4.2933e0
70.000000000 6.1e1 -4.5931e0 -4.5931e0
70.000000000 6.2e1 -4.4993e0 -4.4993e0
70.000000000 6.3e1 -4.5024e0 -4.5024e0
70.000000000 6.4e1 -4.5144e0 -4.5144e0
70.000000000 6.5e1 -4.4129e0 -4.4129e0
70.000000000 6.6e1 -4.5247e0 -4.5247e0
70.000000000 6.7e1 -4.6169e0 -4.6169e0
70.000000000 6.8e1 -4.5327e0 -4.5327e0
70.000000000 6.9e1 -4.39e0 -4.39e0
70.000000000 7.0e1 -4.5423e0 -4.5423e0
70.000000000 7.1e1 -4.3637e0 -4.3637e0
70.000000000 7.2e1 -4.4336e0 -4.4336e0
70.000000000 7.3e1 -4.5322e0 -4.5322e0
70.000000000 7.4e1 -4.2584e0 -4.2584e0
70.000000000 7.5e1 -4.3154e0 -4.3154e0
70.000000000 7.6e1 -4.2589e0 -4.2589e0
70.000000000 7.7e1 -4.3444e0 -4.3444e0
70.000000000 7.8e1 -4.3079e0 -4.3079e0
70.000000000 7.9e1 -4.2272e0 -4.2272e0
70.000000000 8.0e1 -4.4428e0 -4.4428e0
70.000000000 8.1e1 -4.4803e0 -4.4803e0
70.000000000 8.2e1 -4.2823e0 -4.2823e0
70.000000000 8.3e1 -4.4233e0 -4.4233e0
70.000000000 8.4e1 -4.4427e0 -4.4427e0
70.000000000 8.5e1 -4.4686e0 -4.4686e0
70.000000000 8.6e1 -4.3212e0 -4.3212e0
70.000000000 8.7e1 -4.4689e0 -4.4689e0
70.000000000 8.8e1 -4.2121e0 -4.2121e0
70.000000000 8.9e1 -4.3687e0 -4.3687e0
70.000000000 9.0e1 -4.4486e0 -4.4486e0
70.000000000 9.1e1 -4.4058e0 -4.4058e0
70.000000000 9.2e1 -4.414e0 -4.414e0
70.000000000 9.3e1 -4.359e0 -4.359e0
70.000000000 9.4e1 -4.3409e0 -4.3409e0
70.000000000 9.5e1 -4.6755e0 -4.6755e0
70.000000000 9.6e1 -4.8844e0 -4.8844e0
80.000000000 1.0e0 -1.0032e0 -1.0032e0
80.000000000 2.0e0 -2.2309e0 -2.2309e0
80.000000000 3.0e0 -2.4168e0 -2.4168e0
80.000000000 4.0e0 -2.9372e0 -2.9372e0
80.000000000 5.0e0 -3.1574e0 -3.1574e0
80.000000000 6.0e0 -3.2934e0 -3.2934e0
80.000000000 7.0e0 -3.4892e0 -3.4892e0
80.000000000 8.0e0 -3.4512e0 -3.4512e0
80.000000000 9.0e0 -3.6844e0 -3.6844e0
80.000000000 1.0e1 -3.8212e0 -3.8212e0
80.000000000 1.1e1 -3.9801e0 -3.9801e0
80.000000000 1.2e1 -4.0042e0 -4.0042e0
80.000000000 1.3e1 -4.1725e0 -4.1725e0
80.000000000 1.4e1 -4.2368e0 -4.2368e0
80.000000000 1.5e1 -4.3852e0 -4.3852e0
80.000000000 1.6e1 -4.4839e0 -4.4839e0
80.000000000 1.7e1 -4.4286e0 -4.4286e0
80.000000000 1.8e1 -4.3072e0 -4.3072e0
80.000000000 1.9e1 -4.3883e0 -4.3883e0
80.000000000 2.0e1 -4.3265e0 -4.3265e0
80.000000000 2.1e1 -4.3588e0 -4.3588e0
80.000000000 2.2e1 -4.4088e0 -4.4088e0
80.000000000 2.3e1 -4.4028e0 -4.4028e0
80.000000000 2.4e1 -4.4091e0 -4.4091e0
80.000000000 2.5e1 -4.4619e0 -4.4619e0
80.000000000 2.6e1 -4.2644e0 -4.2644e0
80.000000000 2.7e1 -4.2347e0 -4.2347e0
80.000000000 2.8e1 -4.4296e0 -4.4296e0
80.000000000 2.9e1 -4.3545e0 -4.3545e0
80.000000000 3.0e1 -4.5193e0 -4.5193e0
80.000000000 3.1e1 -4.4589e0 -4.4589e0
80.000000000 3.2e1 -4.5157e0 -4.5157e0
80.000000000 3.3e1 -4.4319e0 -4.4319e0
80.000000000 3.4e1 -4.5294e0 -4.5294e0
80.000000000 3.5e1 -4.3564e0 -4.3564e0
80.000000000 3.6e1 -4.5497e0 -4.5497e0
80.000000000 3.7e1 -4.3293e0 -4.3293e0
80.000000000 3.8e1 -4.4907e0 -4.4907e0
80.000000000 3.9e1 -4.3706e0 -4.3706e0
80.000000000 4.0e1 -4.3708e0 -4.3708e0
80.000000000 4.1e1 -4.434e0 -4.434e0
80.000000000 4.2e1 -4.3265e0 -4.3265e0
80.000000000 4.3e1 -4.3812e0 -4.3812e0
80.000000000 4.4e1 -4.3641e0 -4.3641e0
80.000000000 4.5e1 -4.4005e0 -4.4005e0
80.000000000 4.6e1 -4.3845e0 -4.3845e0
80.000000000 4.7e1 -4.2476e0 -4.2476e0
80.000000000 4.8e1 -4.2808e0 -4.2808e0
80.000000000 4.9e1 -4.3462e0 -4.3462e0
80.000000000 5.0e1 -4.359e0 -4.359e0
80.000000000 5.1e1 -4.3787e0 -4.3787e0
80.000000000 5.2e1 -4.4158e0 -4.4158e0
80.000000000 5.3e1 -4.3635e0 -4.3635e0
80.000000000 5.4e1 -4.4042e0 -4.4042e0
80.000000000 5.5e1 -4.2894e0 -4.2894e0
80.000000000 5.6e1 -4.3488e0 -4.3488e0
80.000000000 5.7e1 -4.3654e0 -4.3654e0
80.000000000 5.8e1 -4.4019e0 -4.4019e0
80.000000000 5.9e1 -4.3709e0 -4.3709e0
80.000000000 6.0e1 -4.4408e0 -4.4408e0
80.000000000 6.1e1 -4.4823e0 -4.4823e0
80.000000000 6.2e1 -4.4123e0 -4.4123e0
80.000000000 6.3e1 -4.4917e0 -4.4917e0
80.000000000 6.4e1 -4.4567e0 -4.4567e0
80.000000000 6.5e1 -4.5499e0 -4.5499e0
80.000000000 6.6e1 -4.5712e0 -4.5712e0
80.000000000 6.7e1 -4.533e0 -4.533e0
80.000000000 6.8e1 -4.6184e0 -4.6184e0
80.000000000 6.9e1 -4.6292e0 -4.6292e0
80.000000000 7.0e1 -4.5642e0 -4.5642e0
80.000000000 7.1e1 -4.4369e0 -4.4369e0
80.000000000 7.2e1 -4.3807e0 -4.3807e0
80.000000000 7.3e1 -4.5536e0 -4.5536e0
80.000000000 7.4e1 -4.2611e0 -4.2611e0
80.000000000 7.5e1 -4.3604e0 -4.3604e0
80.000000000 7.6e1 -4.3999e0 -4.3999e0
80.000000000 7.7e1 -4.3693e0 -4.3693e0
80.000000000 7.8e1 -4.3887e0 -4.3887e0
80.000000000 7.9e1 -4.5361e0 -4.5361e0
80.000000000 8.0e1 -4.3374e0 -4.3374e0
80.000000000 8.1e1 -4.3835e0 -4.3835e0
80.000000000 8.2e1 -4.4578e0 -4.4578e0
80.000000000 8.3e1 -4.3626e0 -4.3626e0
80.000000000 8.4e1 -4.4824e0 -4.4824e0
80.000000000 8.5e1 -4.3926e0 -4.3926e0
80.000000000 8.6e1 -4.4298e0 -4.4298e0
80.000000000 8.7e1 -4.5055e0 -4.5055e0
80.000000000 8.8e1 -4.3225e0 -4.3225e0
80.000000000 8.9e1 -4.4197e0 -4.4197e0
80.000000000 9.0e1 -4.5307e0 -4.5307e0
80.000000000 9.1e1 -4.4492e0 -4.4492e0
80.000000000 9.2e1 -4.4223e0 -4.4223e0
80.000000000 9.3e1 -4.4714e0 -4.4714e0
80.000000000 9.4e1 -4.3045e0 -4.3045e0
80.000000000 9.5e1 -4.6808e0 -4.6808e0
80.000000000 9.6e1 -4.8519e0 -4.8519e0
90.000000000 1.0e0 1.0078e-1 1.0078e-1
90.000000000 2.0e0 -1.8196e0 -1.8196e0
90.000000000 3.0e0 -1.2845e0 -1.2845e0
90.000000000 4.0e0 -1.5603e0 -1.5603e0
90.000000000 5.0e0 -2.2078e0 -2.2078e0
90.000000000 6.0e0 -2.1955e0 -2.1955e0
90.000000000 7.0e0 -2.9621e0 -2.9621e0
90.000000000 8.0e0 -2.1445e0 -2.1445e0
90.000000000 9.0e0 -2.8227e0 -2.8227e0
90.000000000 1.0e1 -2.0722e0 -2.0722e0
90.000000000 1.1e1 -3.0761e0 -3.0761e0
90.000000000 1.2e1 -2.609e0 -2.609e0
90.000000000 1.3e1 -2.8919e0 -2.8919e0
90.000000000 1.4e1 -2.9407e0 -2.9407e0
90.000000000 1.5e1 -3.1001e0 -3.1001e0
90.000000000 1.6e1 -3.9442e0 -3.9442e0
90.000000000 1.7e1 -4.1264e0 -4.1264e0
90.000000000 1.8e1 -3.5559e0 -3.5559e0
90.000000000 1.9e1 -4.1307e0 -4.1307e0
90.000000000 2.0e1 -4.2128e0 -4.2128e0
90.000000000 2.1e1 -3.2811e0 -3.2811e0
90.000000000 2.2e1 -3.5636e0 -3.5636e0
90.000000000 2.3e1 -3.9582e0 -3.9582e0
90.000000000 2.4e1 -4.0568e0 -4.0568e0
90.000000000 2.5e1 -3.6446e0 -3.6446e0
90.000000000 2.6e1 -4.2128e0 -4.2128e0
90.000000000 2.7e1 -4.2123e0 -4.2123e0
90.000000000 2.8e1 -4.4469e0 -4.4469e0
90.000000000 2.9e1 -4.1425e0 -4.1425e0
90.000000000 3.0e1 -3.6646e0 -3.6646e0
90.000000000 3.1e1 -4.3512e0 -4.3512e0
90.000000000 3.2e1 -4.3181e0 -4.3181e0
90.000000000 3.3e1 -4.2855e0 -4.2855e0
90.000000000 3.4e1 -4.5562e0 -4.5562e0
90.000000000 3.5e1 -3.919e0 -3.919e0
90.000000000 3.6e1 -3.739e0 -3.739e0
90.000000000 3.7e1 -4.0956e0 -4.0956e0
90.000000000 3.8e1 -4.1267e0 -4.1267e0
90.000000000 3.9e1 -4.3343e0 -4.3343e0
90.000000000 4.0e1 -3.9031e0 -3.9031e0
90.000000000 4.1e1 -4.3144e0 -4.3144e0
90.000000000 4.2e1 -3.9611e0 -3.9611e0
90.000000000 4.3e1 -4.1921e0 -4.1921e0
90.000000000 4.4e1 -4.1967e0 -4.1967e0
90.000000000 4.5e1 -4.0546e0 -4.0546e0
90.000000000 4.6e1 -4.0154e0 -4.0154e0
90.000000000 4.7e1 -4.2321e0 -4.2321e0
90.000000000 4.8e1 -4.42e0 -4.42e0
90.000000000 4.9e1 -4.1717e0 -4.1717e0
90.000000000 5.0e1 -4.2629e0 -4.2629e0
90.000000000 5.1e1 -4.3069e0 -4.3069e0
90.000000000 5.2e1 -4.2742e0 -4.2742e0
90.000000000 5.3e1 -4.2436e0 -4.2436e0
90.000000000 5.4e1 -4.4356e0 -4.4356e0
90.000000000 5.5e1 -4.3242e0 -4.3242e0
90.000000000 5.6e1 -4.5394e0 -4.5394e0
90.000000000 5.7e1 -4.2331e0 -4.2331e0
90.000000000 5.8e1 -4.3627e0 -4.3627e0
90.000000000 5.9e1 -4.3575e0 -4.3575e0
90.000000000 6.0e1 -3.9852e0 -3.9852e0
90.000000000 6.1e1 -4.6276e0 -4.6276e0
90.000000000 6.2e1 -4.4855e0 -4.4855e0
90.000000000 6.3e1 -4.5062e0 -4.5062e0
90.000000000 6.4e1 -4.2098e0 -4.2098e0
90.000000000 6.5e1 -4.4243e0 -4.4243e0
90.000000000 6.6e1 -4.5502e0 -4.5502e0
90.000000000 6.7e1 -4.4316e0 -4.4316e0
90.000000000 6.8e1 -4.5387e0 -4.5387e0
90.000000000 6.9e1 -3.9527e0 -3.9527e0
90.000000000 7.0e1 -4.6041e0 -4.6041e0
90.000000000 7.1e1 -4.3259e0 -4.3259e0
90.000000000 7.2e1 -4.3041e0 -4.3041e0
90.000000000 7.3e1 -4.5372e0 -4.5372e0
90.000000000 7.4e1 -4.2522e0 -4.2522e0
90.000000000 7.5e1 -4.3345e0 -4.3345e0
90.000000000 7.6e1 -4.3747e0 -4.3747e0
90.000000000 7.7e1 -4.3484e0 -4.3484e0
90.000000000 7.8e1 -4.4063e0 -4.4063e0
90.000000000 7.9e1 -4.3735e0 -4.3735e0
90.000000000 8.0e1 -4.3976e0 -4.3976e0
90.000000000 8.1e1 -4.3513e0 -4.3513e0
90.000000000 8.2e1 -4.3916e0 -4.3916e0
90.000000000 8.3e1 -4.2024e0 -4.2024e0
90.000000000 8.4e1 -4.4203e0 -4.4203e0
90.000000000 8.5e1 -4.3517e0 -4.3517e0
90.000000000 8.6e1 -4.4882e0 -4.4882e0
90.000000000 8.7e1 -4.4314e0 -4.4314e0
90.000000000 8.8e1 -4.148e0 -4.148e0
90.000000000 8.9e1 -4.4021e0 -4.4021e0
90.000000000 9.0e1 -4.4096e0 -4.4096e0
90.000000000 9.1e1 -4.4997e0 -4.4997e0
90.000000000 9.2e1 -4.2638e0 -4.2638e0
90.000000000 9.3e1 -4.4207e0 -4.4207e0
90.000000000 9.4e1 -4.2689e0 -4.2689e0
90.000000000 9.5e1 -4.4967e0 -4.4967e0
90.000000000 9.6e1 -4.8362e0 -4.8362e0
100.00000000 1.0e0 -5.5719e-1 -5.5719e-1
100.00000000 2.0e0 -1.4151e0 -1.4151e0
100.00000000 3.0e0 -1.7498e0 -1.7498e0
100.00000000 4.0e0 -2.5613e0 -2.5613e0
100.00000000 5.0e0 -2.5414e0 -2.5414e0
100.00000000 6.0e0 -2.5265e0 -2.5265e0
100.00000000 7.0e0 -2.8247e0 -2.8247e0
100.00000000 8.0e0 -3.026e0 -3.026e0
100.00000000 9.0e0 -2.9055e0 -2.9055e0
100.00000000 1.0e1 -3.3868e0 -3.3868e0
100.00000000 1.1e1 -3.3515e0 -3.3515e0
100.00000000 1.2e1 -3.463e0 -3.463e0
100.00000000 1.3e1 -3.4382e0 -3.4382e0
100.00000000 1.4e1 -3.6187e0 -3.6187e0
100.00000000 1.5e1 -3.9536e0 -3.9536e0
100.00000000 1.6e1 -4.1436e0 -4.1436e0
100.00000000 1.7e1 -4.1245e0 -4.1245e0
100.00000000 1.8e1 -3.9406e0 -3.9406e0
100.00000000 1.9e1 -4.2117e0 -4.2117e0
100.00000000 2.0e1 -3.8912e0 -3.8912e0
100.00000000 2.1e1 -3.8963e0 -3.8963e0
100.00000000 2.2e1 -3.9019e0 -3.9019e0
100.00000000 2.3e1 -3.7031e0 -3.7031e0
100.00000000 2.4e1 -3.6812e0 -3.6812e0
100.00000000 2.5e1 -4.2873e0 -4.2873e0
100.00000000 2.6e1 -4.0892e0 -4.0892e0
100.00000000 2.7e1 -3.9965e0 -3.9965e0
100.00000000 2.8e1 -4.1879e0 -4.1879e0
100.00000000 2.9e1 -4.214e0 -4.214e0
100.00000000 3.0e1 -4.3391e0 -4.3391e0
100.00000000 3.1e1 -4.0593e0 -4.0593e0
100.00000000 3.2e1 -4.2629e0 -4.2629e0
100.00000000 3.3e1 -4.3823e0 -4.3823e0
100.00000000 3.4e1 -4.4072e0 -4.4072e0
100.00000000 3.5e1 -3.9964e0 -3.9964e0
100.00000000 3.6e1 -3.0018e0 -3.0018e0
100.00000000 3.7e1 -4.1543e0 -4.1543e0
100.00000000 3.8e1 -4.0664e0 -4.0664e0
100.00000000 3.9e1 -4.0577e0 -4.0577e0
100.00000000 4.0e1 -4.0163e0 -4.0163e0
100.00000000 4.1e1 -4.0383e0 -4.0383e0
100.00000000 4.2e1 -3.9142e0 -3.9142e0
100.00000000 4.3e1 -3.7783e0 -3.7783e0
100.00000000 4.4e1 -4.0092e0 -4.0092e0
100.00000000 4.5e1 -4.1522e0 -4.1522e0
100.00000000 4.6e1 -4.1807e0 -4.1807e0
100.00000000 4.7e1 -4.1992e0 -4.1992e0
100.00000000 4.8e1 -4.2585e0 -4.2585e0
100.00000000 4.9e1 -4.3464e0 -4.3464e0
100.00000000 5.0e1 -4.3124e0 -4.3124e0
100.00000000 5.1e1 -4.3291e0 -4.3291e0
100.00000000 5.2e1 -4.3344e0 -4.3344e0
100.00000000 5.3e1 -4.3003e0 -4.3003e0
100.00000000 5.4e1 -4.28e0 -4.28e0
100.00000000 5.5e1 -4.3366e0 -4.3366e0
100.00000000 5.6e1 -4.3045e0 -4.3045e0
100.00000000 5.7e1 -4.3536e0 -4.3536e0
100.00000000 5.8e1 -4.3959e0 -4.3959e0
100.00000000 5.9e1 -4.4318e0 -4.4318e0
100.00000000 6.0e1 -4.3414e0 -4.3414e0
100.00000000 6.1e1 -4.4458e0 -4.4458e0
100.00000000 6.2e1 -4.341e0 -4.341e0
100.00000000 6.3e1 -4.4352e0 -4.4352e0
100.00000000 6.4e1 -4.5059e0 -4.5059e0
100.00000000 6.5e1 -4.4455e0 -4.4455e0
100.00000000 6.6e1 -4.4266e0 -4.4266e0
100.00000000 6.7e1 -4.5236e0 -4.5236e0
100.00000000 6.8e1 -4.5331e0 -4.5331e0
100.00000000 6.9e1 -4.5149e0 -4.5149e0
100.00000000 7.0e1 -4.4655e0 -4.4655e0
100.00000000 7.1e1 -4.4908e0 -4.4908e0
100.00000000 7.2e1 -4.4299e0 -4.4299e0
100.00000000 7.3e1 -4.5456e0 -4.5456e0
100.00000000 7.4e1 -4.374e0 -4.374e0
100.00000000 7.5e1 -4.2131e0 -4.2131e0
100.00000000 7.6e1 -4.2874e0 -4.2874e0
100.00000000 7.7e1 -4.406e0 -4.406e0
100.00000000 7.8e1 -4.4026e0 -4.4026e0
100.00000000 7.9e1 -4.3225e0 -4.3225e0
100.00000000 8.0e1 -4.5137e0 -4.5137e0
100.00000000 8.1e1 -4.3707e0 -4.3707e0
100.00000000 8.2e1 -4.4215e0 -4.4215e0
100.00000000 8.3e1 -4.3014e0 -4.3014e0
100.00000000 8.4e1 -4.5123e0 -4.5123e0
100.00000000 8.5e1 -4.4096e0 -4.4096e0
100.00000000 8.6e1 -4.37e0 -4.37e0
100.00000000 8.7e1 -4.4062e0 -4.4062e0
100.00000000 8.8e1 -4.3567e0 -4.3567e0
100.00000000 8.9e1 -4.4884e0 -4.4884e0
100.00000000 9.0e1 -4.4016e0 -4.4016e0
100.00000000 9.1e1 -4.3461e0 -4.3461e0
100.00000000 9.2e1 -4.3555e0 -4.3555e0
100.00000000 9.3e1 -4.3722e0 -4.3722e0
100.00000000 9.4e1 -4.2966e0 -4.2966e0
100.00000000 9.5e1 -4.6795e0 -4.6795e0
100.00000000 9.6e1 -5.0044e0 -5.0044e0
200.00000000 1.0e0 -5.2639e-1 -5.2639e-1
200.00000000 2.0e0 -1.5025e0 -1.5025e0
200.00000000 3.0e0 -1.9798e0 -1.9798e0
200.00000000 4.0e0 -2.4189e0 -2.4189e0
200.00000000 5.0e0 -2.3518e0 -2.3518e0
200.00000000 6.0e0 -2.4779e0 -2.4779e0
200.00000000 7.0e0 -2.6703e0 -2.6703e0
200.00000000 8.0e0 -2.8113e0 -2.8113e0
200.00000000 9.0e0 -2.9323e0 -2.9323e0
200.00000000 1.0e1 -3.052e0 -3.052e0
200.00000000 1.1e1 -3.3912e0 -3.3912e0
200.00000000 1.2e1 -3.3457e0 -3.3457e0
200.00000000 1.3e1 -3.4192e0 -3.4192e0
200.00000000 1.4e1 -3.6245e0 -3.6245e0
200.00000000 1.5e1 -3.8328e0 -3.8328e0
200.00000000 1.6e1 -3.9654e0 -3.9654e0
200.00000000 1.7e1 -4.0774e0 -4.0774e0
200.00000000 1.8e1 -4.0763e0 -4.0763e0
200.00000000 1.9e1 -4.0518e0 -4.0518e0
200.00000000 2.0e1 -4.1107e0 -4.1107e0
200.00000000 2.1e1 -3.7693e0 -3.7693e0
200.00000000 2.2e1 -3.9595e0 -3.9595e0
200.00000000 2.3e1 -4.07e0 -4.07e0
200.00000000 2.4e1 -4.167e0 -4.167e0
200.00000000 2.5e1 -4.0162e0 -4.0162e0
200.00000000 2.6e1 -4.0429e0 -4.0429e0
200.00000000 2.7e1 -4.1552e0 -4.1552e0
200.00000000 2.8e1 -4.1138e0 -4.1138e0
200.00000000 2.9e1 -3.9661e0 -3.9661e0
200.00000000 3.0e1 -4.2325e0 -4.2325e0
200.00000000 3.1e1 -4.1747e0 -4.1747e0
200.00000000 3.2e1 -4.1597e0 -4.1597e0
200.00000000 3.3e1 -4.3058e0 -4.3058e0
200.00000000 3.4e1 -4.0115e0 -4.0115e0
200.00000000 3.5e1 -4.2132e0 -4.2132e0
200.00000000 3.6e1 -4.4359e0 -4.4359e0
200.00000000 3.7e1 -4.179e0 -4.179e0
200.00000000 3.8e1 -4.0545e0 -4.0545e0
200.00000000 3.9e1 -4.1024e0 -4.1024e0
200.00000000 4.0e1 -4.1451e0 -4.1451e0
200.00000000 4.1e1 -4.2439e0 -4.2439e0
200.00000000 4.2e1 -4.1812e0 -4.1812e0
200.00000000 4.3e1 -4.3477e0 -4.3477e0
200.00000000 4.4e1 -4.2316e0 -4.2316e0
200.00000000 4.5e1 -4.2129e0 -4.2129e0
200.00000000 4.6e1 -4.2179e0 -4.2179e0
200.00000000 4.7e1 -4.3027e0 -4.3027e0
200.00000000 4.8e1 -4.1811e0 -4.1811e0
200.00000000 4.9e1 -4.3033e0 -4.3033e0
200.00000000 5.0e1 -4.2678e0 -4.2678e0
200.00000000 5.1e1 -4.4194e0 -4.4194e0
200.00000000 5.2e1 -4.2619e0 -4.2619e0
200.00000000 5.3e1 -4.3898e0 -4.3898e0
200.00000000 5.4e1 -4.265e0 -4.265e0
200.00000000 5.5e1 -4.3538e0 -4.3538e0
200.00000000 5.6e1 -4.3243e0 -4.3243e0
200.00000000 5.7e1 -4.3322e0 -4.3322e0
200.00000000 5.8e1 -4.3974e0 -4.3974e0
200.00000000 5.9e1 -4.3278e0 -4.3278e0
200.00000000 6.0e1 -4.3283e0 -4.3283e0
200.00000000 6.1e1 -4.5647e0 -4.5647e0
200.00000000 6.2e1 -4.3713e0 -4.3713e0
200.00000000 6.3e1 -4.4511e0 -4.4511e0
200.00000000 6.4e1 -4.5459e0 -4.5459e0
200.00000000 6.5e1 -4.5041e0 -4.5041e0
200.00000000 6.6e1 -4.5466e0 -4.5466e0
200.00000000 6.7e1 -4.3705e0 -4.3705e0
200.00000000 6.8e1 -4.5792e0 -4.5792e0
200.00000000 6.9e1 -4.5167e0 -4.5167e0
200.00000000 7.0e1 -4.3802e0 -4.3802e0
200.00000000 7.1e1 -4.439e0 -4.439e0
200.00000000 7.2e1 -4.6112e0 -4.6112e0
200.00000000 7.3e1 -4.5554e0 -4.5554e0
200.00000000 7.4e1 -4.2718e0 -4.2718e0
200.00000000 7.5e1 -4.3332e0 -4.3332e0
200.00000000 7.6e1 -4.2771e0 -4.2771e0
200.00000000 7.7e1 -4.3512e0 -4.3512e0
200.00000000 7.8e1 -4.3505e0 -4.3505e0
200.00000000 7.9e1 -4.3013e0 -4.3013e0
200.00000000 8.0e1 -4.4765e0 -4.4765e0
200.00000000 8.1e1 -4.2102e0 -4.2102e0
200.00000000 8.2e1 -4.3093e0 -4.3093e0
200.00000000 8.3e1 -4.3179e0 -4.3179e0
200.00000000 8.4e1 -4.4478e0 -4.4478e0
200.00000000 8.5e1 -4.5112e0 -4.5112e0
200.00000000 8.6e1 -4.3699e0 -4.3699e0
200.00000000 8.7e1 -4.4691e0 -4.4691e0
200.00000000 8.8e1 -4.243e0 -4.243e0
200.00000000 8.9e1 -4.4096e0 -4.4096e0
200.00000000 9.0e1 -4.4384e0 -4.4384e0
200.00000000 9.1e1 -4.4061e0 -4.4061e0
200.00000000 9.2e1 -4.4327e0 -4.4327e0
200.00000000 9.3e1 -4.3918e0 -4.3918e0
200.00000000 9.4e1 -4.2732e0 -4.2732e0
200.00000000 9.5e1 -4.6479e0 -4.6479e0
200.00000000 9.6e1 -5.0087e0 -5.0087e0
300.00000000 1.0e0 -4.5384e-1 -4.5384e-1
300.00000000 2.0e0 -1.7262e0 -1.7262e0
300.00000000 3.0e0 -1.9698e0 -1.9698e0
300.00000000 4.0e0 -2.507e0 -2.507e0
300.00000000 5.0e0 -2.5257e0 -2.5257e0
300.00000000 6.0e0 -2.5617e0 -2.5617e0
300.00000000 7.0e0 -2.7968e0 -2.7968e0
300.00000000 8.0e0 -2.8642e0 -2.8642e0
300.00000000 9.0e0 -2.8516e0 -2.8516e0
300.00000000 1.0e1 -3.2892e0 -3.2892e0
300.00000000 1.1e1 -3.3031e0 -3.3031e0
300.00000000 1.2e1 -3.3396e0 -3.3396e0
300.00000000 1.3e1 -3.6197e0 -3.6197e0
300.00000000 1.4e1 -3.6695e0 -3.6695e0
300.00000000 1.5e1 -3.9202e0 -3.9202e0
300.00000000 1.6e1 -3.9622e0 -3.9622e0
300.00000000 1.7e1 -4.0532e0 -4.0532e0
300.00000000 1.8e1 -4.0791e0 -4.0791e0
300.00000000 1.9e1 -4.0198e0 -4.0198e0
300.00000000 2.0e1 -4.0699e0 -4.0699e0
300.00000000 2.1e1 -4.03e0 -4.03e0
300.00000000 2.2e1 -3.9815e0 -3.9815e0
300.00000000 2.3e1 -4.0397e0 -4.0397e0
300.00000000 2.4e1 -4.2264e0 -4.2264e0
300.00000000 2.5e1 -4.1062e0 -4.1062e0
300.00000000 2.6e1 -4.1404e0 -4.1404e0
300.00000000 2.7e1 -4.2059e0 -4.2059e0
300.00000000 2.8e1 -3.9787e0 -3.9787e0
300.00000000 2.9e1 -4.0067e0 -4.0067e0
300.00000000 3.0e1 -4.2886e0 -4.2886e0
300.00000000 3.1e1 -4.1116e0 -4.1116e0
300.00000000 3.2e1 -4.1494e0 -4.1494e0
300.00000000 3.3e1 -4.1662e0 -4.1662e0
300.00000000 3.4e1 -4.3067e0 -4.3067e0
300.00000000 3.5e1 -4.2306e0 -4.2306e0
300.00000000 3.6e1 -4.455e0 -4.455e0
300.00000000 3.7e1 -4.1401e0 -4.1401e0
300.00000000 3.8e1 -4.123e0 -4.123e0
300.00000000 3.9e1 -4.2787e0 -4.2787e0
300.00000000 4.0e1 -4.2749e0 -4.2749e0
300.00000000 4.1e1 -4.298e0 -4.298e0
300.00000000 4.2e1 -4.27e0 -4.27e0
300.00000000 4.3e1 -4.3208e0 -4.3208e0
300.00000000 4.4e1 -4.3513e0 -4.3513e0
300.00000000 4.5e1 -4.2145e0 -4.2145e0
300.00000000 4.6e1 -4.3284e0 -4.3284e0
300.00000000 4.7e1 -4.3195e0 -4.3195e0
300.00000000 4.8e1 -4.3267e0 -4.3267e0
300.00000000 4.9e1 -4.3656e0 -4.3656e0
300.00000000 5.0e1 -4.2744e0 -4.2744e0
300.00000000 5.1e1 -4.4071e0 -4.4071e0
300.00000000 5.2e1 -4.4711e0 -4.4711e0
300.00000000 5.3e1 -4.4231e0 -4.4231e0
300.00000000 5.4e1 -4.4276e0 -4.4276e0
300.00000000 5.5e1 -4.453e0 -4.453e0
300.00000000 5.6e1 -4.3884e0 -4.3884e0
300.00000000 5.7e1 -4.4632e0 -4.4632e0
300.00000000 5.8e1 -4.4427e0 -4.4427e0
300.00000000 5.9e1 -4.3891e0 -4.3891e0
300.00000000 6.0e1 -4.405e0 -4.405e0
300.00000000 6.1e1 -4.4963e0 -4.4963e0
300.00000000 6.2e1 -4.4638e0 -4.4638e0
300.00000000 6.3e1 -4.4866e0 -4.4866e0
300.00000000 6.4e1 -4.4973e0 -4.4973e0
300.00000000 6.5e1 -4.6558e0 -4.6558e0
300.00000000 6.6e1 -4.4967e0 -4.4967e0
300.00000000 6.7e1 -4.4381e0 -4.4381e0
300.00000000 6.8e1 -4.5275e0 -4.5275e0
300.00000000 6.9e1 -4.5603e0 -4.5603e0
300.00000000 7.0e1 -4.5721e0 -4.5721e0
300.00000000 7.1e1 -4.4374e0 -4.4374e0
300.00000000 7.2e1 -4.4376e0 -4.4376e0
300.00000000 7.3e1 -4.6733e0 -4.6733e0
300.00000000 7.4e1 -4.3017e0 -4.3017e0
300.00000000 7.5e1 -4.2975e0 -4.2975e0
300.00000000 7.6e1 -4.3293e0 -4.3293e0
300.00000000 7.7e1 -4.3924e0 -4.3924e0
300.00000000 7.8e1 -4.3849e0 -4.3849e0
300.00000000 7.9e1 -4.4206e0 -4.4206e0
300.00000000 8.0e1 -4.4931e0 -4.4931e0
300.00000000 8.1e1 -4.3685e0 -4.3685e0
300.00000000 8.2e1 -4.4157e0 -4.4157e0
300.00000000 8.3e1 -4.3615e0 -4.3615e0
300.00000000 8.4e1 -4.3975e0 -4.3975e0
300.00000000 8.5e1 -4.5267e0 -4.5267e0
300.00000000 8.6e1 -4.4687e0 -4.4687e0
300.00000000 8.7e1 -4.5631e0 -4.5631e0
300.00000000 8.8e1 -4.3667e0 -4.3667e0
300.00000000 8.9e1 -4.4371e0 -4.4371e0
300.00000000 9.0e1 -4.418e0 -4.418e0
300.00000000 9.1e1 -4.399e0 -4.399e0
300.00000000 9.2e1 -4.3794e0 -4.3794e0
300.00000000 9.3e1 -4.3913e0 -4.3913e0
300.00000000 9.4e1 -4.3322e0 -4.3322e0
300.00000000 9.5e1 -4.6624e0 -4.6624e0
300.00000000 9.6e1 -4.9476e0 -4.9476e0
400.00000000 1.0e0 -5.8934e-1 -5.8934e-1
400.00000000 2.0e0 -1.5278e0 -1.5278e0
400.00000000 3.0e0 -2.0505e0 -2.0505e0
400.00000000 4.0e0 -2.3498e0 -2.3498e0
400.00000000 5.0e0 -2.2932e0 -2.2932e0
400.00000000 6.0e0 -2.7296e0 -2.7296e0
400.00000000 7.0e0 -2.9743e0 -2.9743e0
400.00000000 8.0e0 -2.7982e0 -2.7982e0
400.00000000 9.0e0 -2.802e0 -2.802e0
400.00000000 1.0e1 -3.2841e0 -3.2841e0
400.00000000 1.1e1 -3.5656e0 -3.5656e0
400.00000000 1.2e1 -3.4751e0 -3.4751e0
400.00000000 1.3e1 -3.8323e0 -3.8323e0
400.00000000 1.4e1 -3.801e0 -3.801e0
400.00000000 1.5e1 -3.9855e0 -3.9855e0
400.00000000 1.6e1 -4.0609e0 -4.0609e0
400.00000000 1.7e1 -4.1003e0 -4.1003e0
400.00000000 1.8e1 -4.0767e0 -4.0767e0
400.00000000 1.9e1 -4.0416e0 -4.0416e0
400.00000000 2.0e1 -4.0821e0 -4.0821e0
400.00000000 2.1e1 -3.976e0 -3.976e0
400.00000000 2.2e1 -3.8915e0 -3.8915e0
400.00000000 2.3e1 -3.7828e0 -3.7828e0
400.00000000 2.4e1 -3.593e0 -3.593e0
400.00000000 2.5e1 -4.2208e0 -4.2208e0
400.00000000 2.6e1 -4.1251e0 -4.1251e0
400.00000000 2.7e1 -4.2947e0 -4.2947e0
400.00000000 2.8e1 -4.0667e0 -4.0667e0
400.00000000 2.9e1 -4.0553e0 -4.0553e0
400.00000000 3.0e1 -4.2044e0 -4.2044e0
400.00000000 3.1e1 -4.2584e0 -4.2584e0
400.00000000 3.2e1 -4.1832e0 -4.1832e0
400.00000000 3.3e1 -4.2445e0 -4.2445e0
400.00000000 3.4e1 -4.242e0 -4.242e0
400.00000000 3.5e1 -4.2128e0 -4.2128e0
400.00000000 3.6e1 -4.3945e0 -4.3945e0
400.00000000 3.7e1 -4.1526e0 -4.1526e0
400.00000000 3.8e1 -3.978e0 -3.978e0
400.00000000 3.9e1 -4.0285e0 -4.0285e0
400.00000000 4.0e1 -4.1276e0 -4.1276e0
400.00000000 4.1e1 -4.2361e0 -4.2361e0
400.00000000 4.2e1 -4.2865e0 -4.2865e0
400.00000000 4.3e1 -4.3157e0 -4.3157e0
400.00000000 4.4e1 -4.2391e0 -4.2391e0
400.00000000 4.5e1 -4.193e0 -4.193e0
400.00000000 4.6e1 -4.305e0 -4.305e0
400.00000000 4.7e1 -4.1324e0 -4.1324e0
400.00000000 4.8e1 -4.1602e0 -4.1602e0
400.00000000 4.9e1 -4.3674e0 -4.3674e0
400.00000000 5.0e1 -4.1359e0 -4.1359e0
400.00000000 5.1e1 -4.2771e0 -4.2771e0
400.00000000 5.2e1 -4.2134e0 -4.2134e0
400.00000000 5.3e1 -4.3968e0 -4.3968e0
400.00000000 5.4e1 -4.173e0 -4.173e0
400.00000000 5.5e1 -4.2776e0 -4.2776e0
400.00000000 5.6e1 -4.3839e0 -4.3839e0
400.00000000 5.7e1 -4.2438e0 -4.2438e0
400.00000000 5.8e1 -4.2821e0 -4.2821e0
400.00000000 5.9e1 -4.3405e0 -4.3405e0
400.00000000 6.0e1 -4.2749e0 -4.2749e0
400.00000000 6.1e1 -4.343e0 -4.343e0
400.00000000 6.2e1 -4.5442e0 -4.5442e0
400.00000000 6.3e1 -4.4286e0 -4.4286e0
400.00000000 6.4e1 -4.33e0 -4.33e0
400.00000000 6.5e1 -4.4718e0 -4.4718e0
400.00000000 6.6e1 -4.4489e0 -4.4489e0
400.00000000 6.7e1 -4.2984e0 -4.2984e0
400.00000000 6.8e1 -4.5476e0 -4.5476e0
400.00000000 6.9e1 -4.4765e0 -4.4765e0
400.00000000 7.0e1 -4.4386e0 -4.4386e0
400.00000000 7.1e1 -4.4383e0 -4.4383e0
400.00000000 7.2e1 -4.3593e0 -4.3593e0
400.00000000 7.3e1 -4.4831e0 -4.4831e0
400.00000000 7.4e1 -4.254e0 -4.254e0
400.00000000 7.5e1 -4.3289e0 -4.3289e0
400.00000000 7.6e1 -4.2778e0 -4.2778e0
400.00000000 7.7e1 -4.3515e0 -4.3515e0
400.00000000 7.8e1 -4.3877e0 -4.3877e0
400.00000000 7.9e1 -4.1581e0 -4.1581e0
400.00000000 8.0e1 -4.3155e0 -4.3155e0
400.00000000 8.1e1 -4.3616e0 -4.3616e0
400.00000000 8.2e1 -4.2892e0 -4.2892e0
400.00000000 8.3e1 -4.2467e0 -4.2467e0
400.00000000 8.4e1 -4.4328e0 -4.4328e0
400.00000000 8.5e1 -4.455e0 -4.455e0
400.00000000 8.6e1 -4.3433e0 -4.3433e0
400.00000000 8.7e1 -4.3712e0 -4.3712e0
400.00000000 8.8e1 -4.314e0 -4.314e0
400.00000000 8.9e1 -4.3895e0 -4.3895e0
400.00000000 9.0e1 -4.4923e0 -4.4923e0
400.00000000 9.1e1 -4.2597e0 -4.2597e0
400.00000000 9.2e1 -4.3404e0 -4.3404e0
400.00000000 9.3e1 -4.2717e0 -4.2717e0
400.00000000 9.4e1 -4.2474e0 -4.2474e0
400.00000000 9.5e1 -4.5938e0 -4.5938e0
400.00000000 9.6e1 -4.8892e0 -4.8892e0
500.00000000 1.0e0 -1.0096e0 -1.0096e0
500.00000000 2.0e0 -2.0681e0 -2.0681e0
500.00000000 3.0e0 -2.4128e0 -2.4128e0
500.00000000 4.0e0 -2.7573e0 -2.7573e0
500.00000000 5.0e0 -2.7752e0 -2.7752e0
500.00000000 6.0e0 -3.2123e0 -3.2123e0
500.00000000 7.0e0 -3.3587e0 -3.3587e0
500.00000000 8.0e0 -3.292e0 -3.292e0
500.00000000 9.0e0 -3.2526e0 -3.2526e0
500.00000000 1.0e1 -3.6845e0 -3.6845e0
500.00000000 1.1e1 -3.5011e0 -3.5011e0
500.00000000 1.2e1 -3.8585e0 -3.8585e0
500.00000000 1.3e1 -4.0336e0 -4.0336e0
500.00000000 1.4e1 -4.1316e0 -4.1316e0
500.00000000 1.5e1 -4.2004e0 -4.2004e0
500.00000000 1.6e1 -4.2383e0 -4.2383e0
500.00000000 1.7e1 -4.3569e0 -4.3569e0
500.00000000 1.8e1 -4.3371e0 -4.3371e0
500.00000000 1.9e1 -4.3284e0 -4.3284e0
500.00000000 2.0e1 -4.4154e0 -4.4154e0
500.00000000 2.1e1 -4.3094e0 -4.3094e0
500.00000000 2.2e1 -4.2317e0 -4.2317e0
500.00000000 2.3e1 -4.2443e0 -4.2443e0
500.00000000 2.4e1 -3.9066e0 -3.9066e0
500.00000000 2.5e1 -4.3918e0 -4.3918e0
500.00000000 2.6e1 -4.3627e0 -4.3627e0
500.00000000 2.7e1 -4.4043e0 -4.4043e0
500.00000000 2.8e1 -4.2846e0 -4.2846e0
500.00000000 2.9e1 -4.0772e0 -4.0772e0
500.00000000 3.0e1 -4.3306e0 -4.3306e0
500.00000000 3.1e1 -4.3791e0 -4.3791e0
500.00000000 3.2e1 -4.33e0 -4.33e0
500.00000000 3.3e1 -4.4842e0 -4.4842e0
500.00000000 3.4e1 -4.5423e0 -4.5423e0
500.00000000 3.5e1 -4.3225e0 -4.3225e0
500.00000000 3.6e1 -4.6517e0 -4.6517e0
500.00000000 3.7e1 -4.3062e0 -4.3062e0
500.00000000 3.8e1 -4.2309e0 -4.2309e0
500.00000000 3.9e1 -4.4136e0 -4.4136e0
500.00000000 4.0e1 -4.4018e0 -4.4018e0
500.00000000 4.1e1 -4.41e0 -4.41e0
500.00000000 4.2e1 -4.2439e0 -4.2439e0
500.00000000 4.3e1 -4.4745e0 -4.4745e0
500.00000000 4.4e1 -4.3678e0 -4.3678e0
500.00000000 4.5e1 -4.404e0 -4.404e0
500.00000000 4.6e1 -4.3966e0 -4.3966e0
500.00000000 4.7e1 -4.3211e0 -4.3211e0
500.00000000 4.8e1 -4.2177e0 -4.2177e0
500.00000000 4.9e1 -4.3544e0 -4.3544e0
500.00000000 5.0e1 -4.2535e0 -4.2535e0
500.00000000 5.1e1 -4.4629e0 -4.4629e0
500.00000000 5.2e1 -4.34e0 -4.34e0
500.00000000 5.3e1 -4.5e0 -4.5e0
500.00000000 5.4e1 -4.4223e0 -4.4223e0
500.00000000 5.5e1 -4.4885e0 -4.4885e0
500.00000000 5.6e1 -4.5011e0 -4.5011e0
500.00000000 5.7e1 -4.3333e0 -4.3333e0
500.00000000 5.8e1 -4.4641e0 -4.4641e0
500.00000000 5.9e1 -4.5416e0 -4.5416e0
500.00000000 6.0e1 -4.3623e0 -4.3623e0
500.00000000 6.1e1 -4.4565e0 -4.4565e0
500.00000000 6.2e1 -4.5126e0 -4.5126e0
500.00000000 6.3e1 -4.6735e0 -4.6735e0
500.00000000 6.4e1 -4.54e0 -4.54e0
500.00000000 6.5e1 -4.5616e0 -4.5616e0
500.00000000 6.6e1 -4.5451e0 -4.5451e0
500.00000000 6.7e1 -4.3848e0 -4.3848e0
500.00000000 6.8e1 -4.7778e0 -4.7778e0
500.00000000 6.9e1 -4.5073e0 -4.5073e0
500.00000000 7.0e1 -4.5032e0 -4.5032e0
500.00000000 7.1e1 -4.597e0 -4.597e0
500.00000000 7.2e1 -4.4832e0 -4.4832e0
500.00000000 7.3e1 -4.6793e0 -4.6793e0
500.00000000 7.4e1 -4.2721e0 -4.2721e0
500.00000000 7.5e1 -4.285e0 -4.285e0
500.00000000 7.6e1 -4.3365e0 -4.3365e0
500.00000000 7.7e1 -4.3973e0 -4.3973e0
500.00000000 7.8e1 -4.3296e0 -4.3296e0
500.00000000 7.9e1 -4.3642e0 -4.3642e0
500.00000000 8.0e1 -4.4381e0 -4.4381e0
500.00000000 8.1e1 -4.3185e0 -4.3185e0
500.00000000 8.2e1 -4.4489e0 -4.4489e0
500.00000000 8.3e1 -4.4483e0 -4.4483e0
500.00000000 8.4e1 -4.4941e0 -4.4941e0
500.00000000 8.5e1 -4.5247e0 -4.5247e0
500.00000000 8.6e1 -4.531e0 -4.531e0
500.00000000 8.7e1 -4.5127e0 -4.5127e0
500.00000000 8.8e1 -4.2308e0 -4.2308e0
500.00000000 8.9e1 -4.427e0 -4.427e0
500.00000000 9.0e1 -4.4375e0 -4.4375e0
500.00000000 9.1e1 -4.2785e0 -4.2785e0
500.00000000 9.2e1 -4.3433e0 -4.3433e0
500.00000000 9.3e1 -4.405e0 -4.405e0
500.00000000 9.4e1 -4.4495e0 -4.4495e0
500.00000000 9.5e1 -4.6114e0 -4.6114e0
500.00000000 9.6e1 -4.9307e0 -4.9307e0
600.00000000 1.0e0 -1.713e0 -1.713e0
600.00000000 2.0e0 -2.6865e0 -2.6865e0
600.00000000 3.0e0 -3.0823e0 -3.0823e0
600.00000000 4.0e0 -3.5273e0 -3.5273e0
600.00000000 5.0e0 -3.4813e0 -3.4813e0
600.00000000 6.0e0 -3.7449e0 -3.7449e0
600.00000000 7.0e0 -3.8524e0 -3.8524e0
600.00000000 8.0e0 -3.8735e0 -3.8735e0
600.00000000 9.0e0 -4.0975e0 -4.0975e0
600.00000000 1.0e1 -4.0721e0 -4.0721e0
600.00000000 1.1e1 -4.321e0 -4.321e0
600.00000000 1.2e1 -4.1048e0 -4.1048e0
600.00000000 1.3e1 -4.336e0 -4.336e0
600.00000000 1.4e1 -4.3624e0 -4.3624e0
600.00000000 1.5e1 -4.4097e0 -4.4097e0
600.00000000 1.6e1 -4.4946e0 -4.4946e0
600.00000000 1.7e1 -4.4455e0 -4.4455e0
600.00000000 1.8e1 -4.6252e0 -4.6252e0
600.00000000 1.9e1 -4.4248e0 -4.4248e0
600.00000000 2.0e1 -4.6174e0 -4.6174e0
600.00000000 2.1e1 -4.3253e0 -4.3253e0
600.00000000 2.2e1 -4.4306e0 -4.4306e0
600.00000000 2.3e1 -4.5901e0 -4.5901e0
600.00000000 2.4e1 -4.5664e0 -4.5664e0
600.00000000 2.5e1 -4.5549e0 -4.5549e0
600.00000000 2.6e1 -4.5024e0 -4.5024e0
600.00000000 2.7e1 -4.5099e0 -4.5099e0
600.00000000 2.8e1 -4.4404e0 -4.4404e0
600.00000000 2.9e1 -4.4207e0 -4.4207e0
600.00000000 3.0e1 -4.6063e0 -4.6063e0
600.00000000 3.1e1 -4.6246e0 -4.6246e0
600.00000000 3.2e1 -4.4326e0 -4.4326e0
600.00000000 3.3e1 -4.5215e0 -4.5215e0
600.00000000 3.4e1 -4.5587e0 -4.5587e0
600.00000000 3.5e1 -4.4392e0 -4.4392e0
600.00000000 3.6e1 -4.8778e0 -4.8778e0
600.00000000 3.7e1 -4.3697e0 -4.3697e0
600.00000000 3.8e1 -4.345e0 -4.345e0
600.00000000 3.9e1 -4.3183e0 -4.3183e0
600.00000000 4.0e1 -4.5573e0 -4.5573e0
600.00000000 4.1e1 -4.3974e0 -4.3974e0
600.00000000 4.2e1 -4.5345e0 -4.5345e0
600.00000000 4.3e1 -4.5688e0 -4.5688e0
600.00000000 4.4e1 -4.5181e0 -4.5181e0
600.00000000 4.5e1 -4.3413e0 -4.3413e0
600.00000000 4.6e1 -4.4302e0 -4.4302e0
600.00000000 4.7e1 -4.5478e0 -4.5478e0
600.00000000 4.8e1 -4.3708e0 -4.3708e0
600.00000000 4.9e1 -4.433e0 -4.433e0
600.00000000 5.0e1 -4.4158e0 -4.4158e0
600.00000000 5.1e1 -4.3621e0 -4.3621e0
600.00000000 5.2e1 -4.2811e0 -4.2811e0
600.00000000 5.3e1 -4.445e0 -4.445e0
600.00000000 5.4e1 -4.3583e0 -4.3583e0
600.00000000 5.5e1 -4.4898e0 -4.4898e0
600.00000000 5.6e1 -4.4384e0 -4.4384e0
600.00000000 5.7e1 -4.5065e0 -4.5065e0
600.00000000 5.8e1 -4.4703e0 -4.4703e0
600.00000000 5.9e1 -4.3017e0 -4.3017e0
600.00000000 6.0e1 -4.298e0 -4.298e0
600.00000000 6.1e1 -4.5147e0 -4.5147e0
600.00000000 6.2e1 -4.4589e0 -4.4589e0
600.00000000 6.3e1 -4.4322e0 -4.4322e0
600.00000000 6.4e1 -4.5283e0 -4.5283e0
600.00000000 6.5e1 -4.4544e0 -4.4544e0
600.00000000 6.6e1 -4.5904e0 -4.5904e0
600.00000000 6.7e1 -4.5345e0 -4.5345e0
600.00000000 6.8e1 -4.6072e0 -4.6072e0
600.00000000 6.9e1 -4.5433e0 -4.5433e0
600.00000000 7.0e1 -4.5215e0 -4.5215e0
600.00000000 7.1e1 -4.5301e0 -4.5301e0
600.00000000 7.2e1 -4.5291e0 -4.5291e0
600.00000000 7.3e1 -4.4651e0 -4.4651e0
600.00000000 7.4e1 -4.3025e0 -4.3025e0
600.00000000 7.5e1 -4.4131e0 -4.4131e0
600.00000000 7.6e1 -4.419e0 -4.419e0
600.00000000 7.7e1 -4.3445e0 -4.3445e0
600.00000000 7.8e1 -4.3524e0 -4.3524e0
600.00000000 7.9e1 -4.3512e0 -4.3512e0
600.00000000 8.0e1 -4.2941e0 -4.2941e0
600.00000000 8.1e1 -4.4244e0 -4.4244e0
600.00000000 8.2e1 -4.393e0 -4.393e0
600.00000000 8.3e1 -4.2868e0 -4.2868e0
600.00000000 8.4e1 -4.3504e0 -4.3504e0
600.00000000 8.5e1 -4.4089e0 -4.4089e0
600.00000000 8.6e1 -4.4452e0 -4.4452e0
600.00000000 8.7e1 -4.419e0 -4.419e0
600.00000000 8.8e1 -4.3339e0 -4.3339e0
600.00000000 8.9e1 -4.4853e0 -4.4853e0
600.00000000 9.0e1 -4.4192e0 -4.4192e0
600.00000000 9.1e1 -4.4186e0 -4.4186e0
600.00000000 9.2e1 -4.3404e0 -4.3404e0
600.00000000 9.3e1 -4.4781e0 -4.4781e0
600.00000000 9.4e1 -4.305e0 -4.305e0
600.00000000 9.5e1 -4.7454e0 -4.7454e0
600.00000000 9.6e1 -4.8883e0 -4.8883e0
700.00000000 1.0e0 -1.9758e0 -1.9758e0
700.00000000 2.0e0 -3.0256e0 -3.0256e0
700.00000000 3.0e0 -3.3953e0 -3.3953e0
700.00000000 4.0e0 -3.8156e0 -3.8156e0
700.00000000 5.0e0 -3.7787e0 -3.7787e0
700.00000000 6.0e0 -3.9385e0 -3.9385e0
700.00000000 7.0e0 -4.0216e0 -4.0216e0
700.00000000 8.0e0 -4.2294e0 -4.2294e0
700.00000000 9.0e0 -4.1128e0 -4.1128e0
700.00000000 1.0e1 -4.2871e0 -4.2871e0
700.00000000 1.1e1 -4.5595e0 -4.5595e0
700.00000000 1.2e1 -4.3672e0 -4.3672e0
700.00000000 1.3e1 -4.4154e0 -4.4154e0
700.00000000 1.4e1 -4.4309e0 -4.4309e0
700.00000000 1.5e1 -4.5322e0 -4.5322e0
700.00000000 1.6e1 -4.6893e0 -4.6893e0
700.00000000 1.7e1 -4.5452e0 -4.5452e0
700.00000000 1.8e1 -4.6239e0 -4.6239e0
700.00000000 1.9e1 -4.4961e0 -4.4961e0
700.00000000 2.0e1 -4.7115e0 -4.7115e0
700.00000000 2.1e1 -4.545e0 -4.545e0
700.00000000 2.2e1 -4.6256e0 -4.6256e0
700.00000000 2.3e1 -4.6658e0 -4.6658e0
700.00000000 2.4e1 -4.6125e0 -4.6125e0
700.00000000 2.5e1 -4.681e0 -4.681e0
700.00000000 2.6e1 -4.5929e0 -4.5929e0
700.00000000 2.7e1 -4.7095e0 -4.7095e0
700.00000000 2.8e1 -4.5784e0 -4.5784e0
700.00000000 2.9e1 -4.3735e0 -4.3735e0
700.00000000 3.0e1 -4.633e0 -4.633e0
700.00000000 3.1e1 -4.602e0 -4.602e0
700.00000000 3.2e1 -4.5209e0 -4.5209e0
700.00000000 3.3e1 -4.6692e0 -4.6692e0
700.00000000 3.4e1 -4.8278e0 -4.8278e0
700.00000000 3.5e1 -4.4746e0 -4.4746e0
700.00000000 3.6e1 -4.9871e0 -4.9871e0
700.00000000 3.7e1 -4.4132e0 -4.4132e0
700.00000000 3.8e1 -4.4821e0 -4.4821e0
700.00000000 3.9e1 -4.4567e0 -4.4567e0
700.00000000 4.0e1 -4.4458e0 -4.4458e0
700.00000000 4.1e1 -4.4864e0 -4.4864e0
700.00000000 4.2e1 -4.4617e0 -4.4617e0
700.00000000 4.3e1 -4.5601e0 -4.5601e0
700.00000000 4.4e1 -4.4746e0 -4.4746e0
700.00000000 4.5e1 -4.5638e0 -4.5638e0
700.00000000 4.6e1 -4.5282e0 -4.5282e0
700.00000000 4.7e1 -4.3833e0 -4.3833e0
700.00000000 4.8e1 -4.3169e0 -4.3169e0
700.00000000 4.9e1 -4.4255e0 -4.4255e0
700.00000000 5.0e1 -4.3559e0 -4.3559e0
700.00000000 5.1e1 -4.3463e0 -4.3463e0
700.00000000 5.2e1 -4.3612e0 -4.3612e0
700.00000000 5.3e1 -4.3596e0 -4.3596e0
700.00000000 5.4e1 -4.4173e0 -4.4173e0
700.00000000 5.5e1 -4.5377e0 -4.5377e0
700.00000000 5.6e1 -4.4108e0 -4.4108e0
700.00000000 5.7e1 -4.3741e0 -4.3741e0
700.00000000 5.8e1 -4.4857e0 -4.4857e0
700.00000000 5.9e1 -4.5088e0 -4.5088e0
700.00000000 6.0e1 -4.4117e0 -4.4117e0
700.00000000 6.1e1 -4.5174e0 -4.5174e0
700.00000000 6.2e1 -4.5754e0 -4.5754e0
700.00000000 6.3e1 -4.5026e0 -4.5026e0
700.00000000 6.4e1 -4.4828e0 -4.4828e0
700.00000000 6.5e1 -4.4801e0 -4.4801e0
700.00000000 6.6e1 -4.5403e0 -4.5403e0
700.00000000 6.7e1 -4.3596e0 -4.3596e0
700.00000000 6.8e1 -4.598e0 -4.598e0
700.00000000 6.9e1 -4.5239e0 -4.5239e0
700.00000000 7.0e1 -4.5708e0 -4.5708e0
700.00000000 7.1e1 -4.5913e0 -4.5913e0
700.00000000 7.2e1 -4.4804e0 -4.4804e0
700.00000000 7.3e1 -4.5301e0 -4.5301e0
700.00000000 7.4e1 -4.3276e0 -4.3276e0
700.00000000 7.5e1 -4.2713e0 -4.2713e0
700.00000000 7.6e1 -4.3413e0 -4.3413e0
700.00000000 7.7e1 -4.3383e0 -4.3383e0
700.00000000 7.8e1 -4.2036e0 -4.2036e0
700.00000000 7.9e1 -4.3271e0 -4.3271e0
700.00000000 8.0e1 -4.4064e0 -4.4064e0
700.00000000 8.1e1 -4.3248e0 -4.3248e0
700.00000000 8.2e1 -4.3108e0 -4.3108e0
700.00000000 8.3e1 -4.4712e0 -4.4712e0
700.00000000 8.4e1 -4.3399e0 -4.3399e0
700.00000000 8.5e1 -4.5119e0 -4.5119e0
700.00000000 8.6e1 -4.4568e0 -4.4568e0
700.00000000 8.7e1 -4.5573e0 -4.5573e0
700.00000000 8.8e1 -4.3114e0 -4.3114e0
700.00000000 8.9e1 -4.509e0 -4.509e0
700.00000000 9.0e1 -4.4452e0 -4.4452e0
700.00000000 9.1e1 -4.2553e0 -4.2553e0
700.00000000 9.2e1 -4.2707e0 -4.2707e0
700.00000000 9.3e1 -4.337e0 -4.337e0
700.00000000 9.4e1 -4.4526e0 -4.4526e0
700.00000000 9.5e1 -4.7593e0 -4.7593e0
700.00000000 9.6e1 -4.8486e0 -4.8486e0
800.00000000 1.0e0 -2.178e0 -2.178e0
800.00000000 2.0e0 -3.4088e0 -3.4088e0
800.00000000 3.0e0 -3.4861e0 -3.4861e0
800.00000000 4.0e0 -3.926e0 -3.926e0
800.00000000 5.0e0 -4.1566e0 -4.1566e0
800.00000000 6.0e0 -4.0772e0 -4.0772e0
800.00000000 7.0e0 -4.2008e0 -4.2008e0
800.00000000 8.0e0 -4.1627e0 -4.1627e0
800.00000000 9.0e0 -4.1884e0 -4.1884e0
800.00000000 1.0e1 -4.3071e0 -4.3071e0
800.00000000 1.1e1 -4.3392e0 -4.3392e0
800.00000000 1.2e1 -4.375e0 -4.375e0
800.00000000 1.3e1 -4.5886e0 -4.5886e0
800.00000000 1.4e1 -4.5635e0 -4.5635e0
800.00000000 1.5e1 -4.6797e0 -4.6797e0
800.00000000 1.6e1 -4.6405e0 -4.6405e0
800.00000000 1.7e1 -4.6444e0 -4.6444e0
800.00000000 1.8e1 -4.6753e0 -4.6753e0
800.00000000 1.9e1 -4.5186e0 -4.5186e0
800.00000000 2.0e1 -4.765e0 -4.765e0
800.00000000 2.1e1 -4.4797e0 -4.4797e0
800.00000000 2.2e1 -4.63e0 -4.63e0
800.00000000 2.3e1 -4.8171e0 -4.8171e0
800.00000000 2.4e1 -4.8331e0 -4.8331e0
800.00000000 2.5e1 -4.6986e0 -4.6986e0
800.00000000 2.6e1 -4.5878e0 -4.5878e0
800.00000000 2.7e1 -4.5782e0 -4.5782e0
800.00000000 2.8e1 -4.5698e0 -4.5698e0
800.00000000 2.9e1 -4.355e0 -4.355e0
800.00000000 3.0e1 -4.7054e0 -4.7054e0
800.00000000 3.1e1 -4.5719e0 -4.5719e0
800.00000000 3.2e1 -4.4873e0 -4.4873e0
800.00000000 3.3e1 -4.658e0 -4.658e0
800.00000000 3.4e1 -4.7406e0 -4.7406e0
800.00000000 3.5e1 -4.4772e0 -4.4772e0
800.00000000 3.6e1 -4.9957e0 -4.9957e0
800.00000000 3.7e1 -4.3815e0 -4.3815e0
800.00000000 3.8e1 -4.4982e0 -4.4982e0
800.00000000 3.9e1 -4.385e0 -4.385e0
800.00000000 4.0e1 -4.5341e0 -4.5341e0
800.00000000 4.1e1 -4.4842e0 -4.4842e0
800.00000000 4.2e1 -4.5017e0 -4.5017e0
800.00000000 4.3e1 -4.6661e0 -4.6661e0
800.00000000 4.4e1 -4.5395e0 -4.5395e0
800.00000000 4.5e1 -4.5486e0 -4.5486e0
800.00000000 4.6e1 -4.4791e0 -4.4791e0
800.00000000 4.7e1 -4.4973e0 -4.4973e0
800.00000000 4.8e1 -4.4334e0 -4.4334e0
800.00000000 4.9e1 -4.3516e0 -4.3516e0
800.00000000 5.0e1 -4.3018e0 -4.3018e0
800.00000000 5.1e1 -4.2986e0 -4.2986e0
800.00000000 5.2e1 -4.3176e0 -4.3176e0
800.00000000 5.3e1 -4.3708e0 -4.3708e0
800.00000000 5.4e1 -4.4584e0 -4.4584e0
800.00000000 5.5e1 -4.5611e0 -4.5611e0
800.00000000 5.6e1 -4.3702e0 -4.3702e0
800.00000000 5.7e1 -4.2715e0 -4.2715e0
800.00000000 5.8e1 -4.5141e0 -4.5141e0
800.00000000 5.9e1 -4.3418e0 -4.3418e0
800.00000000 6.0e1 -4.3951e0 -4.3951e0
800.00000000 6.1e1 -4.4945e0 -4.4945e0
800.00000000 6.2e1 -4.429e0 -4.429e0
800.00000000 6.3e1 -4.5264e0 -4.5264e0
800.00000000 6.4e1 -4.4745e0 -4.4745e0
800.00000000 6.5e1 -4.4539e0 -4.4539e0
800.00000000 6.6e1 -4.5465e0 -4.5465e0
800.00000000 6.7e1 -4.4251e0 -4.4251e0
800.00000000 6.8e1 -4.4497e0 -4.4497e0
800.00000000 6.9e1 -4.5079e0 -4.5079e0
800.00000000 7.0e1 -4.4908e0 -4.4908e0
800.00000000 7.1e1 -4.5727e0 -4.5727e0
800.00000000 7.2e1 -4.4514e0 -4.4514e0
800.00000000 7.3e1 -4.5471e0 -4.5471e0
800.00000000 7.4e1 -4.3092e0 -4.3092e0
800.00000000 7.5e1 -4.1813e0 -4.1813e0
800.00000000 7.6e1 -4.2141e0 -4.2141e0
800.00000000 7.7e1 -4.3556e0 -4.3556e0
800.00000000 7.8e1 -4.2205e0 -4.2205e0
800.00000000 7.9e1 -4.2522e0 -4.2522e0
800.00000000 8.0e1 -4.3473e0 -4.3473e0
800.00000000 8.1e1 -4.293e0 -4.293e0
800.00000000 8.2e1 -4.2921e0 -4.2921e0
800.00000000 8.3e1 -4.1932e0 -4.1932e0
800.00000000 8.4e1 -4.3358e0 -4.3358e0
800.00000000 8.5e1 -4.4028e0 -4.4028e0
800.00000000 8.6e1 -4.3675e0 -4.3675e0
800.00000000 8.7e1 -4.2715e0 -4.2715e0
800.00000000 8.8e1 -4.3234e0 -4.3234e0
800.00000000 8.9e1 -4.3593e0 -4.3593e0
800.00000000 9.0e1 -4.4284e0 -4.4284e0
800.00000000 9.1e1 -4.3727e0 -4.3727e0
800.00000000 9.2e1 -4.342e0 -4.342e0
800.00000000 9.3e1 -4.3938e0 -4.3938e0
800.00000000 9.4e1 -4.3164e0 -4.3164e0
800.00000000 9.5e1 -4.7141e0 -4.7141e0
800.00000000 9.6e1 -4.9274e0 -4.9274e0
900.00000000 1.0e0 -2.1444e0 -2.1444e0
900.00000000 2.0e0 -3.1741e0 -3.1741e0
900.00000000 3.0e0 -3.388e0 -3.388e0
900.00000000 4.0e0 -3.8274e0 -3.8274e0
900.00000000 5.0e0 -3.9661e0 -3.9661e0
900.00000000 6.0e0 -4.1122e0 -4.1122e0
900.00000000 7.0e0 -4.2054e0 -4.2054e0
900.00000000 8.0e0 -4.2614e0 -4.2614e0
900.00000000 9.0e0 -4.1238e0 -4.1238e0
900.00000000 1.0e1 -4.4177e0 -4.4177e0
900.00000000 1.1e1 -4.3751e0 -4.3751e0
900.00000000 1.2e1 -4.3689e0 -4.3689e0
900.00000000 1.3e1 -4.5239e0 -4.5239e0
900.00000000 1.4e1 -4.4812e0 -4.4812e0
900.00000000 1.5e1 -4.5655e0 -4.5655e0
900.00000000 1.6e1 -4.5316e0 -4.5316e0
900.00000000 1.7e1 -4.686e0 -4.686e0
900.00000000 1.8e1 -4.625e0 -4.625e0
900.00000000 1.9e1 -4.5114e0 -4.5114e0
900.00000000 2.0e1 -4.6113e0 -4.6113e0
900.00000000 2.1e1 -4.4398e0 -4.4398e0
900.00000000 2.2e1 -4.6653e0 -4.6653e0
900.00000000 2.3e1 -4.6648e0 -4.6648e0
900.00000000 2.4e1 -4.5533e0 -4.5533e0
900.00000000 2.5e1 -4.606e0 -4.606e0
900.00000000 2.6e1 -4.5566e0 -4.5566e0
900.00000000 2.7e1 -4.5674e0 -4.5674e0
900.00000000 2.8e1 -4.5252e0 -4.5252e0
900.00000000 2.9e1 -4.3467e0 -4.3467e0
900.00000000 3.0e1 -4.6296e0 -4.6296e0
900.00000000 3.1e1 -4.5621e0 -4.5621e0
900.00000000 3.2e1 -4.4575e0 -4.4575e0
900.00000000 3.3e1 -4.518e0 -4.518e0
900.00000000 3.4e1 -4.818e0 -4.818e0
900.00000000 3.5e1 -4.5517e0 -4.5517e0
900.00000000 3.6e1 -4.7052e0 -4.7052e0
900.00000000 3.7e1 -4.4089e0 -4.4089e0
900.00000000 3.8e1 -4.3137e0 -4.3137e0
900.00000000 3.9e1 -4.4108e0 -4.4108e0
900.00000000 4.0e1 -4.3351e0 -4.3351e0
900.00000000 4.1e1 -4.4102e0 -4.4102e0
900.00000000 4.2e1 -4.5489e0 -4.5489e0
900.00000000 4.3e1 -4.4786e0 -4.4786e0
900.00000000 4.4e1 -4.453e0 -4.453e0
900.00000000 4.5e1 -4.4212e0 -4.4212e0
900.00000000 4.6e1 -4.4547e0 -4.4547e0
900.00000000 4.7e1 -4.3929e0 -4.3929e0
900.00000000 4.8e1 -4.508e0 -4.508e0
900.00000000 4.9e1 -4.4016e0 -4.4016e0
900.00000000 5.0e1 -4.3701e0 -4.3701e0
900.00000000 5.1e1 -4.3919e0 -4.3919e0
900.00000000 5.2e1 -4.2853e0 -4.2853e0
900.00000000 5.3e1 -4.2884e0 -4.2884e0
900.00000000 5.4e1 -4.3995e0 -4.3995e0
900.00000000 5.5e1 -4.4311e0 -4.4311e0
900.00000000 5.6e1 -4.4719e0 -4.4719e0
900.00000000 5.7e1 -4.4128e0 -4.4128e0
900.00000000 5.8e1 -4.5547e0 -4.5547e0
900.00000000 5.9e1 -4.4451e0 -4.4451e0
900.00000000 6.0e1 -4.4272e0 -4.4272e0
900.00000000 6.1e1 -4.3952e0 -4.3952e0
900.00000000 6.2e1 -4.4566e0 -4.4566e0
900.00000000 6.3e1 -4.4903e0 -4.4903e0
900.00000000 6.4e1 -4.4426e0 -4.4426e0
900.00000000 6.5e1 -4.4476e0 -4.4476e0
900.00000000 6.6e1 -4.5054e0 -4.5054e0
900.00000000 6.7e1 -4.3932e0 -4.3932e0
900.00000000 6.8e1 -4.5653e0 -4.5653e0
900.00000000 6.9e1 -4.4493e0 -4.4493e0
900.00000000 7.0e1 -4.5318e0 -4.5318e0
900.00000000 7.1e1 -4.5562e0 -4.5562e0
900.00000000 7.2e1 -4.299e0 -4.299e0
900.00000000 7.3e1 -4.5006e0 -4.5006e0
900.00000000 7.4e1 -4.319e0 -4.319e0
900.00000000 7.5e1 -4.1802e0 -4.1802e0
900.00000000 7.6e1 -4.2354e0 -4.2354e0
900.00000000 7.7e1 -4.3925e0 -4.3925e0
900.00000000 7.8e1 -4.3306e0 -4.3306e0
900.00000000 7.9e1 -4.3472e0 -4.3472e0
900.00000000 8.0e1 -4.4001e0 -4.4001e0
900.00000000 8.1e1 -4.2438e0 -4.2438e0
900.00000000 8.2e1 -4.2706e0 -4.2706e0
900.00000000 8.3e1 -4.3269e0 -4.3269e0
900.00000000 8.4e1 -4.3656e0 -4.3656e0
900.00000000 8.5e1 -4.3965e0 -4.3965e0
900.00000000 8.6e1 -4.3844e0 -4.3844e0
900.00000000 8.7e1 -4.2937e0 -4.2937e0
900.00000000 8.8e1 -4.2485e0 -4.2485e0
900.00000000 8.9e1 -4.3225e0 -4.3225e0
900.00000000 9.0e1 -4.4078e0 -4.4078e0
900.00000000 9.1e1 -4.3486e0 -4.3486e0
900.00000000 9.2e1 -4.2253e0 -4.2253e0
900.00000000 9.3e1 -4.4317e0 -4.4317e0
900.00000000 9.4e1 -4.3013e0 -4.3013e0
900.00000000 9.5e1 -4.8957e0 -4.8957e0
900.00000000 9.6e1 -4.9575e0 -4.9575e0
1000.0000000 1.0e0 -2.2551e0 -2.2551e0
1000.0000000 2.0e0 -3.226e0 -3.226e0
1000.0000000 3.0e0 -3.5835e0 -3.5835e0
1000.0000000 4.0e0 -3.9881e0 -3.9881e0
1000.0000000 5.0e0 -3.9644e0 -3.9644e0
1000.0000000 6.0e0 -3.989e0 -3.989e0
1000.0000000 7.0e0 -4.0034e0 -4.0034e0
1000.0000000 8.0e0 -4.2516e0 -4.2516e0
1000.0000000 9.0e0 -4.1665e0 -4.1665e0
1000.0000000 1.0e1 -4.2764e0 -4.2764e0
1000.0000000 1.1e1 -4.3694e0 -4.3694e0
1000.0000000 1.2e1 -4.2552e0 -4.2552e0
1000.0000000 1.3e1 -4.3273e0 -4.3273e0
1000.0000000 1.4e1 -4.5099e0 -4.5099e0
1000.0000000 1.5e1 -4.5419e0 -4.5419e0
1000.0000000 1.6e1 -4.4689e0 -4.4689e0
1000.0000000 1.7e1 -4.4364e0 -4.4364e0
1000.0000000 1.8e1 -4.5944e0 -4.5944e0
1000.0000000 1.9e1 -4.4184e0 -4.4184e0
1000.0000000 2.0e1 -4.5913e0 -4.5913e0
1000.0000000 2.1e1 -4.2425e0 -4.2425e0
1000.0000000 2.2e1 -4.4804e0 -4.4804e0
1000.0000000 2.3e1 -4.5367e0 -4.5367e0
1000.0000000 2.4e1 -4.5192e0 -4.5192e0
1000.0000000 2.5e1 -4.4153e0 -4.4153e0
1000.0000000 2.6e1 -4.3709e0 -4.3709e0
1000.0000000 2.7e1 -4.34e0 -4.34e0
1000.0000000 2.8e1 -4.2591e0 -4.2591e0
1000.0000000 2.9e1 -4.301e0 -4.301e0
1000.0000000 3.0e1 -4.4897e0 -4.4897e0
1000.0000000 3.1e1 -4.4335e0 -4.4335e0
1000.0000000 3.2e1 -4.2964e0 -4.2964e0
1000.0000000 3.3e1 -4.5476e0 -4.5476e0
1000.0000000 3.4e1 -4.6401e0 -4.6401e0
1000.0000000 3.5e1 -4.3368e0 -4.3368e0
1000.0000000 3.6e1 -4.8133e0 -4.8133e0
1000.0000000 3.7e1 -4.2556e0 -4.2556e0
1000.0000000 3.8e1 -4.367e0 -4.367e0
1000.0000000 3.9e1 -4.2135e0 -4.2135e0
1000.0000000 4.0e1 -4.3331e0 -4.3331e0
1000.0000000 4.1e1 -4.3536e0 -4.3536e0
1000.0000000 4.2e1 -4.3144e0 -4.3144e0
1000.0000000 4.3e1 -4.419e0 -4.419e0
1000.0000000 4.4e1 -4.3791e0 -4.3791e0
1000.0000000 4.5e1 -4.3769e0 -4.3769e0
1000.0000000 4.6e1 -4.3797e0 -4.3797e0
1000.0000000 4.7e1 -4.3266e0 -4.3266e0
1000.0000000 4.8e1 -4.3597e0 -4.3597e0
1000.0000000 4.9e1 -4.2242e0 -4.2242e0
1000.0000000 5.0e1 -4.1787e0 -4.1787e0
1000.0000000 5.1e1 -4.2854e0 -4.2854e0
1000.0000000 5.2e1 -4.1177e0 -4.1177e0
1000.0000000 5.3e1 -4.3298e0 -4.3298e0
1000.0000000 5.4e1 -4.2939e0 -4.2939e0
1000.0000000 5.5e1 -4.2932e0 -4.2932e0
1000.0000000 5.6e1 -4.2941e0 -4.2941e0
1000.0000000 5.7e1 -4.1961e0 -4.1961e0
1000.0000000 5.8e1 -4.418e0 -4.418e0
1000.0000000 5.9e1 -4.3531e0 -4.3531e0
1000.0000000 6.0e1 -4.2895e0 -4.2895e0
1000.0000000 6.1e1 -4.4549e0 -4.4549e0
1000.0000000 6.2e1 -4.438e0 -4.438e0
1000.0000000 6.3e1 -4.3984e0 -4.3984e0
1000.0000000 6.4e1 -4.4042e0 -4.4042e0
1000.0000000 6.5e1 -4.4027e0 -4.4027e0
1000.0000000 6.6e1 -4.5542e0 -4.5542e0
1000.0000000 6.7e1 -4.1776e0 -4.1776e0
1000.0000000 6.8e1 -4.4152e0 -4.4152e0
1000.0000000 6.9e1 -4.4414e0 -4.4414e0
1000.0000000 7.0e1 -4.4671e0 -4.4671e0
1000.0000000 7.1e1 -4.4625e0 -4.4625e0
1000.0000000 7.2e1 -4.3775e0 -4.3775e0
1000.0000000 7.3e1 -4.4828e0 -4.4828e0
1000.0000000 7.4e1 -4.1199e0 -4.1199e0
1000.0000000 7.5e1 -4.0283e0 -4.0283e0
1000.0000000 7.6e1 -4.2093e0 -4.2093e0
1000.0000000 7.7e1 -4.254e0 -4.254e0
1000.0000000 7.8e1 -4.2312e0 -4.2312e0
1000.0000000 7.9e1 -4.3792e0 -4.3792e0
1000.0000000 8.0e1 -4.333e0 -4.333e0
1000.0000000 8.1e1 -4.2372e0 -4.2372e0
1000.0000000 8.2e1 -4.2579e0 -4.2579e0
1000.0000000 8.3e1 -4.2334e0 -4.2334e0
1000.0000000 8.4e1 -4.266e0 -4.266e0
1000.0000000 8.5e1 -4.3268e0 -4.3268e0
1000.0000000 8.6e1 -4.2235e0 -4.2235e0
1000.0000000 8.7e1 -4.2669e0 -4.2669e0
1000.0000000 8.8e1 -4.2541e0 -4.2541e0
1000.0000000 8.9e1 -4.2221e0 -4.2221e0
1000.0000000 9.0e1 -4.1809e0 -4.1809e0
1000.0000000 9.1e1 -4.2081e0 -4.2081e0
1000.0000000 9.2e1 -4.3273e0 -4.3273e0
1000.0000000 9.3e1 -4.2323e0 -4.2323e0
1000.0000000 9.4e1 -4.2623e0 -4.2623e0
1000.0000000 9.5e1 -4.6906e0 -4.6906e0
1000.0000000 9.6e1 -4.8325e0 -4.8325e0


==> figures/gsvd_control-figure17_contourtmp0.dat <==
0.1 1.0e0 -5.8668e1 -5.8668e1
0.1 2.0e0 -5.8658e1 -5.8658e1
0.1 3.0e0 -5.8654e1 -5.8654e1
0.1 4.0e0 -5.863e1 -5.863e1
0.1 5.0e0 -5.8617e1 -5.8617e1
0.1 6.0e0 -5.8589e1 -5.8589e1
0.1 7.0e0 -5.8547e1 -5.8547e1
0.1 8.0e0 -5.8522e1 -5.8522e1
0.1 9.0e0 -5.8469e1 -5.8469e1
0.1 1.0e1 -5.8452e1 -5.8452e1
0.1 1.1e1 -5.8365e1 -5.8365e1
0.1 1.2e1 -5.8297e1 -5.8297e1
0.1 1.3e1 -5.785e1 -5.785e1
0.1 1.4e1 -5.7625e1 -5.7625e1
0.1 1.5e1 -5.7363e1 -5.7363e1
0.1 1.6e1 -5.7171e1 -5.7171e1
0.1 1.7e1 -5.7164e1 -5.7164e1
0.1 1.8e1 -5.705e1 -5.705e1
0.1 1.9e1 -5.7027e1 -5.7027e1
0.1 2.0e1 -5.6896e1 -5.6896e1
0.1 2.1e1 -5.6691e1 -5.6691e1
0.1 2.2e1 -5.6545e1 -5.6545e1
0.1 2.3e1 -5.6252e1 -5.6252e1
0.1 2.4e1 -5.6186e1 -5.6186e1
0.1 2.5e1 -5.6073e1 -5.6073e1
0.1 2.6e1 -5.6046e1 -5.6046e1
0.1 2.7e1 -5.5987e1 -5.5987e1
0.1 2.8e1 -5.5971e1 -5.5971e1
0.1 2.9e1 -5.567e1 -5.567e1
0.1 3.0e1 -5.5465e1 -5.5465e1
0.1 3.1e1 -5.5322e1 -5.5322e1
0.1 3.2e1 -5.5292e1 -5.5292e1
0.1 3.3e1 -5.5214e1 -5.5214e1
0.1 3.4e1 -5.5192e1 -5.5192e1
0.1 3.5e1 -5.4607e1 -5.4607e1
0.1 3.6e1 -5.4376e1 -5.4376e1
0.1 3.7e1 -5.4151e1 -5.4151e1
0.1 3.8e1 -5.3944e1 -5.3944e1
0.1 3.9e1 -5.3441e1 -5.3441e1
0.1 4.0e1 -5.3166e1 -5.3166e1
0.1 4.1e1 -5.2351e1 -5.2351e1
0.1 4.2e1 -5.1869e1 -5.1869e1
0.1 4.3e1 -5.105e1 -5.105e1
0.1 4.4e1 -5.0788e1 -5.0788e1
0.1 4.5e1 -5.0731e1 -5.0731e1
0.1 4.6e1 -5.0088e1 -5.0088e1
0.1 4.7e1 -4.9647e1 -4.9647e1
0.1 4.8e1 -4.9325e1 -4.9325e1
0.1 4.9e1 -4.5442e1 -4.5442e1
0.1 5.0e1 -4.4991e1 -4.4991e1
0.1 5.1e1 -4.4501e1 -4.4501e1
0.1 5.2e1 -4.4112e1 -4.4112e1
0.1 5.3e1 -4.3628e1 -4.3628e1
0.1 5.4e1 -4.3209e1 -4.3209e1
0.1 5.5e1 -4.2305e1 -4.2305e1
0.1 5.6e1 -4.1856e1 -4.1856e1
0.1 5.7e1 -4.1086e1 -4.1086e1
0.1 5.8e1 -4.0522e1 -4.0522e1
0.1 5.9e1 -4.0334e1 -4.0334e1
0.1 6.0e1 -3.9371e1 -3.9371e1
0.1 6.1e1 -3.9185e1 -3.9185e1
0.1 6.2e1 -3.8598e1 -3.8598e1
0.1 6.3e1 -3.8158e1 -3.8158e1
0.1 6.4e1 -3.7885e1 -3.7885e1
0.1 6.5e1 -3.7385e1 -3.7385e1
0.1 6.6e1 -3.6841e1 -3.6841e1
0.1 6.7e1 -3.6535e1 -3.6535e1
0.1 6.8e1 -3.6447e1 -3.6447e1
0.1 6.9e1 -3.6146e1 -3.6146e1
0.1 7.0e1 -3.578e1 -3.578e1
0.1 7.1e1 -3.3972e1 -3.3972e1
0.1 7.2e1 -3.3314e1 -3.3314e1
0.1 7.3e1 -3.0474e1 -3.0474e1
0.1 7.4e1 -2.9177e1 -2.9177e1
0.1 7.5e1 -2.9059e1 -2.9059e1
0.1 7.6e1 -2.8913e1 -2.8913e1
0.1 7.7e1 -2.8859e1 -2.8859e1
0.1 7.8e1 -2.8502e1 -2.8502e1
0.1 7.9e1 -2.8327e1 -2.8327e1
0.1 8.0e1 -2.8279e1 -2.8279e1
0.1 8.1e1 -2.8044e1 -2.8044e1
0.1 8.2e1 -2.7869e1 -2.7869e1
0.1 8.3e1 -2.7827e1 -2.7827e1
0.1 8.4e1 -2.7659e1 -2.7659e1
0.1 8.5e1 -2.7558e1 -2.7558e1
0.1 8.6e1 -2.7422e1 -2.7422e1
0.1 8.7e1 -2.7237e1 -2.7237e1
0.1 8.8e1 -2.7216e1 -2.7216e1
0.1 8.9e1 -2.7029e1 -2.7029e1
0.1 9.0e1 -2.6951e1 -2.6951e1
0.1 9.1e1 -2.6832e1 -2.6832e1
0.1 9.2e1 -2.677e1 -2.677e1
0.1 9.3e1 -2.654e1 -2.654e1
0.1 9.4e1 -2.1102e1 -2.1102e1
0.1 9.5e1 -2.1087e1 -2.1087e1
0.1 9.6e1 -1.1969e1 -1.1969e1

0.2 1.0e0 -5.2647e1 -5.2647e1
0.2 2.0e0 -5.2638e1 -5.2638e1
0.2 3.0e0 -5.2633e1 -5.2633e1
0.2 4.0e0 -5.261e1 -5.261e1
0.2 5.0e0 -5.2596e1 -5.2596e1
0.2 6.0e0 -5.2569e1 -5.2569e1
0.2 7.0e0 -5.2527e1 -5.2527e1
0.2 8.0e0 -5.2502e1 -5.2502e1
0.2 9.0e0 -5.2448e1 -5.2448e1
0.2 1.0e1 -5.2431e1 -5.2431e1
0.2 1.1e1 -5.2345e1 -5.2345e1
0.2 1.2e1 -5.2277e1 -5.2277e1
0.2 1.3e1 -5.183e1 -5.183e1
0.2 1.4e1 -5.1604e1 -5.1604e1
0.2 1.5e1 -5.1342e1 -5.1342e1
0.2 1.6e1 -5.115e1 -5.115e1
0.2 1.7e1 -5.1143e1 -5.1143e1
0.2 1.8e1 -5.103e1 -5.103e1
0.2 1.9e1 -5.1007e1 -5.1007e1
0.2 2.0e1 -5.0876e1 -5.0876e1
0.2 2.1e1 -5.067e1 -5.067e1
0.2 2.2e1 -5.0525e1 -5.0525e1
0.2 2.3e1 -5.0232e1 -5.0232e1
0.2 2.4e1 -5.0165e1 -5.0165e1
0.2 2.5e1 -5.0053e1 -5.0053e1
0.2 2.6e1 -5.0025e1 -5.0025e1
0.2 2.7e1 -4.9966e1 -4.9966e1
0.2 2.8e1 -4.995e1 -4.995e1
0.2 2.9e1 -4.965e1 -4.965e1
0.2 3.0e1 -4.9444e1 -4.9444e1
0.2 3.1e1 -4.9302e1 -4.9302e1
0.2 3.2e1 -4.9272e1 -4.9272e1
0.2 3.3e1 -4.9194e1 -4.9194e1
0.2 3.4e1 -4.9171e1 -4.9171e1
0.2 3.5e1 -4.8586e1 -4.8586e1
0.2 3.6e1 -4.8355e1 -4.8355e1
0.2 3.7e1 -4.8131e1 -4.8131e1
0.2 3.8e1 -4.7923e1 -4.7923e1
0.2 3.9e1 -4.7421e1 -4.7421e1
0.2 4.0e1 -4.7145e1 -4.7145e1
0.2 4.1e1 -4.6331e1 -4.6331e1
0.2 4.2e1 -4.5848e1 -4.5848e1
0.2 4.3e1 -4.5029e1 -4.5029e1
0.2 4.4e1 -4.4768e1 -4.4768e1
0.2 4.5e1 -4.471e1 -4.471e1
0.2 4.6e1 -4.4067e1 -4.4067e1
0.2 4.7e1 -4.3627e1 -4.3627e1
0.2 4.8e1 -4.3305e1 -4.3305e1
0.2 4.9e1 -3.9422e1 -3.9422e1
0.2 5.0e1 -3.8971e1 -3.8971e1
0.2 5.1e1 -3.848e1 -3.848e1
0.2 5.2e1 -3.8092e1 -3.8092e1
0.2 5.3e1 -3.7608e1 -3.7608e1
0.2 5.4e1 -3.7189e1 -3.7189e1
0.2 5.5e1 -3.6285e1 -3.6285e1
0.2 5.6e1 -3.5837e1 -3.5837e1
0.2 5.7e1 -3.5066e1 -3.5066e1
0.2 5.8e1 -3.4503e1 -3.4503e1
0.2 5.9e1 -3.4315e1 -3.4315e1
0.2 6.0e1 -3.3352e1 -3.3352e1
0.2 6.1e1 -3.3166e1 -3.3166e1
0.2 6.2e1 -3.2579e1 -3.2579e1
0.2 6.3e1 -3.214e1 -3.214e1
0.2 6.4e1 -3.1867e1 -3.1867e1
0.2 6.5e1 -3.1367e1 -3.1367e1
0.2 6.6e1 -3.0823e1 -3.0823e1
0.2 6.7e1 -3.0517e1 -3.0517e1
0.2 6.8e1 -3.0429e1 -3.0429e1
0.2 6.9e1 -3.0128e1 -3.0128e1
0.2 7.0e1 -2.9763e1 -2.9763e1
0.2 7.1e1 -2.7956e1 -2.7956e1
0.2 7.2e1 -2.7299e1 -2.7299e1
0.2 7.3e1 -2.4465e1 -2.4465e1
0.2 7.4e1 -2.3172e1 -2.3172e1
0.2 7.5e1 -2.3054e1 -2.3054e1
0.2 7.6e1 -2.2909e1 -2.2909e1
0.2 7.7e1 -2.2855e1 -2.2855e1
0.2 7.8e1 -2.2499e1 -2.2499e1
0.2 7.9e1 -2.2326e1 -2.2326e1
0.2 8.0e1 -2.2277e1 -2.2277e1
0.2 8.1e1 -2.2044e1 -2.2044e1
0.2 8.2e1 -2.187e1 -2.187e1
0.2 8.3e1 -2.1827e1 -2.1827e1
0.2 8.4e1 -2.166e1 -2.166e1
0.2 8.5e1 -2.1559e1 -2.1559e1
0.2 8.6e1 -2.1424e1 -2.1424e1
0.2 8.7e1 -2.1241e1 -2.1241e1
0.2 8.8e1 -2.1219e1 -2.1219e1
0.2 8.9e1 -2.1034e1 -2.1034e1
0.2 9.0e1 -2.0957e1 -2.0957e1
0.2 9.1e1 -2.0838e1 -2.0838e1
0.2 9.2e1 -2.0776e1 -2.0776e1
0.2 9.3e1 -2.0548e1 -2.0548e1
0.2 9.4e1 -1.518e1 -1.518e1
0.2 9.5e1 -1.5166e1 -1.5166e1
0.2 9.6e1 -6.7038e0 -6.7038e0

0.3 1.0e0 -4.9125e1 -4.9125e1
0.3 2.0e0 -4.9116e1 -4.9116e1
0.3 3.0e0 -4.9111e1 -4.9111e1
0.3 4.0e0 -4.9088e1 -4.9088e1
0.3 5.0e0 -4.9074e1 -4.9074e1
0.3 6.0e0 -4.9047e1 -4.9047e1
0.3 7.0e0 -4.9005e1 -4.9005e1
0.3 8.0e0 -4.898e1 -4.898e1
0.3 9.0e0 -4.8926e1 -4.8926e1
0.3 1.0e1 -4.8909e1 -4.8909e1
0.3 1.1e1 -4.8823e1 -4.8823e1
0.3 1.2e1 -4.8755e1 -4.8755e1
0.3 1.3e1 -4.8308e1 -4.8308e1
0.3 1.4e1 -4.8082e1 -4.8082e1
0.3 1.5e1 -4.782e1 -4.782e1
0.3 1.6e1 -4.7628e1 -4.7628e1
0.3 1.7e1 -4.7621e1 -4.7621e1
0.3 1.8e1 -4.7508e1 -4.7508e1
0.3 1.9e1 -4.7485e1 -4.7485e1
0.3 2.0e1 -4.7354e1 -4.7354e1
0.3 2.1e1 -4.7149e1 -4.7149e1
0.3 2.2e1 -4.7003e1 -4.7003e1
0.3 2.3e1 -4.671e1 -4.671e1
0.3 2.4e1 -4.6643e1 -4.6643e1
0.3 2.5e1 -4.6531e1 -4.6531e1
0.3 2.6e1 -4.6504e1 -4.6504e1
0.3 2.7e1 -4.6444e1 -4.6444e1
0.3 2.8e1 -4.6428e1 -4.6428e1
0.3 2.9e1 -4.6128e1 -4.6128e1
0.3 3.0e1 -4.5922e1 -4.5922e1
0.3 3.1e1 -4.578e1 -4.578e1
0.3 3.2e1 -4.575e1 -4.575e1
0.3 3.3e1 -4.5672e1 -4.5672e1
0.3 3.4e1 -4.5649e1 -4.5649e1
0.3 3.5e1 -4.5065e1 -4.5065e1
0.3 3.6e1 -4.4833e1 -4.4833e1
0.3 3.7e1 -4.4609e1 -4.4609e1
0.3 3.8e1 -4.4401e1 -4.4401e1
0.3 3.9e1 -4.3899e1 -4.3899e1
0.3 4.0e1 -4.3623e1 -4.3623e1
0.3 4.1e1 -4.2809e1 -4.2809e1
0.3 4.2e1 -4.2326e1 -4.2326e1
0.3 4.3e1 -4.1508e1 -4.1508e1
0.3 4.4e1 -4.1246e1 -4.1246e1
0.3 4.5e1 -4.1189e1 -4.1189e1
0.3 4.6e1 -4.0545e1 -4.0545e1
0.3 4.7e1 -4.0105e1 -4.0105e1
0.3 4.8e1 -3.9783e1 -3.9783e1
0.3 4.9e1 -3.5901e1 -3.5901e1
0.3 5.0e1 -3.5449e1 -3.5449e1
0.3 5.1e1 -3.4959e1 -3.4959e1
0.3 5.2e1 -3.4571e1 -3.4571e1
0.3 5.3e1 -3.4087e1 -3.4087e1
0.3 5.4e1 -3.3668e1 -3.3668e1
0.3 5.5e1 -3.2764e1 -3.2764e1
0.3 5.6e1 -3.2316e1 -3.2316e1
0.3 5.7e1 -3.1546e1 -3.1546e1
0.3 5.8e1 -3.0982e1 -3.0982e1
0.3 5.9e1 -3.0795e1 -3.0795e1
0.3 6.0e1 -2.9832e1 -2.9832e1
0.3 6.1e1 -2.9647e1 -2.9647e1
0.3 6.2e1 -2.906e1 -2.906e1
0.3 6.3e1 -2.8621e1 -2.8621e1
0.3 6.4e1 -2.8348e1 -2.8348e1
0.3 6.5e1 -2.7849e1 -2.7849e1
0.3 6.6e1 -2.7305e1 -2.7305e1
0.3 6.7e1 -2.6999e1 -2.6999e1
0.3 6.8e1 -2.6912e1 -2.6912e1
0.3 6.9e1 -2.6611e1 -2.6611e1
0.3 7.0e1 -2.6246e1 -2.6246e1
0.3 7.1e1 -2.4443e1 -2.4443e1
0.3 7.2e1 -2.3787e1 -2.3787e1
0.3 7.3e1 -2.0962e1 -2.0962e1
0.3 7.4e1 -1.9675e1 -1.9675e1
0.3 7.5e1 -1.9558e1 -1.9558e1
0.3 7.6e1 -1.9414e1 -1.9414e1
0.3 7.7e1 -1.9361e1 -1.9361e1
0.3 7.8e1 -1.9007e1 -1.9007e1
0.3 7.9e1 -1.8835e1 -1.8835e1
0.3 8.0e1 -1.8787e1 -1.8787e1
0.3 8.1e1 -1.8555e1 -1.8555e1
0.3 8.2e1 -1.8382e1 -1.8382e1
0.3 8.3e1 -1.834e1 -1.834e1
0.3 8.4e1 -1.8174e1 -1.8174e1
0.3 8.5e1 -1.8074e1 -1.8074e1
0.3 8.6e1 -1.794e1 -1.794e1
0.3 8.7e1 -1.7759e1 -1.7759e1
0.3 8.8e1 -1.7738e1 -1.7738e1
0.3 8.9e1 -1.7554e1 -1.7554e1
0.3 9.0e1 -1.7477e1 -1.7477e1
0.3 9.1e1 -1.7359e1 -1.7359e1
0.3 9.2e1 -1.7298e1 -1.7298e1
0.3 9.3e1 -1.7073e1 -1.7073e1
0.3 9.4e1 -1.1818e1 -1.1818e1
0.3 9.5e1 -1.1804e1 -1.1804e1
0.3 9.6e1 -4.2067e0 -4.2067e0

0.4 1.0e0 -4.6627e1 -4.6627e1
0.4 2.0e0 -4.6617e1 -4.6617e1
0.4 3.0e0 -4.6613e1 -4.6613e1
0.4 4.0e0 -4.6589e1 -4.6589e1
0.4 5.0e0 -4.6575e1 -4.6575e1
0.4 6.0e0 -4.6548e1 -4.6548e1
0.4 7.0e0 -4.6506e1 -4.6506e1
0.4 8.0e0 -4.6481e1 -4.6481e1
0.4 9.0e0 -4.6428e1 -4.6428e1
0.4 1.0e1 -4.641e1 -4.641e1
0.4 1.1e1 -4.6324e1 -4.6324e1
0.4 1.2e1 -4.6256e1 -4.6256e1
0.4 1.3e1 -4.5809e1 -4.5809e1
0.4 1.4e1 -4.5583e1 -4.5583e1
0.4 1.5e1 -4.5322e1 -4.5322e1
0.4 1.6e1 -4.5129e1 -4.5129e1
0.4 1.7e1 -4.5122e1 -4.5122e1
0.4 1.8e1 -4.5009e1 -4.5009e1
0.4 1.9e1 -4.4986e1 -4.4986e1
0.4 2.0e1 -4.4855e1 -4.4855e1
0.4 2.1e1 -4.465e1 -4.465e1
0.4 2.2e1 -4.4504e1 -4.4504e1
0.4 2.3e1 -4.4211e1 -4.4211e1
0.4 2.4e1 -4.4144e1 -4.4144e1
0.4 2.5e1 -4.4032e1 -4.4032e1
0.4 2.6e1 -4.4005e1 -4.4005e1
0.4 2.7e1 -4.3946e1 -4.3946e1
0.4 2.8e1 -4.393e1 -4.393e1
0.4 2.9e1 -4.3629e1 -4.3629e1
0.4 3.0e1 -4.3423e1 -4.3423e1
0.4 3.1e1 -4.3281e1 -4.3281e1
0.4 3.2e1 -4.3251e1 -4.3251e1
0.4 3.3e1 -4.3173e1 -4.3173e1
0.4 3.4e1 -4.3151e1 -4.3151e1
0.4 3.5e1 -4.2566e1 -4.2566e1
0.4 3.6e1 -4.2334e1 -4.2334e1
0.4 3.7e1 -4.211e1 -4.211e1
0.4 3.8e1 -4.1902e1 -4.1902e1
0.4 3.9e1 -4.14e1 -4.14e1
0.4 4.0e1 -4.1125e1 -4.1125e1
0.4 4.1e1 -4.031e1 -4.031e1
0.4 4.2e1 -3.9828e1 -3.9828e1
0.4 4.3e1 -3.9009e1 -3.9009e1
0.4 4.4e1 -3.8748e1 -3.8748e1
0.4 4.5e1 -3.869e1 -3.869e1
0.4 4.6e1 -3.8047e1 -3.8047e1
0.4 4.7e1 -3.7606e1 -3.7606e1
0.4 4.8e1 -3.7285e1 -3.7285e1
0.4 4.9e1 -3.3402e1 -3.3402e1
0.4 5.0e1 -3.2952e1 -3.2952e1
0.4 5.1e1 -3.2461e1 -3.2461e1
0.4 5.2e1 -3.2073e1 -3.2073e1
0.4 5.3e1 -3.1589e1 -3.1589e1
0.4 5.4e1 -3.1171e1 -3.1171e1
0.4 5.5e1 -3.0267e1 -3.0267e1
0.4 5.6e1 -2.9819e1 -2.9819e1
0.4 5.7e1 -2.9049e1 -2.9049e1
0.4 5.8e1 -2.8486e1 -2.8486e1
0.4 5.9e1 -2.8298e1 -2.8298e1
0.4 6.0e1 -2.7337e1 -2.7337e1
0.4 6.1e1 -2.7151e1 -2.7151e1
0.4 6.2e1 -2.6565e1 -2.6565e1
0.4 6.3e1 -2.6126e1 -2.6126e1
0.4 6.4e1 -2.5854e1 -2.5854e1
0.4 6.5e1 -2.5355e1 -2.5355e1
0.4 6.6e1 -2.4812e1 -2.4812e1
0.4 6.7e1 -2.4507e1 -2.4507e1
0.4 6.8e1 -2.442e1 -2.442e1
0.4 6.9e1 -2.4119e1 -2.4119e1
0.4 7.0e1 -2.3755e1 -2.3755e1
0.4 7.1e1 -2.1955e1 -2.1955e1
0.4 7.2e1 -2.1301e1 -2.1301e1
0.4 7.3e1 -1.849e1 -1.849e1
0.4 7.4e1 -1.7212e1 -1.7212e1
0.4 7.5e1 -1.7096e1 -1.7096e1
0.4 7.6e1 -1.6953e1 -1.6953e1
0.4 7.7e1 -1.69e1 -1.69e1
0.4 7.8e1 -1.6549e1 -1.6549e1
0.4 7.9e1 -1.6379e1 -1.6379e1
0.4 8.0e1 -1.6331e1 -1.6331e1
0.4 8.1e1 -1.6102e1 -1.6102e1
0.4 8.2e1 -1.5931e1 -1.5931e1
0.4 8.3e1 -1.5889e1 -1.5889e1
0.4 8.4e1 -1.5725e1 -1.5725e1
0.4 8.5e1 -1.5627e1 -1.5627e1
0.4 8.6e1 -1.5495e1 -1.5495e1
0.4 8.7e1 -1.5315e1 -1.5315e1
0.4 8.8e1 -1.5294e1 -1.5294e1
0.4 8.9e1 -1.5113e1 -1.5113e1
0.4 9.0e1 -1.5037e1 -1.5037e1
0.4 9.1e1 -1.4921e1 -1.4921e1
0.4 9.2e1 -1.4861e1 -1.4861e1
0.4 9.3e1 -1.4638e1 -1.4638e1
0.4 9.4e1 -9.534e0 -9.534e0
0.4 9.5e1 -9.5209e0 -9.5209e0
0.4 9.6e1 -2.8281e0 -2.8281e0

0.5 1.0e0 -4.4688e1 -4.4688e1
0.5 2.0e0 -4.4679e1 -4.4679e1
0.5 3.0e0 -4.4674e1 -4.4674e1
0.5 4.0e0 -4.4651e1 -4.4651e1
0.5 5.0e0 -4.4637e1 -4.4637e1
0.5 6.0e0 -4.461e1 -4.461e1
0.5 7.0e0 -4.4568e1 -4.4568e1
0.5 8.0e0 -4.4543e1 -4.4543e1
0.5 9.0e0 -4.449e1 -4.449e1
0.5 1.0e1 -4.4472e1 -4.4472e1
0.5 1.1e1 -4.4386e1 -4.4386e1
0.5 1.2e1 -4.4318e1 -4.4318e1
0.5 1.3e1 -4.3871e1 -4.3871e1
0.5 1.4e1 -4.3645e1 -4.3645e1
0.5 1.5e1 -4.3383e1 -4.3383e1
0.5 1.6e1 -4.3191e1 -4.3191e1
0.5 1.7e1 -4.3184e1 -4.3184e1
0.5 1.8e1 -4.3071e1 -4.3071e1
0.5 1.9e1 -4.3048e1 -4.3048e1
0.5 2.0e1 -4.2917e1 -4.2917e1
0.5 2.1e1 -4.2712e1 -4.2712e1
0.5 2.2e1 -4.2566e1 -4.2566e1
0.5 2.3e1 -4.2273e1 -4.2273e1
0.5 2.4e1 -4.2206e1 -4.2206e1
0.5 2.5e1 -4.2094e1 -4.2094e1
0.5 2.6e1 -4.2067e1 -4.2067e1
0.5 2.7e1 -4.2007e1 -4.2007e1
0.5 2.8e1 -4.1991e1 -4.1991e1
0.5 2.9e1 -4.1691e1 -4.1691e1
0.5 3.0e1 -4.1485e1 -4.1485e1
0.5 3.1e1 -4.1343e1 -4.1343e1
0.5 3.2e1 -4.1313e1 -4.1313e1
0.5 3.3e1 -4.1235e1 -4.1235e1
0.5 3.4e1 -4.1212e1 -4.1212e1
0.5 3.5e1 -4.0628e1 -4.0628e1
0.5 3.6e1 -4.0396e1 -4.0396e1
0.5 3.7e1 -4.0172e1 -4.0172e1
0.5 3.8e1 -3.9964e1 -3.9964e1
0.5 3.9e1 -3.9462e1 -3.9462e1
0.5 4.0e1 -3.9186e1 -3.9186e1
0.5 4.1e1 -3.8372e1 -3.8372e1
0.5 4.2e1 -3.789e1 -3.789e1
0.5 4.3e1 -3.7071e1 -3.7071e1
0.5 4.4e1 -3.681e1 -3.681e1
0.5 4.5e1 -3.6752e1 -3.6752e1
0.5 4.6e1 -3.6109e1 -3.6109e1
0.5 4.7e1 -3.5668e1 -3.5668e1
0.5 4.8e1 -3.5347e1 -3.5347e1
0.5 4.9e1 -3.1465e1 -3.1465e1
0.5 5.0e1 -3.1014e1 -3.1014e1
0.5 5.1e1 -3.0524e1 -3.0524e1
0.5 5.2e1 -3.0137e1 -3.0137e1
0.5 5.3e1 -2.9652e1 -2.9652e1
0.5 5.4e1 -2.9234e1 -2.9234e1
0.5 5.5e1 -2.8331e1 -2.8331e1
0.5 5.6e1 -2.7883e1 -2.7883e1
0.5 5.7e1 -2.7114e1 -2.7114e1
0.5 5.8e1 -2.6551e1 -2.6551e1
0.5 5.9e1 -2.6363e1 -2.6363e1
0.5 6.0e1 -2.5402e1 -2.5402e1
0.5 6.1e1 -2.5217e1 -2.5217e1
0.5 6.2e1 -2.4632e1 -2.4632e1
0.5 6.3e1 -2.4194e1 -2.4194e1
0.5 6.4e1 -2.3922e1 -2.3922e1
0.5 6.5e1 -2.3423e1 -2.3423e1
0.5 6.6e1 -2.2881e1 -2.2881e1
0.5 6.7e1 -2.2577e1 -2.2577e1
0.5 6.8e1 -2.249e1 -2.249e1
0.5 6.9e1 -2.219e1 -2.219e1
0.5 7.0e1 -2.1827e1 -2.1827e1
0.5 7.1e1 -2.0032e1 -2.0032e1
0.5 7.2e1 -1.9381e1 -1.9381e1
0.5 7.3e1 -1.6585e1 -1.6585e1
0.5 7.4e1 -1.5319e1 -1.5319e1
0.5 7.5e1 -1.5204e1 -1.5204e1
0.5 7.6e1 -1.5062e1 -1.5062e1
0.5 7.7e1 -1.501e1 -1.501e1
0.5 7.8e1 -1.4664e1 -1.4664e1
0.5 7.9e1 -1.4495e1 -1.4495e1
0.5 8.0e1 -1.4448e1 -1.4448e1
0.5 8.1e1 -1.4222e1 -1.4222e1
0.5 8.2e1 -1.4053e1 -1.4053e1
0.5 8.3e1 -1.4012e1 -1.4012e1
0.5 8.4e1 -1.3851e1 -1.3851e1
0.5 8.5e1 -1.3754e1 -1.3754e1
0.5 8.6e1 -1.3623e1 -1.3623e1
0.5 8.7e1 -1.3447e1 -1.3447e1
0.5 8.8e1 -1.3426e1 -1.3426e1
0.5 8.9e1 -1.3248e1 -1.3248e1
0.5 9.0e1 -1.3173e1 -1.3173e1
0.5 9.1e1 -1.3059e1 -1.3059e1
0.5 9.2e1 -1.3e1 -1.3e1
0.5 9.3e1 -1.2782e1 -1.2782e1
0.5 9.4e1 -7.857e0 -7.857e0
0.5 9.5e1 -7.8447e0 -7.8447e0
0.5 9.6e1 -2.0035e0 -2.0035e0

0.6 1.0e0 -4.3105e1 -4.3105e1
0.6 2.0e0 -4.3096e1 -4.3096e1
0.6 3.0e0 -4.3091e1 -4.3091e1
0.6 4.0e0 -4.3067e1 -4.3067e1
0.6 5.0e0 -4.3054e1 -4.3054e1
0.6 6.0e0 -4.3026e1 -4.3026e1
0.6 7.0e0 -4.2984e1 -4.2984e1
0.6 8.0e0 -4.2959e1 -4.2959e1
0.6 9.0e0 -4.2906e1 -4.2906e1
0.6 1.0e1 -4.2889e1 -4.2889e1
0.6 1.1e1 -4.2803e1 -4.2803e1
0.6 1.2e1 -4.2734e1 -4.2734e1
0.6 1.3e1 -4.2287e1 -4.2287e1
0.6 1.4e1 -4.2062e1 -4.2062e1
0.6 1.5e1 -4.18e1 -4.18e1
0.6 1.6e1 -4.1608e1 -4.1608e1
0.6 1.7e1 -4.1601e1 -4.1601e1
0.6 1.8e1 -4.1487e1 -4.1487e1
0.6 1.9e1 -4.1464e1 -4.1464e1
0.6 2.0e1 -4.1333e1 -4.1333e1
0.6 2.1e1 -4.1128e1 -4.1128e1
0.6 2.2e1 -4.0982e1 -4.0982e1
0.6 2.3e1 -4.0689e1 -4.0689e1
0.6 2.4e1 -4.0623e1 -4.0623e1
0.6 2.5e1 -4.0511e1 -4.0511e1
0.6 2.6e1 -4.0483e1 -4.0483e1
0.6 2.7e1 -4.0424e1 -4.0424e1
0.6 2.8e1 -4.0408e1 -4.0408e1
0.6 2.9e1 -4.0108e1 -4.0108e1
0.6 3.0e1 -3.9902e1 -3.9902e1
0.6 3.1e1 -3.9759e1 -3.9759e1
0.6 3.2e1 -3.973e1 -3.973e1
0.6 3.3e1 -3.9652e1 -3.9652e1
0.6 3.4e1 -3.9629e1 -3.9629e1
0.6 3.5e1 -3.9044e1 -3.9044e1
0.6 3.6e1 -3.8813e1 -3.8813e1
0.6 3.7e1 -3.8589e1 -3.8589e1
0.6 3.8e1 -3.8381e1 -3.8381e1
0.6 3.9e1 -3.7879e1 -3.7879e1
0.6 4.0e1 -3.7603e1 -3.7603e1
0.6 4.1e1 -3.6789e1 -3.6789e1
0.6 4.2e1 -3.6306e1 -3.6306e1
0.6 4.3e1 -3.5488e1 -3.5488e1
0.6 4.4e1 -3.5226e1 -3.5226e1
0.6 4.5e1 -3.5169e1 -3.5169e1
0.6 4.6e1 -3.4526e1 -3.4526e1
0.6 4.7e1 -3.4085e1 -3.4085e1
0.6 4.8e1 -3.3764e1 -3.3764e1
0.6 4.9e1 -2.9883e1 -2.9883e1
0.6 5.0e1 -2.9432e1 -2.9432e1
0.6 5.1e1 -2.8942e1 -2.8942e1
0.6 5.2e1 -2.8554e1 -2.8554e1
0.6 5.3e1 -2.8071e1 -2.8071e1
0.6 5.4e1 -2.7653e1 -2.7653e1
0.6 5.5e1 -2.6749e1 -2.6749e1
0.6 5.6e1 -2.6302e1 -2.6302e1
0.6 5.7e1 -2.5533e1 -2.5533e1
0.6 5.8e1 -2.4971e1 -2.4971e1
0.6 5.9e1 -2.4784e1 -2.4784e1
0.6 6.0e1 -2.3824e1 -2.3824e1
0.6 6.1e1 -2.3639e1 -2.3639e1
0.6 6.2e1 -2.3055e1 -2.3055e1
0.6 6.3e1 -2.2617e1 -2.2617e1
0.6 6.4e1 -2.2345e1 -2.2345e1
0.6 6.5e1 -2.1848e1 -2.1848e1
0.6 6.6e1 -2.1307e1 -2.1307e1
0.6 6.7e1 -2.1003e1 -2.1003e1
0.6 6.8e1 -2.0916e1 -2.0916e1
0.6 6.9e1 -2.0617e1 -2.0617e1
0.6 7.0e1 -2.0255e1 -2.0255e1
0.6 7.1e1 -1.8467e1 -1.8467e1
0.6 7.2e1 -1.7818e1 -1.7818e1
0.6 7.3e1 -1.5042e1 -1.5042e1
0.6 7.4e1 -1.3789e1 -1.3789e1
0.6 7.5e1 -1.3676e1 -1.3676e1
0.6 7.6e1 -1.3536e1 -1.3536e1
0.6 7.7e1 -1.3485e1 -1.3485e1
0.6 7.8e1 -1.3143e1 -1.3143e1
0.6 7.9e1 -1.2977e1 -1.2977e1
0.6 8.0e1 -1.2931e1 -1.2931e1
0.6 8.1e1 -1.2709e1 -1.2709e1
0.6 8.2e1 -1.2543e1 -1.2543e1
0.6 8.3e1 -1.2502e1 -1.2502e1
0.6 8.4e1 -1.2343e1 -1.2343e1
0.6 8.5e1 -1.2248e1 -1.2248e1
0.6 8.6e1 -1.212e1 -1.212e1
0.6 8.7e1 -1.1947e1 -1.1947e1
0.6 8.8e1 -1.1927e1 -1.1927e1
0.6 8.9e1 -1.1752e1 -1.1752e1
0.6 9.0e1 -1.1679e1 -1.1679e1
0.6 9.1e1 -1.1567e1 -1.1567e1
0.6 9.2e1 -1.151e1 -1.151e1
0.6 9.3e1 -1.1296e1 -1.1296e1
0.6 9.4e1 -6.5727e0 -6.5727e0
0.6 9.5e1 -6.5612e0 -6.5612e0
0.6 9.6e1 -1.4799e0 -1.4799e0

0.7 1.0e0 -4.1766e1 -4.1766e1
0.7 2.0e0 -4.1757e1 -4.1757e1
0.7 3.0e0 -4.1752e1 -4.1752e1
0.7 4.0e0 -4.1728e1 -4.1728e1
0.7 5.0e0 -4.1715e1 -4.1715e1
0.7 6.0e0 -4.1687e1 -4.1687e1
0.7 7.0e0 -4.1645e1 -4.1645e1
0.7 8.0e0 -4.162e1 -4.162e1
0.7 9.0e0 -4.1567e1 -4.1567e1
0.7 1.0e1 -4.155e1 -4.155e1
0.7 1.1e1 -4.1464e1 -4.1464e1
0.7 1.2e1 -4.1395e1 -4.1395e1
0.7 1.3e1 -4.0948e1 -4.0948e1
0.7 1.4e1 -4.0723e1 -4.0723e1
0.7 1.5e1 -4.0461e1 -4.0461e1
0.7 1.6e1 -4.0269e1 -4.0269e1
0.7 1.7e1 -4.0262e1 -4.0262e1
0.7 1.8e1 -4.0148e1 -4.0148e1
0.7 1.9e1 -4.0126e1 -4.0126e1
0.7 2.0e1 -3.9994e1 -3.9994e1
0.7 2.1e1 -3.9789e1 -3.9789e1
0.7 2.2e1 -3.9643e1 -3.9643e1
0.7 2.3e1 -3.935e1 -3.935e1
0.7 2.4e1 -3.9284e1 -3.9284e1
0.7 2.5e1 -3.9172e1 -3.9172e1
0.7 2.6e1 -3.9144e1 -3.9144e1
0.7 2.7e1 -3.9085e1 -3.9085e1
0.7 2.8e1 -3.9069e1 -3.9069e1
0.7 2.9e1 -3.8769e1 -3.8769e1
0.7 3.0e1 -3.8563e1 -3.8563e1
0.7 3.1e1 -3.8421e1 -3.8421e1
0.7 3.2e1 -3.8391e1 -3.8391e1
0.7 3.3e1 -3.8313e1 -3.8313e1
0.7 3.4e1 -3.829e1 -3.829e1
0.7 3.5e1 -3.7705e1 -3.7705e1
0.7 3.6e1 -3.7474e1 -3.7474e1
0.7 3.7e1 -3.725e1 -3.725e1
0.7 3.8e1 -3.7042e1 -3.7042e1
0.7 3.9e1 -3.654e1 -3.654e1
0.7 4.0e1 -3.6264e1 -3.6264e1
0.7 4.1e1 -3.545e1 -3.545e1
0.7 4.2e1 -3.4968e1 -3.4968e1
0.7 4.3e1 -3.4149e1 -3.4149e1
0.7 4.4e1 -3.3888e1 -3.3888e1
0.7 4.5e1 -3.383e1 -3.383e1
0.7 4.6e1 -3.3187e1 -3.3187e1
0.7 4.7e1 -3.2747e1 -3.2747e1
0.7 4.8e1 -3.2425e1 -3.2425e1
0.7 4.9e1 -2.8545e1 -2.8545e1
0.7 5.0e1 -2.8095e1 -2.8095e1
0.7 5.1e1 -2.7605e1 -2.7605e1
0.7 5.2e1 -2.7217e1 -2.7217e1
0.7 5.3e1 -2.6734e1 -2.6734e1
0.7 5.4e1 -2.6316e1 -2.6316e1
0.7 5.5e1 -2.5413e1 -2.5413e1
0.7 5.6e1 -2.4966e1 -2.4966e1
0.7 5.7e1 -2.4198e1 -2.4198e1
0.7 5.8e1 -2.3637e1 -2.3637e1
0.7 5.9e1 -2.345e1 -2.345e1
0.7 6.0e1 -2.2491e1 -2.2491e1
0.7 6.1e1 -2.2306e1 -2.2306e1
0.7 6.2e1 -2.1723e1 -2.1723e1
0.7 6.3e1 -2.1286e1 -2.1286e1
0.7 6.4e1 -2.1015e1 -2.1015e1
0.7 6.5e1 -2.0519e1 -2.0519e1
0.7 6.6e1 -1.9979e1 -1.9979e1
0.7 6.7e1 -1.9676e1 -1.9676e1
0.7 6.8e1 -1.9589e1 -1.9589e1
0.7 6.9e1 -1.9291e1 -1.9291e1
0.7 7.0e1 -1.893e1 -1.893e1
0.7 7.1e1 -1.7149e1 -1.7149e1
0.7 7.2e1 -1.6504e1 -1.6504e1
0.7 7.3e1 -1.375e1 -1.375e1
0.7 7.4e1 -1.2514e1 -1.2514e1
0.7 7.5e1 -1.2402e1 -1.2402e1
0.7 7.6e1 -1.2265e1 -1.2265e1
0.7 7.7e1 -1.2214e1 -1.2214e1
0.7 7.8e1 -1.1878e1 -1.1878e1
0.7 7.9e1 -1.1715e1 -1.1715e1
0.7 8.0e1 -1.167e1 -1.167e1
0.7 8.1e1 -1.1451e1 -1.1451e1
0.7 8.2e1 -1.1288e1 -1.1288e1
0.7 8.3e1 -1.1249e1 -1.1249e1
0.7 8.4e1 -1.1093e1 -1.1093e1
0.7 8.5e1 -1.1e1 -1.1e1
0.7 8.6e1 -1.0874e1 -1.0874e1
0.7 8.7e1 -1.0705e1 -1.0705e1
0.7 8.8e1 -1.0685e1 -1.0685e1
0.7 8.9e1 -1.0514e1 -1.0514e1
0.7 9.0e1 -1.0443e1 -1.0443e1
0.7 9.1e1 -1.0334e1 -1.0334e1
0.7 9.2e1 -1.0278e1 -1.0278e1
0.7 9.3e1 -1.007e1 -1.007e1
0.7 9.4e1 -5.5627e0 -5.5627e0
0.7 9.5e1 -5.5521e0 -5.5521e0
0.7 9.6e1 -1.1307e0 -1.1307e0

0.8 1.0e0 -4.0606e1 -4.0606e1
0.8 2.0e0 -4.0597e1 -4.0597e1
0.8 3.0e0 -4.0592e1 -4.0592e1
0.8 4.0e0 -4.0568e1 -4.0568e1
0.8 5.0e0 -4.0555e1 -4.0555e1
0.8 6.0e0 -4.0527e1 -4.0527e1
0.8 7.0e0 -4.0486e1 -4.0486e1
0.8 8.0e0 -4.0461e1 -4.0461e1
0.8 9.0e0 -4.0407e1 -4.0407e1
0.8 1.0e1 -4.039e1 -4.039e1
0.8 1.1e1 -4.0304e1 -4.0304e1
0.8 1.2e1 -4.0236e1 -4.0236e1
0.8 1.3e1 -3.9789e1 -3.9789e1
0.8 1.4e1 -3.9563e1 -3.9563e1
0.8 1.5e1 -3.9301e1 -3.9301e1
0.8 1.6e1 -3.9109e1 -3.9109e1
0.8 1.7e1 -3.9102e1 -3.9102e1
0.8 1.8e1 -3.8989e1 -3.8989e1
0.8 1.9e1 -3.8966e1 -3.8966e1
0.8 2.0e1 -3.8835e1 -3.8835e1
0.8 2.1e1 -3.863e1 -3.863e1
0.8 2.2e1 -3.8484e1 -3.8484e1
0.8 2.3e1 -3.8191e1 -3.8191e1
0.8 2.4e1 -3.8124e1 -3.8124e1
0.8 2.5e1 -3.8012e1 -3.8012e1
0.8 2.6e1 -3.7984e1 -3.7984e1
0.8 2.7e1 -3.7925e1 -3.7925e1
0.8 2.8e1 -3.7909e1 -3.7909e1
0.8 2.9e1 -3.7609e1 -3.7609e1
0.8 3.0e1 -3.7403e1 -3.7403e1
0.8 3.1e1 -3.7261e1 -3.7261e1
0.8 3.2e1 -3.7231e1 -3.7231e1
0.8 3.3e1 -3.7153e1 -3.7153e1
0.8 3.4e1 -3.713e1 -3.713e1
0.8 3.5e1 -3.6546e1 -3.6546e1
0.8 3.6e1 -3.6314e1 -3.6314e1
0.8 3.7e1 -3.609e1 -3.609e1
0.8 3.8e1 -3.5882e1 -3.5882e1
0.8 3.9e1 -3.538e1 -3.538e1
0.8 4.0e1 -3.5105e1 -3.5105e1
0.8 4.1e1 -3.4291e1 -3.4291e1
0.8 4.2e1 -3.3808e1 -3.3808e1
0.8 4.3e1 -3.2989e1 -3.2989e1
0.8 4.4e1 -3.2728e1 -3.2728e1
0.8 4.5e1 -3.2671e1 -3.2671e1
0.8 4.6e1 -3.2028e1 -3.2028e1
0.8 4.7e1 -3.1587e1 -3.1587e1
0.8 4.8e1 -3.1266e1 -3.1266e1
0.8 4.9e1 -2.7387e1 -2.7387e1
0.8 5.0e1 -2.6936e1 -2.6936e1
0.8 5.1e1 -2.6447e1 -2.6447e1
0.8 5.2e1 -2.606e1 -2.606e1
0.8 5.3e1 -2.5576e1 -2.5576e1
0.8 5.4e1 -2.5159e1 -2.5159e1
0.8 5.5e1 -2.4257e1 -2.4257e1
0.8 5.6e1 -2.381e1 -2.381e1
0.8 5.7e1 -2.3043e1 -2.3043e1
0.8 5.8e1 -2.2482e1 -2.2482e1
0.8 5.9e1 -2.2295e1 -2.2295e1
0.8 6.0e1 -2.1338e1 -2.1338e1
0.8 6.1e1 -2.1154e1 -2.1154e1
0.8 6.2e1 -2.0571e1 -2.0571e1
0.8 6.3e1 -2.0135e1 -2.0135e1
0.8 6.4e1 -1.9865e1 -1.9865e1
0.8 6.5e1 -1.937e1 -1.937e1
0.8 6.6e1 -1.8832e1 -1.8832e1
0.8 6.7e1 -1.853e1 -1.853e1
0.8 6.8e1 -1.8443e1 -1.8443e1
0.8 6.9e1 -1.8146e1 -1.8146e1
0.8 7.0e1 -1.7786e1 -1.7786e1
0.8 7.1e1 -1.6013e1 -1.6013e1
0.8 7.2e1 -1.5372e1 -1.5372e1
0.8 7.3e1 -1.2644e1 -1.2644e1
0.8 7.4e1 -1.1426e1 -1.1426e1
0.8 7.5e1 -1.1316e1 -1.1316e1
0.8 7.6e1 -1.1181e1 -1.1181e1
0.8 7.7e1 -1.1132e1 -1.1132e1
0.8 7.8e1 -1.0801e1 -1.0801e1
0.8 7.9e1 -1.0642e1 -1.0642e1
0.8 8.0e1 -1.0597e1 -1.0597e1
0.8 8.1e1 -1.0383e1 -1.0383e1
0.8 8.2e1 -1.0224e1 -1.0224e1
0.8 8.3e1 -1.0185e1 -1.0185e1
0.8 8.4e1 -1.0033e1 -1.0033e1
0.8 8.5e1 -9.942e0 -9.942e0
0.8 8.6e1 -9.8198e0 -9.8198e0
0.8 8.7e1 -9.6544e0 -9.6544e0
0.8 8.8e1 -9.6352e0 -9.6352e0
0.8 8.9e1 -9.4686e0 -9.4686e0
0.8 9.0e1 -9.3997e0 -9.3997e0
0.8 9.1e1 -9.2935e0 -9.2935e0
0.8 9.2e1 -9.2387e0 -9.2387e0
0.8 9.3e1 -9.0363e0 -9.0363e0
0.8 9.4e1 -4.7539e0 -4.7539e0
0.8 9.5e1 -4.7442e0 -4.7442e0
0.8 9.6e1 -8.8807e-1 -8.8807e-1

0.9 1.0e0 -3.9583e1 -3.9583e1
0.9 2.0e0 -3.9574e1 -3.9574e1
0.9 3.0e0 -3.9569e1 -3.9569e1
0.9 4.0e0 -3.9545e1 -3.9545e1
0.9 5.0e0 -3.9532e1 -3.9532e1
0.9 6.0e0 -3.9504e1 -3.9504e1
0.9 7.0e0 -3.9463e1 -3.9463e1
0.9 8.0e0 -3.9437e1 -3.9437e1
0.9 9.0e0 -3.9384e1 -3.9384e1
0.9 1.0e1 -3.9367e1 -3.9367e1
0.9 1.1e1 -3.9281e1 -3.9281e1
0.9 1.2e1 -3.9213e1 -3.9213e1
0.9 1.3e1 -3.8766e1 -3.8766e1
0.9 1.4e1 -3.854e1 -3.854e1
0.9 1.5e1 -3.8278e1 -3.8278e1
0.9 1.6e1 -3.8086e1 -3.8086e1
0.9 1.7e1 -3.8079e1 -3.8079e1
0.9 1.8e1 -3.7966e1 -3.7966e1
0.9 1.9e1 -3.7943e1 -3.7943e1
0.9 2.0e1 -3.7812e1 -3.7812e1
0.9 2.1e1 -3.7607e1 -3.7607e1
0.9 2.2e1 -3.7461e1 -3.7461e1
0.9 2.3e1 -3.7168e1 -3.7168e1
0.9 2.4e1 -3.7101e1 -3.7101e1
0.9 2.5e1 -3.6989e1 -3.6989e1
0.9 2.6e1 -3.6961e1 -3.6961e1
0.9 2.7e1 -3.6902e1 -3.6902e1
0.9 2.8e1 -3.6886e1 -3.6886e1
0.9 2.9e1 -3.6586e1 -3.6586e1
0.9 3.0e1 -3.638e1 -3.638e1
0.9 3.1e1 -3.6238e1 -3.6238e1
0.9 3.2e1 -3.6208e1 -3.6208e1
0.9 3.3e1 -3.613e1 -3.613e1
0.9 3.4e1 -3.6107e1 -3.6107e1
0.9 3.5e1 -3.5523e1 -3.5523e1
0.9 3.6e1 -3.5291e1 -3.5291e1
0.9 3.7e1 -3.5067e1 -3.5067e1
0.9 3.8e1 -3.4859e1 -3.4859e1
0.9 3.9e1 -3.4357e1 -3.4357e1
0.9 4.0e1 -3.4082e1 -3.4082e1
0.9 4.1e1 -3.3268e1 -3.3268e1
0.9 4.2e1 -3.2785e1 -3.2785e1
0.9 4.3e1 -3.1967e1 -3.1967e1
0.9 4.4e1 -3.1706e1 -3.1706e1
0.9 4.5e1 -3.1648e1 -3.1648e1
0.9 4.6e1 -3.1005e1 -3.1005e1
0.9 4.7e1 -3.0565e1 -3.0565e1
0.9 4.8e1 -3.0244e1 -3.0244e1
0.9 4.9e1 -2.6366e1 -2.6366e1
0.9 5.0e1 -2.5915e1 -2.5915e1
0.9 5.1e1 -2.5426e1 -2.5426e1
0.9 5.2e1 -2.5039e1 -2.5039e1
0.9 5.3e1 -2.4556e1 -2.4556e1
0.9 5.4e1 -2.4139e1 -2.4139e1
0.9 5.5e1 -2.3238e1 -2.3238e1
0.9 5.6e1 -2.2792e1 -2.2792e1
0.9 5.7e1 -2.2025e1 -2.2025e1
0.9 5.8e1 -2.1465e1 -2.1465e1
0.9 5.9e1 -2.1278e1 -2.1278e1
0.9 6.0e1 -2.0323e1 -2.0323e1
0.9 6.1e1 -2.0139e1 -2.0139e1
0.9 6.2e1 -1.9558e1 -1.9558e1
0.9 6.3e1 -1.9122e1 -1.9122e1
0.9 6.4e1 -1.8853e1 -1.8853e1
0.9 6.5e1 -1.8359e1 -1.8359e1
0.9 6.6e1 -1.7823e1 -1.7823e1
0.9 6.7e1 -1.7522e1 -1.7522e1
0.9 6.8e1 -1.7436e1 -1.7436e1
0.9 6.9e1 -1.714e1 -1.714e1
0.9 7.0e1 -1.6781e1 -1.6781e1
0.9 7.1e1 -1.5018e1 -1.5018e1
0.9 7.2e1 -1.4381e1 -1.4381e1
0.9 7.3e1 -1.1682e1 -1.1682e1
0.9 7.4e1 -1.0483e1 -1.0483e1
0.9 7.5e1 -1.0376e1 -1.0376e1
0.9 7.6e1 -1.0243e1 -1.0243e1
0.9 7.7e1 -1.0194e1 -1.0194e1
0.9 7.8e1 -9.8711e0 -9.8711e0
0.9 7.9e1 -9.7148e0 -9.7148e0
0.9 8.0e1 -9.6714e0 -9.6714e0
0.9 8.1e1 -9.4622e0 -9.4622e0
0.9 8.2e1 -9.3069e0 -9.3069e0
0.9 8.3e1 -9.2689e0 -9.2689e0
0.9 8.4e1 -9.1208e0 -9.1208e0
0.9 8.5e1 -9.0319e0 -9.0319e0
0.9 8.6e1 -8.9129e0 -8.9129e0
0.9 8.7e1 -8.752e0 -8.752e0
0.9 8.8e1 -8.7334e0 -8.7334e0
0.9 8.9e1 -8.5715e0 -8.5715e0
0.9 9.0e1 -8.5046e0 -8.5046e0
0.9 9.1e1 -8.4016e0 -8.4016e0
0.9 9.2e1 -8.3484e0 -8.3484e0
0.9 9.3e1 -8.1524e0 -8.1524e0
0.9 9.4e1 -4.0972e0 -4.0972e0
0.9 9.5e1 -4.0882e0 -4.0882e0
0.9 9.6e1 -7.1351e-1 -7.1351e-1

1.0000000000 1.0e0 -3.8668e1 -3.8668e1
1.0000000000 2.0e0 -3.8659e1 -3.8659e1
1.0000000000 3.0e0 -3.8654e1 -3.8654e1
1.0000000000 4.0e0 -3.863e1 -3.863e1
1.0000000000 5.0e0 -3.8617e1 -3.8617e1
1.0000000000 6.0e0 -3.8589e1 -3.8589e1
1.0000000000 7.0e0 -3.8548e1 -3.8548e1
1.0000000000 8.0e0 -3.8522e1 -3.8522e1
1.0000000000 9.0e0 -3.8469e1 -3.8469e1
1.0000000000 1.0e1 -3.8452e1 -3.8452e1
1.0000000000 1.1e1 -3.8366e1 -3.8366e1
1.0000000000 1.2e1 -3.8297e1 -3.8297e1
1.0000000000 1.3e1 -3.785e1 -3.785e1
1.0000000000 1.4e1 -3.7625e1 -3.7625e1
1.0000000000 1.5e1 -3.7363e1 -3.7363e1
1.0000000000 1.6e1 -3.7171e1 -3.7171e1
1.0000000000 1.7e1 -3.7164e1 -3.7164e1
1.0000000000 1.8e1 -3.7051e1 -3.7051e1
1.0000000000 1.9e1 -3.7028e1 -3.7028e1
1.0000000000 2.0e1 -3.6897e1 -3.6897e1
1.0000000000 2.1e1 -3.6691e1 -3.6691e1
1.0000000000 2.2e1 -3.6546e1 -3.6546e1
1.0000000000 2.3e1 -3.6253e1 -3.6253e1
1.0000000000 2.4e1 -3.6186e1 -3.6186e1
1.0000000000 2.5e1 -3.6074e1 -3.6074e1
1.0000000000 2.6e1 -3.6046e1 -3.6046e1
1.0000000000 2.7e1 -3.5987e1 -3.5987e1
1.0000000000 2.8e1 -3.5971e1 -3.5971e1
1.0000000000 2.9e1 -3.5671e1 -3.5671e1
1.0000000000 3.0e1 -3.5465e1 -3.5465e1
1.0000000000 3.1e1 -3.5323e1 -3.5323e1
1.0000000000 3.2e1 -3.5293e1 -3.5293e1
1.0000000000 3.3e1 -3.5215e1 -3.5215e1
1.0000000000 3.4e1 -3.5192e1 -3.5192e1
1.0000000000 3.5e1 -3.4608e1 -3.4608e1
1.0000000000 3.6e1 -3.4376e1 -3.4376e1
1.0000000000 3.7e1 -3.4152e1 -3.4152e1
1.0000000000 3.8e1 -3.3944e1 -3.3944e1
1.0000000000 3.9e1 -3.3442e1 -3.3442e1
1.0000000000 4.0e1 -3.3167e1 -3.3167e1
1.0000000000 4.1e1 -3.2353e1 -3.2353e1
1.0000000000 4.2e1 -3.1871e1 -3.1871e1
1.0000000000 4.3e1 -3.1052e1 -3.1052e1
1.0000000000 4.4e1 -3.0791e1 -3.0791e1
1.0000000000 4.5e1 -3.0734e1 -3.0734e1
1.0000000000 4.6e1 -3.0091e1 -3.0091e1
1.0000000000 4.7e1 -2.965e1 -2.965e1
1.0000000000 4.8e1 -2.9329e1 -2.9329e1
1.0000000000 4.9e1 -2.5452e1 -2.5452e1
1.0000000000 5.0e1 -2.5002e1 -2.5002e1
1.0000000000 5.1e1 -2.4514e1 -2.4514e1
1.0000000000 5.2e1 -2.4127e1 -2.4127e1
1.0000000000 5.3e1 -2.3644e1 -2.3644e1
1.0000000000 5.4e1 -2.3227e1 -2.3227e1
1.0000000000 5.5e1 -2.2327e1 -2.2327e1
1.0000000000 5.6e1 -2.1881e1 -2.1881e1
1.0000000000 5.7e1 -2.1116e1 -2.1116e1
1.0000000000 5.8e1 -2.0556e1 -2.0556e1
1.0000000000 5.9e1 -2.037e1 -2.037e1
1.0000000000 6.0e1 -1.9416e1 -1.9416e1
1.0000000000 6.1e1 -1.9233e1 -1.9233e1
1.0000000000 6.2e1 -1.8653e1 -1.8653e1
1.0000000000 6.3e1 -1.8219e1 -1.8219e1
1.0000000000 6.4e1 -1.795e1 -1.795e1
1.0000000000 6.5e1 -1.7458e1 -1.7458e1
1.0000000000 6.6e1 -1.6923e1 -1.6923e1
1.0000000000 6.7e1 -1.6623e1 -1.6623e1
1.0000000000 6.8e1 -1.6538e1 -1.6538e1
1.0000000000 6.9e1 -1.6243e1 -1.6243e1
1.0000000000 7.0e1 -1.5886e1 -1.5886e1
1.0000000000 7.1e1 -1.4133e1 -1.4133e1
1.0000000000 7.2e1 -1.3502e1 -1.3502e1
1.0000000000 7.3e1 -1.0833e1 -1.0833e1
1.0000000000 7.4e1 -9.6559e0 -9.6559e0
1.0000000000 7.5e1 -9.5506e0 -9.5506e0
1.0000000000 7.6e1 -9.4207e0 -9.4207e0
1.0000000000 7.7e1 -9.3732e0 -9.3732e0
1.0000000000 7.8e1 -9.0572e0 -9.0572e0
1.0000000000 7.9e1 -8.9046e0 -8.9046e0
1.0000000000 8.0e1 -8.8623e0 -8.8623e0
1.0000000000 8.1e1 -8.6584e0 -8.6584e0
1.0000000000 8.2e1 -8.5071e0 -8.5071e0
1.0000000000 8.3e1 -8.4701e0 -8.4701e0
1.0000000000 8.4e1 -8.326e0 -8.326e0
1.0000000000 8.5e1 -8.2396e0 -8.2396e0
1.0000000000 8.6e1 -8.124e0 -8.124e0
1.0000000000 8.7e1 -7.9679e0 -7.9679e0
1.0000000000 8.8e1 -7.9498e0 -7.9498e0
1.0000000000 8.9e1 -7.7929e0 -7.7929e0
1.0000000000 9.0e1 -7.7281e0 -7.7281e0
1.0000000000 9.1e1 -7.6284e0 -7.6284e0
1.0000000000 9.2e1 -7.5769e0 -7.5769e0
1.0000000000 9.3e1 -7.3875e0 -7.3875e0
1.0000000000 9.4e1 -3.5579e0 -3.5579e0
1.0000000000 9.5e1 -3.5497e0 -3.5497e0
1.0000000000 9.6e1 -5.842e-1 -5.842e-1

2.0000000000 1.0e0 -3.2648e1 -3.2648e1
2.0000000000 2.0e0 -3.2639e1 -3.2639e1
2.0000000000 3.0e0 -3.2634e1 -3.2634e1
2.0000000000 4.0e0 -3.261e1 -3.261e1
2.0000000000 5.0e0 -3.2597e1 -3.2597e1
2.0000000000 6.0e0 -3.2569e1 -3.2569e1
2.0000000000 7.0e0 -3.2527e1 -3.2527e1
2.0000000000 8.0e0 -3.2502e1 -3.2502e1
2.0000000000 9.0e0 -3.2449e1 -3.2449e1
2.0000000000 1.0e1 -3.2432e1 -3.2432e1
2.0000000000 1.1e1 -3.2346e1 -3.2346e1
2.0000000000 1.2e1 -3.2277e1 -3.2277e1
2.0000000000 1.3e1 -3.1831e1 -3.1831e1
2.0000000000 1.4e1 -3.1605e1 -3.1605e1
2.0000000000 1.5e1 -3.1343e1 -3.1343e1
2.0000000000 1.6e1 -3.1151e1 -3.1151e1
2.0000000000 1.7e1 -3.1144e1 -3.1144e1
2.0000000000 1.8e1 -3.1031e1 -3.1031e1
2.0000000000 1.9e1 -3.1008e1 -3.1008e1
2.0000000000 2.0e1 -3.0877e1 -3.0877e1
2.0000000000 2.1e1 -3.0672e1 -3.0672e1
2.0000000000 2.2e1 -3.0526e1 -3.0526e1
2.0000000000 2.3e1 -3.0233e1 -3.0233e1
2.0000000000 2.4e1 -3.0167e1 -3.0167e1
2.0000000000 2.5e1 -3.0055e1 -3.0055e1
2.0000000000 2.6e1 -3.0027e1 -3.0027e1
2.0000000000 2.7e1 -2.9968e1 -2.9968e1
2.0000000000 2.8e1 -2.9952e1 -2.9952e1
2.0000000000 2.9e1 -2.9652e1 -2.9652e1
2.0000000000 3.0e1 -2.9446e1 -2.9446e1
2.0000000000 3.1e1 -2.9304e1 -2.9304e1
2.0000000000 3.2e1 -2.9274e1 -2.9274e1
2.0000000000 3.3e1 -2.9196e1 -2.9196e1
2.0000000000 3.4e1 -2.9174e1 -2.9174e1
2.0000000000 3.5e1 -2.8589e1 -2.8589e1
2.0000000000 3.6e1 -2.8358e1 -2.8358e1
2.0000000000 3.7e1 -2.8135e1 -2.8135e1
2.0000000000 3.8e1 -2.7927e1 -2.7927e1
2.0000000000 3.9e1 -2.7425e1 -2.7425e1
2.0000000000 4.0e1 -2.715e1 -2.715e1
2.0000000000 4.1e1 -2.6337e1 -2.6337e1
2.0000000000 4.2e1 -2.5856e1 -2.5856e1
2.0000000000 4.3e1 -2.5039e1 -2.5039e1
2.0000000000 4.4e1 -2.4778e1 -2.4778e1
2.0000000000 4.5e1 -2.4721e1 -2.4721e1
2.0000000000 4.6e1 -2.4079e1 -2.4079e1
2.0000000000 4.7e1 -2.364e1 -2.364e1
2.0000000000 4.8e1 -2.332e1 -2.332e1
2.0000000000 4.9e1 -1.9463e1 -1.9463e1
2.0000000000 5.0e1 -1.9016e1 -1.9016e1
2.0000000000 5.1e1 -1.8532e1 -1.8532e1
2.0000000000 5.2e1 -1.8149e1 -1.8149e1
2.0000000000 5.3e1 -1.7672e1 -1.7672e1
2.0000000000 5.4e1 -1.726e1 -1.726e1
2.0000000000 5.5e1 -1.6373e1 -1.6373e1
2.0000000000 5.6e1 -1.5935e1 -1.5935e1
2.0000000000 5.7e1 -1.5185e1 -1.5185e1
2.0000000000 5.8e1 -1.4638e1 -1.4638e1
2.0000000000 5.9e1 -1.4457e1 -1.4457e1
2.0000000000 6.0e1 -1.353e1 -1.353e1
2.0000000000 6.1e1 -1.3353e1 -1.3353e1
2.0000000000 6.2e1 -1.2793e1 -1.2793e1
2.0000000000 6.3e1 -1.2377e1 -1.2377e1
2.0000000000 6.4e1 -1.212e1 -1.212e1
2.0000000000 6.5e1 -1.1651e1 -1.1651e1
2.0000000000 6.6e1 -1.1144e1 -1.1144e1
2.0000000000 6.7e1 -1.0862e1 -1.0862e1
2.0000000000 6.8e1 -1.0781e1 -1.0781e1
2.0000000000 6.9e1 -1.0505e1 -1.0505e1
2.0000000000 7.0e1 -1.0172e1 -1.0172e1
2.0000000000 7.1e1 -8.5687e0 -8.5687e0
2.0000000000 7.2e1 -8.0059e0 -8.0059e0
2.0000000000 7.3e1 -5.7478e0 -5.7478e0
2.0000000000 7.4e1 -4.8293e0 -4.8293e0
2.0000000000 7.5e1 -4.7499e0 -4.7499e0
2.0000000000 7.6e1 -4.6527e0 -4.6527e0
2.0000000000 7.7e1 -4.6173e0 -4.6173e0
2.0000000000 7.8e1 -4.3845e0 -4.3845e0
2.0000000000 7.9e1 -4.2738e0 -4.2738e0
2.0000000000 8.0e1 -4.2432e0 -4.2432e0
2.0000000000 8.1e1 -4.0973e0 -4.0973e0
2.0000000000 8.2e1 -3.9903e0 -3.9903e0
2.0000000000 8.3e1 -3.9643e0 -3.9643e0
2.0000000000 8.4e1 -3.8637e0 -3.8637e0
2.0000000000 8.5e1 -3.8039e0 -3.8039e0
2.0000000000 8.6e1 -3.7244e0 -3.7244e0
2.0000000000 8.7e1 -3.6182e0 -3.6182e0
2.0000000000 8.8e1 -3.6059e0 -3.6059e0
2.0000000000 8.9e1 -3.5005e0 -3.5005e0
2.0000000000 9.0e1 -3.4573e0 -3.4573e0
2.0000000000 9.1e1 -3.3914e0 -3.3914e0
2.0000000000 9.2e1 -3.3575e0 -3.3575e0
2.0000000000 9.3e1 -3.2341e0 -3.2341e0
2.0000000000 9.4e1 -1.1716e0 -1.1716e0
2.0000000000 9.5e1 -1.168e0 -1.168e0
2.0000000000 9.6e1 -1.4284e-1 -1.4284e-1

3.0000000000 1.0e0 -2.9127e1 -2.9127e1
3.0000000000 2.0e0 -2.9117e1 -2.9117e1
3.0000000000 3.0e0 -2.9113e1 -2.9113e1
3.0000000000 4.0e0 -2.9089e1 -2.9089e1
3.0000000000 5.0e0 -2.9076e1 -2.9076e1
3.0000000000 6.0e0 -2.9048e1 -2.9048e1
3.0000000000 7.0e0 -2.9006e1 -2.9006e1
3.0000000000 8.0e0 -2.8981e1 -2.8981e1
3.0000000000 9.0e0 -2.8928e1 -2.8928e1
3.0000000000 1.0e1 -2.8911e1 -2.8911e1
3.0000000000 1.1e1 -2.8825e1 -2.8825e1
3.0000000000 1.2e1 -2.8757e1 -2.8757e1
3.0000000000 1.3e1 -2.831e1 -2.831e1
3.0000000000 1.4e1 -2.8084e1 -2.8084e1
3.0000000000 1.5e1 -2.7823e1 -2.7823e1
3.0000000000 1.6e1 -2.7631e1 -2.7631e1
3.0000000000 1.7e1 -2.7624e1 -2.7624e1
3.0000000000 1.8e1 -2.7511e1 -2.7511e1
3.0000000000 1.9e1 -2.7488e1 -2.7488e1
3.0000000000 2.0e1 -2.7357e1 -2.7357e1
3.0000000000 2.1e1 -2.7152e1 -2.7152e1
3.0000000000 2.2e1 -2.7006e1 -2.7006e1
3.0000000000 2.3e1 -2.6714e1 -2.6714e1
3.0000000000 2.4e1 -2.6647e1 -2.6647e1
3.0000000000 2.5e1 -2.6535e1 -2.6535e1
3.0000000000 2.6e1 -2.6508e1 -2.6508e1
3.0000000000 2.7e1 -2.6449e1 -2.6449e1
3.0000000000 2.8e1 -2.6433e1 -2.6433e1
3.0000000000 2.9e1 -2.6133e1 -2.6133e1
3.0000000000 3.0e1 -2.5928e1 -2.5928e1
3.0000000000 3.1e1 -2.5786e1 -2.5786e1
3.0000000000 3.2e1 -2.5756e1 -2.5756e1
3.0000000000 3.3e1 -2.5678e1 -2.5678e1
3.0000000000 3.4e1 -2.5655e1 -2.5655e1
3.0000000000 3.5e1 -2.5072e1 -2.5072e1
3.0000000000 3.6e1 -2.4841e1 -2.4841e1
3.0000000000 3.7e1 -2.4617e1 -2.4617e1
3.0000000000 3.8e1 -2.441e1 -2.441e1
3.0000000000 3.9e1 -2.3909e1 -2.3909e1
3.0000000000 4.0e1 -2.3634e1 -2.3634e1
3.0000000000 4.1e1 -2.2823e1 -2.2823e1
3.0000000000 4.2e1 -2.2343e1 -2.2343e1
3.0000000000 4.3e1 -2.1528e1 -2.1528e1
3.0000000000 4.4e1 -2.1269e1 -2.1269e1
3.0000000000 4.5e1 -2.1212e1 -2.1212e1
3.0000000000 4.6e1 -2.0573e1 -2.0573e1
3.0000000000 4.7e1 -2.0136e1 -2.0136e1
3.0000000000 4.8e1 -1.9817e1 -1.9817e1
3.0000000000 4.9e1 -1.5992e1 -1.5992e1
3.0000000000 5.0e1 -1.5552e1 -1.5552e1
3.0000000000 5.1e1 -1.5075e1 -1.5075e1
3.0000000000 5.2e1 -1.4698e1 -1.4698e1
3.0000000000 5.3e1 -1.423e1 -1.423e1
3.0000000000 5.4e1 -1.3827e1 -1.3827e1
3.0000000000 5.5e1 -1.2961e1 -1.2961e1
3.0000000000 5.6e1 -1.2535e1 -1.2535e1
3.0000000000 5.7e1 -1.1809e1 -1.1809e1
3.0000000000 5.8e1 -1.1282e1 -1.1282e1
3.0000000000 5.9e1 -1.1108e1 -1.1108e1
3.0000000000 6.0e1 -1.0224e1 -1.0224e1
3.0000000000 6.1e1 -1.0056e1 -1.0056e1
3.0000000000 6.2e1 -9.5278e0 -9.5278e0
3.0000000000 6.3e1 -9.1372e0 -9.1372e0
3.0000000000 6.4e1 -8.8973e0 -8.8973e0
3.0000000000 6.5e1 -8.4625e0 -8.4625e0
3.0000000000 6.6e1 -7.9972e0 -7.9972e0
3.0000000000 6.7e1 -7.7395e0 -7.7395e0
3.0000000000 6.8e1 -7.6664e0 -7.6664e0
3.0000000000 6.9e1 -7.4164e0 -7.4164e0
3.0000000000 7.0e1 -7.1175e0 -7.1175e0
3.0000000000 7.1e1 -5.7142e0 -5.7142e0
3.0000000000 7.2e1 -5.2385e0 -5.2385e0
3.0000000000 7.3e1 -3.4413e0 -3.4413e0
3.0000000000 7.4e1 -2.7707e0 -2.7707e0
3.0000000000 7.5e1 -2.7147e0 -2.7147e0
3.0000000000 7.6e1 -2.6464e0 -2.6464e0
3.0000000000 7.7e1 -2.6217e0 -2.6217e0
3.0000000000 7.8e1 -2.4605e0 -2.4605e0
3.0000000000 7.9e1 -2.3848e0 -2.3848e0
3.0000000000 8.0e1 -2.364e0 -2.364e0
3.0000000000 8.1e1 -2.2655e0 -2.2655e0
3.0000000000 8.2e1 -2.1939e0 -2.1939e0
3.0000000000 8.3e1 -2.1766e0 -2.1766e0
3.0000000000 8.4e1 -2.11e0 -2.11e0
3.0000000000 8.5e1 -2.0706e0 -2.0706e0
3.0000000000 8.6e1 -2.0187e0 -2.0187e0
3.0000000000 8.7e1 -1.9497e0 -1.9497e0
3.0000000000 8.8e1 -1.9418e0 -1.9418e0
3.0000000000 8.9e1 -1.8741e0 -1.8741e0
3.0000000000 9.0e1 -1.8465e0 -1.8465e0
3.0000000000 9.1e1 -1.8045e0 -1.8045e0
3.0000000000 9.2e1 -1.7831e0 -1.7831e0
3.0000000000 9.3e1 -1.7055e0 -1.7055e0
3.0000000000 9.4e1 -5.3862e-1 -5.3862e-1
3.0000000000 9.5e1 -5.3685e-1 -5.3685e-1
3.0000000000 9.6e1 -5.5944e-2 -5.5944e-2

4.0000000000 1.0e0 -2.6629e1 -2.6629e1
4.0000000000 2.0e0 -2.662e1 -2.662e1
4.0000000000 3.0e0 -2.6615e1 -2.6615e1
4.0000000000 4.0e0 -2.6592e1 -2.6592e1
4.0000000000 5.0e0 -2.6578e1 -2.6578e1
4.0000000000 6.0e0 -2.6551e1 -2.6551e1
4.0000000000 7.0e0 -2.6509e1 -2.6509e1
4.0000000000 8.0e0 -2.6484e1 -2.6484e1
4.0000000000 9.0e0 -2.643e1 -2.643e1
4.0000000000 1.0e1 -2.6413e1 -2.6413e1
4.0000000000 1.1e1 -2.6327e1 -2.6327e1
4.0000000000 1.2e1 -2.6259e1 -2.6259e1
4.0000000000 1.3e1 -2.5813e1 -2.5813e1
4.0000000000 1.4e1 -2.5587e1 -2.5587e1
4.0000000000 1.5e1 -2.5326e1 -2.5326e1
4.0000000000 1.6e1 -2.5134e1 -2.5134e1
4.0000000000 1.7e1 -2.5127e1 -2.5127e1
4.0000000000 1.8e1 -2.5014e1 -2.5014e1
4.0000000000 1.9e1 -2.4991e1 -2.4991e1
4.0000000000 2.0e1 -2.4861e1 -2.4861e1
4.0000000000 2.1e1 -2.4656e1 -2.4656e1
4.0000000000 2.2e1 -2.4511e1 -2.4511e1
4.0000000000 2.3e1 -2.4218e1 -2.4218e1
4.0000000000 2.4e1 -2.4152e1 -2.4152e1
4.0000000000 2.5e1 -2.404e1 -2.404e1
4.0000000000 2.6e1 -2.4012e1 -2.4012e1
4.0000000000 2.7e1 -2.3953e1 -2.3953e1
4.0000000000 2.8e1 -2.3937e1 -2.3937e1
4.0000000000 2.9e1 -2.3638e1 -2.3638e1
4.0000000000 3.0e1 -2.3433e1 -2.3433e1
4.0000000000 3.1e1 -2.3291e1 -2.3291e1
4.0000000000 3.2e1 -2.3261e1 -2.3261e1
4.0000000000 3.3e1 -2.3184e1 -2.3184e1
4.0000000000 3.4e1 -2.3161e1 -2.3161e1
4.0000000000 3.5e1 -2.2578e1 -2.2578e1
4.0000000000 3.6e1 -2.2348e1 -2.2348e1
4.0000000000 3.7e1 -2.2125e1 -2.2125e1
4.0000000000 3.8e1 -2.1918e1 -2.1918e1
4.0000000000 3.9e1 -2.1419e1 -2.1419e1
4.0000000000 4.0e1 -2.1145e1 -2.1145e1
4.0000000000 4.1e1 -2.0336e1 -2.0336e1
4.0000000000 4.2e1 -1.9857e1 -1.9857e1
4.0000000000 4.3e1 -1.9046e1 -1.9046e1
4.0000000000 4.4e1 -1.8787e1 -1.8787e1
4.0000000000 4.5e1 -1.8731e1 -1.8731e1
4.0000000000 4.6e1 -1.8095e1 -1.8095e1
4.0000000000 4.7e1 -1.7661e1 -1.7661e1
4.0000000000 4.8e1 -1.7344e1 -1.7344e1
4.0000000000 4.9e1 -1.3563e1 -1.3563e1
4.0000000000 5.0e1 -1.3132e1 -1.3132e1
4.0000000000 5.1e1 -1.2664e1 -1.2664e1
4.0000000000 5.2e1 -1.2296e1 -1.2296e1
4.0000000000 5.3e1 -1.184e1 -1.184e1
4.0000000000 5.4e1 -1.1448e1 -1.1448e1
4.0000000000 5.5e1 -1.0611e1 -1.0611e1
4.0000000000 5.6e1 -1.0201e1 -1.0201e1
4.0000000000 5.7e1 -9.5059e0 -9.5059e0
4.0000000000 5.8e1 -9.0057e0 -9.0057e0
4.0000000000 5.9e1 -8.8407e0 -8.8407e0
4.0000000000 6.0e1 -8.01e0 -8.01e0
4.0000000000 6.1e1 -7.8531e0 -7.8531e0
4.0000000000 6.2e1 -7.3639e0 -7.3639e0
4.0000000000 6.3e1 -7.005e0 -7.005e0
4.0000000000 6.4e1 -6.7859e0 -6.7859e0
4.0000000000 6.5e1 -6.3916e0 -6.3916e0
4.0000000000 6.6e1 -5.9741e0 -5.9741e0
4.0000000000 6.7e1 -5.7449e0 -5.7449e0
4.0000000000 6.8e1 -5.6802e0 -5.6802e0
4.0000000000 6.9e1 -5.4599e0 -5.4599e0
4.0000000000 7.0e1 -5.1984e0 -5.1984e0
4.0000000000 7.1e1 -4.0051e0 -4.0051e0
4.0000000000 7.2e1 -3.6149e0 -3.6149e0
4.0000000000 7.3e1 -2.2191e0 -2.2191e0
4.0000000000 7.4e1 -1.7346e0 -1.7346e0
4.0000000000 7.5e1 -1.6951e0 -1.6951e0
4.0000000000 7.6e1 -1.6472e0 -1.6472e0
4.0000000000 7.7e1 -1.6299e0 -1.6299e0
4.0000000000 7.8e1 -1.518e0 -1.518e0
4.0000000000 7.9e1 -1.4659e0 -1.4659e0
4.0000000000 8.0e1 -1.4516e0 -1.4516e0
4.0000000000 8.1e1 -1.3843e0 -1.3843e0
4.0000000000 8.2e1 -1.3357e0 -1.3357e0
4.0000000000 8.3e1 -1.324e0 -1.324e0
4.0000000000 8.4e1 -1.2791e0 -1.2791e0
4.0000000000 8.5e1 -1.2527e0 -1.2527e0
4.0000000000 8.6e1 -1.218e0 -1.218e0
4.0000000000 8.7e1 -1.1721e0 -1.1721e0
4.0000000000 8.8e1 -1.1668e0 -1.1668e0
4.0000000000 8.9e1 -1.122e0 -1.122e0
4.0000000000 9.0e1 -1.1039e0 -1.1039e0
4.0000000000 9.1e1 -1.0763e0 -1.0763e0
4.0000000000 9.2e1 -1.0623e0 -1.0623e0
4.0000000000 9.3e1 -1.0117e0 -1.0117e0
4.0000000000 9.4e1 -2.9334e-1 -2.9334e-1
4.0000000000 9.5e1 -2.9232e-1 -2.9232e-1
4.0000000000 9.6e1 -2.5115e-2 -2.5115e-2

5.0000000000 1.0e0 -2.4692e1 -2.4692e1
5.0000000000 2.0e0 -2.4683e1 -2.4683e1
5.0000000000 3.0e0 -2.4678e1 -2.4678e1
5.0000000000 4.0e0 -2.4655e1 -2.4655e1
5.0000000000 5.0e0 -2.4641e1 -2.4641e1
5.0000000000 6.0e0 -2.4614e1 -2.4614e1
5.0000000000 7.0e0 -2.4572e1 -2.4572e1
5.0000000000 8.0e0 -2.4547e1 -2.4547e1
5.0000000000 9.0e0 -2.4494e1 -2.4494e1
5.0000000000 1.0e1 -2.4477e1 -2.4477e1
5.0000000000 1.1e1 -2.4391e1 -2.4391e1
5.0000000000 1.2e1 -2.4323e1 -2.4323e1
5.0000000000 1.3e1 -2.3877e1 -2.3877e1
5.0000000000 1.4e1 -2.3652e1 -2.3652e1
5.0000000000 1.5e1 -2.3391e1 -2.3391e1
5.0000000000 1.6e1 -2.3199e1 -2.3199e1
5.0000000000 1.7e1 -2.3192e1 -2.3192e1
5.0000000000 1.8e1 -2.3079e1 -2.3079e1
5.0000000000 1.9e1 -2.3056e1 -2.3056e1
5.0000000000 2.0e1 -2.2926e1 -2.2926e1
5.0000000000 2.1e1 -2.2721e1 -2.2721e1
5.0000000000 2.2e1 -2.2576e1 -2.2576e1
5.0000000000 2.3e1 -2.2284e1 -2.2284e1
5.0000000000 2.4e1 -2.2218e1 -2.2218e1
5.0000000000 2.5e1 -2.2106e1 -2.2106e1
5.0000000000 2.6e1 -2.2079e1 -2.2079e1
5.0000000000 2.7e1 -2.202e1 -2.202e1
5.0000000000 2.8e1 -2.2004e1 -2.2004e1
5.0000000000 2.9e1 -2.1705e1 -2.1705e1
5.0000000000 3.0e1 -2.15e1 -2.15e1
5.0000000000 3.1e1 -2.1359e1 -2.1359e1
5.0000000000 3.2e1 -2.1329e1 -2.1329e1
5.0000000000 3.3e1 -2.1251e1 -2.1251e1
5.0000000000 3.4e1 -2.1229e1 -2.1229e1
5.0000000000 3.5e1 -2.0647e1 -2.0647e1
5.0000000000 3.6e1 -2.0418e1 -2.0418e1
5.0000000000 3.7e1 -2.0195e1 -2.0195e1
5.0000000000 3.8e1 -1.9989e1 -1.9989e1
5.0000000000 3.9e1 -1.9491e1 -1.9491e1
5.0000000000 4.0e1 -1.9218e1 -1.9218e1
5.0000000000 4.1e1 -1.8412e1 -1.8412e1
5.0000000000 4.2e1 -1.7936e1 -1.7936e1
5.0000000000 4.3e1 -1.7129e1 -1.7129e1
5.0000000000 4.4e1 -1.6872e1 -1.6872e1
5.0000000000 4.5e1 -1.6815e1 -1.6815e1
5.0000000000 4.6e1 -1.6184e1 -1.6184e1
5.0000000000 4.7e1 -1.5753e1 -1.5753e1
5.0000000000 4.8e1 -1.5439e1 -1.5439e1
5.0000000000 4.9e1 -1.1714e1 -1.1714e1
5.0000000000 5.0e1 -1.1292e1 -1.1292e1
5.0000000000 5.1e1 -1.0837e1 -1.0837e1
5.0000000000 5.2e1 -1.048e1 -1.048e1
5.0000000000 5.3e1 -1.0038e1 -1.0038e1
5.0000000000 5.4e1 -9.6601e0 -9.6601e0
5.0000000000 5.5e1 -8.8562e0 -8.8562e0
5.0000000000 5.6e1 -8.4655e0 -8.4655e0
5.0000000000 5.7e1 -7.8072e0 -7.8072e0
5.0000000000 5.8e1 -7.3373e0 -7.3373e0
5.0000000000 5.9e1 -7.1829e0 -7.1829e0
5.0000000000 6.0e1 -6.4126e0 -6.4126e0
5.0000000000 6.1e1 -6.2683e0 -6.2683e0
5.0000000000 6.2e1 -5.8216e0 -5.8216e0
5.0000000000 6.3e1 -5.4968e0 -5.4968e0
5.0000000000 6.4e1 -5.2998e0 -5.2998e0
5.0000000000 6.5e1 -4.9481e0 -4.9481e0
5.0000000000 6.6e1 -4.5796e0 -4.5796e0
5.0000000000 6.7e1 -4.3793e0 -4.3793e0
5.0000000000 6.8e1 -4.323e0 -4.323e0
5.0000000000 6.9e1 -4.1321e0 -4.1321e0
5.0000000000 7.0e1 -3.9073e0 -3.9073e0
5.0000000000 7.1e1 -2.9082e0 -2.9082e0
5.0000000000 7.2e1 -2.5921e0 -2.5921e0
5.0000000000 7.3e1 -1.5111e0 -1.5111e0
5.0000000000 7.4e1 -1.1562e0 -1.1562e0
5.0000000000 7.5e1 -1.1277e0 -1.1277e0
5.0000000000 7.6e1 -1.0933e0 -1.0933e0
5.0000000000 7.7e1 -1.081e0 -1.081e0
5.0000000000 7.8e1 -1.0012e0 -1.0012e0
5.0000000000 7.9e1 -9.6427e-1 -9.6427e-1
5.0000000000 8.0e1 -9.542e-1 -9.542e-1
5.0000000000 8.1e1 -9.0677e-1 -9.0677e-1
5.0000000000 8.2e1 -8.7271e-1 -8.7271e-1
5.0000000000 8.3e1 -8.6453e-1 -8.6453e-1
5.0000000000 8.4e1 -8.3318e-1 -8.3318e-1
5.0000000000 8.5e1 -8.1478e-1 -8.1478e-1
5.0000000000 8.6e1 -7.9064e-1 -7.9064e-1
5.0000000000 8.7e1 -7.5885e-1 -7.5885e-1
5.0000000000 8.8e1 -7.5522e-1 -7.5522e-1
5.0000000000 8.9e1 -7.2433e-1 -7.2433e-1
5.0000000000 9.0e1 -7.1183e-1 -7.1183e-1
5.0000000000 9.1e1 -6.9292e-1 -6.9292e-1
5.0000000000 9.2e1 -6.833e-1 -6.833e-1
5.0000000000 9.3e1 -6.487e-1 -6.487e-1
5.0000000000 9.4e1 -1.7494e-1 -1.7494e-1
5.0000000000 9.5e1 -1.7429e-1 -1.7429e-1
5.0000000000 9.6e1 -1.0772e-2 -1.0772e-2

6.0000000000 1.0e0 -2.311e1 -2.311e1
6.0000000000 2.0e0 -2.3101e1 -2.3101e1
6.0000000000 3.0e0 -2.3096e1 -2.3096e1
6.0000000000 4.0e0 -2.3073e1 -2.3073e1
6.0000000000 5.0e0 -2.3059e1 -2.3059e1
6.0000000000 6.0e0 -2.3032e1 -2.3032e1
6.0000000000 7.0e0 -2.299e1 -2.299e1
6.0000000000 8.0e0 -2.2965e1 -2.2965e1
6.0000000000 9.0e0 -2.2912e1 -2.2912e1
6.0000000000 1.0e1 -2.2895e1 -2.2895e1
6.0000000000 1.1e1 -2.2809e1 -2.2809e1
6.0000000000 1.2e1 -2.2741e1 -2.2741e1
6.0000000000 1.3e1 -2.2296e1 -2.2296e1
6.0000000000 1.4e1 -2.2071e1 -2.2071e1
6.0000000000 1.5e1 -2.181e1 -2.181e1
6.0000000000 1.6e1 -2.1619e1 -2.1619e1
6.0000000000 1.7e1 -2.1612e1 -2.1612e1
6.0000000000 1.8e1 -2.1499e1 -2.1499e1
6.0000000000 1.9e1 -2.1476e1 -2.1476e1
6.0000000000 2.0e1 -2.1346e1 -2.1346e1
6.0000000000 2.1e1 -2.1142e1 -2.1142e1
6.0000000000 2.2e1 -2.0997e1 -2.0997e1
6.0000000000 2.3e1 -2.0705e1 -2.0705e1
6.0000000000 2.4e1 -2.0639e1 -2.0639e1
6.0000000000 2.5e1 -2.0528e1 -2.0528e1
6.0000000000 2.6e1 -2.05e1 -2.05e1
6.0000000000 2.7e1 -2.0442e1 -2.0442e1
6.0000000000 2.8e1 -2.0426e1 -2.0426e1
6.0000000000 2.9e1 -2.0127e1 -2.0127e1
6.0000000000 3.0e1 -1.9923e1 -1.9923e1
6.0000000000 3.1e1 -1.9782e1 -1.9782e1
6.0000000000 3.2e1 -1.9752e1 -1.9752e1
6.0000000000 3.3e1 -1.9675e1 -1.9675e1
6.0000000000 3.4e1 -1.9652e1 -1.9652e1
6.0000000000 3.5e1 -1.9073e1 -1.9073e1
6.0000000000 3.6e1 -1.8844e1 -1.8844e1
6.0000000000 3.7e1 -1.8622e1 -1.8622e1
6.0000000000 3.8e1 -1.8416e1 -1.8416e1
6.0000000000 3.9e1 -1.792e1 -1.792e1
6.0000000000 4.0e1 -1.7648e1 -1.7648e1
6.0000000000 4.1e1 -1.6846e1 -1.6846e1
6.0000000000 4.2e1 -1.6372e1 -1.6372e1
6.0000000000 4.3e1 -1.557e1 -1.557e1
6.0000000000 4.4e1 -1.5315e1 -1.5315e1
6.0000000000 4.5e1 -1.5259e1 -1.5259e1
6.0000000000 4.6e1 -1.4634e1 -1.4634e1
6.0000000000 4.7e1 -1.4207e1 -1.4207e1
6.0000000000 4.8e1 -1.3896e1 -1.3896e1
6.0000000000 4.9e1 -1.0237e1 -1.0237e1
6.0000000000 5.0e1 -9.8268e0 -9.8268e0
6.0000000000 5.1e1 -9.386e0 -9.386e0
6.0000000000 5.2e1 -9.0409e0 -9.0409e0
6.0000000000 5.3e1 -8.6154e0 -8.6154e0
6.0000000000 5.4e1 -8.253e0 -8.253e0
6.0000000000 5.5e1 -7.4872e0 -7.4872e0
6.0000000000 5.6e1 -7.1177e0 -7.1177e0
6.0000000000 5.7e1 -6.4995e0 -6.4995e0
6.0000000000 5.8e1 -6.0621e0 -6.0621e0
6.0000000000 5.9e1 -5.9191e0 -5.9191e0
6.0000000000 6.0e1 -5.2121e0 -5.2121e0
6.0000000000 6.1e1 -5.0809e0 -5.0809e0
6.0000000000 6.2e1 -4.6774e0 -4.6774e0
6.0000000000 6.3e1 -4.3867e0 -4.3867e0
6.0000000000 6.4e1 -4.2116e0 -4.2116e0
6.0000000000 6.5e1 -3.9013e0 -3.9013e0
6.0000000000 6.6e1 -3.5797e0 -3.5797e0
6.0000000000 6.7e1 -3.4063e0 -3.4063e0
6.0000000000 6.8e1 -3.3578e0 -3.3578e0
6.0000000000 6.9e1 -3.194e0 -3.194e0
6.0000000000 7.0e1 -3.0025e0 -3.0025e0
6.0000000000 7.1e1 -2.1713e0 -2.1713e0
6.0000000000 7.2e1 -1.9156e0 -1.9156e0
6.0000000000 7.3e1 -1.0719e0 -1.0719e0
6.0000000000 7.4e1 -8.0635e-1 -8.0635e-1
6.0000000000 7.5e1 -7.8534e-1 -7.8534e-1
6.0000000000 7.6e1 -7.5999e-1 -7.5999e-1
6.0000000000 7.7e1 -7.5088e-1 -7.5088e-1
6.0000000000 7.8e1 -6.9237e-1 -6.9237e-1
6.0000000000 7.9e1 -6.654e-1 -6.654e-1
6.0000000000 8.0e1 -6.5806e-1 -6.5806e-1
6.0000000000 8.1e1 -6.2355e-1 -6.2355e-1
6.0000000000 8.2e1 -5.9885e-1 -5.9885e-1
6.0000000000 8.3e1 -5.9293e-1 -5.9293e-1
6.0000000000 8.4e1 -5.7026e-1 -5.7026e-1
6.0000000000 8.5e1 -5.5698e-1 -5.5698e-1
6.0000000000 8.6e1 -5.3959e-1 -5.3959e-1
6.0000000000 8.7e1 -5.1674e-1 -5.1674e-1
6.0000000000 8.8e1 -5.1413e-1 -5.1413e-1
6.0000000000 8.9e1 -4.9199e-1 -4.9199e-1
6.0000000000 9.0e1 -4.8305e-1 -4.8305e-1
6.0000000000 9.1e1 -4.6953e-1 -4.6953e-1
6.0000000000 9.2e1 -4.6267e-1 -4.6267e-1
6.0000000000 9.3e1 -4.3802e-1 -4.3802e-1
6.0000000000 9.4e1 -1.0925e-1 -1.0925e-1
6.0000000000 9.5e1 -1.0881e-1 -1.0881e-1
6.0000000000 9.6e1 -2.9608e-3 -2.9608e-3

7.0000000000 1.0e0 -2.1774e1 -2.1774e1
7.0000000000 2.0e0 -2.1764e1 -2.1764e1
7.0000000000 3.0e0 -2.1759e1 -2.1759e1
7.0000000000 4.0e0 -2.1736e1 -2.1736e1
7.0000000000 5.0e0 -2.1723e1 -2.1723e1
7.0000000000 6.0e0 -2.1695e1 -2.1695e1
7.0000000000 7.0e0 -2.1654e1 -2.1654e1
7.0000000000 8.0e0 -2.1629e1 -2.1629e1
7.0000000000 9.0e0 -2.1575e1 -2.1575e1
7.0000000000 1.0e1 -2.1558e1 -2.1558e1
7.0000000000 1.1e1 -2.1472e1 -2.1472e1
7.0000000000 1.2e1 -2.1405e1 -2.1405e1
7.0000000000 1.3e1 -2.096e1 -2.096e1
7.0000000000 1.4e1 -2.0735e1 -2.0735e1
7.0000000000 1.5e1 -2.0475e1 -2.0475e1
7.0000000000 1.6e1 -2.0284e1 -2.0284e1
7.0000000000 1.7e1 -2.0277e1 -2.0277e1
7.0000000000 1.8e1 -2.0164e1 -2.0164e1
7.0000000000 1.9e1 -2.0142e1 -2.0142e1
7.0000000000 2.0e1 -2.0012e1 -2.0012e1
7.0000000000 2.1e1 -1.9808e1 -1.9808e1
7.0000000000 2.2e1 -1.9663e1 -1.9663e1
7.0000000000 2.3e1 -1.9372e1 -1.9372e1
7.0000000000 2.4e1 -1.9306e1 -1.9306e1
7.0000000000 2.5e1 -1.9195e1 -1.9195e1
7.0000000000 2.6e1 -1.9168e1 -1.9168e1
7.0000000000 2.7e1 -1.9109e1 -1.9109e1
7.0000000000 2.8e1 -1.9093e1 -1.9093e1
7.0000000000 2.9e1 -1.8796e1 -1.8796e1
7.0000000000 3.0e1 -1.8592e1 -1.8592e1
7.0000000000 3.1e1 -1.8451e1 -1.8451e1
7.0000000000 3.2e1 -1.8421e1 -1.8421e1
7.0000000000 3.3e1 -1.8344e1 -1.8344e1
7.0000000000 3.4e1 -1.8322e1 -1.8322e1
7.0000000000 3.5e1 -1.7744e1 -1.7744e1
7.0000000000 3.6e1 -1.7516e1 -1.7516e1
7.0000000000 3.7e1 -1.7295e1 -1.7295e1
7.0000000000 3.8e1 -1.709e1 -1.709e1
7.0000000000 3.9e1 -1.6596e1 -1.6596e1
7.0000000000 4.0e1 -1.6325e1 -1.6325e1
7.0000000000 4.1e1 -1.5528e1 -1.5528e1
7.0000000000 4.2e1 -1.5057e1 -1.5057e1
7.0000000000 4.3e1 -1.4261e1 -1.4261e1
7.0000000000 4.4e1 -1.4008e1 -1.4008e1
7.0000000000 4.5e1 -1.3953e1 -1.3953e1
7.0000000000 4.6e1 -1.3333e1 -1.3333e1
7.0000000000 4.7e1 -1.2911e1 -1.2911e1
7.0000000000 4.8e1 -1.2604e1 -1.2604e1
7.0000000000 4.9e1 -9.02e0 -9.02e0
7.0000000000 5.0e1 -8.6233e0 -8.6233e0
7.0000000000 5.1e1 -8.1983e0 -8.1983e0
7.0000000000 5.2e1 -7.8667e0 -7.8667e0
7.0000000000 5.3e1 -7.4593e0 -7.4593e0
7.0000000000 5.4e1 -7.1139e0 -7.1139e0
7.0000000000 5.5e1 -6.3889e0 -6.3889e0
7.0000000000 5.6e1 -6.0418e0 -6.0418e0
7.0000000000 5.7e1 -5.4656e0 -5.4656e0
7.0000000000 5.8e1 -5.0614e0 -5.0614e0
7.0000000000 5.9e1 -4.9301e0 -4.9301e0
7.0000000000 6.0e1 -4.2863e0 -4.2863e0
7.0000000000 6.1e1 -4.1679e0 -4.1679e0
7.0000000000 6.2e1 -3.8063e0 -3.8063e0
7.0000000000 6.3e1 -3.548e0 -3.548e0
7.0000000000 6.4e1 -3.3935e0 -3.3935e0
7.0000000000 6.5e1 -3.1216e0 -3.1216e0
7.0000000000 6.6e1 -2.8425e0 -2.8425e0
7.0000000000 6.7e1 -2.6933e0 -2.6933e0
7.0000000000 6.8e1 -2.6517e0 -2.6517e0
7.0000000000 6.9e1 -2.5117e0 -2.5117e0
7.0000000000 7.0e1 -2.3492e0 -2.3492e0
7.0000000000 7.1e1 -1.6578e0 -1.6578e0
7.0000000000 7.2e1 -1.4501e0 -1.4501e0
7.0000000000 7.3e1 -7.8387e-1 -7.8387e-1
7.0000000000 7.4e1 -5.8093e-1 -5.8093e-1
7.0000000000 7.5e1 -5.6503e-1 -5.6503e-1
7.0000000000 7.6e1 -5.4587e-1 -5.4587e-1
7.0000000000 7.7e1 -5.39e-1 -5.39e-1
7.0000000000 7.8e1 -4.9496e-1 -4.9496e-1
7.0000000000 7.9e1 -4.7472e-1 -4.7472e-1
7.0000000000 8.0e1 -4.6922e-1 -4.6922e-1
7.0000000000 8.1e1 -4.434e-1 -4.434e-1
7.0000000000 8.2e1 -4.2497e-1 -4.2497e-1
7.0000000000 8.3e1 -4.2055e-1 -4.2055e-1
7.0000000000 8.4e1 -4.0367e-1 -4.0367e-1
7.0000000000 8.5e1 -3.938e-1 -3.938e-1
7.0000000000 8.6e1 -3.8088e-1 -3.8088e-1
7.0000000000 8.7e1 -3.6395e-1 -3.6395e-1
7.0000000000 8.8e1 -3.6202e-1 -3.6202e-1
7.0000000000 8.9e1 -3.4564e-1 -3.4564e-1
7.0000000000 9.0e1 -3.3904e-1 -3.3904e-1
7.0000000000 9.1e1 -3.2907e-1 -3.2907e-1
7.0000000000 9.2e1 -3.2401e-1 -3.2401e-1
7.0000000000 9.3e1 -3.0587e-1 -3.0587e-1
7.0000000000 9.4e1 -6.9153e-2 -6.9153e-2
7.0000000000 9.5e1 -6.8849e-2 -6.8849e-2
7.0000000000 9.6e1 1.7559e-3 1.7559e-3

8.0000000000 1.0e0 -2.0616e1 -2.0616e1
8.0000000000 2.0e0 -2.0607e1 -2.0607e1
8.0000000000 3.0e0 -2.0602e1 -2.0602e1
8.0000000000 4.0e0 -2.0579e1 -2.0579e1
8.0000000000 5.0e0 -2.0565e1 -2.0565e1
8.0000000000 6.0e0 -2.0538e1 -2.0538e1
8.0000000000 7.0e0 -2.0496e1 -2.0496e1
8.0000000000 8.0e0 -2.0471e1 -2.0471e1
8.0000000000 9.0e0 -2.0418e1 -2.0418e1
8.0000000000 1.0e1 -2.0401e1 -2.0401e1
8.0000000000 1.1e1 -2.0315e1 -2.0315e1
8.0000000000 1.2e1 -2.0248e1 -2.0248e1
8.0000000000 1.3e1 -1.9803e1 -1.9803e1
8.0000000000 1.4e1 -1.9579e1 -1.9579e1
8.0000000000 1.5e1 -1.9319e1 -1.9319e1
8.0000000000 1.6e1 -1.9129e1 -1.9129e1
8.0000000000 1.7e1 -1.9122e1 -1.9122e1
8.0000000000 1.8e1 -1.901e1 -1.901e1
8.0000000000 1.9e1 -1.8987e1 -1.8987e1
8.0000000000 2.0e1 -1.8857e1 -1.8857e1
8.0000000000 2.1e1 -1.8654e1 -1.8654e1
8.0000000000 2.2e1 -1.8509e1 -1.8509e1
8.0000000000 2.3e1 -1.8219e1 -1.8219e1
8.0000000000 2.4e1 -1.8153e1 -1.8153e1
8.0000000000 2.5e1 -1.8042e1 -1.8042e1
8.0000000000 2.6e1 -1.8015e1 -1.8015e1
8.0000000000 2.7e1 -1.7957e1 -1.7957e1
8.0000000000 2.8e1 -1.7941e1 -1.7941e1
8.0000000000 2.9e1 -1.7644e1 -1.7644e1
8.0000000000 3.0e1 -1.7441e1 -1.7441e1
8.0000000000 3.1e1 -1.7301e1 -1.7301e1
8.0000000000 3.2e1 -1.7271e1 -1.7271e1
8.0000000000 3.3e1 -1.7194e1 -1.7194e1
8.0000000000 3.4e1 -1.7172e1 -1.7172e1
8.0000000000 3.5e1 -1.6596e1 -1.6596e1
8.0000000000 3.6e1 -1.6369e1 -1.6369e1
8.0000000000 3.7e1 -1.6149e1 -1.6149e1
8.0000000000 3.8e1 -1.5945e1 -1.5945e1
8.0000000000 3.9e1 -1.5453e1 -1.5453e1
8.0000000000 4.0e1 -1.5184e1 -1.5184e1
8.0000000000 4.1e1 -1.4392e1 -1.4392e1
8.0000000000 4.2e1 -1.3924e1 -1.3924e1
8.0000000000 4.3e1 -1.3136e1 -1.3136e1
8.0000000000 4.4e1 -1.2885e1 -1.2885e1
8.0000000000 4.5e1 -1.283e1 -1.283e1
8.0000000000 4.6e1 -1.2218e1 -1.2218e1
8.0000000000 4.7e1 -1.1801e1 -1.1801e1
8.0000000000 4.8e1 -1.1498e1 -1.1498e1
8.0000000000 4.9e1 -7.9971e0 -7.9971e0
8.0000000000 5.0e1 -7.6147e0 -7.6147e0
8.0000000000 5.1e1 -7.2066e0 -7.2066e0
8.0000000000 5.2e1 -6.8894e0 -6.8894e0
8.0000000000 5.3e1 -6.5014e0 -6.5014e0
8.0000000000 5.4e1 -6.1738e0 -6.1738e0
8.0000000000 5.5e1 -5.4911e0 -5.4911e0
8.0000000000 5.6e1 -5.1669e0 -5.1669e0
8.0000000000 5.7e1 -4.6329e0 -4.6329e0
8.0000000000 5.8e1 -4.2618e0 -4.2618e0
8.0000000000 5.9e1 -4.1419e0 -4.1419e0
8.0000000000 6.0e1 -3.5589e0 -3.5589e0
8.0000000000 6.1e1 -3.4527e0 -3.4527e0
8.0000000000 6.2e1 -3.1302e0 -3.1302e0
8.0000000000 6.3e1 -2.9018e0 -2.9018e0
8.0000000000 6.4e1 -2.766e0 -2.766e0
8.0000000000 6.5e1 -2.5285e0 -2.5285e0
8.0000000000 6.6e1 -2.2869e0 -2.2869e0
8.0000000000 6.7e1 -2.1587e0 -2.1587e0
8.0000000000 6.8e1 -2.1231e0 -2.1231e0
8.0000000000 6.9e1 -2.0036e0 -2.0036e0
8.0000000000 7.0e1 -1.8657e0 -1.8657e0
8.0000000000 7.1e1 -1.2888e0 -1.2888e0
8.0000000000 7.2e1 -1.1189e0 -1.1189e0
8.0000000000 7.3e1 -5.8616e-1 -5.8616e-1
8.0000000000 7.4e1 -4.2811e-1 -4.2811e-1
8.0000000000 7.5e1 -4.1582e-1 -4.1582e-1
8.0000000000 7.6e1 -4.0104e-1 -4.0104e-1
8.0000000000 7.7e1 -3.9574e-1 -3.9574e-1
8.0000000000 7.8e1 -3.6186e-1 -3.6186e-1
8.0000000000 7.9e1 -3.4633e-1 -3.4633e-1
8.0000000000 8.0e1 -3.4211e-1 -3.4211e-1
8.0000000000 8.1e1 -3.2235e-1 -3.2235e-1
8.0000000000 8.2e1 -3.0826e-1 -3.0826e-1
8.0000000000 8.3e1 -3.0489e-1 -3.0489e-1
8.0000000000 8.4e1 -2.9203e-1 -2.9203e-1
8.0000000000 8.5e1 -2.8451e-1 -2.8451e-1
8.0000000000 8.6e1 -2.7469e-1 -2.7469e-1
8.0000000000 8.7e1 -2.6183e-1 -2.6183e-1
8.0000000000 8.8e1 -2.6036e-1 -2.6036e-1
8.0000000000 8.9e1 -2.4795e-1 -2.4795e-1
8.0000000000 9.0e1 -2.4295e-1 -2.4295e-1
8.0000000000 9.1e1 -2.3541e-1 -2.3541e-1
8.0000000000 9.2e1 -2.3158e-1 -2.3158e-1
8.0000000000 9.3e1 -2.1789e-1 -2.1789e-1
8.0000000000 9.4e1 -4.2929e-2 -4.2929e-2
8.0000000000 9.5e1 -4.2712e-2 -4.2712e-2
8.0000000000 9.6e1 4.8198e-3 4.8198e-3

9.0000000000 1.0e0 -1.9596e1 -1.9596e1
9.0000000000 2.0e0 -1.9586e1 -1.9586e1
9.0000000000 3.0e0 -1.9582e1 -1.9582e1
9.0000000000 4.0e0 -1.9558e1 -1.9558e1
9.0000000000 5.0e0 -1.9545e1 -1.9545e1
9.0000000000 6.0e0 -1.9517e1 -1.9517e1
9.0000000000 7.0e0 -1.9476e1 -1.9476e1
9.0000000000 8.0e0 -1.9451e1 -1.9451e1
9.0000000000 9.0e0 -1.9398e1 -1.9398e1
9.0000000000 1.0e1 -1.9381e1 -1.9381e1
9.0000000000 1.1e1 -1.9295e1 -1.9295e1
9.0000000000 1.2e1 -1.9228e1 -1.9228e1
9.0000000000 1.3e1 -1.8784e1 -1.8784e1
9.0000000000 1.4e1 -1.8561e1 -1.8561e1
9.0000000000 1.5e1 -1.8301e1 -1.8301e1
9.0000000000 1.6e1 -1.8111e1 -1.8111e1
9.0000000000 1.7e1 -1.8104e1 -1.8104e1
9.0000000000 1.8e1 -1.7992e1 -1.7992e1
9.0000000000 1.9e1 -1.7969e1 -1.7969e1
9.0000000000 2.0e1 -1.784e1 -1.784e1
9.0000000000 2.1e1 -1.7637e1 -1.7637e1
9.0000000000 2.2e1 -1.7493e1 -1.7493e1
9.0000000000 2.3e1 -1.7204e1 -1.7204e1
9.0000000000 2.4e1 -1.7138e1 -1.7138e1
9.0000000000 2.5e1 -1.7027e1 -1.7027e1
9.0000000000 2.6e1 -1.7e1 -1.7e1
9.0000000000 2.7e1 -1.6942e1 -1.6942e1
9.0000000000 2.8e1 -1.6926e1 -1.6926e1
9.0000000000 2.9e1 -1.6631e1 -1.6631e1
9.0000000000 3.0e1 -1.6428e1 -1.6428e1
9.0000000000 3.1e1 -1.6288e1 -1.6288e1
9.0000000000 3.2e1 -1.6259e1 -1.6259e1
9.0000000000 3.3e1 -1.6182e1 -1.6182e1
9.0000000000 3.4e1 -1.616e1 -1.616e1
9.0000000000 3.5e1 -1.5586e1 -1.5586e1
9.0000000000 3.6e1 -1.536e1 -1.536e1
9.0000000000 3.7e1 -1.5141e1 -1.5141e1
9.0000000000 3.8e1 -1.4938e1 -1.4938e1
9.0000000000 3.9e1 -1.4449e1 -1.4449e1
9.0000000000 4.0e1 -1.4182e1 -1.4182e1
9.0000000000 4.1e1 -1.3395e1 -1.3395e1
9.0000000000 4.2e1 -1.2932e1 -1.2932e1
9.0000000000 4.3e1 -1.2151e1 -1.2151e1
9.0000000000 4.4e1 -1.1903e1 -1.1903e1
9.0000000000 4.5e1 -1.1849e1 -1.1849e1
9.0000000000 4.6e1 -1.1244e1 -1.1244e1
9.0000000000 4.7e1 -1.0833e1 -1.0833e1
9.0000000000 4.8e1 -1.0536e1 -1.0536e1
9.0000000000 4.9e1 -7.1242e0 -7.1242e0
9.0000000000 5.0e1 -6.757e0 -6.757e0
9.0000000000 5.1e1 -6.3666e0 -6.3666e0
9.0000000000 5.2e1 -6.0644e0 -6.0644e0
9.0000000000 5.3e1 -5.6963e0 -5.6963e0
9.0000000000 5.4e1 -5.387e0 -5.387e0
9.0000000000 5.5e1 -4.7472e0 -4.7472e0
9.0000000000 5.6e1 -4.4458e0 -4.4458e0
9.0000000000 5.7e1 -3.9531e0 -3.9531e0
9.0000000000 5.8e1 -3.6138e0 -3.6138e0
9.0000000000 5.9e1 -3.5048e0 -3.5048e0
9.0000000000 6.0e1 -2.9789e0 -2.9789e0
9.0000000000 6.1e1 -2.884e0 -2.884e0
9.0000000000 6.2e1 -2.5972e0 -2.5972e0
9.0000000000 6.3e1 -2.3958e0 -2.3958e0
9.0000000000 6.4e1 -2.2766e0 -2.2766e0
9.0000000000 6.5e1 -2.0695e0 -2.0695e0
9.0000000000 6.6e1 -1.8603e0 -1.8603e0
9.0000000000 6.7e1 -1.7501e0 -1.7501e0
9.0000000000 6.8e1 -1.7196e0 -1.7196e0
9.0000000000 6.9e1 -1.6174e0 -1.6174e0
9.0000000000 7.0e1 -1.5001e0 -1.5001e0
9.0000000000 7.1e1 -1.0164e0 -1.0164e0
9.0000000000 7.2e1 -8.7632e-1 -8.7632e-1
9.0000000000 7.3e1 -4.4522e-1 -4.4522e-1
9.0000000000 7.4e1 -3.2014e-1 -3.2014e-1
9.0000000000 7.5e1 -3.1048e-1 -3.1048e-1
9.0000000000 7.6e1 -2.9887e-1 -2.9887e-1
9.0000000000 7.7e1 -2.9472e-1 -2.9472e-1
9.0000000000 7.8e1 -2.6819e-1 -2.6819e-1
9.0000000000 7.9e1 -2.5605e-1 -2.5605e-1
9.0000000000 8.0e1 -2.5276e-1 -2.5276e-1
9.0000000000 8.1e1 -2.3736e-1 -2.3736e-1
9.0000000000 8.2e1 -2.264e-1 -2.264e-1
9.0000000000 8.3e1 -2.2378e-1 -2.2378e-1
9.0000000000 8.4e1 -2.1379e-1 -2.1379e-1
9.0000000000 8.5e1 -2.0796e-1 -2.0796e-1
9.0000000000 8.6e1 -2.0035e-1 -2.0035e-1
9.0000000000 8.7e1 -1.904e-1 -1.904e-1
9.0000000000 8.8e1 -1.8927e-1 -1.8927e-1
9.0000000000 8.9e1 -1.7968e-1 -1.7968e-1
9.0000000000 9.0e1 -1.7582e-1 -1.7582e-1
9.0000000000 9.1e1 -1.7001e-1 -1.7001e-1
9.0000000000 9.2e1 -1.6706e-1 -1.6706e-1
9.0000000000 9.3e1 -1.5653e-1 -1.5653e-1
9.0000000000 9.4e1 -2.4859e-2 -2.4859e-2
9.0000000000 9.5e1 -2.4702e-2 -2.4702e-2
9.0000000000 9.6e1 6.9215e-3 6.9215e-3

10.000000000 1.0e0 -1.8683e1 -1.8683e1
10.000000000 2.0e0 -1.8674e1 -1.8674e1
10.000000000 3.0e0 -1.8669e1 -1.8669e1
10.000000000 4.0e0 -1.8646e1 -1.8646e1
10.000000000 5.0e0 -1.8633e1 -1.8633e1
10.000000000 6.0e0 -1.8605e1 -1.8605e1
10.000000000 7.0e0 -1.8564e1 -1.8564e1
10.000000000 8.0e0 -1.8539e1 -1.8539e1
10.000000000 9.0e0 -1.8486e1 -1.8486e1
10.000000000 1.0e1 -1.8469e1 -1.8469e1
10.000000000 1.1e1 -1.8384e1 -1.8384e1
10.000000000 1.2e1 -1.8316e1 -1.8316e1
10.000000000 1.3e1 -1.7874e1 -1.7874e1
10.000000000 1.4e1 -1.765e1 -1.765e1
10.000000000 1.5e1 -1.7392e1 -1.7392e1
10.000000000 1.6e1 -1.7202e1 -1.7202e1
10.000000000 1.7e1 -1.7195e1 -1.7195e1
10.000000000 1.8e1 -1.7083e1 -1.7083e1
10.000000000 1.9e1 -1.7061e1 -1.7061e1
10.000000000 2.0e1 -1.6931e1 -1.6931e1
10.000000000 2.1e1 -1.6729e1 -1.6729e1
10.000000000 2.2e1 -1.6585e1 -1.6585e1
10.000000000 2.3e1 -1.6297e1 -1.6297e1
10.000000000 2.4e1 -1.6232e1 -1.6232e1
10.000000000 2.5e1 -1.6121e1 -1.6121e1
10.000000000 2.6e1 -1.6094e1 -1.6094e1
10.000000000 2.7e1 -1.6036e1 -1.6036e1
10.000000000 2.8e1 -1.602e1 -1.602e1
10.000000000 2.9e1 -1.5726e1 -1.5726e1
10.000000000 3.0e1 -1.5524e1 -1.5524e1
10.000000000 3.1e1 -1.5385e1 -1.5385e1
10.000000000 3.2e1 -1.5356e1 -1.5356e1
10.000000000 3.3e1 -1.5279e1 -1.5279e1
10.000000000 3.4e1 -1.5257e1 -1.5257e1
10.000000000 3.5e1 -1.4686e1 -1.4686e1
10.000000000 3.6e1 -1.4461e1 -1.4461e1
10.000000000 3.7e1 -1.4243e1 -1.4243e1
10.000000000 3.8e1 -1.4042e1 -1.4042e1
10.000000000 3.9e1 -1.3556e1 -1.3556e1
10.000000000 4.0e1 -1.329e1 -1.329e1
10.000000000 4.1e1 -1.251e1 -1.251e1
10.000000000 4.2e1 -1.2051e1 -1.2051e1
10.000000000 4.3e1 -1.1278e1 -1.1278e1
10.000000000 4.4e1 -1.1034e1 -1.1034e1
10.000000000 4.5e1 -1.098e1 -1.098e1
10.000000000 4.6e1 -1.0384e1 -1.0384e1
10.000000000 4.7e1 -9.9795e0 -9.9795e0
10.000000000 4.8e1 -9.6869e0 -9.6869e0
10.000000000 4.9e1 -6.371e0 -6.371e0
10.000000000 5.0e1 -6.0194e0 -6.0194e0
10.000000000 5.1e1 -5.6473e0 -5.6473e0
10.000000000 5.2e1 -5.3605e0 -5.3605e0
10.000000000 5.3e1 -5.0125e0 -5.0125e0
10.000000000 5.4e1 -4.7216e0 -4.7216e0
10.000000000 5.5e1 -4.1241e0 -4.1241e0
10.000000000 5.6e1 -3.8449e0 -3.8449e0
10.000000000 5.7e1 -3.392e0 -3.392e0
10.000000000 5.8e1 -3.0828e0 -3.0828e0
10.000000000 5.9e1 -2.9839e0 -2.9839e0
10.000000000 6.0e1 -2.5108e0 -2.5108e0
10.000000000 6.1e1 -2.426e0 -2.426e0
10.000000000 6.2e1 -2.1714e0 -2.1714e0
10.000000000 6.3e1 -1.9938e0 -1.9938e0
10.000000000 6.4e1 -1.8893e0 -1.8893e0
10.000000000 6.5e1 -1.7085e0 -1.7085e0
10.000000000 6.6e1 -1.5273e0 -1.5273e0
10.000000000 6.7e1 -1.4323e0 -1.4323e0
10.000000000 6.8e1 -1.406e0 -1.406e0
10.000000000 6.9e1 -1.3185e0 -1.3185e0
10.000000000 7.0e1 -1.2183e0 -1.2183e0
10.000000000 7.1e1 -8.1045e-1 -8.1045e-1
10.000000000 7.2e1 -6.9407e-1 -6.9407e-1
10.000000000 7.3e1 -3.4152e-1 -3.4152e-1
10.000000000 7.4e1 -2.4122e-1 -2.4122e-1
10.000000000 7.5e1 -2.3353e-1 -2.3353e-1
10.000000000 7.6e1 -2.2429e-1 -2.2429e-1
10.000000000 7.7e1 -2.2099e-1 -2.2099e-1
10.000000000 7.8e1 -1.9992e-1 -1.9992e-1
10.000000000 7.9e1 -1.9031e-1 -1.9031e-1
10.000000000 8.0e1 -1.8771e-1 -1.8771e-1
10.000000000 8.1e1 -1.7553e-1 -1.7553e-1
10.000000000 8.2e1 -1.6689e-1 -1.6689e-1
10.000000000 8.3e1 -1.6482e-1 -1.6482e-1
10.000000000 8.4e1 -1.5696e-1 -1.5696e-1
10.000000000 8.5e1 -1.5237e-1 -1.5237e-1
10.000000000 8.6e1 -1.4639e-1 -1.4639e-1
10.000000000 8.7e1 -1.3858e-1 -1.3858e-1
10.000000000 8.8e1 -1.3769e-1 -1.3769e-1
10.000000000 8.9e1 -1.3018e-1 -1.3018e-1
10.000000000 9.0e1 -1.2716e-1 -1.2716e-1
10.000000000 9.1e1 -1.2262e-1 -1.2262e-1
10.000000000 9.2e1 -1.2032e-1 -1.2032e-1
10.000000000 9.3e1 -1.121e-1 -1.121e-1
10.000000000 9.4e1 -1.1887e-2 -1.1887e-2
10.000000000 9.5e1 -1.1774e-2 -1.1774e-2
10.000000000 9.6e1 8.4254e-3 8.4254e-3

20.000000000 1.0e0 -1.2709e1 -1.2709e1
20.000000000 2.0e0 -1.27e1 -1.27e1
20.000000000 3.0e0 -1.2696e1 -1.2696e1
20.000000000 4.0e0 -1.2673e1 -1.2673e1
20.000000000 5.0e0 -1.266e1 -1.266e1
20.000000000 6.0e0 -1.2633e1 -1.2633e1
20.000000000 7.0e0 -1.2593e1 -1.2593e1
20.000000000 8.0e0 -1.2569e1 -1.2569e1
20.000000000 9.0e0 -1.2517e1 -1.2517e1
20.000000000 1.0e1 -1.2501e1 -1.2501e1
20.000000000 1.1e1 -1.2418e1 -1.2418e1
20.000000000 1.2e1 -1.2352e1 -1.2352e1
20.000000000 1.3e1 -1.1922e1 -1.1922e1
20.000000000 1.4e1 -1.1707e1 -1.1707e1
20.000000000 1.5e1 -1.1457e1 -1.1457e1
20.000000000 1.6e1 -1.1274e1 -1.1274e1
20.000000000 1.7e1 -1.1268e1 -1.1268e1
20.000000000 1.8e1 -1.116e1 -1.116e1
20.000000000 1.9e1 -1.1138e1 -1.1138e1
20.000000000 2.0e1 -1.1014e1 -1.1014e1
20.000000000 2.1e1 -1.0821e1 -1.0821e1
20.000000000 2.2e1 -1.0683e1 -1.0683e1
20.000000000 2.3e1 -1.0409e1 -1.0409e1
20.000000000 2.4e1 -1.0346e1 -1.0346e1
20.000000000 2.5e1 -1.0242e1 -1.0242e1
20.000000000 2.6e1 -1.0216e1 -1.0216e1
20.000000000 2.7e1 -1.0161e1 -1.0161e1
20.000000000 2.8e1 -1.0146e1 -1.0146e1
20.000000000 2.9e1 -9.8675e0 -9.8675e0
20.000000000 3.0e1 -9.6776e0 -9.6776e0
20.000000000 3.1e1 -9.5468e0 -9.5468e0
20.000000000 3.2e1 -9.5193e0 -9.5193e0
20.000000000 3.3e1 -9.4478e0 -9.4478e0
20.000000000 3.4e1 -9.427e0 -9.427e0
20.000000000 3.5e1 -8.8957e0 -8.8957e0
20.000000000 3.6e1 -8.6877e0 -8.6877e0
20.000000000 3.7e1 -8.4876e0 -8.4876e0
20.000000000 3.8e1 -8.303e0 -8.303e0
20.000000000 3.9e1 -7.862e0 -7.862e0
20.000000000 4.0e1 -7.6232e0 -7.6232e0
20.000000000 4.1e1 -6.9322e0 -6.9322e0
20.000000000 4.2e1 -6.5337e0 -6.5337e0
20.000000000 4.3e1 -5.8786e0 -5.8786e0
20.000000000 4.4e1 -5.6756e0 -5.6756e0
20.000000000 4.5e1 -5.6314e0 -5.6314e0
20.000000000 4.6e1 -5.1467e0 -5.1467e0
20.000000000 4.7e1 -4.8266e0 -4.8266e0
20.000000000 4.8e1 -4.5993e0 -4.5993e0
20.000000000 4.9e1 -2.3308e0 -2.3308e0
20.000000000 5.0e1 -2.1279e0 -2.1279e0
20.000000000 5.1e1 -1.9217e0 -1.9217e0
20.000000000 5.2e1 -1.7688e0 -1.7688e0
20.000000000 5.3e1 -1.5906e0 -1.5906e0
20.000000000 5.4e1 -1.4478e0 -1.4478e0
20.000000000 5.5e1 -1.172e0 -1.172e0
20.000000000 5.6e1 -1.0512e0 -1.0512e0
20.000000000 5.7e1 -8.6641e-1 -8.6641e-1
20.000000000 5.8e1 -7.4808e-1 -7.4808e-1
20.000000000 5.9e1 -7.1158e-1 -7.1158e-1
20.000000000 6.0e1 -5.4591e-1 -5.4591e-1
20.000000000 6.1e1 -5.1781e-1 -5.1781e-1
20.000000000 6.2e1 -4.3628e-1 -4.3628e-1
20.000000000 6.3e1 -3.82e-1 -3.82e-1
20.000000000 6.4e1 -3.5105e-1 -3.5105e-1
20.000000000 6.5e1 -2.993e-1 -2.993e-1
20.000000000 6.6e1 -2.4971e-1 -2.4971e-1
20.000000000 6.7e1 -2.2466e-1 -2.2466e-1
20.000000000 6.8e1 -2.1784e-1 -2.1784e-1
20.000000000 6.9e1 -1.955e-1 -1.955e-1
20.000000000 7.0e1 -1.7064e-1 -1.7064e-1
20.000000000 7.1e1 -7.7814e-2 -7.7814e-2
20.000000000 7.2e1 -5.4088e-2 -5.4088e-2
20.000000000 7.3e1 7.652e-3 7.652e-3
20.000000000 7.4e1 2.1129e-2 2.1129e-2
20.000000000 7.5e1 2.2045e-2 2.2045e-2
20.000000000 7.6e1 2.3119e-2 2.3119e-2
20.000000000 7.7e1 2.3496e-2 2.3496e-2
20.000000000 7.8e1 2.5801e-2 2.5801e-2
20.000000000 7.9e1 2.6794e-2 2.6794e-2
20.000000000 8.0e1 2.7056e-2 2.7056e-2
20.000000000 8.1e1 2.8241e-2 2.8241e-2
20.000000000 8.2e1 2.9039e-2 2.9039e-2
20.000000000 8.3e1 2.9224e-2 2.9224e-2
20.000000000 8.4e1 2.9908e-2 2.9908e-2
20.000000000 8.5e1 3.029e-2 3.029e-2
20.000000000 8.6e1 3.0771e-2 3.0771e-2
20.000000000 8.7e1 3.1365e-2 3.1365e-2
20.000000000 8.8e1 3.143e-2 3.143e-2
20.000000000 8.9e1 3.1959e-2 3.1959e-2
20.000000000 9.0e1 3.216e-2 3.216e-2
20.000000000 9.1e1 3.245e-2 3.245e-2
20.000000000 9.2e1 3.2591e-2 3.2591e-2
20.000000000 9.3e1 3.3059e-2 3.3059e-2
20.000000000 9.4e1 2.9837e-2 2.9837e-2
20.000000000 9.5e1 2.981e-2 2.981e-2
20.000000000 9.6e1 1.3233e-2 1.3233e-2

30.000000000 1.0e0 -9.2645e0 -9.2645e0
30.000000000 2.0e0 -9.2558e0 -9.2558e0
30.000000000 3.0e0 -9.2514e0 -9.2514e0
30.000000000 4.0e0 -9.2296e0 -9.2296e0
30.000000000 5.0e0 -9.217e0 -9.217e0
30.000000000 6.0e0 -9.1916e0 -9.1916e0
30.000000000 7.0e0 -9.153e0 -9.153e0
30.000000000 8.0e0 -9.1298e0 -9.1298e0
30.000000000 9.0e0 -9.0805e0 -9.0805e0
30.000000000 1.0e1 -9.0646e0 -9.0646e0
30.000000000 1.1e1 -8.9853e0 -8.9853e0
30.000000000 1.2e1 -8.9225e0 -8.9225e0
30.000000000 1.3e1 -8.5142e0 -8.5142e0
30.000000000 1.4e1 -8.3099e0 -8.3099e0
30.000000000 1.5e1 -8.0746e0 -8.0746e0
30.000000000 1.6e1 -7.9032e0 -7.9032e0
30.000000000 1.7e1 -7.8969e0 -7.8969e0
30.000000000 1.8e1 -7.7962e0 -7.7962e0
30.000000000 1.9e1 -7.776e0 -7.776e0
30.000000000 2.0e1 -7.6601e0 -7.6601e0
30.000000000 2.1e1 -7.4798e0 -7.4798e0
30.000000000 2.2e1 -7.3524e0 -7.3524e0
30.000000000 2.3e1 -7.0986e0 -7.0986e0
30.000000000 2.4e1 -7.0414e0 -7.0414e0
30.000000000 2.5e1 -6.9452e0 -6.9452e0
30.000000000 2.6e1 -6.9217e0 -6.9217e0
30.000000000 2.7e1 -6.8712e0 -6.8712e0
30.000000000 2.8e1 -6.8575e0 -6.8575e0
30.000000000 2.9e1 -6.6036e0 -6.6036e0
30.000000000 3.0e1 -6.4314e0 -6.4314e0
30.000000000 3.1e1 -6.3133e0 -6.3133e0
30.000000000 3.2e1 -6.2886e0 -6.2886e0
30.000000000 3.3e1 -6.2243e0 -6.2243e0
30.000000000 3.4e1 -6.2057e0 -6.2057e0
30.000000000 3.5e1 -5.7324e0 -5.7324e0
30.000000000 3.6e1 -5.5493e0 -5.5493e0
30.000000000 3.7e1 -5.3744e0 -5.3744e0
30.000000000 3.8e1 -5.2141e0 -5.2141e0
30.000000000 3.9e1 -4.8359e0 -4.8359e0
30.000000000 4.0e1 -4.6339e0 -4.6339e0
30.000000000 4.1e1 -4.0616e0 -4.0616e0
30.000000000 4.2e1 -3.7404e0 -3.7404e0
30.000000000 4.3e1 -3.2281e0 -3.2281e0
30.000000000 4.4e1 -3.0735e0 -3.0735e0
30.000000000 4.5e1 -3.0401e0 -3.0401e0
30.000000000 4.6e1 -2.6809e0 -2.6809e0
30.000000000 4.7e1 -2.4507e0 -2.4507e0
30.000000000 4.8e1 -2.2908e0 -2.2908e0
30.000000000 4.9e1 -8.784e-1 -8.784e-1
30.000000000 5.0e1 -7.7027e-1 -7.7027e-1
30.000000000 5.1e1 -6.6385e-1 -6.6385e-1
30.000000000 5.2e1 -5.8731e-1 -5.8731e-1
30.000000000 5.3e1 -5.0069e-1 -5.0069e-1
30.000000000 5.4e1 -4.3334e-1 -4.3334e-1
30.000000000 5.5e1 -3.0899e-1 -3.0899e-1
30.000000000 5.6e1 -2.5706e-1 -2.5706e-1
30.000000000 5.7e1 -1.8085e-1 -1.8085e-1
30.000000000 5.8e1 -1.3434e-1 -1.3434e-1
30.000000000 5.9e1 -1.2039e-1 -1.2039e-1
30.000000000 6.0e1 -5.9723e-2 -5.9723e-2
30.000000000 6.1e1 -4.9906e-2 -4.9906e-2
30.000000000 6.2e1 -2.2342e-2 -2.2342e-2
30.000000000 6.3e1 -4.8288e-3 -4.8288e-3
30.000000000 6.4e1 4.8175e-3 4.8175e-3
30.000000000 6.5e1 2.0314e-2 2.0314e-2
30.000000000 6.6e1 3.4304e-2 3.4304e-2
30.000000000 6.7e1 4.0998e-2 4.0998e-2
30.000000000 6.8e1 4.277e-2 4.277e-2
30.000000000 6.9e1 4.8416e-2 4.8416e-2
30.000000000 7.0e1 5.4379e-2 5.4379e-2
30.000000000 7.1e1 7.2446e-2 7.2446e-2
30.000000000 7.2e1 7.5425e-2 7.5425e-2
30.000000000 7.3e1 7.5444e-2 7.5444e-2
30.000000000 7.4e1 7.1442e-2 7.1442e-2
30.000000000 7.5e1 7.1012e-2 7.1012e-2
30.000000000 7.6e1 7.0466e-2 7.0466e-2
30.000000000 7.7e1 7.0264e-2 7.0264e-2
30.000000000 7.8e1 6.8866e-2 6.8866e-2
30.000000000 7.9e1 6.8165e-2 6.8165e-2
30.000000000 8.0e1 6.7967e-2 6.7967e-2
30.000000000 8.1e1 6.6998e-2 6.6998e-2
30.000000000 8.2e1 6.6262e-2 6.6262e-2
30.000000000 8.3e1 6.608e-2 6.608e-2
30.000000000 8.4e1 6.5363e-2 6.5363e-2
30.000000000 8.5e1 6.4927e-2 6.4927e-2
30.000000000 8.6e1 6.4338e-2 6.4338e-2
30.000000000 8.7e1 6.3532e-2 6.3532e-2
30.000000000 8.8e1 6.3438e-2 6.3438e-2
30.000000000 8.9e1 6.2615e-2 6.2615e-2
30.000000000 9.0e1 6.2271e-2 6.2271e-2
30.000000000 9.1e1 6.174e-2 6.174e-2
30.000000000 9.2e1 6.1464e-2 6.1464e-2
30.000000000 9.3e1 6.0439e-2 6.0439e-2
30.000000000 9.4e1 3.7585e-2 3.7585e-2
30.000000000 9.5e1 3.7532e-2 3.7532e-2
30.000000000 9.6e1 1.4116e-2 1.4116e-2

40.000000000 1.0e0 -6.8714e0 -6.8714e0
40.000000000 2.0e0 -6.8633e0 -6.8633e0
40.000000000 3.0e0 -6.8591e0 -6.8591e0
40.000000000 4.0e0 -6.8386e0 -6.8386e0
40.000000000 5.0e0 -6.8268e0 -6.8268e0
40.000000000 6.0e0 -6.8029e0 -6.8029e0
40.000000000 7.0e0 -6.7666e0 -6.7666e0
40.000000000 8.0e0 -6.7447e0 -6.7447e0
40.000000000 9.0e0 -6.6985e0 -6.6985e0
40.000000000 1.0e1 -6.6836e0 -6.6836e0
40.000000000 1.1e1 -6.6092e0 -6.6092e0
40.000000000 1.2e1 -6.5505e0 -6.5505e0
40.000000000 1.3e1 -6.1701e0 -6.1701e0
40.000000000 1.4e1 -5.9811e0 -5.9811e0
40.000000000 1.5e1 -5.7645e0 -5.7645e0
40.000000000 1.6e1 -5.6075e0 -5.6075e0
40.000000000 1.7e1 -5.6017e0 -5.6017e0
40.000000000 1.8e1 -5.5099e0 -5.5099e0
40.000000000 1.9e1 -5.4914e0 -5.4914e0
40.000000000 2.0e1 -5.3861e0 -5.3861e0
40.000000000 2.1e1 -5.2228e0 -5.2228e0
40.000000000 2.2e1 -5.1081e0 -5.1081e0
40.000000000 2.3e1 -4.8806e0 -4.8806e0
40.000000000 2.4e1 -4.8296e0 -4.8296e0
40.000000000 2.5e1 -4.744e0 -4.744e0
40.000000000 2.6e1 -4.7232e0 -4.7232e0
40.000000000 2.7e1 -4.6784e0 -4.6784e0
40.000000000 2.8e1 -4.6663e0 -4.6663e0
40.000000000 2.9e1 -4.4425e0 -4.4425e0
40.000000000 3.0e1 -4.2919e0 -4.2919e0
40.000000000 3.1e1 -4.1892e0 -4.1892e0
40.000000000 3.2e1 -4.1677e0 -4.1677e0
40.000000000 3.3e1 -4.1121e0 -4.1121e0
40.000000000 3.4e1 -4.0959e0 -4.0959e0
40.000000000 3.5e1 -3.6911e0 -3.6911e0
40.000000000 3.6e1 -3.5367e0 -3.5367e0
40.000000000 3.7e1 -3.3905e0 -3.3905e0
40.000000000 3.8e1 -3.2576e0 -3.2576e0
40.000000000 3.9e1 -2.9485e0 -2.9485e0
40.000000000 4.0e1 -2.7861e0 -2.7861e0
40.000000000 4.1e1 -2.3368e0 -2.3368e0
40.000000000 4.2e1 -2.0923e0 -2.0923e0
40.000000000 4.3e1 -1.7146e0 -1.7146e0
40.000000000 4.4e1 -1.6038e0 -1.6038e0
40.000000000 4.5e1 -1.5801e0 -1.5801e0
40.000000000 4.6e1 -1.3295e0 -1.3295e0
40.000000000 4.7e1 -1.1736e0 -1.1736e0
40.000000000 4.8e1 -1.0677e0 -1.0677e0
40.000000000 4.9e1 -2.2887e-1 -2.2887e-1
40.000000000 5.0e1 -1.7365e-1 -1.7365e-1
40.000000000 5.1e1 -1.2104e-1 -1.2104e-1
40.000000000 5.2e1 -8.4378e-2 -8.4378e-2
40.000000000 5.3e1 -4.4228e-2 -4.4228e-2
40.000000000 5.4e1 -1.4121e-2 -1.4121e-2
40.000000000 5.5e1 3.8395e-2 3.8395e-2
40.000000000 5.6e1 5.8875e-2 5.8875e-2
40.000000000 5.7e1 8.6903e-2 8.6903e-2
40.000000000 5.8e1 1.0248e-1 1.0248e-1
40.000000000 5.9e1 1.0687e-1 1.0687e-1
40.000000000 6.0e1 1.2394e-1 1.2394e-1
40.000000000 6.1e1 1.2632e-1 1.2632e-1
40.000000000 6.2e1 1.3218e-1 1.3218e-1
40.000000000 6.3e1 1.3512e-1 1.3512e-1
40.000000000 6.4e1 1.364e-1 1.364e-1
40.000000000 6.5e1 1.3779e-1 1.3779e-1
40.000000000 6.6e1 1.381e-1 1.381e-1
40.000000000 6.7e1 1.3779e-1 1.3779e-1
40.000000000 6.8e1 1.3765e-1 1.3765e-1
40.000000000 6.9e1 1.3697e-1 1.3697e-1
40.000000000 7.0e1 1.3582e-1 1.3582e-1
40.000000000 7.1e1 1.2617e-1 1.2617e-1
40.000000000 7.2e1 1.2157e-1 1.2157e-1
40.000000000 7.3e1 9.9342e-2 9.9342e-2
40.000000000 7.4e1 8.9121e-2 8.9121e-2
40.000000000 7.5e1 8.8212e-2 8.8212e-2
40.000000000 7.6e1 8.7093e-2 8.7093e-2
40.000000000 7.7e1 8.6685e-2 8.6685e-2
40.000000000 7.8e1 8.3976e-2 8.3976e-2
40.000000000 7.9e1 8.2675e-2 8.2675e-2
40.000000000 8.0e1 8.2314e-2 8.2314e-2
40.000000000 8.1e1 8.0584e-2 8.0584e-2
40.000000000 8.2e1 7.9306e-2 7.9306e-2
40.000000000 8.3e1 7.8994e-2 7.8994e-2
40.000000000 8.4e1 7.7782e-2 7.7782e-2
40.000000000 8.5e1 7.7058e-2 7.7058e-2
40.000000000 8.6e1 7.6092e-2 7.6092e-2
40.000000000 8.7e1 7.4792e-2 7.4792e-2
40.000000000 8.8e1 7.4641e-2 7.4641e-2
40.000000000 8.9e1 7.3341e-2 7.3341e-2
40.000000000 9.0e1 7.2806e-2 7.2806e-2
40.000000000 9.1e1 7.1985e-2 7.1985e-2
40.000000000 9.2e1 7.1562e-2 7.1562e-2
40.000000000 9.3e1 7.0011e-2 7.0011e-2
40.000000000 9.4e1 4.0273e-2 4.0273e-2
40.000000000 9.5e1 4.021e-2 4.021e-2
40.000000000 9.6e1 1.4416e-2 1.4416e-2

50.000000000 1.0e0 -5.0663e0 -5.0663e0
50.000000000 2.0e0 -5.0588e0 -5.0588e0
50.000000000 3.0e0 -5.0549e0 -5.0549e0
50.000000000 4.0e0 -5.0359e0 -5.0359e0
50.000000000 5.0e0 -5.025e0 -5.025e0
50.000000000 6.0e0 -5.003e0 -5.003e0
50.000000000 7.0e0 -4.9694e0 -4.9694e0
50.000000000 8.0e0 -4.9493e0 -4.9493e0
50.000000000 9.0e0 -4.9067e0 -4.9067e0
50.000000000 1.0e1 -4.893e0 -4.893e0
50.000000000 1.1e1 -4.8246e0 -4.8246e0
50.000000000 1.2e1 -4.7707e0 -4.7707e0
50.000000000 1.3e1 -4.4238e0 -4.4238e0
50.000000000 1.4e1 -4.2528e0 -4.2528e0
50.000000000 1.5e1 -4.0582e0 -4.0582e0
50.000000000 1.6e1 -3.918e0 -3.918e0
50.000000000 1.7e1 -3.9129e0 -3.9129e0
50.000000000 1.8e1 -3.8312e0 -3.8312e0
50.000000000 1.9e1 -3.8149e0 -3.8149e0
50.000000000 2.0e1 -3.7216e0 -3.7216e0
50.000000000 2.1e1 -3.5779e0 -3.5779e0
50.000000000 2.2e1 -3.4773e0 -3.4773e0
50.000000000 2.3e1 -3.2795e0 -3.2795e0
50.000000000 2.4e1 -3.2354e0 -3.2354e0
50.000000000 2.5e1 -3.1616e0 -3.1616e0
50.000000000 2.6e1 -3.1437e0 -3.1437e0
50.000000000 2.7e1 -3.1052e0 -3.1052e0
50.000000000 2.8e1 -3.0949e0 -3.0949e0
50.000000000 2.9e1 -2.9039e0 -2.9039e0
50.000000000 3.0e1 -2.7766e0 -2.7766e0
50.000000000 3.1e1 -2.6904e0 -2.6904e0
50.000000000 3.2e1 -2.6724e0 -2.6724e0
50.000000000 3.3e1 -2.6259e0 -2.6259e0
50.000000000 3.4e1 -2.6125e0 -2.6125e0
50.000000000 3.5e1 -2.2789e0 -2.2789e0
50.000000000 3.6e1 -2.1538e0 -2.1538e0
50.000000000 3.7e1 -2.0364e0 -2.0364e0
50.000000000 3.8e1 -1.9307e0 -1.9307e0
50.000000000 3.9e1 -1.6887e0 -1.6887e0
50.000000000 4.0e1 -1.5638e0 -1.5638e0
50.000000000 4.1e1 -1.2269e0 -1.2269e0
50.000000000 4.2e1 -1.0494e0 -1.0494e0
50.000000000 4.3e1 -7.8419e-1 -7.8419e-1
50.000000000 4.4e1 -7.0866e-1 -7.0866e-1
50.000000000 4.5e1 -6.9262e-1 -6.9262e-1
50.000000000 4.6e1 -5.2648e-1 -5.2648e-1
50.000000000 4.7e1 -4.2629e-1 -4.2629e-1
50.000000000 4.8e1 -3.5968e-1 -3.5968e-1
50.000000000 4.9e1 1.0765e-1 1.0765e-1
50.000000000 5.0e1 1.3245e-1 1.3245e-1
50.000000000 5.1e1 1.5472e-1 1.5472e-1
50.000000000 5.2e1 1.6927e-1 1.6927e-1
50.000000000 5.3e1 1.8405e-1 1.8405e-1
50.000000000 5.4e1 1.9413e-1 1.9413e-1
50.000000000 5.5e1 2.0874e-1 2.0874e-1
50.000000000 5.6e1 2.1293e-1 2.1293e-1
50.000000000 5.7e1 2.1634e-1 2.1634e-1
50.000000000 5.8e1 2.1634e-1 2.1634e-1
50.000000000 5.9e1 2.1594e-1 2.1594e-1
50.000000000 6.0e1 2.114e-1 2.114e-1
50.000000000 6.1e1 2.1012e-1 2.1012e-1
50.000000000 6.2e1 2.0537e-1 2.0537e-1
50.000000000 6.3e1 2.0123e-1 2.0123e-1
50.000000000 6.4e1 1.9847e-1 1.9847e-1
50.000000000 6.5e1 1.9306e-1 1.9306e-1
50.000000000 6.6e1 1.868e-1 1.868e-1
50.000000000 6.7e1 1.8315e-1 1.8315e-1
50.000000000 6.8e1 1.8209e-1 1.8209e-1
50.000000000 6.9e1 1.784e-1 1.784e-1
50.000000000 7.0e1 1.7387e-1 1.7387e-1
50.000000000 7.1e1 1.5112e-1 1.5112e-1
50.000000000 7.2e1 1.4297e-1 1.4297e-1
50.000000000 7.3e1 1.1036e-1 1.1036e-1
50.000000000 7.4e1 9.7251e-2 9.7251e-2
50.000000000 7.5e1 9.6121e-2 9.6121e-2
50.000000000 7.6e1 9.4736e-2 9.4736e-2
50.000000000 7.7e1 9.4232e-2 9.4232e-2
50.000000000 7.8e1 9.0916e-2 9.0916e-2
50.000000000 7.9e1 8.9338e-2 8.9338e-2
50.000000000 8.0e1 8.8902e-2 8.8902e-2
50.000000000 8.1e1 8.6819e-2 8.6819e-2
50.000000000 8.2e1 8.529e-2 8.529e-2
50.000000000 8.3e1 8.4919e-2 8.4919e-2
50.000000000 8.4e1 8.3478e-2 8.3478e-2
50.000000000 8.5e1 8.262e-2 8.262e-2
50.000000000 8.6e1 8.148e-2 8.148e-2
50.000000000 8.7e1 7.9952e-2 7.9952e-2
50.000000000 8.8e1 7.9775e-2 7.9775e-2
50.000000000 8.9e1 7.8255e-2 7.8255e-2
50.000000000 9.0e1 7.7631e-2 7.7631e-2
50.000000000 9.1e1 7.6677e-2 7.6677e-2
50.000000000 9.2e1 7.6186e-2 7.6186e-2
50.000000000 9.3e1 7.4392e-2 7.4392e-2
50.000000000 9.4e1 4.1487e-2 4.1487e-2
50.000000000 9.5e1 4.1421e-2 4.1421e-2
50.000000000 9.6e1 1.4545e-2 1.4545e-2

60.000000000 1.0e0 -3.641e0 -3.641e0
60.000000000 2.0e0 -3.6342e0 -3.6342e0
60.000000000 3.0e0 -3.6307e0 -3.6307e0
60.000000000 4.0e0 -3.6135e0 -3.6135e0
60.000000000 5.0e0 -3.6036e0 -3.6036e0
60.000000000 6.0e0 -3.5837e0 -3.5837e0
60.000000000 7.0e0 -3.5533e0 -3.5533e0
60.000000000 8.0e0 -3.5352e0 -3.5352e0
60.000000000 9.0e0 -3.4967e0 -3.4967e0
60.000000000 1.0e1 -3.4843e0 -3.4843e0
60.000000000 1.1e1 -3.4227e0 -3.4227e0
60.000000000 1.2e1 -3.3743e0 -3.3743e0
60.000000000 1.3e1 -3.0649e0 -3.0649e0
60.000000000 1.4e1 -2.9139e0 -2.9139e0
60.000000000 1.5e1 -2.7433e0 -2.7433e0
60.000000000 1.6e1 -2.6213e0 -2.6213e0
60.000000000 1.7e1 -2.6169e0 -2.6169e0
60.000000000 1.8e1 -2.5463e0 -2.5463e0
60.000000000 1.9e1 -2.5321e0 -2.5321e0
60.000000000 2.0e1 -2.4519e0 -2.4519e0
60.000000000 2.1e1 -2.3288e0 -2.3288e0
60.000000000 2.2e1 -2.2433e0 -2.2433e0
60.000000000 2.3e1 -2.0764e0 -2.0764e0
60.000000000 2.4e1 -2.0394e0 -2.0394e0
60.000000000 2.5e1 -1.9778e0 -1.9778e0
60.000000000 2.6e1 -1.9629e0 -1.9629e0
60.000000000 2.7e1 -1.9309e0 -1.9309e0
60.000000000 2.8e1 -1.9223e0 -1.9223e0
60.000000000 2.9e1 -1.7648e0 -1.7648e0
60.000000000 3.0e1 -1.6608e0 -1.6608e0
60.000000000 3.1e1 -1.5909e0 -1.5909e0
60.000000000 3.2e1 -1.5763e0 -1.5763e0
60.000000000 3.3e1 -1.5389e0 -1.5389e0
60.000000000 3.4e1 -1.5281e0 -1.5281e0
60.000000000 3.5e1 -1.2633e0 -1.2633e0
60.000000000 3.6e1 -1.1658e0 -1.1658e0
60.000000000 3.7e1 -1.0752e0 -1.0752e0
60.000000000 3.8e1 -9.9461e-1 -9.9461e-1
60.000000000 3.9e1 -8.1302e-1 -8.1302e-1
60.000000000 4.0e1 -7.2113e-1 -7.2113e-1
60.000000000 4.1e1 -4.8021e-1 -4.8021e-1
60.000000000 4.2e1 -3.5772e-1 -3.5772e-1
60.000000000 4.3e1 -1.815e-1 -1.815e-1
60.000000000 4.4e1 -1.33e-1 -1.33e-1
60.000000000 4.5e1 -1.2281e-1 -1.2281e-1
60.000000000 4.6e1 -1.969e-2 -1.969e-2
60.000000000 4.7e1 4.0089e-2 4.0089e-2
60.000000000 4.8e1 7.8657e-2 7.8657e-2
60.000000000 4.9e1 3.0144e-1 3.0144e-1
60.000000000 5.0e1 3.077e-1 3.077e-1
60.000000000 5.1e1 3.1169e-1 3.1169e-1
60.000000000 5.2e1 3.1304e-1 3.1304e-1
60.000000000 5.3e1 3.1281e-1 3.1281e-1
60.000000000 5.4e1 3.1114e-1 3.1114e-1
60.000000000 5.5e1 3.0375e-1 3.0375e-1
60.000000000 5.6e1 2.9858e-1 2.9858e-1
60.000000000 5.7e1 2.8796e-1 2.8796e-1
60.000000000 5.8e1 2.7914e-1 2.7914e-1
60.000000000 5.9e1 2.7605e-1 2.7605e-1
60.000000000 6.0e1 2.5938e-1 2.5938e-1
60.000000000 6.1e1 2.5605e-1 2.5605e-1
60.000000000 6.2e1 2.454e-1 2.454e-1
60.000000000 6.3e1 2.3733e-1 2.3733e-1
60.000000000 6.4e1 2.3232e-1 2.3232e-1
60.000000000 6.5e1 2.2316e-1 2.2316e-1
60.000000000 6.6e1 2.1328e-1 2.1328e-1
60.000000000 6.7e1 2.0779e-1 2.0779e-1
60.000000000 6.8e1 2.0623e-1 2.0623e-1
60.000000000 6.9e1 2.0089e-1 2.0089e-1
60.000000000 7.0e1 1.945e-1 1.945e-1
60.000000000 7.1e1 1.6459e-1 1.6459e-1
60.000000000 7.2e1 1.545e-1 1.545e-1
60.000000000 7.3e1 1.1626e-1 1.1626e-1
60.000000000 7.4e1 1.0159e-1 1.0159e-1
60.000000000 7.5e1 1.0034e-1 1.0034e-1
60.000000000 7.6e1 9.8813e-2 9.8813e-2
60.000000000 7.7e1 9.8258e-2 9.8258e-2
60.000000000 7.8e1 9.4615e-2 9.4615e-2
60.000000000 7.9e1 9.2887e-2 9.2887e-2
60.000000000 8.0e1 9.2411e-2 9.2411e-2
60.000000000 8.1e1 9.0138e-2 9.0138e-2
60.000000000 8.2e1 8.8474e-2 8.8474e-2
60.000000000 8.3e1 8.807e-2 8.807e-2
60.000000000 8.4e1 8.6507e-2 8.6507e-2
60.000000000 8.5e1 8.5577e-2 8.5577e-2
60.000000000 8.6e1 8.4342e-2 8.4342e-2
60.000000000 8.7e1 8.2692e-2 8.2692e-2
60.000000000 8.8e1 8.2501e-2 8.2501e-2
60.000000000 8.9e1 8.0863e-2 8.0863e-2
60.000000000 9.0e1 8.0191e-2 8.0191e-2
60.000000000 9.1e1 7.9165e-2 7.9165e-2
60.000000000 9.2e1 7.8638e-2 7.8638e-2
60.000000000 9.3e1 7.6714e-2 7.6714e-2
60.000000000 9.4e1 4.2116e-2 4.2116e-2
60.000000000 9.5e1 4.2047e-2 4.2047e-2
60.000000000 9.6e1 1.4604e-2 1.4604e-2

70.000000000 1.0e0 -2.4836e0 -2.4836e0
70.000000000 2.0e0 -2.4776e0 -2.4776e0
70.000000000 3.0e0 -2.4745e0 -2.4745e0
70.000000000 4.0e0 -2.4592e0 -2.4592e0
70.000000000 5.0e0 -2.4505e0 -2.4505e0
70.000000000 6.0e0 -2.4328e0 -2.4328e0
70.000000000 7.0e0 -2.4059e0 -2.4059e0
70.000000000 8.0e0 -2.3899e0 -2.3899e0
70.000000000 9.0e0 -2.3559e0 -2.3559e0
70.000000000 1.0e1 -2.345e0 -2.345e0
70.000000000 1.1e1 -2.2908e0 -2.2908e0
70.000000000 1.2e1 -2.2482e0 -2.2482e0
70.000000000 1.3e1 -1.9788e0 -1.9788e0
70.000000000 1.4e1 -1.8489e0 -1.8489e0
70.000000000 1.5e1 -1.7035e0 -1.7035e0
70.000000000 1.6e1 -1.6003e0 -1.6003e0
70.000000000 1.7e1 -1.5966e0 -1.5966e0
70.000000000 1.8e1 -1.5373e0 -1.5373e0
70.000000000 1.9e1 -1.5254e0 -1.5254e0
70.000000000 2.0e1 -1.4583e0 -1.4583e0
70.000000000 2.1e1 -1.3562e0 -1.3562e0
70.000000000 2.2e1 -1.2858e0 -1.2858e0
70.000000000 2.3e1 -1.1495e0 -1.1495e0
70.000000000 2.4e1 -1.1195e0 -1.1195e0
70.000000000 2.5e1 -1.0698e0 -1.0698e0
70.000000000 2.6e1 -1.0578e0 -1.0578e0
70.000000000 2.7e1 -1.0322e0 -1.0322e0
70.000000000 2.8e1 -1.0253e0 -1.0253e0
70.000000000 2.9e1 -8.9993e-1 -8.9993e-1
70.000000000 3.0e1 -8.1817e-1 -8.1817e-1
70.000000000 3.1e1 -7.6365e-1 -7.6365e-1
70.000000000 3.2e1 -7.5236e-1 -7.5236e-1
70.000000000 3.3e1 -7.2335e-1 -7.2335e-1
70.000000000 3.4e1 -7.1499e-1 -7.1499e-1
70.000000000 3.5e1 -5.134e-1 -5.134e-1
70.000000000 3.6e1 -4.4076e-1 -4.4076e-1
70.000000000 3.7e1 -3.7414e-1 -3.7414e-1
70.000000000 3.8e1 -3.1549e-1 -3.1549e-1
70.000000000 3.9e1 -1.8608e-1 -1.8608e-1
70.000000000 4.0e1 -1.2211e-1 -1.2211e-1
70.000000000 4.1e1 3.9884e-2 3.9884e-2
70.000000000 4.2e1 1.1849e-1 1.1849e-1
70.000000000 4.3e1 2.2582e-1 2.2582e-1
70.000000000 4.4e1 2.5387e-1 2.5387e-1
70.000000000 4.5e1 2.5967e-1 2.5967e-1
70.000000000 4.6e1 3.1613e-1 3.1613e-1
70.000000000 4.7e1 3.466e-1 3.466e-1
70.000000000 4.8e1 3.6511e-1 3.6511e-1
70.000000000 4.9e1 4.22e-1 4.22e-1
70.000000000 5.0e1 4.1631e-1 4.1631e-1
70.000000000 5.1e1 4.086e-1 4.086e-1
70.000000000 5.2e1 4.0157e-1 4.0157e-1
70.000000000 5.3e1 3.9185e-1 3.9185e-1
70.000000000 5.4e1 3.8278e-1 3.8278e-1
70.000000000 5.5e1 3.6165e-1 3.6165e-1
70.000000000 5.6e1 3.5066e-1 3.5066e-1
70.000000000 5.7e1 3.3136e-1 3.3136e-1
70.000000000 5.8e1 3.1711e-1 3.1711e-1
70.000000000 5.9e1 3.1236e-1 3.1236e-1
70.000000000 6.0e1 2.8828e-1 2.8828e-1
70.000000000 6.1e1 2.837e-1 2.837e-1
70.000000000 6.2e1 2.6945e-1 2.6945e-1
70.000000000 6.3e1 2.5899e-1 2.5899e-1
70.000000000 6.4e1 2.5262e-1 2.5262e-1
70.000000000 6.5e1 2.4118e-1 2.4118e-1
70.000000000 6.6e1 2.2911e-1 2.2911e-1
70.000000000 6.7e1 2.2251e-1 2.2251e-1
70.000000000 6.8e1 2.2064e-1 2.2064e-1
70.000000000 6.9e1 2.143e-1 2.143e-1
70.000000000 7.0e1 2.068e-1 2.068e-1
70.000000000 7.1e1 1.7258e-1 1.7258e-1
70.000000000 7.2e1 1.6133e-1 1.6133e-1
70.000000000 7.3e1 1.1972e-1 1.1972e-1
70.000000000 7.4e1 1.0412e-1 1.0412e-1
70.000000000 7.5e1 1.028e-1 1.028e-1
70.000000000 7.6e1 1.0119e-1 1.0119e-1
70.000000000 7.7e1 1.006e-1 1.006e-1
70.000000000 7.8e1 9.6767e-2 9.6767e-2
70.000000000 7.9e1 9.495e-2 9.495e-2
70.000000000 8.0e1 9.445e-2 9.445e-2
70.000000000 8.1e1 9.2064e-2 9.2064e-2
70.000000000 8.2e1 9.0321e-2 9.0321e-2
70.000000000 8.3e1 8.9898e-2 8.9898e-2
70.000000000 8.4e1 8.8261e-2 8.8261e-2
70.000000000 8.5e1 8.7289e-2 8.7289e-2
70.000000000 8.6e1 8.5999e-2 8.5999e-2
70.000000000 8.7e1 8.4276e-2 8.4276e-2
70.000000000 8.8e1 8.4077e-2 8.4077e-2
70.000000000 8.9e1 8.2369e-2 8.2369e-2
70.000000000 9.0e1 8.1669e-2 8.1669e-2
70.000000000 9.1e1 8.06e-2 8.06e-2
70.000000000 9.2e1 8.0052e-2 8.0052e-2
70.000000000 9.3e1 7.8051e-2 7.8051e-2
70.000000000 9.4e1 4.2461e-2 4.2461e-2
70.000000000 9.5e1 4.2391e-2 4.2391e-2
70.000000000 9.6e1 1.4629e-2 1.4629e-2

80.000000000 1.0e0 -1.5262e0 -1.5262e0
80.000000000 2.0e0 -1.5209e0 -1.5209e0
80.000000000 3.0e0 -1.5182e0 -1.5182e0
80.000000000 4.0e0 -1.505e0 -1.505e0
80.000000000 5.0e0 -1.4975e0 -1.4975e0
80.000000000 6.0e0 -1.4822e0 -1.4822e0
80.000000000 7.0e0 -1.459e0 -1.459e0
80.000000000 8.0e0 -1.4452e0 -1.4452e0
80.000000000 9.0e0 -1.416e0 -1.416e0
80.000000000 1.0e1 -1.4066e0 -1.4066e0
80.000000000 1.1e1 -1.3601e0 -1.3601e0
80.000000000 1.2e1 -1.3237e0 -1.3237e0
80.000000000 1.3e1 -1.0956e0 -1.0956e0
80.000000000 1.4e1 -9.8709e-1 -9.8709e-1
80.000000000 1.5e1 -8.6688e-1 -8.6688e-1
80.000000000 1.6e1 -7.8251e-1 -7.8251e-1
80.000000000 1.7e1 -7.7947e-1 -7.7947e-1
80.000000000 1.8e1 -7.3127e-1 -7.3127e-1
80.000000000 1.9e1 -7.2167e-1 -7.2167e-1
80.000000000 2.0e1 -6.6756e-1 -6.6756e-1
80.000000000 2.1e1 -5.8582e-1 -5.8582e-1
80.000000000 2.2e1 -5.2993e-1 -5.2993e-1
80.000000000 2.3e1 -4.2297e-1 -4.2297e-1
80.000000000 2.4e1 -3.9968e-1 -3.9968e-1
80.000000000 2.5e1 -3.6121e-1 -3.6121e-1
80.000000000 2.6e1 -3.5195e-1 -3.5195e-1
80.000000000 2.7e1 -3.322e-1 -3.322e-1
80.000000000 2.8e1 -3.2691e-1 -3.2691e-1
80.000000000 2.9e1 -2.3151e-1 -2.3151e-1
80.000000000 3.0e1 -1.7015e-1 -1.7015e-1
80.000000000 3.1e1 -1.2965e-1 -1.2965e-1
80.000000000 3.2e1 -1.2131e-1 -1.2131e-1
80.000000000 3.3e1 -9.9936e-2 -9.9936e-2
80.000000000 3.4e1 -9.3797e-2 -9.3797e-2
80.000000000 3.5e1 5.1513e-2 5.1513e-2
80.000000000 3.6e1 1.0246e-1 1.0246e-1
80.000000000 3.7e1 1.4844e-1 1.4844e-1
80.000000000 3.8e1 1.8827e-1 1.8827e-1
80.000000000 3.9e1 2.7376e-1 2.7376e-1
80.000000000 4.0e1 3.1461e-1 3.1461e-1
80.000000000 4.1e1 4.1273e-1 4.1273e-1
80.000000000 4.2e1 4.5672e-1 4.5672e-1
80.000000000 4.3e1 5.1097e-1 5.1097e-1
80.000000000 4.4e1 5.2355e-1 5.2355e-1
80.000000000 4.5e1 5.2604e-1 5.2604e-1
80.000000000 4.6e1 5.4774e-1 5.4774e-1
80.000000000 4.7e1 5.567e-1 5.567e-1
80.000000000 4.8e1 5.6064e-1 5.6064e-1
80.000000000 4.9e1 5.0142e-1 5.0142e-1
80.000000000 5.0e1 4.8767e-1 4.8767e-1
80.000000000 5.1e1 4.721e-1 4.721e-1
80.000000000 5.2e1 4.5945e-1 4.5945e-1
80.000000000 5.3e1 4.4341e-1 4.4341e-1
80.000000000 5.4e1 4.2943e-1 4.2943e-1
80.000000000 5.5e1 3.992e-1 3.992e-1
80.000000000 5.6e1 3.8438e-1 3.8438e-1
80.000000000 5.7e1 3.5938e-1 3.5938e-1
80.000000000 5.8e1 3.4158e-1 3.4158e-1
80.000000000 5.9e1 3.3575e-1 3.3575e-1
80.000000000 6.0e1 3.0683e-1 3.0683e-1
80.000000000 6.1e1 3.0144e-1 3.0144e-1
80.000000000 6.2e1 2.8485e-1 2.8485e-1
80.000000000 6.3e1 2.7285e-1 2.7285e-1
80.000000000 6.4e1 2.6559e-1 2.6559e-1
80.000000000 6.5e1 2.5268e-1 2.5268e-1
80.000000000 6.6e1 2.3919e-1 2.3919e-1
80.000000000 6.7e1 2.3187e-1 2.3187e-1
80.000000000 6.8e1 2.2981e-1 2.2981e-1
80.000000000 6.9e1 2.2283e-1 2.2283e-1
80.000000000 7.0e1 2.146e-1 2.146e-1
80.000000000 7.1e1 1.7762e-1 1.7762e-1
80.000000000 7.2e1 1.6562e-1 1.6562e-1
80.000000000 7.3e1 1.2186e-1 1.2186e-1
80.000000000 7.4e1 1.0568e-1 1.0568e-1
80.000000000 7.5e1 1.0431e-1 1.0431e-1
80.000000000 7.6e1 1.0265e-1 1.0265e-1
80.000000000 7.7e1 1.0204e-1 1.0204e-1
80.000000000 7.8e1 9.8081e-2 9.8081e-2
80.000000000 7.9e1 9.6208e-2 9.6208e-2
80.000000000 8.0e1 9.5693e-2 9.5693e-2
80.000000000 8.1e1 9.3237e-2 9.3237e-2
80.000000000 8.2e1 9.1443e-2 9.1443e-2
80.000000000 8.3e1 9.1008e-2 9.1008e-2
80.000000000 8.4e1 8.9325e-2 8.9325e-2
80.000000000 8.5e1 8.8326e-2 8.8326e-2
80.000000000 8.6e1 8.7002e-2 8.7002e-2
80.000000000 8.7e1 8.5233e-2 8.5233e-2
80.000000000 8.8e1 8.5029e-2 8.5029e-2
80.000000000 8.9e1 8.3277e-2 8.3277e-2
80.000000000 9.0e1 8.256e-2 8.256e-2
80.000000000 9.1e1 8.1464e-2 8.1464e-2
80.000000000 9.2e1 8.0902e-2 8.0902e-2
80.000000000 9.3e1 7.8853e-2 7.8853e-2
80.000000000 9.4e1 4.265e-2 4.265e-2
80.000000000 9.5e1 4.2579e-2 4.2579e-2
80.000000000 9.6e1 1.4633e-2 1.4633e-2

90.000000000 1.0e0 -7.2406e-1 -7.2406e-1
90.000000000 2.0e0 -7.1966e-1 -7.1966e-1
90.000000000 3.0e0 -7.174e-1 -7.174e-1
90.000000000 4.0e0 -7.0632e-1 -7.0632e-1
90.000000000 5.0e0 -6.9995e-1 -6.9995e-1
90.000000000 6.0e0 -6.8713e-1 -6.8713e-1
90.000000000 7.0e0 -6.6774e-1 -6.6774e-1
90.000000000 8.0e0 -6.5616e-1 -6.5616e-1
90.000000000 9.0e0 -6.3179e-1 -6.3179e-1
90.000000000 1.0e1 -6.2394e-1 -6.2394e-1
90.000000000 1.1e1 -5.8528e-1 -5.8528e-1
90.000000000 1.2e1 -5.5515e-1 -5.5515e-1
90.000000000 1.3e1 -3.6844e-1 -3.6844e-1
90.000000000 1.4e1 -2.8113e-1 -2.8113e-1
90.000000000 1.5e1 -1.8561e-1 -1.8561e-1
90.000000000 1.6e1 -1.1939e-1 -1.1939e-1
90.000000000 1.7e1 -1.1703e-1 -1.1703e-1
90.000000000 1.8e1 -7.9529e-2 -7.9529e-2
90.000000000 1.9e1 -7.2095e-2 -7.2095e-2
90.000000000 2.0e1 -3.0363e-2 -3.0363e-2
90.000000000 2.1e1 3.2055e-2 3.2055e-2
90.000000000 2.2e1 7.428e-2 7.428e-2
90.000000000 2.3e1 1.5395e-1 1.5395e-1
90.000000000 2.4e1 1.7109e-1 1.7109e-1
90.000000000 2.5e1 1.9923e-1 1.9923e-1
90.000000000 2.6e1 2.0597e-1 2.0597e-1
90.000000000 2.7e1 2.203e-1 2.203e-1
90.000000000 2.8e1 2.2413e-1 2.2413e-1
90.000000000 2.9e1 2.9238e-1 2.9238e-1
90.000000000 3.0e1 3.3543e-1 3.3543e-1
90.000000000 3.1e1 3.6345e-1 3.6345e-1
90.000000000 3.2e1 3.6918e-1 3.6918e-1
90.000000000 3.3e1 3.8379e-1 3.8379e-1
90.000000000 3.4e1 3.8797e-1 3.8797e-1
90.000000000 3.5e1 4.8421e-1 4.8421e-1
90.000000000 3.6e1 5.1656e-1 5.1656e-1
90.000000000 3.7e1 5.45e-1 5.45e-1
90.000000000 3.8e1 5.6899e-1 5.6899e-1
90.000000000 3.9e1 6.1797e-1 6.1797e-1
90.000000000 4.0e1 6.3988e-1 6.3988e-1
90.000000000 4.1e1 6.8662e-1 6.8662e-1
90.000000000 4.2e1 7.0334e-1 7.0334e-1
90.000000000 4.3e1 7.1651e-1 7.1651e-1
90.000000000 4.4e1 7.173e-1 7.173e-1
90.000000000 4.5e1 7.1728e-1 7.1728e-1
90.000000000 4.6e1 7.1276e-1 7.1276e-1
90.000000000 4.7e1 7.0571e-1 7.0571e-1
90.000000000 4.8e1 6.9886e-1 6.9886e-1
90.000000000 4.9e1 5.5605e-1 5.5605e-1
90.000000000 5.0e1 5.3664e-1 5.3664e-1
90.000000000 5.1e1 5.1558e-1 5.1558e-1
90.000000000 5.2e1 4.9902e-1 4.9902e-1
90.000000000 5.3e1 4.7857e-1 4.7857e-1
90.000000000 5.4e1 4.6119e-1 4.6119e-1
90.000000000 5.5e1 4.2468e-1 4.2468e-1
90.000000000 5.6e1 4.0723e-1 4.0723e-1
90.000000000 5.7e1 3.7831e-1 3.7831e-1
90.000000000 5.8e1 3.5808e-1 3.5808e-1
90.000000000 5.9e1 3.5151e-1 3.5151e-1
90.000000000 6.0e1 3.1927e-1 3.1927e-1
90.000000000 6.1e1 3.1334e-1 3.1334e-1
90.000000000 6.2e1 2.9515e-1 2.9515e-1
90.000000000 6.3e1 2.821e-1 2.821e-1
90.000000000 6.4e1 2.7424e-1 2.7424e-1
90.000000000 6.5e1 2.6033e-1 2.6033e-1
90.000000000 6.6e1 2.4588e-1 2.4588e-1
90.000000000 6.7e1 2.3808e-1 2.3808e-1
90.000000000 6.8e1 2.3588e-1 2.3588e-1
90.000000000 6.9e1 2.2847e-1 2.2847e-1
90.000000000 7.0e1 2.1975e-1 2.1975e-1
90.000000000 7.1e1 1.8091e-1 1.8091e-1
90.000000000 7.2e1 1.6842e-1 1.6842e-1
90.000000000 7.3e1 1.2322e-1 1.2322e-1
90.000000000 7.4e1 1.0665e-1 1.0665e-1
90.000000000 7.5e1 1.0526e-1 1.0526e-1
90.000000000 7.6e1 1.0355e-1 1.0355e-1
90.000000000 7.7e1 1.0294e-1 1.0294e-1
90.000000000 7.8e1 9.8897e-2 9.8897e-2
90.000000000 7.9e1 9.6987e-2 9.6987e-2
90.000000000 8.0e1 9.6462e-2 9.6462e-2
90.000000000 8.1e1 9.3959e-2 9.3959e-2
90.000000000 8.2e1 9.2133e-2 9.2133e-2
90.000000000 8.3e1 9.169e-2 9.169e-2
90.000000000 8.4e1 8.9978e-2 8.9978e-2
90.000000000 8.5e1 8.8961e-2 8.8961e-2
90.000000000 8.6e1 8.7614e-2 8.7614e-2
90.000000000 8.7e1 8.5815e-2 8.5815e-2
90.000000000 8.8e1 8.5608e-2 8.5608e-2
90.000000000 8.9e1 8.3828e-2 8.3828e-2
90.000000000 9.0e1 8.3099e-2 8.3099e-2
90.000000000 9.1e1 8.1986e-2 8.1986e-2
90.000000000 9.2e1 8.1415e-2 8.1415e-2
90.000000000 9.3e1 7.9335e-2 7.9335e-2
90.000000000 9.4e1 4.2744e-2 4.2744e-2
90.000000000 9.5e1 4.2673e-2 4.2673e-2
90.000000000 9.6e1 1.4624e-2 1.4624e-2

100.00000000 1.0e0 -4.6174e-2 -4.6174e-2
100.00000000 2.0e0 -4.2604e-2 -4.2604e-2
100.00000000 3.0e0 -4.078e-2 -4.078e-2
100.00000000 4.0e0 -3.181e-2 -3.181e-2
100.00000000 5.0e0 -2.667e-2 -2.667e-2
100.00000000 6.0e0 -1.6315e-2 -1.6315e-2
100.00000000 7.0e0 -6.9203e-4 -6.9203e-4
100.00000000 8.0e0 8.616e-3 8.616e-3
100.00000000 9.0e0 2.8173e-2 2.8173e-2
100.00000000 1.0e1 3.4454e-2 3.4454e-2
100.00000000 1.1e1 6.5316e-2 6.5316e-2
100.00000000 1.2e1 8.9267e-2 8.9267e-2
100.00000000 1.3e1 2.3538e-1 2.3538e-1
100.00000000 1.4e1 3.0223e-1 3.0223e-1
100.00000000 1.5e1 3.7415e-1 3.7415e-1
100.00000000 1.6e1 4.2318e-1 4.2318e-1
100.00000000 1.7e1 4.2492e-1 4.2492e-1
100.00000000 1.8e1 4.5235e-1 4.5235e-1
100.00000000 1.9e1 4.5775e-1 4.5775e-1
100.00000000 2.0e1 4.8792e-1 4.8792e-1
100.00000000 2.1e1 5.3241e-1 5.3241e-1
100.00000000 2.2e1 5.6204e-1 5.6204e-1
100.00000000 2.3e1 6.1681e-1 6.1681e-1
100.00000000 2.4e1 6.2837e-1 6.2837e-1
100.00000000 2.5e1 6.4719e-1 6.4719e-1
100.00000000 2.6e1 6.5166e-1 6.5166e-1
100.00000000 2.7e1 6.6112e-1 6.6112e-1
100.00000000 2.8e1 6.6364e-1 6.6364e-1
100.00000000 2.9e1 7.0769e-1 7.0769e-1
100.00000000 3.0e1 7.3459e-1 7.3459e-1
100.00000000 3.1e1 7.5166e-1 7.5166e-1
100.00000000 3.2e1 7.5511e-1 7.5511e-1
100.00000000 3.3e1 7.6383e-1 7.6383e-1
100.00000000 3.4e1 7.663e-1 7.663e-1
100.00000000 3.5e1 8.2031e-1 8.2031e-1
100.00000000 3.6e1 8.3689e-1 8.3689e-1
100.00000000 3.7e1 8.5058e-1 8.5058e-1
100.00000000 3.8e1 8.6132e-1 8.6132e-1
100.00000000 3.9e1 8.8015e-1 8.8015e-1
100.00000000 4.0e1 8.8659e-1 8.8659e-1
100.00000000 4.1e1 8.9201e-1 8.9201e-1
100.00000000 4.2e1 8.8715e-1 8.8715e-1
100.00000000 4.3e1 8.683e-1 8.683e-1
100.00000000 4.4e1 8.5999e-1 8.5999e-1
100.00000000 4.5e1 8.5804e-1 8.5804e-1
100.00000000 4.6e1 8.3349e-1 8.3349e-1
100.00000000 4.7e1 8.143e-1 8.143e-1
100.00000000 4.8e1 7.9934e-1 7.9934e-1
100.00000000 4.9e1 5.9485e-1 5.9485e-1
100.00000000 5.0e1 5.7135e-1 5.7135e-1
100.00000000 5.1e1 5.4632e-1 5.4632e-1
100.00000000 5.2e1 5.2694e-1 5.2694e-1
100.00000000 5.3e1 5.0334e-1 5.0334e-1
100.00000000 5.4e1 4.8352e-1 4.8352e-1
100.00000000 5.5e1 4.4252e-1 4.4252e-1
100.00000000 5.6e1 4.2319e-1 4.2319e-1
100.00000000 5.7e1 3.915e-1 3.915e-1
100.00000000 5.8e1 3.6953e-1 3.6953e-1
100.00000000 5.9e1 3.6244e-1 3.6244e-1
100.00000000 6.0e1 3.2787e-1 3.2787e-1
100.00000000 6.1e1 3.2155e-1 3.2155e-1
100.00000000 6.2e1 3.0224e-1 3.0224e-1
100.00000000 6.3e1 2.8844e-1 2.8844e-1
100.00000000 6.4e1 2.8017e-1 2.8017e-1
100.00000000 6.5e1 2.6556e-1 2.6556e-1
100.00000000 6.6e1 2.5044e-1 2.5044e-1
100.00000000 6.7e1 2.4229e-1 2.4229e-1
100.00000000 6.8e1 2.4e-1 2.4e-1
100.00000000 6.9e1 2.3228e-1 2.3228e-1
100.00000000 7.0e1 2.2323e-1 2.2323e-1
100.00000000 7.1e1 1.831e-1 1.831e-1
100.00000000 7.2e1 1.7026e-1 1.7026e-1
100.00000000 7.3e1 1.2409e-1 1.2409e-1
100.00000000 7.4e1 1.0725e-1 1.0725e-1
100.00000000 7.5e1 1.0584e-1 1.0584e-1
100.00000000 7.6e1 1.0411e-1 1.0411e-1
100.00000000 7.7e1 1.0349e-1 1.0349e-1
100.00000000 7.8e1 9.9392e-2 9.9392e-2
100.00000000 7.9e1 9.7458e-2 9.7458e-2
100.00000000 8.0e1 9.6926e-2 9.6926e-2
100.00000000 8.1e1 9.4393e-2 9.4393e-2
100.00000000 8.2e1 9.2544e-2 9.2544e-2
100.00000000 8.3e1 9.2096e-2 9.2096e-2
100.00000000 8.4e1 9.0364e-2 9.0364e-2
100.00000000 8.5e1 8.9336e-2 8.9336e-2
100.00000000 8.6e1 8.7974e-2 8.7974e-2
100.00000000 8.7e1 8.6156e-2 8.6156e-2
100.00000000 8.8e1 8.5946e-2 8.5946e-2
100.00000000 8.9e1 8.4147e-2 8.4147e-2
100.00000000 9.0e1 8.3411e-2 8.3411e-2
100.00000000 9.1e1 8.2287e-2 8.2287e-2
100.00000000 9.2e1 8.171e-2 8.171e-2
100.00000000 9.3e1 7.961e-2 7.961e-2
100.00000000 9.4e1 4.2774e-2 4.2774e-2
100.00000000 9.5e1 4.2703e-2 4.2703e-2
100.00000000 9.6e1 1.4604e-2 1.4604e-2

200.00000000 1.0e0 3.0954e0 3.0954e0
200.00000000 2.0e0 3.0926e0 3.0926e0
200.00000000 3.0e0 3.0911e0 3.0911e0
200.00000000 4.0e0 3.084e0 3.084e0
200.00000000 5.0e0 3.08e0 3.08e0
200.00000000 6.0e0 3.0717e0 3.0717e0
200.00000000 7.0e0 3.0591e0 3.0591e0
200.00000000 8.0e0 3.0516e0 3.0516e0
200.00000000 9.0e0 3.0356e0 3.0356e0
200.00000000 1.0e1 3.0304e0 3.0304e0
200.00000000 1.1e1 3.0046e0 3.0046e0
200.00000000 1.2e1 2.9842e0 2.9842e0
200.00000000 1.3e1 2.8519e0 2.8519e0
200.00000000 1.4e1 2.7861e0 2.7861e0
200.00000000 1.5e1 2.7108e0 2.7108e0
200.00000000 1.6e1 2.6564e0 2.6564e0
200.00000000 1.7e1 2.6544e0 2.6544e0
200.00000000 1.8e1 2.6226e0 2.6226e0
200.00000000 1.9e1 2.6162e0 2.6162e0
200.00000000 2.0e1 2.5798e0 2.5798e0
200.00000000 2.1e1 2.5234e0 2.5234e0
200.00000000 2.2e1 2.4839e0 2.4839e0
200.00000000 2.3e1 2.4058e0 2.4058e0
200.00000000 2.4e1 2.3884e0 2.3884e0
200.00000000 2.5e1 2.3591e0 2.3591e0
200.00000000 2.6e1 2.352e0 2.352e0
200.00000000 2.7e1 2.3367e0 2.3367e0
200.00000000 2.8e1 2.3326e0 2.3326e0
200.00000000 2.9e1 2.2565e0 2.2565e0
200.00000000 3.0e1 2.2054e0 2.2054e0
200.00000000 3.1e1 2.1707e0 2.1707e0
200.00000000 3.2e1 2.1634e0 2.1634e0
200.00000000 3.3e1 2.1446e0 2.1446e0
200.00000000 3.4e1 2.1392e0 2.1392e0
200.00000000 3.5e1 2.003e0 2.003e0
200.00000000 3.6e1 1.9512e0 1.9512e0
200.00000000 3.7e1 1.9022e0 1.9022e0
200.00000000 3.8e1 1.8578e0 1.8578e0
200.00000000 3.9e1 1.7542e0 1.7542e0
200.00000000 4.0e1 1.6997e0 1.6997e0
200.00000000 4.1e1 1.5478e0 1.5478e0
200.00000000 4.2e1 1.464e0 1.464e0
200.00000000 4.3e1 1.3317e0 1.3317e0
200.00000000 4.4e1 1.292e0 1.292e0
200.00000000 4.5e1 1.2834e0 1.2834e0
200.00000000 4.6e1 1.1911e0 1.1911e0
200.00000000 4.7e1 1.1317e0 1.1317e0
200.00000000 4.8e1 1.0902e0 1.0902e0
200.00000000 4.9e1 6.9414e-1 6.9414e-1
200.00000000 5.0e1 6.5869e-1 6.5869e-1
200.00000000 5.1e1 6.2221e-1 6.2221e-1
200.00000000 5.2e1 5.9477e-1 5.9477e-1
200.00000000 5.3e1 5.6222e-1 5.6222e-1
200.00000000 5.4e1 5.3556e-1 5.3556e-1
200.00000000 5.5e1 4.8217e-1 4.8217e-1
200.00000000 5.6e1 4.5774e-1 4.5774e-1
200.00000000 5.7e1 4.1861e-1 4.1861e-1
200.00000000 5.8e1 3.9212e-1 3.9212e-1
200.00000000 5.9e1 3.8367e-1 3.8367e-1
200.00000000 6.0e1 3.4315e-1 3.4315e-1
200.00000000 6.1e1 3.3585e-1 3.3585e-1
200.00000000 6.2e1 3.1378e-1 3.1378e-1
200.00000000 6.3e1 2.982e-1 2.982e-1
200.00000000 6.4e1 2.8892e-1 2.8892e-1
200.00000000 6.5e1 2.7267e-1 2.7267e-1
200.00000000 6.6e1 2.5602e-1 2.5602e-1
200.00000000 6.7e1 2.4711e-1 2.4711e-1
200.00000000 6.8e1 2.4462e-1 2.4462e-1
200.00000000 6.9e1 2.3624e-1 2.3624e-1
200.00000000 7.0e1 2.2646e-1 2.2646e-1
200.00000000 7.1e1 1.8374e-1 1.8374e-1
200.00000000 7.2e1 1.7028e-1 1.7028e-1
200.00000000 7.3e1 1.2266e-1 1.2266e-1
200.00000000 7.4e1 1.0559e-1 1.0559e-1
200.00000000 7.5e1 1.0416e-1 1.0416e-1
200.00000000 7.6e1 1.0242e-1 1.0242e-1
200.00000000 7.7e1 1.0179e-1 1.0179e-1
200.00000000 7.8e1 9.7663e-2 9.7663e-2
200.00000000 7.9e1 9.5719e-2 9.5719e-2
200.00000000 8.0e1 9.5184e-2 9.5184e-2
200.00000000 8.1e1 9.2641e-2 9.2641e-2
200.00000000 8.2e1 9.0786e-2 9.0786e-2
200.00000000 8.3e1 9.0337e-2 9.0337e-2
200.00000000 8.4e1 8.8602e-2 8.8602e-2
200.00000000 8.5e1 8.7573e-2 8.7573e-2
200.00000000 8.6e1 8.621e-2 8.621e-2
200.00000000 8.7e1 8.4392e-2 8.4392e-2
200.00000000 8.8e1 8.4182e-2 8.4182e-2
200.00000000 8.9e1 8.2385e-2 8.2385e-2
200.00000000 9.0e1 8.165e-2 8.165e-2
200.00000000 9.1e1 8.0528e-2 8.0528e-2
200.00000000 9.2e1 7.9954e-2 7.9954e-2
200.00000000 9.3e1 7.786e-2 7.786e-2
200.00000000 9.4e1 4.1482e-2 4.1482e-2
200.00000000 9.5e1 4.1412e-2 4.1412e-2
200.00000000 9.6e1 1.4075e-2 1.4075e-2

300.00000000 1.0e0 3.4678e0 3.4678e0
300.00000000 2.0e0 3.4633e0 3.4633e0
300.00000000 3.0e0 3.461e0 3.461e0
300.00000000 4.0e0 3.4497e0 3.4497e0
300.00000000 5.0e0 3.4432e0 3.4432e0
300.00000000 6.0e0 3.4301e0 3.4301e0
300.00000000 7.0e0 3.4102e0 3.4102e0
300.00000000 8.0e0 3.3984e0 3.3984e0
300.00000000 9.0e0 3.3733e0 3.3733e0
300.00000000 1.0e1 3.3653e0 3.3653e0
300.00000000 1.1e1 3.3254e0 3.3254e0
300.00000000 1.2e1 3.2942e0 3.2942e0
300.00000000 1.3e1 3.0983e0 3.0983e0
300.00000000 1.4e1 3.0046e0 3.0046e0
300.00000000 1.5e1 2.8999e0 2.8999e0
300.00000000 1.6e1 2.8259e0 2.8259e0
300.00000000 1.7e1 2.8232e0 2.8232e0
300.00000000 1.8e1 2.7805e0 2.7805e0
300.00000000 1.9e1 2.772e0 2.772e0
300.00000000 2.0e1 2.7238e0 2.7238e0
300.00000000 2.1e1 2.6502e0 2.6502e0
300.00000000 2.2e1 2.5993e0 2.5993e0
300.00000000 2.3e1 2.5003e0 2.5003e0
300.00000000 2.4e1 2.4785e0 2.4785e0
300.00000000 2.5e1 2.4421e0 2.4421e0
300.00000000 2.6e1 2.4332e0 2.4332e0
300.00000000 2.7e1 2.4144e0 2.4144e0
300.00000000 2.8e1 2.4093e0 2.4093e0
300.00000000 2.9e1 2.3163e0 2.3163e0
300.00000000 3.0e1 2.2549e0 2.2549e0
300.00000000 3.1e1 2.2135e0 2.2135e0
300.00000000 3.2e1 2.2049e0 2.2049e0
300.00000000 3.3e1 2.1826e0 2.1826e0
300.00000000 3.4e1 2.1762e0 2.1762e0
300.00000000 3.5e1 2.0178e0 2.0178e0
300.00000000 3.6e1 1.9588e0 1.9588e0
300.00000000 3.7e1 1.9034e0 1.9034e0
300.00000000 3.8e1 1.8535e0 1.8535e0
300.00000000 3.9e1 1.7388e0 1.7388e0
300.00000000 4.0e1 1.6793e0 1.6793e0
300.00000000 4.1e1 1.5159e0 1.5159e0
300.00000000 4.2e1 1.4272e0 1.4272e0
300.00000000 4.3e1 1.2893e0 1.2893e0
300.00000000 4.4e1 1.2484e0 1.2484e0
300.00000000 4.5e1 1.2396e0 1.2396e0
300.00000000 4.6e1 1.1453e0 1.1453e0
300.00000000 4.7e1 1.0852e0 1.0852e0
300.00000000 4.8e1 1.0434e0 1.0434e0
300.00000000 4.9e1 6.5336e-1 6.5336e-1
300.00000000 5.0e1 6.1915e-1 6.1915e-1
300.00000000 5.1e1 5.8405e-1 5.8405e-1
300.00000000 5.2e1 5.5772e-1 5.5772e-1
300.00000000 5.3e1 5.2657e-1 5.2657e-1
300.00000000 5.4e1 5.0111e-1 5.0111e-1
300.00000000 5.5e1 4.5028e-1 4.5028e-1
300.00000000 5.6e1 4.2709e-1 4.2709e-1
300.00000000 5.7e1 3.9005e-1 3.9005e-1
300.00000000 5.8e1 3.6504e-1 3.6504e-1
300.00000000 5.9e1 3.5706e-1 3.5706e-1
300.00000000 6.0e1 3.1892e-1 3.1892e-1
300.00000000 6.1e1 3.1206e-1 3.1206e-1
300.00000000 6.2e1 2.9133e-1 2.9133e-1
300.00000000 6.3e1 2.7672e-1 2.7672e-1
300.00000000 6.4e1 2.6803e-1 2.6803e-1
300.00000000 6.5e1 2.5282e-1 2.5282e-1
300.00000000 6.6e1 2.3725e-1 2.3725e-1
300.00000000 6.7e1 2.2893e-1 2.2893e-1
300.00000000 6.8e1 2.266e-1 2.266e-1
300.00000000 6.9e1 2.1878e-1 2.1878e-1
300.00000000 7.0e1 2.0965e-1 2.0965e-1
300.00000000 7.1e1 1.6987e-1 1.6987e-1
300.00000000 7.2e1 1.5736e-1 1.5736e-1
300.00000000 7.3e1 1.1319e-1 1.1319e-1
300.00000000 7.4e1 9.7381e-2 9.7381e-2
300.00000000 7.5e1 9.6059e-2 9.6059e-2
300.00000000 7.6e1 9.4448e-2 9.4448e-2
300.00000000 7.7e1 9.3865e-2 9.3865e-2
300.00000000 7.8e1 9.0051e-2 9.0051e-2
300.00000000 7.9e1 8.8253e-2 8.8253e-2
300.00000000 8.0e1 8.7759e-2 8.7759e-2
300.00000000 8.1e1 8.5407e-2 8.5407e-2
300.00000000 8.2e1 8.3693e-2 8.3693e-2
300.00000000 8.3e1 8.3278e-2 8.3278e-2
300.00000000 8.4e1 8.1674e-2 8.1674e-2
300.00000000 8.5e1 8.0722e-2 8.0722e-2
300.00000000 8.6e1 7.9462e-2 7.9462e-2
300.00000000 8.7e1 7.7783e-2 7.7783e-2
300.00000000 8.8e1 7.7589e-2 7.7589e-2
300.00000000 8.9e1 7.5928e-2 7.5928e-2
300.00000000 9.0e1 7.5249e-2 7.5249e-2
300.00000000 9.1e1 7.4213e-2 7.4213e-2
300.00000000 9.2e1 7.3682e-2 7.3682e-2
300.00000000 9.3e1 7.1748e-2 7.1748e-2
300.00000000 9.4e1 3.8184e-2 3.8184e-2
300.00000000 9.5e1 3.8119e-2 3.8119e-2
300.00000000 9.6e1 1.2945e-2 1.2945e-2

400.00000000 1.0e0 2.7997e0 2.7997e0
400.00000000 2.0e0 2.7962e0 2.7962e0
400.00000000 3.0e0 2.7945e0 2.7945e0
400.00000000 4.0e0 2.7858e0 2.7858e0
400.00000000 5.0e0 2.7808e0 2.7808e0
400.00000000 6.0e0 2.7707e0 2.7707e0
400.00000000 7.0e0 2.7554e0 2.7554e0
400.00000000 8.0e0 2.7462e0 2.7462e0
400.00000000 9.0e0 2.7269e0 2.7269e0
400.00000000 1.0e1 2.7207e0 2.7207e0
400.00000000 1.1e1 2.69e0 2.69e0
400.00000000 1.2e1 2.6659e0 2.6659e0
400.00000000 1.3e1 2.514e0 2.514e0
400.00000000 1.4e1 2.441e0 2.441e0
400.00000000 1.5e1 2.3593e0 2.3593e0
400.00000000 1.6e1 2.3012e0 2.3012e0
400.00000000 1.7e1 2.2991e0 2.2991e0
400.00000000 1.8e1 2.2657e0 2.2657e0
400.00000000 1.9e1 2.259e0 2.259e0
400.00000000 2.0e1 2.2211e0 2.2211e0
400.00000000 2.1e1 2.1632e0 2.1632e0
400.00000000 2.2e1 2.123e0 2.123e0
400.00000000 2.3e1 2.0448e0 2.0448e0
400.00000000 2.4e1 2.0275e0 2.0275e0
400.00000000 2.5e1 1.9987e0 1.9987e0
400.00000000 2.6e1 1.9917e0 1.9917e0
400.00000000 2.7e1 1.9767e0 1.9767e0
400.00000000 2.8e1 1.9727e0 1.9727e0
400.00000000 2.9e1 1.8988e0 1.8988e0
400.00000000 3.0e1 1.8499e0 1.8499e0
400.00000000 3.1e1 1.8169e0 1.8169e0
400.00000000 3.2e1 1.81e0 1.81e0
400.00000000 3.3e1 1.7923e0 1.7923e0
400.00000000 3.4e1 1.7872e0 1.7872e0
400.00000000 3.5e1 1.6604e0 1.6604e0
400.00000000 3.6e1 1.613e0 1.613e0
400.00000000 3.7e1 1.5684e0 1.5684e0
400.00000000 3.8e1 1.5283e0 1.5283e0
400.00000000 3.9e1 1.4358e0 1.4358e0
400.00000000 4.0e1 1.3876e0 1.3876e0
400.00000000 4.1e1 1.2551e0 1.2551e0
400.00000000 4.2e1 1.183e0 1.183e0
400.00000000 4.3e1 1.0704e0 1.0704e0
400.00000000 4.4e1 1.037e0 1.037e0
400.00000000 4.5e1 1.0298e0 1.0298e0
400.00000000 4.6e1 9.525e-1 9.525e-1
400.00000000 4.7e1 9.0312e-1 9.0312e-1
400.00000000 4.8e1 8.6877e-1 8.6877e-1
400.00000000 4.9e1 5.4648e-1 5.4648e-1
400.00000000 5.0e1 5.1806e-1 5.1806e-1
400.00000000 5.1e1 4.8889e-1 4.8889e-1
400.00000000 5.2e1 4.6699e-1 4.6699e-1
400.00000000 5.3e1 4.4106e-1 4.4106e-1
400.00000000 5.4e1 4.1985e-1 4.1985e-1
400.00000000 5.5e1 3.7748e-1 3.7748e-1
400.00000000 5.6e1 3.5814e-1 3.5814e-1
400.00000000 5.7e1 3.2721e-1 3.2721e-1
400.00000000 5.8e1 3.0631e-1 3.0631e-1
400.00000000 5.9e1 2.9965e-1 2.9965e-1
400.00000000 6.0e1 2.6775e-1 2.6775e-1
400.00000000 6.1e1 2.6201e-1 2.6201e-1
400.00000000 6.2e1 2.4466e-1 2.4466e-1
400.00000000 6.3e1 2.3243e-1 2.3243e-1
400.00000000 6.4e1 2.2516e-1 2.2516e-1
400.00000000 6.5e1 2.1241e-1 2.1241e-1
400.00000000 6.6e1 1.9937e-1 1.9937e-1
400.00000000 6.7e1 1.9239e-1 1.9239e-1
400.00000000 6.8e1 1.9044e-1 1.9044e-1
400.00000000 6.9e1 1.8388e-1 1.8388e-1
400.00000000 7.0e1 1.7623e-1 1.7623e-1
400.00000000 7.1e1 1.4285e-1 1.4285e-1
400.00000000 7.2e1 1.3235e-1 1.3235e-1
400.00000000 7.3e1 9.5243e-2 9.5243e-2
400.00000000 7.4e1 8.1957e-2 8.1957e-2
400.00000000 7.5e1 8.0846e-2 8.0846e-2
400.00000000 7.6e1 7.9491e-2 7.9491e-2
400.00000000 7.7e1 7.9001e-2 7.9001e-2
400.00000000 7.8e1 7.5794e-2 7.5794e-2
400.00000000 7.9e1 7.4282e-2 7.4282e-2
400.00000000 8.0e1 7.3867e-2 7.3867e-2
400.00000000 8.1e1 7.1889e-2 7.1889e-2
400.00000000 8.2e1 7.0447e-2 7.0447e-2
400.00000000 8.3e1 7.0098e-2 7.0098e-2
400.00000000 8.4e1 6.8749e-2 6.8749e-2
400.00000000 8.5e1 6.7949e-2 6.7949e-2
400.00000000 8.6e1 6.689e-2 6.689e-2
400.00000000 8.7e1 6.5477e-2 6.5477e-2
400.00000000 8.8e1 6.5314e-2 6.5314e-2
400.00000000 8.9e1 6.3917e-2 6.3917e-2
400.00000000 9.0e1 6.3346e-2 6.3346e-2
400.00000000 9.1e1 6.2474e-2 6.2474e-2
400.00000000 9.2e1 6.2028e-2 6.2028e-2
400.00000000 9.3e1 6.0401e-2 6.0401e-2
400.00000000 9.4e1 3.2157e-2 3.2157e-2
400.00000000 9.5e1 3.2102e-2 3.2102e-2
400.00000000 9.6e1 1.0905e-2 1.0905e-2

500.00000000 1.0e0 1.5427e0 1.5427e0
500.00000000 2.0e0 1.5412e0 1.5412e0
500.00000000 3.0e0 1.5404e0 1.5404e0
500.00000000 4.0e0 1.5367e0 1.5367e0
500.00000000 5.0e0 1.5346e0 1.5346e0
500.00000000 6.0e0 1.5303e0 1.5303e0
500.00000000 7.0e0 1.5237e0 1.5237e0
500.00000000 8.0e0 1.5198e0 1.5198e0
500.00000000 9.0e0 1.5115e0 1.5115e0
500.00000000 1.0e1 1.5088e0 1.5088e0
500.00000000 1.1e1 1.4955e0 1.4955e0
500.00000000 1.2e1 1.485e0 1.485e0
500.00000000 1.3e1 1.4175e0 1.4175e0
500.00000000 1.4e1 1.3844e0 1.3844e0
500.00000000 1.5e1 1.3467e0 1.3467e0
500.00000000 1.6e1 1.3195e0 1.3195e0
500.00000000 1.7e1 1.3186e0 1.3186e0
500.00000000 1.8e1 1.3028e0 1.3028e0
500.00000000 1.9e1 1.2996e0 1.2996e0
500.00000000 2.0e1 1.2816e0 1.2816e0
500.00000000 2.1e1 1.2537e0 1.2537e0
500.00000000 2.2e1 1.2343e0 1.2343e0
500.00000000 2.3e1 1.1959e0 1.1959e0
500.00000000 2.4e1 1.1874e0 1.1874e0
500.00000000 2.5e1 1.173e0 1.173e0
500.00000000 2.6e1 1.1695e0 1.1695e0
500.00000000 2.7e1 1.1621e0 1.1621e0
500.00000000 2.8e1 1.16e0 1.16e0
500.00000000 2.9e1 1.1228e0 1.1228e0
500.00000000 3.0e1 1.0979e0 1.0979e0
500.00000000 3.1e1 1.081e0 1.081e0
500.00000000 3.2e1 1.0774e0 1.0774e0
500.00000000 3.3e1 1.0683e0 1.0683e0
500.00000000 3.4e1 1.0656e0 1.0656e0
500.00000000 3.5e1 9.9933e-1 9.9933e-1
500.00000000 3.6e1 9.7415e-1 9.7415e-1
500.00000000 3.7e1 9.5032e-1 9.5032e-1
500.00000000 3.8e1 9.2868e-1 9.2868e-1
500.00000000 3.9e1 8.7828e-1 8.7828e-1
500.00000000 4.0e1 8.5172e-1 8.5172e-1
500.00000000 4.1e1 7.7761e-1 7.7761e-1
500.00000000 4.2e1 7.366e-1 7.366e-1
500.00000000 4.3e1 6.7172e-1 6.7172e-1
500.00000000 4.4e1 6.522e-1 6.522e-1
500.00000000 4.5e1 6.4798e-1 6.4798e-1
500.00000000 4.6e1 6.0252e-1 6.0252e-1
500.00000000 4.7e1 5.7318e-1 5.7318e-1
500.00000000 4.8e1 5.5265e-1 5.5265e-1
500.00000000 4.9e1 3.5505e-1 3.5505e-1
500.00000000 5.0e1 3.372e-1 3.372e-1
500.00000000 5.1e1 3.1881e-1 3.1881e-1
500.00000000 5.2e1 3.0495e-1 3.0495e-1
500.00000000 5.3e1 2.8849e-1 2.8849e-1
500.00000000 5.4e1 2.7499e-1 2.7499e-1
500.00000000 5.5e1 2.4791e-1 2.4791e-1
500.00000000 5.6e1 2.3549e-1 2.3549e-1
500.00000000 5.7e1 2.1557e-1 2.1557e-1
500.00000000 5.8e1 2.0206e-1 2.0206e-1
500.00000000 5.9e1 1.9775e-1 1.9775e-1
500.00000000 6.0e1 1.7705e-1 1.7705e-1
500.00000000 6.1e1 1.7332e-1 1.7332e-1
500.00000000 6.2e1 1.6202e-1 1.6202e-1
500.00000000 6.3e1 1.5403e-1 1.5403e-1
500.00000000 6.4e1 1.4928e-1 1.4928e-1
500.00000000 6.5e1 1.4094e-1 1.4094e-1
500.00000000 6.6e1 1.3239e-1 1.3239e-1
500.00000000 6.7e1 1.2781e-1 1.2781e-1
500.00000000 6.8e1 1.2653e-1 1.2653e-1
500.00000000 6.9e1 1.2222e-1 1.2222e-1
500.00000000 7.0e1 1.1719e-1 1.1719e-1
500.00000000 7.1e1 9.5191e-2 9.5191e-2
500.00000000 7.2e1 8.8249e-2 8.8249e-2
500.00000000 7.3e1 6.365e-2 6.365e-2
500.00000000 7.4e1 5.4816e-2 5.4816e-2
500.00000000 7.5e1 5.4076e-2 5.4076e-2
500.00000000 7.6e1 5.3174e-2 5.3174e-2
500.00000000 7.7e1 5.2848e-2 5.2848e-2
500.00000000 7.8e1 5.0713e-2 5.0713e-2
500.00000000 7.9e1 4.9705e-2 4.9705e-2
500.00000000 8.0e1 4.9429e-2 4.9429e-2
500.00000000 8.1e1 4.8111e-2 4.8111e-2
500.00000000 8.2e1 4.715e-2 4.715e-2
500.00000000 8.3e1 4.6918e-2 4.6918e-2
500.00000000 8.4e1 4.6019e-2 4.6019e-2
500.00000000 8.5e1 4.5485e-2 4.5485e-2
500.00000000 8.6e1 4.4779e-2 4.4779e-2
500.00000000 8.7e1 4.3837e-2 4.3837e-2
500.00000000 8.8e1 4.3728e-2 4.3728e-2
500.00000000 8.9e1 4.2797e-2 4.2797e-2
500.00000000 9.0e1 4.2416e-2 4.2416e-2
500.00000000 9.1e1 4.1834e-2 4.1834e-2
500.00000000 9.2e1 4.1536e-2 4.1536e-2
500.00000000 9.3e1 4.0451e-2 4.0451e-2
500.00000000 9.4e1 2.1572e-2 2.1572e-2
500.00000000 9.5e1 2.1536e-2 2.1536e-2
500.00000000 9.6e1 7.3249e-3 7.3249e-3

600.00000000 1.0e0 -3.8866e-2 -3.8866e-2
600.00000000 2.0e0 -3.8452e-2 -3.8452e-2
600.00000000 3.0e0 -3.824e-2 -3.824e-2
600.00000000 4.0e0 -3.72e-2 -3.72e-2
600.00000000 5.0e0 -3.6604e-2 -3.6604e-2
600.00000000 6.0e0 -3.5406e-2 -3.5406e-2
600.00000000 7.0e0 -3.3601e-2 -3.3601e-2
600.00000000 8.0e0 -3.2528e-2 -3.2528e-2
600.00000000 9.0e0 -3.0278e-2 -3.0278e-2
600.00000000 1.0e1 -2.9556e-2 -2.9556e-2
600.00000000 1.1e1 -2.6021e-2 -2.6021e-2
600.00000000 1.2e1 -2.3289e-2 -2.3289e-2
600.00000000 1.3e1 -6.808e-3 -6.808e-3
600.00000000 1.4e1 6.3381e-4 6.3381e-4
600.00000000 1.5e1 8.5821e-3 8.5821e-3
600.00000000 1.6e1 1.3973e-2 1.3973e-2
600.00000000 1.7e1 1.4164e-2 1.4164e-2
600.00000000 1.8e1 1.717e-2 1.717e-2
600.00000000 1.9e1 1.7762e-2 1.7762e-2
600.00000000 2.0e1 2.1064e-2 2.1064e-2
600.00000000 2.1e1 2.5926e-2 2.5926e-2
600.00000000 2.2e1 2.9164e-2 2.9164e-2
600.00000000 2.3e1 3.5156e-2 3.5156e-2
600.00000000 2.4e1 3.6424e-2 3.6424e-2
600.00000000 2.5e1 3.849e-2 3.849e-2
600.00000000 2.6e1 3.8982e-2 3.8982e-2
600.00000000 2.7e1 4.0024e-2 4.0024e-2
600.00000000 2.8e1 4.0301e-2 4.0301e-2
600.00000000 2.9e1 4.518e-2 4.518e-2
600.00000000 3.0e1 4.819e-2 4.819e-2
600.00000000 3.1e1 5.0118e-2 5.0118e-2
600.00000000 3.2e1 5.0509e-2 5.0509e-2
600.00000000 3.3e1 5.1502e-2 5.1502e-2
600.00000000 3.4e1 5.1784e-2 5.1784e-2
600.00000000 3.5e1 5.8115e-2 5.8115e-2
600.00000000 3.6e1 6.0155e-2 6.0155e-2
600.00000000 3.7e1 6.1902e-2 6.1902e-2
600.00000000 3.8e1 6.3336e-2 6.3336e-2
600.00000000 3.9e1 6.6122e-2 6.6122e-2
600.00000000 4.0e1 6.728e-2 6.728e-2
600.00000000 4.1e1 6.94e-2 6.94e-2
600.00000000 4.2e1 6.9881e-2 6.9881e-2
600.00000000 4.3e1 6.965e-2 6.965e-2
600.00000000 4.4e1 6.9346e-2 6.9346e-2
600.00000000 4.5e1 6.9266e-2 6.9266e-2
600.00000000 4.6e1 6.8086e-2 6.8086e-2
600.00000000 4.7e1 6.7018e-2 6.7018e-2
600.00000000 4.8e1 6.6129e-2 6.6129e-2
600.00000000 4.9e1 5.1696e-2 5.1696e-2
600.00000000 5.0e1 4.9877e-2 4.9877e-2
600.00000000 5.1e1 4.7915e-2 4.7915e-2
600.00000000 5.2e1 4.6378e-2 4.6378e-2
600.00000000 5.3e1 4.4486e-2 4.4486e-2
600.00000000 5.4e1 4.2882e-2 4.2882e-2
600.00000000 5.5e1 3.9519e-2 3.9519e-2
600.00000000 5.6e1 3.7914e-2 3.7914e-2
600.00000000 5.7e1 3.5256e-2 3.5256e-2
600.00000000 5.8e1 3.3395e-2 3.3395e-2
600.00000000 5.9e1 3.2791e-2 3.2791e-2
600.00000000 6.0e1 2.9825e-2 2.9825e-2
600.00000000 6.1e1 2.9278e-2 2.9278e-2
600.00000000 6.2e1 2.7602e-2 2.7602e-2
600.00000000 6.3e1 2.6397e-2 2.6397e-2
600.00000000 6.4e1 2.5673e-2 2.5673e-2
600.00000000 6.5e1 2.4387e-2 2.4387e-2
600.00000000 6.6e1 2.3051e-2 2.3051e-2
600.00000000 6.7e1 2.2328e-2 2.2328e-2
600.00000000 6.8e1 2.2125e-2 2.2125e-2
600.00000000 6.9e1 2.1438e-2 2.1438e-2
600.00000000 7.0e1 2.063e-2 2.063e-2
600.00000000 7.1e1 1.7021e-2 1.7021e-2
600.00000000 7.2e1 1.5857e-2 1.5857e-2
600.00000000 7.3e1 1.1634e-2 1.1634e-2
600.00000000 7.4e1 1.008e-2 1.008e-2
600.00000000 7.5e1 9.9491e-3 9.9491e-3
600.00000000 7.6e1 9.7892e-3 9.7892e-3
600.00000000 7.7e1 9.7313e-3 9.7313e-3
600.00000000 7.8e1 9.3517e-3 9.3517e-3
600.00000000 7.9e1 9.1722e-3 9.1722e-3
600.00000000 8.0e1 9.1229e-3 9.1229e-3
600.00000000 8.1e1 8.8876e-3 8.8876e-3
600.00000000 8.2e1 8.7159e-3 8.7159e-3
600.00000000 8.3e1 8.6742e-3 8.6742e-3
600.00000000 8.4e1 8.5132e-3 8.5132e-3
600.00000000 8.5e1 8.4175e-3 8.4175e-3
600.00000000 8.6e1 8.2908e-3 8.2908e-3
600.00000000 8.7e1 8.1215e-3 8.1215e-3
600.00000000 8.8e1 8.102e-3 8.102e-3
600.00000000 8.9e1 7.9344e-3 7.9344e-3
600.00000000 9.0e1 7.8658e-3 7.8658e-3
600.00000000 9.1e1 7.761e-3 7.761e-3
600.00000000 9.2e1 7.7073e-3 7.7073e-3
600.00000000 9.3e1 7.5114e-3 7.5114e-3
600.00000000 9.4e1 4.0568e-3 4.0568e-3
600.00000000 9.5e1 4.05e-3 4.05e-3
600.00000000 9.6e1 1.3905e-3 1.3905e-3

700.00000000 1.0e0 -1.4894e0 -1.4894e0
700.00000000 2.0e0 -1.4878e0 -1.4878e0
700.00000000 3.0e0 -1.487e0 -1.487e0
700.00000000 4.0e0 -1.4828e0 -1.4828e0
700.00000000 5.0e0 -1.4805e0 -1.4805e0
700.00000000 6.0e0 -1.4757e0 -1.4757e0
700.00000000 7.0e0 -1.4684e0 -1.4684e0
700.00000000 8.0e0 -1.4641e0 -1.4641e0
700.00000000 9.0e0 -1.4549e0 -1.4549e0
700.00000000 1.0e1 -1.452e0 -1.452e0
700.00000000 1.1e1 -1.4373e0 -1.4373e0
700.00000000 1.2e1 -1.4258e0 -1.4258e0
700.00000000 1.3e1 -1.3526e0 -1.3526e0
700.00000000 1.4e1 -1.317e0 -1.317e0
700.00000000 1.5e1 -1.2769e0 -1.2769e0
700.00000000 1.6e1 -1.2482e0 -1.2482e0
700.00000000 1.7e1 -1.2472e0 -1.2472e0
700.00000000 1.8e1 -1.2306e0 -1.2306e0
700.00000000 1.9e1 -1.2273e0 -1.2273e0
700.00000000 2.0e1 -1.2084e0 -1.2084e0
700.00000000 2.1e1 -1.1794e0 -1.1794e0
700.00000000 2.2e1 -1.1593e0 -1.1593e0
700.00000000 2.3e1 -1.1198e0 -1.1198e0
700.00000000 2.4e1 -1.111e0 -1.111e0
700.00000000 2.5e1 -1.0963e0 -1.0963e0
700.00000000 2.6e1 -1.0928e0 -1.0928e0
700.00000000 2.7e1 -1.0851e0 -1.0851e0
700.00000000 2.8e1 -1.0831e0 -1.0831e0
700.00000000 2.9e1 -1.0453e0 -1.0453e0
700.00000000 3.0e1 -1.0201e0 -1.0201e0
700.00000000 3.1e1 -1.0031e0 -1.0031e0
700.00000000 3.2e1 -9.995e-1 -9.995e-1
700.00000000 3.3e1 -9.9032e-1 -9.9032e-1
700.00000000 3.4e1 -9.8766e-1 -9.8766e-1
700.00000000 3.5e1 -9.2159e-1 -9.2159e-1
700.00000000 3.6e1 -8.9669e-1 -8.9669e-1
700.00000000 3.7e1 -8.7322e-1 -8.7322e-1
700.00000000 3.8e1 -8.5198e-1 -8.5198e-1
700.00000000 3.9e1 -8.028e-1 -8.028e-1
700.00000000 4.0e1 -7.7704e-1 -7.7704e-1
700.00000000 4.1e1 -7.0571e-1 -7.0571e-1
700.00000000 4.2e1 -6.6657e-1 -6.6657e-1
700.00000000 4.3e1 -6.0511e-1 -6.0511e-1
700.00000000 4.4e1 -5.8673e-1 -5.8673e-1
700.00000000 4.5e1 -5.8276e-1 -5.8276e-1
700.00000000 4.6e1 -5.4017e-1 -5.4017e-1
700.00000000 4.7e1 -5.1284e-1 -5.1284e-1
700.00000000 4.8e1 -4.9377e-1 -4.9377e-1
700.00000000 4.9e1 -3.1294e-1 -3.1294e-1
700.00000000 5.0e1 -2.9684e-1 -2.9684e-1
700.00000000 5.1e1 -2.8029e-1 -2.8029e-1
700.00000000 5.2e1 -2.6786e-1 -2.6786e-1
700.00000000 5.3e1 -2.5311e-1 -2.5311e-1
700.00000000 5.4e1 -2.4104e-1 -2.4104e-1
700.00000000 5.5e1 -2.1689e-1 -2.1689e-1
700.00000000 5.6e1 -2.0584e-1 -2.0584e-1
700.00000000 5.7e1 -1.8817e-1 -1.8817e-1
700.00000000 5.8e1 -1.7622e-1 -1.7622e-1
700.00000000 5.9e1 -1.724e-1 -1.724e-1
700.00000000 6.0e1 -1.5413e-1 -1.5413e-1
700.00000000 6.1e1 -1.5084e-1 -1.5084e-1
700.00000000 6.2e1 -1.4089e-1 -1.4089e-1
700.00000000 6.3e1 -1.3387e-1 -1.3387e-1
700.00000000 6.4e1 -1.297e-1 -1.297e-1
700.00000000 6.5e1 -1.2238e-1 -1.2238e-1
700.00000000 6.6e1 -1.1489e-1 -1.1489e-1
700.00000000 6.7e1 -1.1088e-1 -1.1088e-1
700.00000000 6.8e1 -1.0976e-1 -1.0976e-1
700.00000000 6.9e1 -1.0599e-1 -1.0599e-1
700.00000000 7.0e1 -1.0159e-1 -1.0159e-1
700.00000000 7.1e1 -8.2389e-2 -8.2389e-2
700.00000000 7.2e1 -7.6343e-2 -7.6343e-2
700.00000000 7.3e1 -5.4966e-2 -5.4966e-2
700.00000000 7.4e1 -4.7307e-2 -4.7307e-2
700.00000000 7.5e1 -4.6666e-2 -4.6666e-2
700.00000000 7.6e1 -4.5885e-2 -4.5885e-2
700.00000000 7.7e1 -4.5602e-2 -4.5602e-2
700.00000000 7.8e1 -4.3753e-2 -4.3753e-2
700.00000000 7.9e1 -4.2881e-2 -4.2881e-2
700.00000000 8.0e1 -4.2641e-2 -4.2641e-2
700.00000000 8.1e1 -4.1501e-2 -4.1501e-2
700.00000000 8.2e1 -4.0669e-2 -4.0669e-2
700.00000000 8.3e1 -4.0468e-2 -4.0468e-2
700.00000000 8.4e1 -3.969e-2 -3.969e-2
700.00000000 8.5e1 -3.9228e-2 -3.9228e-2
700.00000000 8.6e1 -3.8617e-2 -3.8617e-2
700.00000000 8.7e1 -3.7802e-2 -3.7802e-2
700.00000000 8.8e1 -3.7708e-2 -3.7708e-2
700.00000000 8.9e1 -3.6902e-2 -3.6902e-2
700.00000000 9.0e1 -3.6573e-2 -3.6573e-2
700.00000000 9.1e1 -3.607e-2 -3.607e-2
700.00000000 9.2e1 -3.5812e-2 -3.5812e-2
700.00000000 9.3e1 -3.4874e-2 -3.4874e-2
700.00000000 9.4e1 -1.8573e-2 -1.8573e-2
700.00000000 9.5e1 -1.8541e-2 -1.8541e-2
700.00000000 9.6e1 -6.2999e-3 -6.2999e-3

800.00000000 1.0e0 -2.0922e0 -2.0922e0
800.00000000 2.0e0 -2.0902e0 -2.0902e0
800.00000000 3.0e0 -2.0891e0 -2.0891e0
800.00000000 4.0e0 -2.0841e0 -2.0841e0
800.00000000 5.0e0 -2.0812e0 -2.0812e0
800.00000000 6.0e0 -2.0753e0 -2.0753e0
800.00000000 7.0e0 -2.0664e0 -2.0664e0
800.00000000 8.0e0 -2.0611e0 -2.0611e0
800.00000000 9.0e0 -2.0498e0 -2.0498e0
800.00000000 1.0e1 -2.0462e0 -2.0462e0
800.00000000 1.1e1 -2.0281e0 -2.0281e0
800.00000000 1.2e1 -2.0139e0 -2.0139e0
800.00000000 1.3e1 -1.923e0 -1.923e0
800.00000000 1.4e1 -1.8785e0 -1.8785e0
800.00000000 1.5e1 -1.8281e0 -1.8281e0
800.00000000 1.6e1 -1.7919e0 -1.7919e0
800.00000000 1.7e1 -1.7905e0 -1.7905e0
800.00000000 1.8e1 -1.7695e0 -1.7695e0
800.00000000 1.9e1 -1.7653e0 -1.7653e0
800.00000000 2.0e1 -1.7412e0 -1.7412e0
800.00000000 2.1e1 -1.7042e0 -1.7042e0
800.00000000 2.2e1 -1.6783e0 -1.6783e0
800.00000000 2.3e1 -1.6274e0 -1.6274e0
800.00000000 2.4e1 -1.6161e0 -1.6161e0
800.00000000 2.5e1 -1.5971e0 -1.5971e0
800.00000000 2.6e1 -1.5924e0 -1.5924e0
800.00000000 2.7e1 -1.5825e0 -1.5825e0
800.00000000 2.8e1 -1.5798e0 -1.5798e0
800.00000000 2.9e1 -1.5305e0 -1.5305e0
800.00000000 3.0e1 -1.4975e0 -1.4975e0
800.00000000 3.1e1 -1.4751e0 -1.4751e0
800.00000000 3.2e1 -1.4704e0 -1.4704e0
800.00000000 3.3e1 -1.4583e0 -1.4583e0
800.00000000 3.4e1 -1.4547e0 -1.4547e0
800.00000000 3.5e1 -1.3669e0 -1.3669e0
800.00000000 3.6e1 -1.3335e0 -1.3335e0
800.00000000 3.7e1 -1.3019e0 -1.3019e0
800.00000000 3.8e1 -1.2732e0 -1.2732e0
800.00000000 3.9e1 -1.2062e0 -1.2062e0
800.00000000 4.0e1 -1.1709e0 -1.1709e0
800.00000000 4.1e1 -1.0722e0 -1.0722e0
800.00000000 4.2e1 -1.0174e0 -1.0174e0
800.00000000 4.3e1 -9.3042e-1 -9.3042e-1
800.00000000 4.4e1 -9.0419e-1 -9.0419e-1
800.00000000 4.5e1 -8.9852e-1 -8.9852e-1
800.00000000 4.6e1 -8.3727e-1 -8.3727e-1
800.00000000 4.7e1 -7.9764e-1 -7.9764e-1
800.00000000 4.8e1 -7.6985e-1 -7.6985e-1
800.00000000 4.9e1 -4.9985e-1 -4.9985e-1
800.00000000 5.0e1 -4.7521e-1 -4.7521e-1
800.00000000 5.1e1 -4.4976e-1 -4.4976e-1
800.00000000 5.2e1 -4.3057e-1 -4.3057e-1
800.00000000 5.3e1 -4.0772e-1 -4.0772e-1
800.00000000 5.4e1 -3.8895e-1 -3.8895e-1
800.00000000 5.5e1 -3.5121e-1 -3.5121e-1
800.00000000 5.6e1 -3.3387e-1 -3.3387e-1
800.00000000 5.7e1 -3.06e-1 -3.06e-1
800.00000000 5.8e1 -2.8707e-1 -2.8707e-1
800.00000000 5.9e1 -2.8102e-1 -2.8102e-1
800.00000000 6.0e1 -2.5193e-1 -2.5193e-1
800.00000000 6.1e1 -2.4668e-1 -2.4668e-1
800.00000000 6.2e1 -2.3076e-1 -2.3076e-1
800.00000000 6.3e1 -2.195e-1 -2.195e-1
800.00000000 6.4e1 -2.1279e-1 -2.1279e-1
800.00000000 6.5e1 -2.0101e-1 -2.0101e-1
800.00000000 6.6e1 -1.8892e-1 -1.8892e-1
800.00000000 6.7e1 -1.8244e-1 -1.8244e-1
800.00000000 6.8e1 -1.8063e-1 -1.8063e-1
800.00000000 6.9e1 -1.7453e-1 -1.7453e-1
800.00000000 7.0e1 -1.674e-1 -1.674e-1
800.00000000 7.1e1 -1.3617e-1 -1.3617e-1
800.00000000 7.2e1 -1.2629e-1 -1.2629e-1
800.00000000 7.3e1 -9.1238e-2 -9.1238e-2
800.00000000 7.4e1 -7.8621e-2 -7.8621e-2
800.00000000 7.5e1 -7.7564e-2 -7.7564e-2
800.00000000 7.6e1 -7.6275e-2 -7.6275e-2
800.00000000 7.7e1 -7.5808e-2 -7.5808e-2
800.00000000 7.8e1 -7.2756e-2 -7.2756e-2
800.00000000 7.9e1 -7.1316e-2 -7.1316e-2
800.00000000 8.0e1 -7.092e-2 -7.092e-2
800.00000000 8.1e1 -6.9036e-2 -6.9036e-2
800.00000000 8.2e1 -6.7662e-2 -6.7662e-2
800.00000000 8.3e1 -6.7329e-2 -6.7329e-2
800.00000000 8.4e1 -6.6042e-2 -6.6042e-2
800.00000000 8.5e1 -6.5279e-2 -6.5279e-2
800.00000000 8.6e1 -6.4269e-2 -6.4269e-2
800.00000000 8.7e1 -6.292e-2 -6.292e-2
800.00000000 8.8e1 -6.2765e-2 -6.2765e-2
800.00000000 8.9e1 -6.1432e-2 -6.1432e-2
800.00000000 9.0e1 -6.0887e-2 -6.0887e-2
800.00000000 9.1e1 -6.0054e-2 -6.0054e-2
800.00000000 9.2e1 -5.9628e-2 -5.9628e-2
800.00000000 9.3e1 -5.8074e-2 -5.8074e-2
800.00000000 9.4e1 -3.101e-2 -3.101e-2
800.00000000 9.5e1 -3.0958e-2 -3.0958e-2
800.00000000 9.6e1 -1.054e-2 -1.054e-2

900.00000000 1.0e0 -1.603e0 -1.603e0
900.00000000 2.0e0 -1.6014e0 -1.6014e0
900.00000000 3.0e0 -1.6005e0 -1.6005e0
900.00000000 4.0e0 -1.5965e0 -1.5965e0
900.00000000 5.0e0 -1.5941e0 -1.5941e0
900.00000000 6.0e0 -1.5894e0 -1.5894e0
900.00000000 7.0e0 -1.5822e0 -1.5822e0
900.00000000 8.0e0 -1.5779e0 -1.5779e0
900.00000000 9.0e0 -1.5689e0 -1.5689e0
900.00000000 1.0e1 -1.5659e0 -1.5659e0
900.00000000 1.1e1 -1.5514e0 -1.5514e0
900.00000000 1.2e1 -1.54e0 -1.54e0
900.00000000 1.3e1 -1.467e0 -1.467e0
900.00000000 1.4e1 -1.4314e0 -1.4314e0
900.00000000 1.5e1 -1.3912e0 -1.3912e0
900.00000000 1.6e1 -1.3623e0 -1.3623e0
900.00000000 1.7e1 -1.3613e0 -1.3613e0
900.00000000 1.8e1 -1.3445e0 -1.3445e0
900.00000000 1.9e1 -1.3411e0 -1.3411e0
900.00000000 2.0e1 -1.3221e0 -1.3221e0
900.00000000 2.1e1 -1.2927e0 -1.2927e0
900.00000000 2.2e1 -1.2722e0 -1.2722e0
900.00000000 2.3e1 -1.2319e0 -1.2319e0
900.00000000 2.4e1 -1.223e0 -1.223e0
900.00000000 2.5e1 -1.208e0 -1.208e0
900.00000000 2.6e1 -1.2043e0 -1.2043e0
900.00000000 2.7e1 -1.1965e0 -1.1965e0
900.00000000 2.8e1 -1.1944e0 -1.1944e0
900.00000000 2.9e1 -1.1556e0 -1.1556e0
900.00000000 3.0e1 -1.1296e0 -1.1296e0
900.00000000 3.1e1 -1.112e0 -1.112e0
900.00000000 3.2e1 -1.1084e0 -1.1084e0
900.00000000 3.3e1 -1.0989e0 -1.0989e0
900.00000000 3.4e1 -1.0961e0 -1.0961e0
900.00000000 3.5e1 -1.0274e0 -1.0274e0
900.00000000 3.6e1 -1.0014e0 -1.0014e0
900.00000000 3.7e1 -9.7685e-1 -9.7685e-1
900.00000000 3.8e1 -9.5455e-1 -9.5455e-1
900.00000000 3.9e1 -9.0268e-1 -9.0268e-1
900.00000000 4.0e1 -8.7538e-1 -8.7538e-1
900.00000000 4.1e1 -7.9933e-1 -7.9933e-1
900.00000000 4.2e1 -7.573e-1 -7.573e-1
900.00000000 4.3e1 -6.9085e-1 -6.9085e-1
900.00000000 4.4e1 -6.7087e-1 -6.7087e-1
900.00000000 4.5e1 -6.6655e-1 -6.6655e-1
900.00000000 4.6e1 -6.2001e-1 -6.2001e-1
900.00000000 4.7e1 -5.8999e-1 -5.8999e-1
900.00000000 4.8e1 -5.6897e-1 -5.6897e-1
900.00000000 4.9e1 -3.6648e-1 -3.6648e-1
900.00000000 5.0e1 -3.4815e-1 -3.4815e-1
900.00000000 5.1e1 -3.2926e-1 -3.2926e-1
900.00000000 5.2e1 -3.1502e-1 -3.1502e-1
900.00000000 5.3e1 -2.981e-1 -2.981e-1
900.00000000 5.4e1 -2.8422e-1 -2.8422e-1
900.00000000 5.5e1 -2.5635e-1 -2.5635e-1
900.00000000 5.6e1 -2.4356e-1 -2.4356e-1
900.00000000 5.7e1 -2.2304e-1 -2.2304e-1
900.00000000 5.8e1 -2.0912e-1 -2.0912e-1
900.00000000 5.9e1 -2.0467e-1 -2.0467e-1
900.00000000 6.0e1 -1.8332e-1 -1.8332e-1
900.00000000 6.1e1 -1.7947e-1 -1.7947e-1
900.00000000 6.2e1 -1.6781e-1 -1.6781e-1
900.00000000 6.3e1 -1.5956e-1 -1.5956e-1
900.00000000 6.4e1 -1.5465e-1 -1.5465e-1
900.00000000 6.5e1 -1.4604e-1 -1.4604e-1
900.00000000 6.6e1 -1.372e-1 -1.372e-1
900.00000000 6.7e1 -1.3247e-1 -1.3247e-1
900.00000000 6.8e1 -1.3115e-1 -1.3115e-1
900.00000000 6.9e1 -1.2669e-1 -1.2669e-1
900.00000000 7.0e1 -1.2149e-1 -1.2149e-1
900.00000000 7.1e1 -9.8729e-2 -9.8729e-2
900.00000000 7.2e1 -9.1543e-2 -9.1543e-2
900.00000000 7.3e1 -6.6061e-2 -6.6061e-2
900.00000000 7.4e1 -5.6903e-2 -5.6903e-2
900.00000000 7.5e1 -5.6136e-2 -5.6136e-2
900.00000000 7.6e1 -5.5201e-2 -5.5201e-2
900.00000000 7.7e1 -5.4863e-2 -5.4863e-2
900.00000000 7.8e1 -5.2649e-2 -5.2649e-2
900.00000000 7.9e1 -5.1604e-2 -5.1604e-2
900.00000000 8.0e1 -5.1317e-2 -5.1317e-2
900.00000000 8.1e1 -4.995e-2 -4.995e-2
900.00000000 8.2e1 -4.8954e-2 -4.8954e-2
900.00000000 8.3e1 -4.8713e-2 -4.8713e-2
900.00000000 8.4e1 -4.778e-2 -4.778e-2
900.00000000 8.5e1 -4.7227e-2 -4.7227e-2
900.00000000 8.6e1 -4.6494e-2 -4.6494e-2
900.00000000 8.7e1 -4.5517e-2 -4.5517e-2
900.00000000 8.8e1 -4.5405e-2 -4.5405e-2
900.00000000 8.9e1 -4.4438e-2 -4.4438e-2
900.00000000 9.0e1 -4.4043e-2 -4.4043e-2
900.00000000 9.1e1 -4.344e-2 -4.344e-2
900.00000000 9.2e1 -4.3131e-2 -4.3131e-2
900.00000000 9.3e1 -4.2004e-2 -4.2004e-2
900.00000000 9.4e1 -2.241e-2 -2.241e-2
900.00000000 9.5e1 -2.2373e-2 -2.2373e-2
900.00000000 9.6e1 -7.612e-3 -7.612e-3

1000.0000000 1.0e0 -6.172e-1 -6.172e-1
1000.0000000 2.0e0 -6.1644e-1 -6.1644e-1
1000.0000000 3.0e0 -6.1605e-1 -6.1605e-1
1000.0000000 4.0e0 -6.1413e-1 -6.1413e-1
1000.0000000 5.0e0 -6.1303e-1 -6.1303e-1
1000.0000000 6.0e0 -6.108e-1 -6.108e-1
1000.0000000 7.0e0 -6.0743e-1 -6.0743e-1
1000.0000000 8.0e0 -6.0542e-1 -6.0542e-1
1000.0000000 9.0e0 -6.0116e-1 -6.0116e-1
1000.0000000 1.0e1 -5.9979e-1 -5.9979e-1
1000.0000000 1.1e1 -5.93e-1 -5.93e-1
1000.0000000 1.2e1 -5.8767e-1 -5.8767e-1
1000.0000000 1.3e1 -5.5403e-1 -5.5403e-1
1000.0000000 1.4e1 -5.3783e-1 -5.3783e-1
1000.0000000 1.5e1 -5.1966e-1 -5.1966e-1
1000.0000000 1.6e1 -5.0674e-1 -5.0674e-1
1000.0000000 1.7e1 -5.0628e-1 -5.0628e-1
1000.0000000 1.8e1 -4.9882e-1 -4.9882e-1
1000.0000000 1.9e1 -4.9733e-1 -4.9733e-1
1000.0000000 2.0e1 -4.8888e-1 -4.8888e-1
1000.0000000 2.1e1 -4.7596e-1 -4.7596e-1
1000.0000000 2.2e1 -4.67e-1 -4.67e-1
1000.0000000 2.3e1 -4.4953e-1 -4.4953e-1
1000.0000000 2.4e1 -4.4566e-1 -4.4566e-1
1000.0000000 2.5e1 -4.3921e-1 -4.3921e-1
1000.0000000 2.6e1 -4.3765e-1 -4.3765e-1
1000.0000000 2.7e1 -4.343e-1 -4.343e-1
1000.0000000 2.8e1 -4.334e-1 -4.334e-1
1000.0000000 2.9e1 -4.1687e-1 -4.1687e-1
1000.0000000 3.0e1 -4.0593e-1 -4.0593e-1
1000.0000000 3.1e1 -3.9854e-1 -3.9854e-1
1000.0000000 3.2e1 -3.9701e-1 -3.9701e-1
1000.0000000 3.3e1 -3.9304e-1 -3.9304e-1
1000.0000000 3.4e1 -3.9189e-1 -3.9189e-1
1000.0000000 3.5e1 -3.6352e-1 -3.6352e-1
1000.0000000 3.6e1 -3.529e-1 -3.529e-1
1000.0000000 3.7e1 -3.4294e-1 -3.4294e-1
1000.0000000 3.8e1 -3.3395e-1 -3.3395e-1
1000.0000000 3.9e1 -3.1327e-1 -3.1327e-1
1000.0000000 4.0e1 -3.025e-1 -3.025e-1
1000.0000000 4.1e1 -2.7293e-1 -2.7293e-1
1000.0000000 4.2e1 -2.5686e-1 -2.5686e-1
1000.0000000 4.3e1 -2.3184e-1 -2.3184e-1
1000.0000000 4.4e1 -2.2441e-1 -2.2441e-1
1000.0000000 4.5e1 -2.2281e-1 -2.2281e-1
1000.0000000 4.6e1 -2.0569e-1 -2.0569e-1
1000.0000000 4.7e1 -1.9478e-1 -1.9478e-1
1000.0000000 4.8e1 -1.8719e-1 -1.8719e-1
1000.0000000 4.9e1 -1.1658e-1 -1.1658e-1
1000.0000000 5.0e1 -1.104e-1 -1.104e-1
1000.0000000 5.1e1 -1.0408e-1 -1.0408e-1
1000.0000000 5.2e1 -9.9338e-2 -9.9338e-2
1000.0000000 5.3e1 -9.3732e-2 -9.3732e-2
1000.0000000 5.4e1 -8.9155e-2 -8.9155e-2
1000.0000000 5.5e1 -8.0028e-2 -8.0028e-2
1000.0000000 5.6e1 -7.587e-2 -7.587e-2
1000.0000000 5.7e1 -6.9233e-2 -6.9233e-2
1000.0000000 5.8e1 -6.4756e-2 -6.4756e-2
1000.0000000 5.9e1 -6.333e-2 -6.333e-2
1000.0000000 6.0e1 -5.6514e-2 -5.6514e-2
1000.0000000 6.1e1 -5.5289e-2 -5.5289e-2
1000.0000000 6.2e1 -5.1591e-2 -5.1591e-2
1000.0000000 6.3e1 -4.8986e-2 -4.8986e-2
1000.0000000 6.4e1 -4.7438e-2 -4.7438e-2
1000.0000000 6.5e1 -4.4729e-2 -4.4729e-2
1000.0000000 6.6e1 -4.1958e-2 -4.1958e-2
1000.0000000 6.7e1 -4.0478e-2 -4.0478e-2
1000.0000000 6.8e1 -4.0064e-2 -4.0064e-2
1000.0000000 6.9e1 -3.8673e-2 -3.8673e-2
1000.0000000 7.0e1 -3.7051e-2 -3.7051e-2
1000.0000000 7.1e1 -2.9989e-2 -2.9989e-2
1000.0000000 7.2e1 -2.7771e-2 -2.7771e-2
1000.0000000 7.3e1 -1.9951e-2 -1.9951e-2
1000.0000000 7.4e1 -1.7157e-2 -1.7157e-2
1000.0000000 7.5e1 -1.6924e-2 -1.6924e-2
1000.0000000 7.6e1 -1.6639e-2 -1.6639e-2
1000.0000000 7.7e1 -1.6536e-2 -1.6536e-2
1000.0000000 7.8e1 -1.5862e-2 -1.5862e-2
1000.0000000 7.9e1 -1.5545e-2 -1.5545e-2
1000.0000000 8.0e1 -1.5458e-2 -1.5458e-2
1000.0000000 8.1e1 -1.5042e-2 -1.5042e-2
1000.0000000 8.2e1 -1.474e-2 -1.474e-2
1000.0000000 8.3e1 -1.4666e-2 -1.4666e-2
1000.0000000 8.4e1 -1.4383e-2 -1.4383e-2
1000.0000000 8.5e1 -1.4215e-2 -1.4215e-2
1000.0000000 8.6e1 -1.3993e-2 -1.3993e-2
1000.0000000 8.7e1 -1.3696e-2 -1.3696e-2
1000.0000000 8.8e1 -1.3662e-2 -1.3662e-2
1000.0000000 8.9e1 -1.3369e-2 -1.3369e-2
1000.0000000 9.0e1 -1.3249e-2 -1.3249e-2
1000.0000000 9.1e1 -1.3067e-2 -1.3067e-2
1000.0000000 9.2e1 -1.2973e-2 -1.2973e-2
1000.0000000 9.3e1 -1.2632e-2 -1.2632e-2
1000.0000000 9.4e1 -6.7158e-3 -6.7158e-3
1000.0000000 9.5e1 -6.7045e-3 -6.7045e-3
1000.0000000 9.6e1 -2.2751e-3 -2.2751e-3


==> figures/gsvd_control-figure18_contourtmp0.dat <==
0.1 1.0e0 -5.8668e1 -5.8668e1
0.1 2.0e0 -5.8658e1 -5.8658e1
0.1 3.0e0 -5.8654e1 -5.8654e1
0.1 4.0e0 -5.863e1 -5.863e1
0.1 5.0e0 -5.8617e1 -5.8617e1
0.1 6.0e0 -5.8589e1 -5.8589e1
0.1 7.0e0 -5.8547e1 -5.8547e1
0.1 8.0e0 -5.8522e1 -5.8522e1
0.1 9.0e0 -5.8469e1 -5.8469e1
0.1 1.0e1 -5.8452e1 -5.8452e1
0.1 1.1e1 -5.8365e1 -5.8365e1
0.1 1.2e1 -5.8297e1 -5.8297e1
0.1 1.3e1 -5.785e1 -5.785e1
0.1 1.4e1 -5.7625e1 -5.7625e1
0.1 1.5e1 -5.7363e1 -5.7363e1
0.1 1.6e1 -5.7171e1 -5.7171e1
0.1 1.7e1 -5.7164e1 -5.7164e1
0.1 1.8e1 -5.705e1 -5.705e1
0.1 1.9e1 -5.7027e1 -5.7027e1
0.1 2.0e1 -5.6896e1 -5.6896e1
0.1 2.1e1 -5.6691e1 -5.6691e1
0.1 2.2e1 -5.6545e1 -5.6545e1
0.1 2.3e1 -5.6252e1 -5.6252e1
0.1 2.4e1 -5.6186e1 -5.6186e1
0.1 2.5e1 -5.6073e1 -5.6073e1
0.1 2.6e1 -5.6046e1 -5.6046e1
0.1 2.7e1 -5.5987e1 -5.5987e1
0.1 2.8e1 -5.5971e1 -5.5971e1
0.1 2.9e1 -5.567e1 -5.567e1
0.1 3.0e1 -5.5465e1 -5.5465e1
0.1 3.1e1 -5.5322e1 -5.5322e1
0.1 3.2e1 -5.5292e1 -5.5292e1
0.1 3.3e1 -5.5214e1 -5.5214e1
0.1 3.4e1 -5.5192e1 -5.5192e1
0.1 3.5e1 -5.4607e1 -5.4607e1
0.1 3.6e1 -5.4376e1 -5.4376e1
0.1 3.7e1 -5.4151e1 -5.4151e1
0.1 3.8e1 -5.3944e1 -5.3944e1
0.1 3.9e1 -5.3441e1 -5.3441e1
0.1 4.0e1 -5.3166e1 -5.3166e1
0.1 4.1e1 -5.2351e1 -5.2351e1
0.1 4.2e1 -5.1869e1 -5.1869e1
0.1 4.3e1 -5.105e1 -5.105e1
0.1 4.4e1 -5.0788e1 -5.0788e1
0.1 4.5e1 -5.0731e1 -5.0731e1
0.1 4.6e1 -5.0088e1 -5.0088e1
0.1 4.7e1 -4.9647e1 -4.9647e1
0.1 4.8e1 -4.9325e1 -4.9325e1
0.1 4.9e1 -4.5442e1 -4.5442e1
0.1 5.0e1 -4.4991e1 -4.4991e1
0.1 5.1e1 -4.4501e1 -4.4501e1
0.1 5.2e1 -4.4112e1 -4.4112e1
0.1 5.3e1 -4.3628e1 -4.3628e1
0.1 5.4e1 -4.3209e1 -4.3209e1
0.1 5.5e1 -4.2305e1 -4.2305e1
0.1 5.6e1 -4.1856e1 -4.1856e1
0.1 5.7e1 -4.1086e1 -4.1086e1
0.1 5.8e1 -4.0522e1 -4.0522e1
0.1 5.9e1 -4.0334e1 -4.0334e1
0.1 6.0e1 -3.9371e1 -3.9371e1
0.1 6.1e1 -3.9185e1 -3.9185e1
0.1 6.2e1 -3.8598e1 -3.8598e1
0.1 6.3e1 -3.8158e1 -3.8158e1
0.1 6.4e1 -3.7885e1 -3.7885e1
0.1 6.5e1 -3.7385e1 -3.7385e1
0.1 6.6e1 -3.6841e1 -3.6841e1
0.1 6.7e1 -3.6535e1 -3.6535e1
0.1 6.8e1 -3.6447e1 -3.6447e1
0.1 6.9e1 -3.6146e1 -3.6146e1
0.1 7.0e1 -3.578e1 -3.578e1
0.1 7.1e1 -3.3972e1 -3.3972e1
0.1 7.2e1 -3.3314e1 -3.3314e1
0.1 7.3e1 -3.0474e1 -3.0474e1
0.1 7.4e1 -2.9177e1 -2.9177e1
0.1 7.5e1 -2.9059e1 -2.9059e1
0.1 7.6e1 -2.8913e1 -2.8913e1
0.1 7.7e1 -2.8859e1 -2.8859e1
0.1 7.8e1 -2.8502e1 -2.8502e1
0.1 7.9e1 -2.8327e1 -2.8327e1
0.1 8.0e1 -2.8279e1 -2.8279e1
0.1 8.1e1 -2.8044e1 -2.8044e1
0.1 8.2e1 -2.7869e1 -2.7869e1
0.1 8.3e1 -2.7827e1 -2.7827e1
0.1 8.4e1 -2.7659e1 -2.7659e1
0.1 8.5e1 -2.7558e1 -2.7558e1
0.1 8.6e1 -2.7422e1 -2.7422e1
0.1 8.7e1 -2.7237e1 -2.7237e1
0.1 8.8e1 -2.7216e1 -2.7216e1
0.1 8.9e1 -2.7029e1 -2.7029e1
0.1 9.0e1 -2.6951e1 -2.6951e1
0.1 9.1e1 -2.6832e1 -2.6832e1
0.1 9.2e1 -2.677e1 -2.677e1
0.1 9.3e1 -2.654e1 -2.654e1
0.1 9.4e1 -2.1102e1 -2.1102e1
0.1 9.5e1 -2.1087e1 -2.1087e1
0.1 9.6e1 -1.1969e1 -1.1969e1

0.2 1.0e0 -5.2647e1 -5.2647e1
0.2 2.0e0 -5.2638e1 -5.2638e1
0.2 3.0e0 -5.2633e1 -5.2633e1
0.2 4.0e0 -5.261e1 -5.261e1
0.2 5.0e0 -5.2596e1 -5.2596e1
0.2 6.0e0 -5.2569e1 -5.2569e1
0.2 7.0e0 -5.2527e1 -5.2527e1
0.2 8.0e0 -5.2502e1 -5.2502e1
0.2 9.0e0 -5.2448e1 -5.2448e1
0.2 1.0e1 -5.2431e1 -5.2431e1
0.2 1.1e1 -5.2345e1 -5.2345e1
0.2 1.2e1 -5.2277e1 -5.2277e1
0.2 1.3e1 -5.183e1 -5.183e1
0.2 1.4e1 -5.1604e1 -5.1604e1
0.2 1.5e1 -5.1342e1 -5.1342e1
0.2 1.6e1 -5.115e1 -5.115e1
0.2 1.7e1 -5.1143e1 -5.1143e1
0.2 1.8e1 -5.103e1 -5.103e1
0.2 1.9e1 -5.1007e1 -5.1007e1
0.2 2.0e1 -5.0876e1 -5.0876e1
0.2 2.1e1 -5.067e1 -5.067e1
0.2 2.2e1 -5.0525e1 -5.0525e1
0.2 2.3e1 -5.0232e1 -5.0232e1
0.2 2.4e1 -5.0165e1 -5.0165e1
0.2 2.5e1 -5.0053e1 -5.0053e1
0.2 2.6e1 -5.0025e1 -5.0025e1
0.2 2.7e1 -4.9966e1 -4.9966e1
0.2 2.8e1 -4.995e1 -4.995e1
0.2 2.9e1 -4.965e1 -4.965e1
0.2 3.0e1 -4.9444e1 -4.9444e1
0.2 3.1e1 -4.9302e1 -4.9302e1
0.2 3.2e1 -4.9272e1 -4.9272e1
0.2 3.3e1 -4.9194e1 -4.9194e1
0.2 3.4e1 -4.9171e1 -4.9171e1
0.2 3.5e1 -4.8586e1 -4.8586e1
0.2 3.6e1 -4.8355e1 -4.8355e1
0.2 3.7e1 -4.8131e1 -4.8131e1
0.2 3.8e1 -4.7923e1 -4.7923e1
0.2 3.9e1 -4.7421e1 -4.7421e1
0.2 4.0e1 -4.7145e1 -4.7145e1
0.2 4.1e1 -4.6331e1 -4.6331e1
0.2 4.2e1 -4.5848e1 -4.5848e1
0.2 4.3e1 -4.5029e1 -4.5029e1
0.2 4.4e1 -4.4768e1 -4.4768e1
0.2 4.5e1 -4.471e1 -4.471e1
0.2 4.6e1 -4.4067e1 -4.4067e1
0.2 4.7e1 -4.3627e1 -4.3627e1
0.2 4.8e1 -4.3305e1 -4.3305e1
0.2 4.9e1 -3.9422e1 -3.9422e1
0.2 5.0e1 -3.8971e1 -3.8971e1
0.2 5.1e1 -3.848e1 -3.848e1
0.2 5.2e1 -3.8092e1 -3.8092e1
0.2 5.3e1 -3.7608e1 -3.7608e1
0.2 5.4e1 -3.7189e1 -3.7189e1
0.2 5.5e1 -3.6285e1 -3.6285e1
0.2 5.6e1 -3.5837e1 -3.5837e1
0.2 5.7e1 -3.5066e1 -3.5066e1
0.2 5.8e1 -3.4503e1 -3.4503e1
0.2 5.9e1 -3.4315e1 -3.4315e1
0.2 6.0e1 -3.3352e1 -3.3352e1
0.2 6.1e1 -3.3166e1 -3.3166e1
0.2 6.2e1 -3.2579e1 -3.2579e1
0.2 6.3e1 -3.214e1 -3.214e1
0.2 6.4e1 -3.1867e1 -3.1867e1
0.2 6.5e1 -3.1367e1 -3.1367e1
0.2 6.6e1 -3.0823e1 -3.0823e1
0.2 6.7e1 -3.0517e1 -3.0517e1
0.2 6.8e1 -3.0429e1 -3.0429e1
0.2 6.9e1 -3.0128e1 -3.0128e1
0.2 7.0e1 -2.9763e1 -2.9763e1
0.2 7.1e1 -2.7956e1 -2.7956e1
0.2 7.2e1 -2.7299e1 -2.7299e1
0.2 7.3e1 -2.4465e1 -2.4465e1
0.2 7.4e1 -2.3172e1 -2.3172e1
0.2 7.5e1 -2.3054e1 -2.3054e1
0.2 7.6e1 -2.2909e1 -2.2909e1
0.2 7.7e1 -2.2855e1 -2.2855e1
0.2 7.8e1 -2.2499e1 -2.2499e1
0.2 7.9e1 -2.2326e1 -2.2326e1
0.2 8.0e1 -2.2277e1 -2.2277e1
0.2 8.1e1 -2.2044e1 -2.2044e1
0.2 8.2e1 -2.187e1 -2.187e1
0.2 8.3e1 -2.1827e1 -2.1827e1
0.2 8.4e1 -2.166e1 -2.166e1
0.2 8.5e1 -2.1559e1 -2.1559e1
0.2 8.6e1 -2.1424e1 -2.1424e1
0.2 8.7e1 -2.1241e1 -2.1241e1
0.2 8.8e1 -2.1219e1 -2.1219e1
0.2 8.9e1 -2.1034e1 -2.1034e1
0.2 9.0e1 -2.0957e1 -2.0957e1
0.2 9.1e1 -2.0838e1 -2.0838e1
0.2 9.2e1 -2.0776e1 -2.0776e1
0.2 9.3e1 -2.0548e1 -2.0548e1
0.2 9.4e1 -1.518e1 -1.518e1
0.2 9.5e1 -1.5166e1 -1.5166e1
0.2 9.6e1 -6.7038e0 -6.7038e0

0.3 1.0e0 -4.9125e1 -4.9125e1
0.3 2.0e0 -4.9116e1 -4.9116e1
0.3 3.0e0 -4.9111e1 -4.9111e1
0.3 4.0e0 -4.9088e1 -4.9088e1
0.3 5.0e0 -4.9074e1 -4.9074e1
0.3 6.0e0 -4.9047e1 -4.9047e1
0.3 7.0e0 -4.9005e1 -4.9005e1
0.3 8.0e0 -4.898e1 -4.898e1
0.3 9.0e0 -4.8926e1 -4.8926e1
0.3 1.0e1 -4.8909e1 -4.8909e1
0.3 1.1e1 -4.8823e1 -4.8823e1
0.3 1.2e1 -4.8755e1 -4.8755e1
0.3 1.3e1 -4.8308e1 -4.8308e1
0.3 1.4e1 -4.8082e1 -4.8082e1
0.3 1.5e1 -4.782e1 -4.782e1
0.3 1.6e1 -4.7628e1 -4.7628e1
0.3 1.7e1 -4.7621e1 -4.7621e1
0.3 1.8e1 -4.7508e1 -4.7508e1
0.3 1.9e1 -4.7485e1 -4.7485e1
0.3 2.0e1 -4.7354e1 -4.7354e1
0.3 2.1e1 -4.7149e1 -4.7149e1
0.3 2.2e1 -4.7003e1 -4.7003e1
0.3 2.3e1 -4.671e1 -4.671e1
0.3 2.4e1 -4.6643e1 -4.6643e1
0.3 2.5e1 -4.6531e1 -4.6531e1
0.3 2.6e1 -4.6504e1 -4.6504e1
0.3 2.7e1 -4.6444e1 -4.6444e1
0.3 2.8e1 -4.6428e1 -4.6428e1
0.3 2.9e1 -4.6128e1 -4.6128e1
0.3 3.0e1 -4.5922e1 -4.5922e1
0.3 3.1e1 -4.578e1 -4.578e1
0.3 3.2e1 -4.575e1 -4.575e1
0.3 3.3e1 -4.5672e1 -4.5672e1
0.3 3.4e1 -4.5649e1 -4.5649e1
0.3 3.5e1 -4.5065e1 -4.5065e1
0.3 3.6e1 -4.4833e1 -4.4833e1
0.3 3.7e1 -4.4609e1 -4.4609e1
0.3 3.8e1 -4.4401e1 -4.4401e1
0.3 3.9e1 -4.3899e1 -4.3899e1
0.3 4.0e1 -4.3623e1 -4.3623e1
0.3 4.1e1 -4.2809e1 -4.2809e1
0.3 4.2e1 -4.2326e1 -4.2326e1
0.3 4.3e1 -4.1508e1 -4.1508e1
0.3 4.4e1 -4.1246e1 -4.1246e1
0.3 4.5e1 -4.1189e1 -4.1189e1
0.3 4.6e1 -4.0545e1 -4.0545e1
0.3 4.7e1 -4.0105e1 -4.0105e1
0.3 4.8e1 -3.9783e1 -3.9783e1
0.3 4.9e1 -3.5901e1 -3.5901e1
0.3 5.0e1 -3.5449e1 -3.5449e1
0.3 5.1e1 -3.4959e1 -3.4959e1
0.3 5.2e1 -3.4571e1 -3.4571e1
0.3 5.3e1 -3.4087e1 -3.4087e1
0.3 5.4e1 -3.3668e1 -3.3668e1
0.3 5.5e1 -3.2764e1 -3.2764e1
0.3 5.6e1 -3.2316e1 -3.2316e1
0.3 5.7e1 -3.1546e1 -3.1546e1
0.3 5.8e1 -3.0982e1 -3.0982e1
0.3 5.9e1 -3.0795e1 -3.0795e1
0.3 6.0e1 -2.9832e1 -2.9832e1
0.3 6.1e1 -2.9647e1 -2.9647e1
0.3 6.2e1 -2.906e1 -2.906e1
0.3 6.3e1 -2.8621e1 -2.8621e1
0.3 6.4e1 -2.8348e1 -2.8348e1
0.3 6.5e1 -2.7849e1 -2.7849e1
0.3 6.6e1 -2.7305e1 -2.7305e1
0.3 6.7e1 -2.6999e1 -2.6999e1
0.3 6.8e1 -2.6912e1 -2.6912e1
0.3 6.9e1 -2.6611e1 -2.6611e1
0.3 7.0e1 -2.6246e1 -2.6246e1
0.3 7.1e1 -2.4443e1 -2.4443e1
0.3 7.2e1 -2.3787e1 -2.3787e1
0.3 7.3e1 -2.0962e1 -2.0962e1
0.3 7.4e1 -1.9675e1 -1.9675e1
0.3 7.5e1 -1.9558e1 -1.9558e1
0.3 7.6e1 -1.9414e1 -1.9414e1
0.3 7.7e1 -1.9361e1 -1.9361e1
0.3 7.8e1 -1.9007e1 -1.9007e1
0.3 7.9e1 -1.8835e1 -1.8835e1
0.3 8.0e1 -1.8787e1 -1.8787e1
0.3 8.1e1 -1.8555e1 -1.8555e1
0.3 8.2e1 -1.8382e1 -1.8382e1
0.3 8.3e1 -1.834e1 -1.834e1
0.3 8.4e1 -1.8174e1 -1.8174e1
0.3 8.5e1 -1.8074e1 -1.8074e1
0.3 8.6e1 -1.794e1 -1.794e1
0.3 8.7e1 -1.7759e1 -1.7759e1
0.3 8.8e1 -1.7738e1 -1.7738e1
0.3 8.9e1 -1.7554e1 -1.7554e1
0.3 9.0e1 -1.7477e1 -1.7477e1
0.3 9.1e1 -1.7359e1 -1.7359e1
0.3 9.2e1 -1.7298e1 -1.7298e1
0.3 9.3e1 -1.7073e1 -1.7073e1
0.3 9.4e1 -1.1818e1 -1.1818e1
0.3 9.5e1 -1.1804e1 -1.1804e1
0.3 9.6e1 -4.2067e0 -4.2067e0

0.4 1.0e0 -4.6627e1 -4.6627e1
0.4 2.0e0 -4.6617e1 -4.6617e1
0.4 3.0e0 -4.6613e1 -4.6613e1
0.4 4.0e0 -4.6589e1 -4.6589e1
0.4 5.0e0 -4.6575e1 -4.6575e1
0.4 6.0e0 -4.6548e1 -4.6548e1
0.4 7.0e0 -4.6506e1 -4.6506e1
0.4 8.0e0 -4.6481e1 -4.6481e1
0.4 9.0e0 -4.6428e1 -4.6428e1
0.4 1.0e1 -4.641e1 -4.641e1
0.4 1.1e1 -4.6324e1 -4.6324e1
0.4 1.2e1 -4.6256e1 -4.6256e1
0.4 1.3e1 -4.5809e1 -4.5809e1
0.4 1.4e1 -4.5583e1 -4.5583e1
0.4 1.5e1 -4.5322e1 -4.5322e1
0.4 1.6e1 -4.5129e1 -4.5129e1
0.4 1.7e1 -4.5122e1 -4.5122e1
0.4 1.8e1 -4.5009e1 -4.5009e1
0.4 1.9e1 -4.4986e1 -4.4986e1
0.4 2.0e1 -4.4855e1 -4.4855e1
0.4 2.1e1 -4.465e1 -4.465e1
0.4 2.2e1 -4.4504e1 -4.4504e1
0.4 2.3e1 -4.4211e1 -4.4211e1
0.4 2.4e1 -4.4144e1 -4.4144e1
0.4 2.5e1 -4.4032e1 -4.4032e1
0.4 2.6e1 -4.4005e1 -4.4005e1
0.4 2.7e1 -4.3946e1 -4.3946e1
0.4 2.8e1 -4.393e1 -4.393e1
0.4 2.9e1 -4.3629e1 -4.3629e1
0.4 3.0e1 -4.3423e1 -4.3423e1
0.4 3.1e1 -4.3281e1 -4.3281e1
0.4 3.2e1 -4.3251e1 -4.3251e1
0.4 3.3e1 -4.3173e1 -4.3173e1
0.4 3.4e1 -4.3151e1 -4.3151e1
0.4 3.5e1 -4.2566e1 -4.2566e1
0.4 3.6e1 -4.2334e1 -4.2334e1
0.4 3.7e1 -4.211e1 -4.211e1
0.4 3.8e1 -4.1902e1 -4.1902e1
0.4 3.9e1 -4.14e1 -4.14e1
0.4 4.0e1 -4.1125e1 -4.1125e1
0.4 4.1e1 -4.031e1 -4.031e1
0.4 4.2e1 -3.9828e1 -3.9828e1
0.4 4.3e1 -3.9009e1 -3.9009e1
0.4 4.4e1 -3.8748e1 -3.8748e1
0.4 4.5e1 -3.869e1 -3.869e1
0.4 4.6e1 -3.8047e1 -3.8047e1
0.4 4.7e1 -3.7606e1 -3.7606e1
0.4 4.8e1 -3.7285e1 -3.7285e1
0.4 4.9e1 -3.3402e1 -3.3402e1
0.4 5.0e1 -3.2952e1 -3.2952e1
0.4 5.1e1 -3.2461e1 -3.2461e1
0.4 5.2e1 -3.2073e1 -3.2073e1
0.4 5.3e1 -3.1589e1 -3.1589e1
0.4 5.4e1 -3.1171e1 -3.1171e1
0.4 5.5e1 -3.0267e1 -3.0267e1
0.4 5.6e1 -2.9819e1 -2.9819e1
0.4 5.7e1 -2.9049e1 -2.9049e1
0.4 5.8e1 -2.8486e1 -2.8486e1
0.4 5.9e1 -2.8298e1 -2.8298e1
0.4 6.0e1 -2.7337e1 -2.7337e1
0.4 6.1e1 -2.7151e1 -2.7151e1
0.4 6.2e1 -2.6565e1 -2.6565e1
0.4 6.3e1 -2.6126e1 -2.6126e1
0.4 6.4e1 -2.5854e1 -2.5854e1
0.4 6.5e1 -2.5355e1 -2.5355e1
0.4 6.6e1 -2.4812e1 -2.4812e1
0.4 6.7e1 -2.4507e1 -2.4507e1
0.4 6.8e1 -2.442e1 -2.442e1
0.4 6.9e1 -2.4119e1 -2.4119e1
0.4 7.0e1 -2.3755e1 -2.3755e1
0.4 7.1e1 -2.1955e1 -2.1955e1
0.4 7.2e1 -2.1301e1 -2.1301e1
0.4 7.3e1 -1.849e1 -1.849e1
0.4 7.4e1 -1.7212e1 -1.7212e1
0.4 7.5e1 -1.7096e1 -1.7096e1
0.4 7.6e1 -1.6953e1 -1.6953e1
0.4 7.7e1 -1.69e1 -1.69e1
0.4 7.8e1 -1.6549e1 -1.6549e1
0.4 7.9e1 -1.6379e1 -1.6379e1
0.4 8.0e1 -1.6331e1 -1.6331e1
0.4 8.1e1 -1.6102e1 -1.6102e1
0.4 8.2e1 -1.5931e1 -1.5931e1
0.4 8.3e1 -1.5889e1 -1.5889e1
0.4 8.4e1 -1.5725e1 -1.5725e1
0.4 8.5e1 -1.5627e1 -1.5627e1
0.4 8.6e1 -1.5495e1 -1.5495e1
0.4 8.7e1 -1.5315e1 -1.5315e1
0.4 8.8e1 -1.5294e1 -1.5294e1
0.4 8.9e1 -1.5113e1 -1.5113e1
0.4 9.0e1 -1.5037e1 -1.5037e1
0.4 9.1e1 -1.4921e1 -1.4921e1
0.4 9.2e1 -1.4861e1 -1.4861e1
0.4 9.3e1 -1.4638e1 -1.4638e1
0.4 9.4e1 -9.534e0 -9.534e0
0.4 9.5e1 -9.5209e0 -9.5209e0
0.4 9.6e1 -2.8281e0 -2.8281e0

0.5 1.0e0 -4.4688e1 -4.4688e1
0.5 2.0e0 -4.4679e1 -4.4679e1
0.5 3.0e0 -4.4674e1 -4.4674e1
0.5 4.0e0 -4.4651e1 -4.4651e1
0.5 5.0e0 -4.4637e1 -4.4637e1
0.5 6.0e0 -4.461e1 -4.461e1
0.5 7.0e0 -4.4568e1 -4.4568e1
0.5 8.0e0 -4.4543e1 -4.4543e1
0.5 9.0e0 -4.449e1 -4.449e1
0.5 1.0e1 -4.4472e1 -4.4472e1
0.5 1.1e1 -4.4386e1 -4.4386e1
0.5 1.2e1 -4.4318e1 -4.4318e1
0.5 1.3e1 -4.3871e1 -4.3871e1
0.5 1.4e1 -4.3645e1 -4.3645e1
0.5 1.5e1 -4.3383e1 -4.3383e1
0.5 1.6e1 -4.3191e1 -4.3191e1
0.5 1.7e1 -4.3184e1 -4.3184e1
0.5 1.8e1 -4.3071e1 -4.3071e1
0.5 1.9e1 -4.3048e1 -4.3048e1
0.5 2.0e1 -4.2917e1 -4.2917e1
0.5 2.1e1 -4.2712e1 -4.2712e1
0.5 2.2e1 -4.2566e1 -4.2566e1
0.5 2.3e1 -4.2273e1 -4.2273e1
0.5 2.4e1 -4.2206e1 -4.2206e1
0.5 2.5e1 -4.2094e1 -4.2094e1
0.5 2.6e1 -4.2067e1 -4.2067e1
0.5 2.7e1 -4.2007e1 -4.2007e1
0.5 2.8e1 -4.1991e1 -4.1991e1
0.5 2.9e1 -4.1691e1 -4.1691e1
0.5 3.0e1 -4.1485e1 -4.1485e1
0.5 3.1e1 -4.1343e1 -4.1343e1
0.5 3.2e1 -4.1313e1 -4.1313e1
0.5 3.3e1 -4.1235e1 -4.1235e1
0.5 3.4e1 -4.1212e1 -4.1212e1
0.5 3.5e1 -4.0628e1 -4.0628e1
0.5 3.6e1 -4.0396e1 -4.0396e1
0.5 3.7e1 -4.0172e1 -4.0172e1
0.5 3.8e1 -3.9964e1 -3.9964e1
0.5 3.9e1 -3.9462e1 -3.9462e1
0.5 4.0e1 -3.9186e1 -3.9186e1
0.5 4.1e1 -3.8372e1 -3.8372e1
0.5 4.2e1 -3.789e1 -3.789e1
0.5 4.3e1 -3.7071e1 -3.7071e1
0.5 4.4e1 -3.681e1 -3.681e1
0.5 4.5e1 -3.6752e1 -3.6752e1
0.5 4.6e1 -3.6109e1 -3.6109e1
0.5 4.7e1 -3.5668e1 -3.5668e1
0.5 4.8e1 -3.5347e1 -3.5347e1
0.5 4.9e1 -3.1465e1 -3.1465e1
0.5 5.0e1 -3.1014e1 -3.1014e1
0.5 5.1e1 -3.0524e1 -3.0524e1
0.5 5.2e1 -3.0137e1 -3.0137e1
0.5 5.3e1 -2.9652e1 -2.9652e1
0.5 5.4e1 -2.9234e1 -2.9234e1
0.5 5.5e1 -2.8331e1 -2.8331e1
0.5 5.6e1 -2.7883e1 -2.7883e1
0.5 5.7e1 -2.7114e1 -2.7114e1
0.5 5.8e1 -2.6551e1 -2.6551e1
0.5 5.9e1 -2.6363e1 -2.6363e1
0.5 6.0e1 -2.5402e1 -2.5402e1
0.5 6.1e1 -2.5217e1 -2.5217e1
0.5 6.2e1 -2.4632e1 -2.4632e1
0.5 6.3e1 -2.4194e1 -2.4194e1
0.5 6.4e1 -2.3922e1 -2.3922e1
0.5 6.5e1 -2.3423e1 -2.3423e1
0.5 6.6e1 -2.2881e1 -2.2881e1
0.5 6.7e1 -2.2577e1 -2.2577e1
0.5 6.8e1 -2.249e1 -2.249e1
0.5 6.9e1 -2.219e1 -2.219e1
0.5 7.0e1 -2.1827e1 -2.1827e1
0.5 7.1e1 -2.0032e1 -2.0032e1
0.5 7.2e1 -1.9381e1 -1.9381e1
0.5 7.3e1 -1.6585e1 -1.6585e1
0.5 7.4e1 -1.5319e1 -1.5319e1
0.5 7.5e1 -1.5204e1 -1.5204e1
0.5 7.6e1 -1.5062e1 -1.5062e1
0.5 7.7e1 -1.501e1 -1.501e1
0.5 7.8e1 -1.4664e1 -1.4664e1
0.5 7.9e1 -1.4495e1 -1.4495e1
0.5 8.0e1 -1.4448e1 -1.4448e1
0.5 8.1e1 -1.4222e1 -1.4222e1
0.5 8.2e1 -1.4053e1 -1.4053e1
0.5 8.3e1 -1.4012e1 -1.4012e1
0.5 8.4e1 -1.3851e1 -1.3851e1
0.5 8.5e1 -1.3754e1 -1.3754e1
0.5 8.6e1 -1.3623e1 -1.3623e1
0.5 8.7e1 -1.3447e1 -1.3447e1
0.5 8.8e1 -1.3426e1 -1.3426e1
0.5 8.9e1 -1.3248e1 -1.3248e1
0.5 9.0e1 -1.3173e1 -1.3173e1
0.5 9.1e1 -1.3059e1 -1.3059e1
0.5 9.2e1 -1.3e1 -1.3e1
0.5 9.3e1 -1.2782e1 -1.2782e1
0.5 9.4e1 -7.857e0 -7.857e0
0.5 9.5e1 -7.8447e0 -7.8447e0
0.5 9.6e1 -2.0035e0 -2.0035e0

0.6 1.0e0 -4.3105e1 -4.3105e1
0.6 2.0e0 -4.3096e1 -4.3096e1
0.6 3.0e0 -4.3091e1 -4.3091e1
0.6 4.0e0 -4.3067e1 -4.3067e1
0.6 5.0e0 -4.3054e1 -4.3054e1
0.6 6.0e0 -4.3026e1 -4.3026e1
0.6 7.0e0 -4.2984e1 -4.2984e1
0.6 8.0e0 -4.2959e1 -4.2959e1
0.6 9.0e0 -4.2906e1 -4.2906e1
0.6 1.0e1 -4.2889e1 -4.2889e1
0.6 1.1e1 -4.2803e1 -4.2803e1
0.6 1.2e1 -4.2734e1 -4.2734e1
0.6 1.3e1 -4.2287e1 -4.2287e1
0.6 1.4e1 -4.2062e1 -4.2062e1
0.6 1.5e1 -4.18e1 -4.18e1
0.6 1.6e1 -4.1608e1 -4.1608e1
0.6 1.7e1 -4.1601e1 -4.1601e1
0.6 1.8e1 -4.1487e1 -4.1487e1
0.6 1.9e1 -4.1464e1 -4.1464e1
0.6 2.0e1 -4.1333e1 -4.1333e1
0.6 2.1e1 -4.1128e1 -4.1128e1
0.6 2.2e1 -4.0982e1 -4.0982e1
0.6 2.3e1 -4.0689e1 -4.0689e1
0.6 2.4e1 -4.0623e1 -4.0623e1
0.6 2.5e1 -4.0511e1 -4.0511e1
0.6 2.6e1 -4.0483e1 -4.0483e1
0.6 2.7e1 -4.0424e1 -4.0424e1
0.6 2.8e1 -4.0408e1 -4.0408e1
0.6 2.9e1 -4.0108e1 -4.0108e1
0.6 3.0e1 -3.9902e1 -3.9902e1
0.6 3.1e1 -3.9759e1 -3.9759e1
0.6 3.2e1 -3.973e1 -3.973e1
0.6 3.3e1 -3.9652e1 -3.9652e1
0.6 3.4e1 -3.9629e1 -3.9629e1
0.6 3.5e1 -3.9044e1 -3.9044e1
0.6 3.6e1 -3.8813e1 -3.8813e1
0.6 3.7e1 -3.8589e1 -3.8589e1
0.6 3.8e1 -3.8381e1 -3.8381e1
0.6 3.9e1 -3.7879e1 -3.7879e1
0.6 4.0e1 -3.7603e1 -3.7603e1
0.6 4.1e1 -3.6789e1 -3.6789e1
0.6 4.2e1 -3.6306e1 -3.6306e1
0.6 4.3e1 -3.5488e1 -3.5488e1
0.6 4.4e1 -3.5226e1 -3.5226e1
0.6 4.5e1 -3.5169e1 -3.5169e1
0.6 4.6e1 -3.4526e1 -3.4526e1
0.6 4.7e1 -3.4085e1 -3.4085e1
0.6 4.8e1 -3.3764e1 -3.3764e1
0.6 4.9e1 -2.9883e1 -2.9883e1
0.6 5.0e1 -2.9432e1 -2.9432e1
0.6 5.1e1 -2.8942e1 -2.8942e1
0.6 5.2e1 -2.8554e1 -2.8554e1
0.6 5.3e1 -2.8071e1 -2.8071e1
0.6 5.4e1 -2.7653e1 -2.7653e1
0.6 5.5e1 -2.6749e1 -2.6749e1
0.6 5.6e1 -2.6302e1 -2.6302e1
0.6 5.7e1 -2.5533e1 -2.5533e1
0.6 5.8e1 -2.4971e1 -2.4971e1
0.6 5.9e1 -2.4784e1 -2.4784e1
0.6 6.0e1 -2.3824e1 -2.3824e1
0.6 6.1e1 -2.3639e1 -2.3639e1
0.6 6.2e1 -2.3055e1 -2.3055e1
0.6 6.3e1 -2.2617e1 -2.2617e1
0.6 6.4e1 -2.2345e1 -2.2345e1
0.6 6.5e1 -2.1848e1 -2.1848e1
0.6 6.6e1 -2.1307e1 -2.1307e1
0.6 6.7e1 -2.1003e1 -2.1003e1
0.6 6.8e1 -2.0916e1 -2.0916e1
0.6 6.9e1 -2.0617e1 -2.0617e1
0.6 7.0e1 -2.0255e1 -2.0255e1
0.6 7.1e1 -1.8467e1 -1.8467e1
0.6 7.2e1 -1.7818e1 -1.7818e1
0.6 7.3e1 -1.5042e1 -1.5042e1
0.6 7.4e1 -1.3789e1 -1.3789e1
0.6 7.5e1 -1.3676e1 -1.3676e1
0.6 7.6e1 -1.3536e1 -1.3536e1
0.6 7.7e1 -1.3485e1 -1.3485e1
0.6 7.8e1 -1.3143e1 -1.3143e1
0.6 7.9e1 -1.2977e1 -1.2977e1
0.6 8.0e1 -1.2931e1 -1.2931e1
0.6 8.1e1 -1.2709e1 -1.2709e1
0.6 8.2e1 -1.2543e1 -1.2543e1
0.6 8.3e1 -1.2502e1 -1.2502e1
0.6 8.4e1 -1.2343e1 -1.2343e1
0.6 8.5e1 -1.2248e1 -1.2248e1
0.6 8.6e1 -1.212e1 -1.212e1
0.6 8.7e1 -1.1947e1 -1.1947e1
0.6 8.8e1 -1.1927e1 -1.1927e1
0.6 8.9e1 -1.1752e1 -1.1752e1
0.6 9.0e1 -1.1679e1 -1.1679e1
0.6 9.1e1 -1.1567e1 -1.1567e1
0.6 9.2e1 -1.151e1 -1.151e1
0.6 9.3e1 -1.1296e1 -1.1296e1
0.6 9.4e1 -6.5727e0 -6.5727e0
0.6 9.5e1 -6.5612e0 -6.5612e0
0.6 9.6e1 -1.4799e0 -1.4799e0

0.7 1.0e0 -4.1766e1 -4.1766e1
0.7 2.0e0 -4.1757e1 -4.1757e1
0.7 3.0e0 -4.1752e1 -4.1752e1
0.7 4.0e0 -4.1728e1 -4.1728e1
0.7 5.0e0 -4.1715e1 -4.1715e1
0.7 6.0e0 -4.1687e1 -4.1687e1
0.7 7.0e0 -4.1645e1 -4.1645e1
0.7 8.0e0 -4.162e1 -4.162e1
0.7 9.0e0 -4.1567e1 -4.1567e1
0.7 1.0e1 -4.155e1 -4.155e1
0.7 1.1e1 -4.1464e1 -4.1464e1
0.7 1.2e1 -4.1395e1 -4.1395e1
0.7 1.3e1 -4.0948e1 -4.0948e1
0.7 1.4e1 -4.0723e1 -4.0723e1
0.7 1.5e1 -4.0461e1 -4.0461e1
0.7 1.6e1 -4.0269e1 -4.0269e1
0.7 1.7e1 -4.0262e1 -4.0262e1
0.7 1.8e1 -4.0148e1 -4.0148e1
0.7 1.9e1 -4.0126e1 -4.0126e1
0.7 2.0e1 -3.9994e1 -3.9994e1
0.7 2.1e1 -3.9789e1 -3.9789e1
0.7 2.2e1 -3.9643e1 -3.9643e1
0.7 2.3e1 -3.935e1 -3.935e1
0.7 2.4e1 -3.9284e1 -3.9284e1
0.7 2.5e1 -3.9172e1 -3.9172e1
0.7 2.6e1 -3.9144e1 -3.9144e1
0.7 2.7e1 -3.9085e1 -3.9085e1
0.7 2.8e1 -3.9069e1 -3.9069e1
0.7 2.9e1 -3.8769e1 -3.8769e1
0.7 3.0e1 -3.8563e1 -3.8563e1
0.7 3.1e1 -3.8421e1 -3.8421e1
0.7 3.2e1 -3.8391e1 -3.8391e1
0.7 3.3e1 -3.8313e1 -3.8313e1
0.7 3.4e1 -3.829e1 -3.829e1
0.7 3.5e1 -3.7705e1 -3.7705e1
0.7 3.6e1 -3.7474e1 -3.7474e1
0.7 3.7e1 -3.725e1 -3.725e1
0.7 3.8e1 -3.7042e1 -3.7042e1
0.7 3.9e1 -3.654e1 -3.654e1
0.7 4.0e1 -3.6264e1 -3.6264e1
0.7 4.1e1 -3.545e1 -3.545e1
0.7 4.2e1 -3.4968e1 -3.4968e1
0.7 4.3e1 -3.4149e1 -3.4149e1
0.7 4.4e1 -3.3888e1 -3.3888e1
0.7 4.5e1 -3.383e1 -3.383e1
0.7 4.6e1 -3.3187e1 -3.3187e1
0.7 4.7e1 -3.2747e1 -3.2747e1
0.7 4.8e1 -3.2425e1 -3.2425e1
0.7 4.9e1 -2.8545e1 -2.8545e1
0.7 5.0e1 -2.8095e1 -2.8095e1
0.7 5.1e1 -2.7605e1 -2.7605e1
0.7 5.2e1 -2.7217e1 -2.7217e1
0.7 5.3e1 -2.6734e1 -2.6734e1
0.7 5.4e1 -2.6316e1 -2.6316e1
0.7 5.5e1 -2.5413e1 -2.5413e1
0.7 5.6e1 -2.4966e1 -2.4966e1
0.7 5.7e1 -2.4198e1 -2.4198e1
0.7 5.8e1 -2.3637e1 -2.3637e1
0.7 5.9e1 -2.345e1 -2.345e1
0.7 6.0e1 -2.2491e1 -2.2491e1
0.7 6.1e1 -2.2306e1 -2.2306e1
0.7 6.2e1 -2.1723e1 -2.1723e1
0.7 6.3e1 -2.1286e1 -2.1286e1
0.7 6.4e1 -2.1015e1 -2.1015e1
0.7 6.5e1 -2.0519e1 -2.0519e1
0.7 6.6e1 -1.9979e1 -1.9979e1
0.7 6.7e1 -1.9676e1 -1.9676e1
0.7 6.8e1 -1.9589e1 -1.9589e1
0.7 6.9e1 -1.9291e1 -1.9291e1
0.7 7.0e1 -1.893e1 -1.893e1
0.7 7.1e1 -1.7149e1 -1.7149e1
0.7 7.2e1 -1.6504e1 -1.6504e1
0.7 7.3e1 -1.375e1 -1.375e1
0.7 7.4e1 -1.2514e1 -1.2514e1
0.7 7.5e1 -1.2402e1 -1.2402e1
0.7 7.6e1 -1.2265e1 -1.2265e1
0.7 7.7e1 -1.2214e1 -1.2214e1
0.7 7.8e1 -1.1878e1 -1.1878e1
0.7 7.9e1 -1.1715e1 -1.1715e1
0.7 8.0e1 -1.167e1 -1.167e1
0.7 8.1e1 -1.1451e1 -1.1451e1
0.7 8.2e1 -1.1288e1 -1.1288e1
0.7 8.3e1 -1.1249e1 -1.1249e1
0.7 8.4e1 -1.1093e1 -1.1093e1
0.7 8.5e1 -1.1e1 -1.1e1
0.7 8.6e1 -1.0874e1 -1.0874e1
0.7 8.7e1 -1.0705e1 -1.0705e1
0.7 8.8e1 -1.0685e1 -1.0685e1
0.7 8.9e1 -1.0514e1 -1.0514e1
0.7 9.0e1 -1.0443e1 -1.0443e1
0.7 9.1e1 -1.0334e1 -1.0334e1
0.7 9.2e1 -1.0278e1 -1.0278e1
0.7 9.3e1 -1.007e1 -1.007e1
0.7 9.4e1 -5.5627e0 -5.5627e0
0.7 9.5e1 -5.5521e0 -5.5521e0
0.7 9.6e1 -1.1307e0 -1.1307e0

0.8 1.0e0 -4.0606e1 -4.0606e1
0.8 2.0e0 -4.0597e1 -4.0597e1
0.8 3.0e0 -4.0592e1 -4.0592e1
0.8 4.0e0 -4.0568e1 -4.0568e1
0.8 5.0e0 -4.0555e1 -4.0555e1
0.8 6.0e0 -4.0527e1 -4.0527e1
0.8 7.0e0 -4.0486e1 -4.0486e1
0.8 8.0e0 -4.0461e1 -4.0461e1
0.8 9.0e0 -4.0407e1 -4.0407e1
0.8 1.0e1 -4.039e1 -4.039e1
0.8 1.1e1 -4.0304e1 -4.0304e1
0.8 1.2e1 -4.0236e1 -4.0236e1
0.8 1.3e1 -3.9789e1 -3.9789e1
0.8 1.4e1 -3.9563e1 -3.9563e1
0.8 1.5e1 -3.9301e1 -3.9301e1
0.8 1.6e1 -3.9109e1 -3.9109e1
0.8 1.7e1 -3.9102e1 -3.9102e1
0.8 1.8e1 -3.8989e1 -3.8989e1
0.8 1.9e1 -3.8966e1 -3.8966e1
0.8 2.0e1 -3.8835e1 -3.8835e1
0.8 2.1e1 -3.863e1 -3.863e1
0.8 2.2e1 -3.8484e1 -3.8484e1
0.8 2.3e1 -3.8191e1 -3.8191e1
0.8 2.4e1 -3.8124e1 -3.8124e1
0.8 2.5e1 -3.8012e1 -3.8012e1
0.8 2.6e1 -3.7984e1 -3.7984e1
0.8 2.7e1 -3.7925e1 -3.7925e1
0.8 2.8e1 -3.7909e1 -3.7909e1
0.8 2.9e1 -3.7609e1 -3.7609e1
0.8 3.0e1 -3.7403e1 -3.7403e1
0.8 3.1e1 -3.7261e1 -3.7261e1
0.8 3.2e1 -3.7231e1 -3.7231e1
0.8 3.3e1 -3.7153e1 -3.7153e1
0.8 3.4e1 -3.713e1 -3.713e1
0.8 3.5e1 -3.6546e1 -3.6546e1
0.8 3.6e1 -3.6314e1 -3.6314e1
0.8 3.7e1 -3.609e1 -3.609e1
0.8 3.8e1 -3.5882e1 -3.5882e1
0.8 3.9e1 -3.538e1 -3.538e1
0.8 4.0e1 -3.5105e1 -3.5105e1
0.8 4.1e1 -3.4291e1 -3.4291e1
0.8 4.2e1 -3.3808e1 -3.3808e1
0.8 4.3e1 -3.2989e1 -3.2989e1
0.8 4.4e1 -3.2728e1 -3.2728e1
0.8 4.5e1 -3.2671e1 -3.2671e1
0.8 4.6e1 -3.2028e1 -3.2028e1
0.8 4.7e1 -3.1587e1 -3.1587e1
0.8 4.8e1 -3.1266e1 -3.1266e1
0.8 4.9e1 -2.7387e1 -2.7387e1
0.8 5.0e1 -2.6936e1 -2.6936e1
0.8 5.1e1 -2.6447e1 -2.6447e1
0.8 5.2e1 -2.606e1 -2.606e1
0.8 5.3e1 -2.5576e1 -2.5576e1
0.8 5.4e1 -2.5159e1 -2.5159e1
0.8 5.5e1 -2.4257e1 -2.4257e1
0.8 5.6e1 -2.381e1 -2.381e1
0.8 5.7e1 -2.3043e1 -2.3043e1
0.8 5.8e1 -2.2482e1 -2.2482e1
0.8 5.9e1 -2.2295e1 -2.2295e1
0.8 6.0e1 -2.1338e1 -2.1338e1
0.8 6.1e1 -2.1154e1 -2.1154e1
0.8 6.2e1 -2.0571e1 -2.0571e1
0.8 6.3e1 -2.0135e1 -2.0135e1
0.8 6.4e1 -1.9865e1 -1.9865e1
0.8 6.5e1 -1.937e1 -1.937e1
0.8 6.6e1 -1.8832e1 -1.8832e1
0.8 6.7e1 -1.853e1 -1.853e1
0.8 6.8e1 -1.8443e1 -1.8443e1
0.8 6.9e1 -1.8146e1 -1.8146e1
0.8 7.0e1 -1.7786e1 -1.7786e1
0.8 7.1e1 -1.6013e1 -1.6013e1
0.8 7.2e1 -1.5372e1 -1.5372e1
0.8 7.3e1 -1.2644e1 -1.2644e1
0.8 7.4e1 -1.1426e1 -1.1426e1
0.8 7.5e1 -1.1316e1 -1.1316e1
0.8 7.6e1 -1.1181e1 -1.1181e1
0.8 7.7e1 -1.1132e1 -1.1132e1
0.8 7.8e1 -1.0801e1 -1.0801e1
0.8 7.9e1 -1.0642e1 -1.0642e1
0.8 8.0e1 -1.0597e1 -1.0597e1
0.8 8.1e1 -1.0383e1 -1.0383e1
0.8 8.2e1 -1.0224e1 -1.0224e1
0.8 8.3e1 -1.0185e1 -1.0185e1
0.8 8.4e1 -1.0033e1 -1.0033e1
0.8 8.5e1 -9.942e0 -9.942e0
0.8 8.6e1 -9.8198e0 -9.8198e0
0.8 8.7e1 -9.6544e0 -9.6544e0
0.8 8.8e1 -9.6352e0 -9.6352e0
0.8 8.9e1 -9.4686e0 -9.4686e0
0.8 9.0e1 -9.3997e0 -9.3997e0
0.8 9.1e1 -9.2935e0 -9.2935e0
0.8 9.2e1 -9.2387e0 -9.2387e0
0.8 9.3e1 -9.0363e0 -9.0363e0
0.8 9.4e1 -4.7539e0 -4.7539e0
0.8 9.5e1 -4.7442e0 -4.7442e0
0.8 9.6e1 -8.8807e-1 -8.8807e-1

0.9 1.0e0 -3.9583e1 -3.9583e1
0.9 2.0e0 -3.9574e1 -3.9574e1
0.9 3.0e0 -3.9569e1 -3.9569e1
0.9 4.0e0 -3.9545e1 -3.9545e1
0.9 5.0e0 -3.9532e1 -3.9532e1
0.9 6.0e0 -3.9504e1 -3.9504e1
0.9 7.0e0 -3.9463e1 -3.9463e1
0.9 8.0e0 -3.9437e1 -3.9437e1
0.9 9.0e0 -3.9384e1 -3.9384e1
0.9 1.0e1 -3.9367e1 -3.9367e1
0.9 1.1e1 -3.9281e1 -3.9281e1
0.9 1.2e1 -3.9213e1 -3.9213e1
0.9 1.3e1 -3.8766e1 -3.8766e1
0.9 1.4e1 -3.854e1 -3.854e1
0.9 1.5e1 -3.8278e1 -3.8278e1
0.9 1.6e1 -3.8086e1 -3.8086e1
0.9 1.7e1 -3.8079e1 -3.8079e1
0.9 1.8e1 -3.7966e1 -3.7966e1
0.9 1.9e1 -3.7943e1 -3.7943e1
0.9 2.0e1 -3.7812e1 -3.7812e1
0.9 2.1e1 -3.7607e1 -3.7607e1
0.9 2.2e1 -3.7461e1 -3.7461e1
0.9 2.3e1 -3.7168e1 -3.7168e1
0.9 2.4e1 -3.7101e1 -3.7101e1
0.9 2.5e1 -3.6989e1 -3.6989e1
0.9 2.6e1 -3.6961e1 -3.6961e1
0.9 2.7e1 -3.6902e1 -3.6902e1
0.9 2.8e1 -3.6886e1 -3.6886e1
0.9 2.9e1 -3.6586e1 -3.6586e1
0.9 3.0e1 -3.638e1 -3.638e1
0.9 3.1e1 -3.6238e1 -3.6238e1
0.9 3.2e1 -3.6208e1 -3.6208e1
0.9 3.3e1 -3.613e1 -3.613e1
0.9 3.4e1 -3.6107e1 -3.6107e1
0.9 3.5e1 -3.5523e1 -3.5523e1
0.9 3.6e1 -3.5291e1 -3.5291e1
0.9 3.7e1 -3.5067e1 -3.5067e1
0.9 3.8e1 -3.4859e1 -3.4859e1
0.9 3.9e1 -3.4357e1 -3.4357e1
0.9 4.0e1 -3.4082e1 -3.4082e1
0.9 4.1e1 -3.3268e1 -3.3268e1
0.9 4.2e1 -3.2785e1 -3.2785e1
0.9 4.3e1 -3.1967e1 -3.1967e1
0.9 4.4e1 -3.1706e1 -3.1706e1
0.9 4.5e1 -3.1648e1 -3.1648e1
0.9 4.6e1 -3.1005e1 -3.1005e1
0.9 4.7e1 -3.0565e1 -3.0565e1
0.9 4.8e1 -3.0244e1 -3.0244e1
0.9 4.9e1 -2.6366e1 -2.6366e1
0.9 5.0e1 -2.5915e1 -2.5915e1
0.9 5.1e1 -2.5426e1 -2.5426e1
0.9 5.2e1 -2.5039e1 -2.5039e1
0.9 5.3e1 -2.4556e1 -2.4556e1
0.9 5.4e1 -2.4139e1 -2.4139e1
0.9 5.5e1 -2.3238e1 -2.3238e1
0.9 5.6e1 -2.2792e1 -2.2792e1
0.9 5.7e1 -2.2025e1 -2.2025e1
0.9 5.8e1 -2.1465e1 -2.1465e1
0.9 5.9e1 -2.1278e1 -2.1278e1
0.9 6.0e1 -2.0323e1 -2.0323e1
0.9 6.1e1 -2.0139e1 -2.0139e1
0.9 6.2e1 -1.9558e1 -1.9558e1
0.9 6.3e1 -1.9122e1 -1.9122e1
0.9 6.4e1 -1.8853e1 -1.8853e1
0.9 6.5e1 -1.8359e1 -1.8359e1
0.9 6.6e1 -1.7823e1 -1.7823e1
0.9 6.7e1 -1.7522e1 -1.7522e1
0.9 6.8e1 -1.7436e1 -1.7436e1
0.9 6.9e1 -1.714e1 -1.714e1
0.9 7.0e1 -1.6781e1 -1.6781e1
0.9 7.1e1 -1.5018e1 -1.5018e1
0.9 7.2e1 -1.4381e1 -1.4381e1
0.9 7.3e1 -1.1682e1 -1.1682e1
0.9 7.4e1 -1.0483e1 -1.0483e1
0.9 7.5e1 -1.0376e1 -1.0376e1
0.9 7.6e1 -1.0243e1 -1.0243e1
0.9 7.7e1 -1.0194e1 -1.0194e1
0.9 7.8e1 -9.8711e0 -9.8711e0
0.9 7.9e1 -9.7148e0 -9.7148e0
0.9 8.0e1 -9.6714e0 -9.6714e0
0.9 8.1e1 -9.4622e0 -9.4622e0
0.9 8.2e1 -9.3069e0 -9.3069e0
0.9 8.3e1 -9.2689e0 -9.2689e0
0.9 8.4e1 -9.1208e0 -9.1208e0
0.9 8.5e1 -9.0319e0 -9.0319e0
0.9 8.6e1 -8.9129e0 -8.9129e0
0.9 8.7e1 -8.752e0 -8.752e0
0.9 8.8e1 -8.7334e0 -8.7334e0
0.9 8.9e1 -8.5715e0 -8.5715e0
0.9 9.0e1 -8.5046e0 -8.5046e0
0.9 9.1e1 -8.4016e0 -8.4016e0
0.9 9.2e1 -8.3484e0 -8.3484e0
0.9 9.3e1 -8.1524e0 -8.1524e0
0.9 9.4e1 -4.0972e0 -4.0972e0
0.9 9.5e1 -4.0882e0 -4.0882e0
0.9 9.6e1 -7.1351e-1 -7.1351e-1

1.0000000000 1.0e0 -3.8668e1 -3.8668e1
1.0000000000 2.0e0 -3.8659e1 -3.8659e1
1.0000000000 3.0e0 -3.8654e1 -3.8654e1
1.0000000000 4.0e0 -3.863e1 -3.863e1
1.0000000000 5.0e0 -3.8617e1 -3.8617e1
1.0000000000 6.0e0 -3.8589e1 -3.8589e1
1.0000000000 7.0e0 -3.8548e1 -3.8548e1
1.0000000000 8.0e0 -3.8522e1 -3.8522e1
1.0000000000 9.0e0 -3.8469e1 -3.8469e1
1.0000000000 1.0e1 -3.8452e1 -3.8452e1
1.0000000000 1.1e1 -3.8366e1 -3.8366e1
1.0000000000 1.2e1 -3.8297e1 -3.8297e1
1.0000000000 1.3e1 -3.785e1 -3.785e1
1.0000000000 1.4e1 -3.7625e1 -3.7625e1
1.0000000000 1.5e1 -3.7363e1 -3.7363e1
1.0000000000 1.6e1 -3.7171e1 -3.7171e1
1.0000000000 1.7e1 -3.7164e1 -3.7164e1
1.0000000000 1.8e1 -3.7051e1 -3.7051e1
1.0000000000 1.9e1 -3.7028e1 -3.7028e1
1.0000000000 2.0e1 -3.6897e1 -3.6897e1
1.0000000000 2.1e1 -3.6691e1 -3.6691e1
1.0000000000 2.2e1 -3.6546e1 -3.6546e1
1.0000000000 2.3e1 -3.6253e1 -3.6253e1
1.0000000000 2.4e1 -3.6186e1 -3.6186e1
1.0000000000 2.5e1 -3.6074e1 -3.6074e1
1.0000000000 2.6e1 -3.6046e1 -3.6046e1
1.0000000000 2.7e1 -3.5987e1 -3.5987e1
1.0000000000 2.8e1 -3.5971e1 -3.5971e1
1.0000000000 2.9e1 -3.5671e1 -3.5671e1
1.0000000000 3.0e1 -3.5465e1 -3.5465e1
1.0000000000 3.1e1 -3.5323e1 -3.5323e1
1.0000000000 3.2e1 -3.5293e1 -3.5293e1
1.0000000000 3.3e1 -3.5215e1 -3.5215e1
1.0000000000 3.4e1 -3.5192e1 -3.5192e1
1.0000000000 3.5e1 -3.4608e1 -3.4608e1
1.0000000000 3.6e1 -3.4376e1 -3.4376e1
1.0000000000 3.7e1 -3.4152e1 -3.4152e1
1.0000000000 3.8e1 -3.3944e1 -3.3944e1
1.0000000000 3.9e1 -3.3442e1 -3.3442e1
1.0000000000 4.0e1 -3.3167e1 -3.3167e1
1.0000000000 4.1e1 -3.2353e1 -3.2353e1
1.0000000000 4.2e1 -3.1871e1 -3.1871e1
1.0000000000 4.3e1 -3.1052e1 -3.1052e1
1.0000000000 4.4e1 -3.0791e1 -3.0791e1
1.0000000000 4.5e1 -3.0734e1 -3.0734e1
1.0000000000 4.6e1 -3.0091e1 -3.0091e1
1.0000000000 4.7e1 -2.965e1 -2.965e1
1.0000000000 4.8e1 -2.9329e1 -2.9329e1
1.0000000000 4.9e1 -2.5452e1 -2.5452e1
1.0000000000 5.0e1 -2.5002e1 -2.5002e1
1.0000000000 5.1e1 -2.4514e1 -2.4514e1
1.0000000000 5.2e1 -2.4127e1 -2.4127e1
1.0000000000 5.3e1 -2.3644e1 -2.3644e1
1.0000000000 5.4e1 -2.3227e1 -2.3227e1
1.0000000000 5.5e1 -2.2327e1 -2.2327e1
1.0000000000 5.6e1 -2.1881e1 -2.1881e1
1.0000000000 5.7e1 -2.1116e1 -2.1116e1
1.0000000000 5.8e1 -2.0556e1 -2.0556e1
1.0000000000 5.9e1 -2.037e1 -2.037e1
1.0000000000 6.0e1 -1.9416e1 -1.9416e1
1.0000000000 6.1e1 -1.9233e1 -1.9233e1
1.0000000000 6.2e1 -1.8653e1 -1.8653e1
1.0000000000 6.3e1 -1.8219e1 -1.8219e1
1.0000000000 6.4e1 -1.795e1 -1.795e1
1.0000000000 6.5e1 -1.7458e1 -1.7458e1
1.0000000000 6.6e1 -1.6923e1 -1.6923e1
1.0000000000 6.7e1 -1.6623e1 -1.6623e1
1.0000000000 6.8e1 -1.6538e1 -1.6538e1
1.0000000000 6.9e1 -1.6243e1 -1.6243e1
1.0000000000 7.0e1 -1.5886e1 -1.5886e1
1.0000000000 7.1e1 -1.4133e1 -1.4133e1
1.0000000000 7.2e1 -1.3502e1 -1.3502e1
1.0000000000 7.3e1 -1.0833e1 -1.0833e1
1.0000000000 7.4e1 -9.6559e0 -9.6559e0
1.0000000000 7.5e1 -9.5506e0 -9.5506e0
1.0000000000 7.6e1 -9.4207e0 -9.4207e0
1.0000000000 7.7e1 -9.3732e0 -9.3732e0
1.0000000000 7.8e1 -9.0572e0 -9.0572e0
1.0000000000 7.9e1 -8.9046e0 -8.9046e0
1.0000000000 8.0e1 -8.8623e0 -8.8623e0
1.0000000000 8.1e1 -8.6584e0 -8.6584e0
1.0000000000 8.2e1 -8.5071e0 -8.5071e0
1.0000000000 8.3e1 -8.4701e0 -8.4701e0
1.0000000000 8.4e1 -8.326e0 -8.326e0
1.0000000000 8.5e1 -8.2396e0 -8.2396e0
1.0000000000 8.6e1 -8.124e0 -8.124e0
1.0000000000 8.7e1 -7.9679e0 -7.9679e0
1.0000000000 8.8e1 -7.9498e0 -7.9498e0
1.0000000000 8.9e1 -7.7929e0 -7.7929e0
1.0000000000 9.0e1 -7.7281e0 -7.7281e0
1.0000000000 9.1e1 -7.6284e0 -7.6284e0
1.0000000000 9.2e1 -7.5769e0 -7.5769e0
1.0000000000 9.3e1 -7.3875e0 -7.3875e0
1.0000000000 9.4e1 -3.5579e0 -3.5579e0
1.0000000000 9.5e1 -3.5497e0 -3.5497e0
1.0000000000 9.6e1 -5.842e-1 -5.842e-1

2.0000000000 1.0e0 -3.2648e1 -3.2648e1
2.0000000000 2.0e0 -3.2639e1 -3.2639e1
2.0000000000 3.0e0 -3.2634e1 -3.2634e1
2.0000000000 4.0e0 -3.261e1 -3.261e1
2.0000000000 5.0e0 -3.2597e1 -3.2597e1
2.0000000000 6.0e0 -3.2569e1 -3.2569e1
2.0000000000 7.0e0 -3.2527e1 -3.2527e1
2.0000000000 8.0e0 -3.2502e1 -3.2502e1
2.0000000000 9.0e0 -3.2449e1 -3.2449e1
2.0000000000 1.0e1 -3.2432e1 -3.2432e1
2.0000000000 1.1e1 -3.2346e1 -3.2346e1
2.0000000000 1.2e1 -3.2277e1 -3.2277e1
2.0000000000 1.3e1 -3.1831e1 -3.1831e1
2.0000000000 1.4e1 -3.1605e1 -3.1605e1
2.0000000000 1.5e1 -3.1343e1 -3.1343e1
2.0000000000 1.6e1 -3.1151e1 -3.1151e1
2.0000000000 1.7e1 -3.1144e1 -3.1144e1
2.0000000000 1.8e1 -3.1031e1 -3.1031e1
2.0000000000 1.9e1 -3.1008e1 -3.1008e1
2.0000000000 2.0e1 -3.0877e1 -3.0877e1
2.0000000000 2.1e1 -3.0672e1 -3.0672e1
2.0000000000 2.2e1 -3.0526e1 -3.0526e1
2.0000000000 2.3e1 -3.0233e1 -3.0233e1
2.0000000000 2.4e1 -3.0167e1 -3.0167e1
2.0000000000 2.5e1 -3.0055e1 -3.0055e1
2.0000000000 2.6e1 -3.0027e1 -3.0027e1
2.0000000000 2.7e1 -2.9968e1 -2.9968e1
2.0000000000 2.8e1 -2.9952e1 -2.9952e1
2.0000000000 2.9e1 -2.9652e1 -2.9652e1
2.0000000000 3.0e1 -2.9446e1 -2.9446e1
2.0000000000 3.1e1 -2.9304e1 -2.9304e1
2.0000000000 3.2e1 -2.9274e1 -2.9274e1
2.0000000000 3.3e1 -2.9196e1 -2.9196e1
2.0000000000 3.4e1 -2.9174e1 -2.9174e1
2.0000000000 3.5e1 -2.8589e1 -2.8589e1
2.0000000000 3.6e1 -2.8358e1 -2.8358e1
2.0000000000 3.7e1 -2.8135e1 -2.8135e1
2.0000000000 3.8e1 -2.7927e1 -2.7927e1
2.0000000000 3.9e1 -2.7425e1 -2.7425e1
2.0000000000 4.0e1 -2.715e1 -2.715e1
2.0000000000 4.1e1 -2.6337e1 -2.6337e1
2.0000000000 4.2e1 -2.5856e1 -2.5856e1
2.0000000000 4.3e1 -2.5039e1 -2.5039e1
2.0000000000 4.4e1 -2.4778e1 -2.4778e1
2.0000000000 4.5e1 -2.4721e1 -2.4721e1
2.0000000000 4.6e1 -2.4079e1 -2.4079e1
2.0000000000 4.7e1 -2.364e1 -2.364e1
2.0000000000 4.8e1 -2.332e1 -2.332e1
2.0000000000 4.9e1 -1.9463e1 -1.9463e1
2.0000000000 5.0e1 -1.9016e1 -1.9016e1
2.0000000000 5.1e1 -1.8532e1 -1.8532e1
2.0000000000 5.2e1 -1.8149e1 -1.8149e1
2.0000000000 5.3e1 -1.7672e1 -1.7672e1
2.0000000000 5.4e1 -1.726e1 -1.726e1
2.0000000000 5.5e1 -1.6373e1 -1.6373e1
2.0000000000 5.6e1 -1.5935e1 -1.5935e1
2.0000000000 5.7e1 -1.5185e1 -1.5185e1
2.0000000000 5.8e1 -1.4638e1 -1.4638e1
2.0000000000 5.9e1 -1.4457e1 -1.4457e1
2.0000000000 6.0e1 -1.353e1 -1.353e1
2.0000000000 6.1e1 -1.3353e1 -1.3353e1
2.0000000000 6.2e1 -1.2793e1 -1.2793e1
2.0000000000 6.3e1 -1.2377e1 -1.2377e1
2.0000000000 6.4e1 -1.212e1 -1.212e1
2.0000000000 6.5e1 -1.1651e1 -1.1651e1
2.0000000000 6.6e1 -1.1144e1 -1.1144e1
2.0000000000 6.7e1 -1.0862e1 -1.0862e1
2.0000000000 6.8e1 -1.0781e1 -1.0781e1
2.0000000000 6.9e1 -1.0505e1 -1.0505e1
2.0000000000 7.0e1 -1.0172e1 -1.0172e1
2.0000000000 7.1e1 -8.5687e0 -8.5687e0
2.0000000000 7.2e1 -8.0059e0 -8.0059e0
2.0000000000 7.3e1 -5.7478e0 -5.7478e0
2.0000000000 7.4e1 -4.8293e0 -4.8293e0
2.0000000000 7.5e1 -4.7499e0 -4.7499e0
2.0000000000 7.6e1 -4.6527e0 -4.6527e0
2.0000000000 7.7e1 -4.6173e0 -4.6173e0
2.0000000000 7.8e1 -4.3845e0 -4.3845e0
2.0000000000 7.9e1 -4.2738e0 -4.2738e0
2.0000000000 8.0e1 -4.2432e0 -4.2432e0
2.0000000000 8.1e1 -4.0973e0 -4.0973e0
2.0000000000 8.2e1 -3.9903e0 -3.9903e0
2.0000000000 8.3e1 -3.9643e0 -3.9643e0
2.0000000000 8.4e1 -3.8637e0 -3.8637e0
2.0000000000 8.5e1 -3.8039e0 -3.8039e0
2.0000000000 8.6e1 -3.7244e0 -3.7244e0
2.0000000000 8.7e1 -3.6182e0 -3.6182e0
2.0000000000 8.8e1 -3.6059e0 -3.6059e0
2.0000000000 8.9e1 -3.5005e0 -3.5005e0
2.0000000000 9.0e1 -3.4573e0 -3.4573e0
2.0000000000 9.1e1 -3.3914e0 -3.3914e0
2.0000000000 9.2e1 -3.3575e0 -3.3575e0
2.0000000000 9.3e1 -3.2341e0 -3.2341e0
2.0000000000 9.4e1 -1.1716e0 -1.1716e0
2.0000000000 9.5e1 -1.168e0 -1.168e0
2.0000000000 9.6e1 -1.4284e-1 -1.4284e-1

3.0000000000 1.0e0 -2.9127e1 -2.9127e1
3.0000000000 2.0e0 -2.9117e1 -2.9117e1
3.0000000000 3.0e0 -2.9113e1 -2.9113e1
3.0000000000 4.0e0 -2.9089e1 -2.9089e1
3.0000000000 5.0e0 -2.9076e1 -2.9076e1
3.0000000000 6.0e0 -2.9048e1 -2.9048e1
3.0000000000 7.0e0 -2.9006e1 -2.9006e1
3.0000000000 8.0e0 -2.8981e1 -2.8981e1
3.0000000000 9.0e0 -2.8928e1 -2.8928e1
3.0000000000 1.0e1 -2.8911e1 -2.8911e1
3.0000000000 1.1e1 -2.8825e1 -2.8825e1
3.0000000000 1.2e1 -2.8757e1 -2.8757e1
3.0000000000 1.3e1 -2.831e1 -2.831e1
3.0000000000 1.4e1 -2.8084e1 -2.8084e1
3.0000000000 1.5e1 -2.7823e1 -2.7823e1
3.0000000000 1.6e1 -2.7631e1 -2.7631e1
3.0000000000 1.7e1 -2.7624e1 -2.7624e1
3.0000000000 1.8e1 -2.7511e1 -2.7511e1
3.0000000000 1.9e1 -2.7488e1 -2.7488e1
3.0000000000 2.0e1 -2.7357e1 -2.7357e1
3.0000000000 2.1e1 -2.7152e1 -2.7152e1
3.0000000000 2.2e1 -2.7006e1 -2.7006e1
3.0000000000 2.3e1 -2.6714e1 -2.6714e1
3.0000000000 2.4e1 -2.6647e1 -2.6647e1
3.0000000000 2.5e1 -2.6535e1 -2.6535e1
3.0000000000 2.6e1 -2.6508e1 -2.6508e1
3.0000000000 2.7e1 -2.6449e1 -2.6449e1
3.0000000000 2.8e1 -2.6433e1 -2.6433e1
3.0000000000 2.9e1 -2.6133e1 -2.6133e1
3.0000000000 3.0e1 -2.5928e1 -2.5928e1
3.0000000000 3.1e1 -2.5786e1 -2.5786e1
3.0000000000 3.2e1 -2.5756e1 -2.5756e1
3.0000000000 3.3e1 -2.5678e1 -2.5678e1
3.0000000000 3.4e1 -2.5655e1 -2.5655e1
3.0000000000 3.5e1 -2.5072e1 -2.5072e1
3.0000000000 3.6e1 -2.4841e1 -2.4841e1
3.0000000000 3.7e1 -2.4617e1 -2.4617e1
3.0000000000 3.8e1 -2.441e1 -2.441e1
3.0000000000 3.9e1 -2.3909e1 -2.3909e1
3.0000000000 4.0e1 -2.3634e1 -2.3634e1
3.0000000000 4.1e1 -2.2823e1 -2.2823e1
3.0000000000 4.2e1 -2.2343e1 -2.2343e1
3.0000000000 4.3e1 -2.1528e1 -2.1528e1
3.0000000000 4.4e1 -2.1269e1 -2.1269e1
3.0000000000 4.5e1 -2.1212e1 -2.1212e1
3.0000000000 4.6e1 -2.0573e1 -2.0573e1
3.0000000000 4.7e1 -2.0136e1 -2.0136e1
3.0000000000 4.8e1 -1.9817e1 -1.9817e1
3.0000000000 4.9e1 -1.5992e1 -1.5992e1
3.0000000000 5.0e1 -1.5552e1 -1.5552e1
3.0000000000 5.1e1 -1.5075e1 -1.5075e1
3.0000000000 5.2e1 -1.4698e1 -1.4698e1
3.0000000000 5.3e1 -1.423e1 -1.423e1
3.0000000000 5.4e1 -1.3827e1 -1.3827e1
3.0000000000 5.5e1 -1.2961e1 -1.2961e1
3.0000000000 5.6e1 -1.2535e1 -1.2535e1
3.0000000000 5.7e1 -1.1809e1 -1.1809e1
3.0000000000 5.8e1 -1.1282e1 -1.1282e1
3.0000000000 5.9e1 -1.1108e1 -1.1108e1
3.0000000000 6.0e1 -1.0224e1 -1.0224e1
3.0000000000 6.1e1 -1.0056e1 -1.0056e1
3.0000000000 6.2e1 -9.5278e0 -9.5278e0
3.0000000000 6.3e1 -9.1372e0 -9.1372e0
3.0000000000 6.4e1 -8.8973e0 -8.8973e0
3.0000000000 6.5e1 -8.4625e0 -8.4625e0
3.0000000000 6.6e1 -7.9972e0 -7.9972e0
3.0000000000 6.7e1 -7.7395e0 -7.7395e0
3.0000000000 6.8e1 -7.6664e0 -7.6664e0
3.0000000000 6.9e1 -7.4164e0 -7.4164e0
3.0000000000 7.0e1 -7.1175e0 -7.1175e0
3.0000000000 7.1e1 -5.7142e0 -5.7142e0
3.0000000000 7.2e1 -5.2385e0 -5.2385e0
3.0000000000 7.3e1 -3.4413e0 -3.4413e0
3.0000000000 7.4e1 -2.7707e0 -2.7707e0
3.0000000000 7.5e1 -2.7147e0 -2.7147e0
3.0000000000 7.6e1 -2.6464e0 -2.6464e0
3.0000000000 7.7e1 -2.6217e0 -2.6217e0
3.0000000000 7.8e1 -2.4605e0 -2.4605e0
3.0000000000 7.9e1 -2.3848e0 -2.3848e0
3.0000000000 8.0e1 -2.364e0 -2.364e0
3.0000000000 8.1e1 -2.2655e0 -2.2655e0
3.0000000000 8.2e1 -2.1939e0 -2.1939e0
3.0000000000 8.3e1 -2.1766e0 -2.1766e0
3.0000000000 8.4e1 -2.11e0 -2.11e0
3.0000000000 8.5e1 -2.0706e0 -2.0706e0
3.0000000000 8.6e1 -2.0187e0 -2.0187e0
3.0000000000 8.7e1 -1.9497e0 -1.9497e0
3.0000000000 8.8e1 -1.9418e0 -1.9418e0
3.0000000000 8.9e1 -1.8741e0 -1.8741e0
3.0000000000 9.0e1 -1.8465e0 -1.8465e0
3.0000000000 9.1e1 -1.8045e0 -1.8045e0
3.0000000000 9.2e1 -1.7831e0 -1.7831e0
3.0000000000 9.3e1 -1.7055e0 -1.7055e0
3.0000000000 9.4e1 -5.3862e-1 -5.3862e-1
3.0000000000 9.5e1 -5.3685e-1 -5.3685e-1
3.0000000000 9.6e1 -5.5944e-2 -5.5944e-2

4.0000000000 1.0e0 -2.6629e1 -2.6629e1
4.0000000000 2.0e0 -2.662e1 -2.662e1
4.0000000000 3.0e0 -2.6615e1 -2.6615e1
4.0000000000 4.0e0 -2.6592e1 -2.6592e1
4.0000000000 5.0e0 -2.6578e1 -2.6578e1
4.0000000000 6.0e0 -2.6551e1 -2.6551e1
4.0000000000 7.0e0 -2.6509e1 -2.6509e1
4.0000000000 8.0e0 -2.6484e1 -2.6484e1
4.0000000000 9.0e0 -2.643e1 -2.643e1
4.0000000000 1.0e1 -2.6413e1 -2.6413e1
4.0000000000 1.1e1 -2.6327e1 -2.6327e1
4.0000000000 1.2e1 -2.6259e1 -2.6259e1
4.0000000000 1.3e1 -2.5813e1 -2.5813e1
4.0000000000 1.4e1 -2.5587e1 -2.5587e1
4.0000000000 1.5e1 -2.5326e1 -2.5326e1
4.0000000000 1.6e1 -2.5134e1 -2.5134e1
4.0000000000 1.7e1 -2.5127e1 -2.5127e1
4.0000000000 1.8e1 -2.5014e1 -2.5014e1
4.0000000000 1.9e1 -2.4991e1 -2.4991e1
4.0000000000 2.0e1 -2.4861e1 -2.4861e1
4.0000000000 2.1e1 -2.4656e1 -2.4656e1
4.0000000000 2.2e1 -2.4511e1 -2.4511e1
4.0000000000 2.3e1 -2.4218e1 -2.4218e1
4.0000000000 2.4e1 -2.4152e1 -2.4152e1
4.0000000000 2.5e1 -2.404e1 -2.404e1
4.0000000000 2.6e1 -2.4012e1 -2.4012e1
4.0000000000 2.7e1 -2.3953e1 -2.3953e1
4.0000000000 2.8e1 -2.3937e1 -2.3937e1
4.0000000000 2.9e1 -2.3638e1 -2.3638e1
4.0000000000 3.0e1 -2.3433e1 -2.3433e1
4.0000000000 3.1e1 -2.3291e1 -2.3291e1
4.0000000000 3.2e1 -2.3261e1 -2.3261e1
4.0000000000 3.3e1 -2.3184e1 -2.3184e1
4.0000000000 3.4e1 -2.3161e1 -2.3161e1
4.0000000000 3.5e1 -2.2578e1 -2.2578e1
4.0000000000 3.6e1 -2.2348e1 -2.2348e1
4.0000000000 3.7e1 -2.2125e1 -2.2125e1
4.0000000000 3.8e1 -2.1918e1 -2.1918e1
4.0000000000 3.9e1 -2.1419e1 -2.1419e1
4.0000000000 4.0e1 -2.1145e1 -2.1145e1
4.0000000000 4.1e1 -2.0336e1 -2.0336e1
4.0000000000 4.2e1 -1.9857e1 -1.9857e1
4.0000000000 4.3e1 -1.9046e1 -1.9046e1
4.0000000000 4.4e1 -1.8787e1 -1.8787e1
4.0000000000 4.5e1 -1.8731e1 -1.8731e1
4.0000000000 4.6e1 -1.8095e1 -1.8095e1
4.0000000000 4.7e1 -1.7661e1 -1.7661e1
4.0000000000 4.8e1 -1.7344e1 -1.7344e1
4.0000000000 4.9e1 -1.3563e1 -1.3563e1
4.0000000000 5.0e1 -1.3132e1 -1.3132e1
4.0000000000 5.1e1 -1.2664e1 -1.2664e1
4.0000000000 5.2e1 -1.2296e1 -1.2296e1
4.0000000000 5.3e1 -1.184e1 -1.184e1
4.0000000000 5.4e1 -1.1448e1 -1.1448e1
4.0000000000 5.5e1 -1.0611e1 -1.0611e1
4.0000000000 5.6e1 -1.0201e1 -1.0201e1
4.0000000000 5.7e1 -9.5059e0 -9.5059e0
4.0000000000 5.8e1 -9.0057e0 -9.0057e0
4.0000000000 5.9e1 -8.8407e0 -8.8407e0
4.0000000000 6.0e1 -8.01e0 -8.01e0
4.0000000000 6.1e1 -7.8531e0 -7.8531e0
4.0000000000 6.2e1 -7.3639e0 -7.3639e0
4.0000000000 6.3e1 -7.005e0 -7.005e0
4.0000000000 6.4e1 -6.7859e0 -6.7859e0
4.0000000000 6.5e1 -6.3916e0 -6.3916e0
4.0000000000 6.6e1 -5.9741e0 -5.9741e0
4.0000000000 6.7e1 -5.7449e0 -5.7449e0
4.0000000000 6.8e1 -5.6802e0 -5.6802e0
4.0000000000 6.9e1 -5.4599e0 -5.4599e0
4.0000000000 7.0e1 -5.1984e0 -5.1984e0
4.0000000000 7.1e1 -4.0051e0 -4.0051e0
4.0000000000 7.2e1 -3.6149e0 -3.6149e0
4.0000000000 7.3e1 -2.2191e0 -2.2191e0
4.0000000000 7.4e1 -1.7346e0 -1.7346e0
4.0000000000 7.5e1 -1.6951e0 -1.6951e0
4.0000000000 7.6e1 -1.6472e0 -1.6472e0
4.0000000000 7.7e1 -1.6299e0 -1.6299e0
4.0000000000 7.8e1 -1.518e0 -1.518e0
4.0000000000 7.9e1 -1.4659e0 -1.4659e0
4.0000000000 8.0e1 -1.4516e0 -1.4516e0
4.0000000000 8.1e1 -1.3843e0 -1.3843e0
4.0000000000 8.2e1 -1.3357e0 -1.3357e0
4.0000000000 8.3e1 -1.324e0 -1.324e0
4.0000000000 8.4e1 -1.2791e0 -1.2791e0
4.0000000000 8.5e1 -1.2527e0 -1.2527e0
4.0000000000 8.6e1 -1.218e0 -1.218e0
4.0000000000 8.7e1 -1.1721e0 -1.1721e0
4.0000000000 8.8e1 -1.1668e0 -1.1668e0
4.0000000000 8.9e1 -1.122e0 -1.122e0
4.0000000000 9.0e1 -1.1039e0 -1.1039e0
4.0000000000 9.1e1 -1.0763e0 -1.0763e0
4.0000000000 9.2e1 -1.0623e0 -1.0623e0
4.0000000000 9.3e1 -1.0117e0 -1.0117e0
4.0000000000 9.4e1 -2.9334e-1 -2.9334e-1
4.0000000000 9.5e1 -2.9232e-1 -2.9232e-1
4.0000000000 9.6e1 -2.5115e-2 -2.5115e-2

5.0000000000 1.0e0 -2.4692e1 -2.4692e1
5.0000000000 2.0e0 -2.4683e1 -2.4683e1
5.0000000000 3.0e0 -2.4678e1 -2.4678e1
5.0000000000 4.0e0 -2.4655e1 -2.4655e1
5.0000000000 5.0e0 -2.4641e1 -2.4641e1
5.0000000000 6.0e0 -2.4614e1 -2.4614e1
5.0000000000 7.0e0 -2.4572e1 -2.4572e1
5.0000000000 8.0e0 -2.4547e1 -2.4547e1
5.0000000000 9.0e0 -2.4494e1 -2.4494e1
5.0000000000 1.0e1 -2.4477e1 -2.4477e1
5.0000000000 1.1e1 -2.4391e1 -2.4391e1
5.0000000000 1.2e1 -2.4323e1 -2.4323e1
5.0000000000 1.3e1 -2.3877e1 -2.3877e1
5.0000000000 1.4e1 -2.3652e1 -2.3652e1
5.0000000000 1.5e1 -2.3391e1 -2.3391e1
5.0000000000 1.6e1 -2.3199e1 -2.3199e1
5.0000000000 1.7e1 -2.3192e1 -2.3192e1
5.0000000000 1.8e1 -2.3079e1 -2.3079e1
5.0000000000 1.9e1 -2.3056e1 -2.3056e1
5.0000000000 2.0e1 -2.2926e1 -2.2926e1
5.0000000000 2.1e1 -2.2721e1 -2.2721e1
5.0000000000 2.2e1 -2.2576e1 -2.2576e1
5.0000000000 2.3e1 -2.2284e1 -2.2284e1
5.0000000000 2.4e1 -2.2218e1 -2.2218e1
5.0000000000 2.5e1 -2.2106e1 -2.2106e1
5.0000000000 2.6e1 -2.2079e1 -2.2079e1
5.0000000000 2.7e1 -2.202e1 -2.202e1
5.0000000000 2.8e1 -2.2004e1 -2.2004e1
5.0000000000 2.9e1 -2.1705e1 -2.1705e1
5.0000000000 3.0e1 -2.15e1 -2.15e1
5.0000000000 3.1e1 -2.1359e1 -2.1359e1
5.0000000000 3.2e1 -2.1329e1 -2.1329e1
5.0000000000 3.3e1 -2.1251e1 -2.1251e1
5.0000000000 3.4e1 -2.1229e1 -2.1229e1
5.0000000000 3.5e1 -2.0647e1 -2.0647e1
5.0000000000 3.6e1 -2.0418e1 -2.0418e1
5.0000000000 3.7e1 -2.0195e1 -2.0195e1
5.0000000000 3.8e1 -1.9989e1 -1.9989e1
5.0000000000 3.9e1 -1.9491e1 -1.9491e1
5.0000000000 4.0e1 -1.9218e1 -1.9218e1
5.0000000000 4.1e1 -1.8412e1 -1.8412e1
5.0000000000 4.2e1 -1.7936e1 -1.7936e1
5.0000000000 4.3e1 -1.7129e1 -1.7129e1
5.0000000000 4.4e1 -1.6872e1 -1.6872e1
5.0000000000 4.5e1 -1.6815e1 -1.6815e1
5.0000000000 4.6e1 -1.6184e1 -1.6184e1
5.0000000000 4.7e1 -1.5753e1 -1.5753e1
5.0000000000 4.8e1 -1.5439e1 -1.5439e1
5.0000000000 4.9e1 -1.1714e1 -1.1714e1
5.0000000000 5.0e1 -1.1292e1 -1.1292e1
5.0000000000 5.1e1 -1.0837e1 -1.0837e1
5.0000000000 5.2e1 -1.048e1 -1.048e1
5.0000000000 5.3e1 -1.0038e1 -1.0038e1
5.0000000000 5.4e1 -9.6601e0 -9.6601e0
5.0000000000 5.5e1 -8.8562e0 -8.8562e0
5.0000000000 5.6e1 -8.4655e0 -8.4655e0
5.0000000000 5.7e1 -7.8072e0 -7.8072e0
5.0000000000 5.8e1 -7.3373e0 -7.3373e0
5.0000000000 5.9e1 -7.1829e0 -7.1829e0
5.0000000000 6.0e1 -6.4126e0 -6.4126e0
5.0000000000 6.1e1 -6.2683e0 -6.2683e0
5.0000000000 6.2e1 -5.8216e0 -5.8216e0
5.0000000000 6.3e1 -5.4968e0 -5.4968e0
5.0000000000 6.4e1 -5.2998e0 -5.2998e0
5.0000000000 6.5e1 -4.9481e0 -4.9481e0
5.0000000000 6.6e1 -4.5796e0 -4.5796e0
5.0000000000 6.7e1 -4.3793e0 -4.3793e0
5.0000000000 6.8e1 -4.323e0 -4.323e0
5.0000000000 6.9e1 -4.1321e0 -4.1321e0
5.0000000000 7.0e1 -3.9073e0 -3.9073e0
5.0000000000 7.1e1 -2.9082e0 -2.9082e0
5.0000000000 7.2e1 -2.5921e0 -2.5921e0
5.0000000000 7.3e1 -1.5111e0 -1.5111e0
5.0000000000 7.4e1 -1.1562e0 -1.1562e0
5.0000000000 7.5e1 -1.1277e0 -1.1277e0
5.0000000000 7.6e1 -1.0933e0 -1.0933e0
5.0000000000 7.7e1 -1.081e0 -1.081e0
5.0000000000 7.8e1 -1.0012e0 -1.0012e0
5.0000000000 7.9e1 -9.6427e-1 -9.6427e-1
5.0000000000 8.0e1 -9.542e-1 -9.542e-1
5.0000000000 8.1e1 -9.0677e-1 -9.0677e-1
5.0000000000 8.2e1 -8.7271e-1 -8.7271e-1
5.0000000000 8.3e1 -8.6453e-1 -8.6453e-1
5.0000000000 8.4e1 -8.3318e-1 -8.3318e-1
5.0000000000 8.5e1 -8.1478e-1 -8.1478e-1
5.0000000000 8.6e1 -7.9064e-1 -7.9064e-1
5.0000000000 8.7e1 -7.5885e-1 -7.5885e-1
5.0000000000 8.8e1 -7.5522e-1 -7.5522e-1
5.0000000000 8.9e1 -7.2433e-1 -7.2433e-1
5.0000000000 9.0e1 -7.1183e-1 -7.1183e-1
5.0000000000 9.1e1 -6.9292e-1 -6.9292e-1
5.0000000000 9.2e1 -6.833e-1 -6.833e-1
5.0000000000 9.3e1 -6.487e-1 -6.487e-1
5.0000000000 9.4e1 -1.7494e-1 -1.7494e-1
5.0000000000 9.5e1 -1.7429e-1 -1.7429e-1
5.0000000000 9.6e1 -1.0772e-2 -1.0772e-2

6.0000000000 1.0e0 -2.311e1 -2.311e1
6.0000000000 2.0e0 -2.3101e1 -2.3101e1
6.0000000000 3.0e0 -2.3096e1 -2.3096e1
6.0000000000 4.0e0 -2.3073e1 -2.3073e1
6.0000000000 5.0e0 -2.3059e1 -2.3059e1
6.0000000000 6.0e0 -2.3032e1 -2.3032e1
6.0000000000 7.0e0 -2.299e1 -2.299e1
6.0000000000 8.0e0 -2.2965e1 -2.2965e1
6.0000000000 9.0e0 -2.2912e1 -2.2912e1
6.0000000000 1.0e1 -2.2895e1 -2.2895e1
6.0000000000 1.1e1 -2.2809e1 -2.2809e1
6.0000000000 1.2e1 -2.2741e1 -2.2741e1
6.0000000000 1.3e1 -2.2296e1 -2.2296e1
6.0000000000 1.4e1 -2.2071e1 -2.2071e1
6.0000000000 1.5e1 -2.181e1 -2.181e1
6.0000000000 1.6e1 -2.1619e1 -2.1619e1
6.0000000000 1.7e1 -2.1612e1 -2.1612e1
6.0000000000 1.8e1 -2.1499e1 -2.1499e1
6.0000000000 1.9e1 -2.1476e1 -2.1476e1
6.0000000000 2.0e1 -2.1346e1 -2.1346e1
6.0000000000 2.1e1 -2.1142e1 -2.1142e1
6.0000000000 2.2e1 -2.0997e1 -2.0997e1
6.0000000000 2.3e1 -2.0705e1 -2.0705e1
6.0000000000 2.4e1 -2.0639e1 -2.0639e1
6.0000000000 2.5e1 -2.0528e1 -2.0528e1
6.0000000000 2.6e1 -2.05e1 -2.05e1
6.0000000000 2.7e1 -2.0442e1 -2.0442e1
6.0000000000 2.8e1 -2.0426e1 -2.0426e1
6.0000000000 2.9e1 -2.0127e1 -2.0127e1
6.0000000000 3.0e1 -1.9923e1 -1.9923e1
6.0000000000 3.1e1 -1.9782e1 -1.9782e1
6.0000000000 3.2e1 -1.9752e1 -1.9752e1
6.0000000000 3.3e1 -1.9675e1 -1.9675e1
6.0000000000 3.4e1 -1.9652e1 -1.9652e1
6.0000000000 3.5e1 -1.9073e1 -1.9073e1
6.0000000000 3.6e1 -1.8844e1 -1.8844e1
6.0000000000 3.7e1 -1.8622e1 -1.8622e1
6.0000000000 3.8e1 -1.8416e1 -1.8416e1
6.0000000000 3.9e1 -1.792e1 -1.792e1
6.0000000000 4.0e1 -1.7648e1 -1.7648e1
6.0000000000 4.1e1 -1.6846e1 -1.6846e1
6.0000000000 4.2e1 -1.6372e1 -1.6372e1
6.0000000000 4.3e1 -1.557e1 -1.557e1
6.0000000000 4.4e1 -1.5315e1 -1.5315e1
6.0000000000 4.5e1 -1.5259e1 -1.5259e1
6.0000000000 4.6e1 -1.4634e1 -1.4634e1
6.0000000000 4.7e1 -1.4207e1 -1.4207e1
6.0000000000 4.8e1 -1.3896e1 -1.3896e1
6.0000000000 4.9e1 -1.0237e1 -1.0237e1
6.0000000000 5.0e1 -9.8268e0 -9.8268e0
6.0000000000 5.1e1 -9.386e0 -9.386e0
6.0000000000 5.2e1 -9.0409e0 -9.0409e0
6.0000000000 5.3e1 -8.6154e0 -8.6154e0
6.0000000000 5.4e1 -8.253e0 -8.253e0
6.0000000000 5.5e1 -7.4872e0 -7.4872e0
6.0000000000 5.6e1 -7.1177e0 -7.1177e0
6.0000000000 5.7e1 -6.4995e0 -6.4995e0
6.0000000000 5.8e1 -6.0621e0 -6.0621e0
6.0000000000 5.9e1 -5.9191e0 -5.9191e0
6.0000000000 6.0e1 -5.2121e0 -5.2121e0
6.0000000000 6.1e1 -5.0809e0 -5.0809e0
6.0000000000 6.2e1 -4.6774e0 -4.6774e0
6.0000000000 6.3e1 -4.3867e0 -4.3867e0
6.0000000000 6.4e1 -4.2116e0 -4.2116e0
6.0000000000 6.5e1 -3.9013e0 -3.9013e0
6.0000000000 6.6e1 -3.5797e0 -3.5797e0
6.0000000000 6.7e1 -3.4063e0 -3.4063e0
6.0000000000 6.8e1 -3.3578e0 -3.3578e0
6.0000000000 6.9e1 -3.194e0 -3.194e0
6.0000000000 7.0e1 -3.0025e0 -3.0025e0
6.0000000000 7.1e1 -2.1713e0 -2.1713e0
6.0000000000 7.2e1 -1.9156e0 -1.9156e0
6.0000000000 7.3e1 -1.0719e0 -1.0719e0
6.0000000000 7.4e1 -8.0635e-1 -8.0635e-1
6.0000000000 7.5e1 -7.8534e-1 -7.8534e-1
6.0000000000 7.6e1 -7.5999e-1 -7.5999e-1
6.0000000000 7.7e1 -7.5088e-1 -7.5088e-1
6.0000000000 7.8e1 -6.9237e-1 -6.9237e-1
6.0000000000 7.9e1 -6.654e-1 -6.654e-1
6.0000000000 8.0e1 -6.5806e-1 -6.5806e-1
6.0000000000 8.1e1 -6.2355e-1 -6.2355e-1
6.0000000000 8.2e1 -5.9885e-1 -5.9885e-1
6.0000000000 8.3e1 -5.9293e-1 -5.9293e-1
6.0000000000 8.4e1 -5.7026e-1 -5.7026e-1
6.0000000000 8.5e1 -5.5698e-1 -5.5698e-1
6.0000000000 8.6e1 -5.3959e-1 -5.3959e-1
6.0000000000 8.7e1 -5.1674e-1 -5.1674e-1
6.0000000000 8.8e1 -5.1413e-1 -5.1413e-1
6.0000000000 8.9e1 -4.9199e-1 -4.9199e-1
6.0000000000 9.0e1 -4.8305e-1 -4.8305e-1
6.0000000000 9.1e1 -4.6953e-1 -4.6953e-1
6.0000000000 9.2e1 -4.6267e-1 -4.6267e-1
6.0000000000 9.3e1 -4.3802e-1 -4.3802e-1
6.0000000000 9.4e1 -1.0925e-1 -1.0925e-1
6.0000000000 9.5e1 -1.0881e-1 -1.0881e-1
6.0000000000 9.6e1 -2.9608e-3 -2.9608e-3

7.0000000000 1.0e0 -2.1774e1 -2.1774e1
7.0000000000 2.0e0 -2.1764e1 -2.1764e1
7.0000000000 3.0e0 -2.1759e1 -2.1759e1
7.0000000000 4.0e0 -2.1736e1 -2.1736e1
7.0000000000 5.0e0 -2.1723e1 -2.1723e1
7.0000000000 6.0e0 -2.1695e1 -2.1695e1
7.0000000000 7.0e0 -2.1654e1 -2.1654e1
7.0000000000 8.0e0 -2.1629e1 -2.1629e1
7.0000000000 9.0e0 -2.1575e1 -2.1575e1
7.0000000000 1.0e1 -2.1558e1 -2.1558e1
7.0000000000 1.1e1 -2.1472e1 -2.1472e1
7.0000000000 1.2e1 -2.1405e1 -2.1405e1
7.0000000000 1.3e1 -2.096e1 -2.096e1
7.0000000000 1.4e1 -2.0735e1 -2.0735e1
7.0000000000 1.5e1 -2.0475e1 -2.0475e1
7.0000000000 1.6e1 -2.0284e1 -2.0284e1
7.0000000000 1.7e1 -2.0277e1 -2.0277e1
7.0000000000 1.8e1 -2.0164e1 -2.0164e1
7.0000000000 1.9e1 -2.0142e1 -2.0142e1
7.0000000000 2.0e1 -2.0012e1 -2.0012e1
7.0000000000 2.1e1 -1.9808e1 -1.9808e1
7.0000000000 2.2e1 -1.9663e1 -1.9663e1
7.0000000000 2.3e1 -1.9372e1 -1.9372e1
7.0000000000 2.4e1 -1.9306e1 -1.9306e1
7.0000000000 2.5e1 -1.9195e1 -1.9195e1
7.0000000000 2.6e1 -1.9168e1 -1.9168e1
7.0000000000 2.7e1 -1.9109e1 -1.9109e1
7.0000000000 2.8e1 -1.9093e1 -1.9093e1
7.0000000000 2.9e1 -1.8796e1 -1.8796e1
7.0000000000 3.0e1 -1.8592e1 -1.8592e1
7.0000000000 3.1e1 -1.8451e1 -1.8451e1
7.0000000000 3.2e1 -1.8421e1 -1.8421e1
7.0000000000 3.3e1 -1.8344e1 -1.8344e1
7.0000000000 3.4e1 -1.8322e1 -1.8322e1
7.0000000000 3.5e1 -1.7744e1 -1.7744e1
7.0000000000 3.6e1 -1.7516e1 -1.7516e1
7.0000000000 3.7e1 -1.7295e1 -1.7295e1
7.0000000000 3.8e1 -1.709e1 -1.709e1
7.0000000000 3.9e1 -1.6596e1 -1.6596e1
7.0000000000 4.0e1 -1.6325e1 -1.6325e1
7.0000000000 4.1e1 -1.5528e1 -1.5528e1
7.0000000000 4.2e1 -1.5057e1 -1.5057e1
7.0000000000 4.3e1 -1.4261e1 -1.4261e1
7.0000000000 4.4e1 -1.4008e1 -1.4008e1
7.0000000000 4.5e1 -1.3953e1 -1.3953e1
7.0000000000 4.6e1 -1.3333e1 -1.3333e1
7.0000000000 4.7e1 -1.2911e1 -1.2911e1
7.0000000000 4.8e1 -1.2604e1 -1.2604e1
7.0000000000 4.9e1 -9.02e0 -9.02e0
7.0000000000 5.0e1 -8.6233e0 -8.6233e0
7.0000000000 5.1e1 -8.1983e0 -8.1983e0
7.0000000000 5.2e1 -7.8667e0 -7.8667e0
7.0000000000 5.3e1 -7.4593e0 -7.4593e0
7.0000000000 5.4e1 -7.1139e0 -7.1139e0
7.0000000000 5.5e1 -6.3889e0 -6.3889e0
7.0000000000 5.6e1 -6.0418e0 -6.0418e0
7.0000000000 5.7e1 -5.4656e0 -5.4656e0
7.0000000000 5.8e1 -5.0614e0 -5.0614e0
7.0000000000 5.9e1 -4.9301e0 -4.9301e0
7.0000000000 6.0e1 -4.2863e0 -4.2863e0
7.0000000000 6.1e1 -4.1679e0 -4.1679e0
7.0000000000 6.2e1 -3.8063e0 -3.8063e0
7.0000000000 6.3e1 -3.548e0 -3.548e0
7.0000000000 6.4e1 -3.3935e0 -3.3935e0
7.0000000000 6.5e1 -3.1216e0 -3.1216e0
7.0000000000 6.6e1 -2.8425e0 -2.8425e0
7.0000000000 6.7e1 -2.6933e0 -2.6933e0
7.0000000000 6.8e1 -2.6517e0 -2.6517e0
7.0000000000 6.9e1 -2.5117e0 -2.5117e0
7.0000000000 7.0e1 -2.3492e0 -2.3492e0
7.0000000000 7.1e1 -1.6578e0 -1.6578e0
7.0000000000 7.2e1 -1.4501e0 -1.4501e0
7.0000000000 7.3e1 -7.8387e-1 -7.8387e-1
7.0000000000 7.4e1 -5.8093e-1 -5.8093e-1
7.0000000000 7.5e1 -5.6503e-1 -5.6503e-1
7.0000000000 7.6e1 -5.4587e-1 -5.4587e-1
7.0000000000 7.7e1 -5.39e-1 -5.39e-1
7.0000000000 7.8e1 -4.9496e-1 -4.9496e-1
7.0000000000 7.9e1 -4.7472e-1 -4.7472e-1
7.0000000000 8.0e1 -4.6922e-1 -4.6922e-1
7.0000000000 8.1e1 -4.434e-1 -4.434e-1
7.0000000000 8.2e1 -4.2497e-1 -4.2497e-1
7.0000000000 8.3e1 -4.2055e-1 -4.2055e-1
7.0000000000 8.4e1 -4.0367e-1 -4.0367e-1
7.0000000000 8.5e1 -3.938e-1 -3.938e-1
7.0000000000 8.6e1 -3.8088e-1 -3.8088e-1
7.0000000000 8.7e1 -3.6395e-1 -3.6395e-1
7.0000000000 8.8e1 -3.6202e-1 -3.6202e-1
7.0000000000 8.9e1 -3.4564e-1 -3.4564e-1
7.0000000000 9.0e1 -3.3904e-1 -3.3904e-1
7.0000000000 9.1e1 -3.2907e-1 -3.2907e-1
7.0000000000 9.2e1 -3.2401e-1 -3.2401e-1
7.0000000000 9.3e1 -3.0587e-1 -3.0587e-1
7.0000000000 9.4e1 -6.9153e-2 -6.9153e-2
7.0000000000 9.5e1 -6.8849e-2 -6.8849e-2
7.0000000000 9.6e1 1.7559e-3 1.7559e-3

8.0000000000 1.0e0 -2.0616e1 -2.0616e1
8.0000000000 2.0e0 -2.0607e1 -2.0607e1
8.0000000000 3.0e0 -2.0602e1 -2.0602e1
8.0000000000 4.0e0 -2.0579e1 -2.0579e1
8.0000000000 5.0e0 -2.0565e1 -2.0565e1
8.0000000000 6.0e0 -2.0538e1 -2.0538e1
8.0000000000 7.0e0 -2.0496e1 -2.0496e1
8.0000000000 8.0e0 -2.0471e1 -2.0471e1
8.0000000000 9.0e0 -2.0418e1 -2.0418e1
8.0000000000 1.0e1 -2.0401e1 -2.0401e1
8.0000000000 1.1e1 -2.0315e1 -2.0315e1
8.0000000000 1.2e1 -2.0248e1 -2.0248e1
8.0000000000 1.3e1 -1.9803e1 -1.9803e1
8.0000000000 1.4e1 -1.9579e1 -1.9579e1
8.0000000000 1.5e1 -1.9319e1 -1.9319e1
8.0000000000 1.6e1 -1.9129e1 -1.9129e1
8.0000000000 1.7e1 -1.9122e1 -1.9122e1
8.0000000000 1.8e1 -1.901e1 -1.901e1
8.0000000000 1.9e1 -1.8987e1 -1.8987e1
8.0000000000 2.0e1 -1.8857e1 -1.8857e1
8.0000000000 2.1e1 -1.8654e1 -1.8654e1
8.0000000000 2.2e1 -1.8509e1 -1.8509e1
8.0000000000 2.3e1 -1.8219e1 -1.8219e1
8.0000000000 2.4e1 -1.8153e1 -1.8153e1
8.0000000000 2.5e1 -1.8042e1 -1.8042e1
8.0000000000 2.6e1 -1.8015e1 -1.8015e1
8.0000000000 2.7e1 -1.7957e1 -1.7957e1
8.0000000000 2.8e1 -1.7941e1 -1.7941e1
8.0000000000 2.9e1 -1.7644e1 -1.7644e1
8.0000000000 3.0e1 -1.7441e1 -1.7441e1
8.0000000000 3.1e1 -1.7301e1 -1.7301e1
8.0000000000 3.2e1 -1.7271e1 -1.7271e1
8.0000000000 3.3e1 -1.7194e1 -1.7194e1
8.0000000000 3.4e1 -1.7172e1 -1.7172e1
8.0000000000 3.5e1 -1.6596e1 -1.6596e1
8.0000000000 3.6e1 -1.6369e1 -1.6369e1
8.0000000000 3.7e1 -1.6149e1 -1.6149e1
8.0000000000 3.8e1 -1.5945e1 -1.5945e1
8.0000000000 3.9e1 -1.5453e1 -1.5453e1
8.0000000000 4.0e1 -1.5184e1 -1.5184e1
8.0000000000 4.1e1 -1.4392e1 -1.4392e1
8.0000000000 4.2e1 -1.3924e1 -1.3924e1
8.0000000000 4.3e1 -1.3136e1 -1.3136e1
8.0000000000 4.4e1 -1.2885e1 -1.2885e1
8.0000000000 4.5e1 -1.283e1 -1.283e1
8.0000000000 4.6e1 -1.2218e1 -1.2218e1
8.0000000000 4.7e1 -1.1801e1 -1.1801e1
8.0000000000 4.8e1 -1.1498e1 -1.1498e1
8.0000000000 4.9e1 -7.9971e0 -7.9971e0
8.0000000000 5.0e1 -7.6147e0 -7.6147e0
8.0000000000 5.1e1 -7.2066e0 -7.2066e0
8.0000000000 5.2e1 -6.8894e0 -6.8894e0
8.0000000000 5.3e1 -6.5014e0 -6.5014e0
8.0000000000 5.4e1 -6.1738e0 -6.1738e0
8.0000000000 5.5e1 -5.4911e0 -5.4911e0
8.0000000000 5.6e1 -5.1669e0 -5.1669e0
8.0000000000 5.7e1 -4.6329e0 -4.6329e0
8.0000000000 5.8e1 -4.2618e0 -4.2618e0
8.0000000000 5.9e1 -4.1419e0 -4.1419e0
8.0000000000 6.0e1 -3.5589e0 -3.5589e0
8.0000000000 6.1e1 -3.4527e0 -3.4527e0
8.0000000000 6.2e1 -3.1302e0 -3.1302e0
8.0000000000 6.3e1 -2.9018e0 -2.9018e0
8.0000000000 6.4e1 -2.766e0 -2.766e0
8.0000000000 6.5e1 -2.5285e0 -2.5285e0
8.0000000000 6.6e1 -2.2869e0 -2.2869e0
8.0000000000 6.7e1 -2.1587e0 -2.1587e0
8.0000000000 6.8e1 -2.1231e0 -2.1231e0
8.0000000000 6.9e1 -2.0036e0 -2.0036e0
8.0000000000 7.0e1 -1.8657e0 -1.8657e0
8.0000000000 7.1e1 -1.2888e0 -1.2888e0
8.0000000000 7.2e1 -1.1189e0 -1.1189e0
8.0000000000 7.3e1 -5.8616e-1 -5.8616e-1
8.0000000000 7.4e1 -4.2811e-1 -4.2811e-1
8.0000000000 7.5e1 -4.1582e-1 -4.1582e-1
8.0000000000 7.6e1 -4.0104e-1 -4.0104e-1
8.0000000000 7.7e1 -3.9574e-1 -3.9574e-1
8.0000000000 7.8e1 -3.6186e-1 -3.6186e-1
8.0000000000 7.9e1 -3.4633e-1 -3.4633e-1
8.0000000000 8.0e1 -3.4211e-1 -3.4211e-1
8.0000000000 8.1e1 -3.2235e-1 -3.2235e-1
8.0000000000 8.2e1 -3.0826e-1 -3.0826e-1
8.0000000000 8.3e1 -3.0489e-1 -3.0489e-1
8.0000000000 8.4e1 -2.9203e-1 -2.9203e-1
8.0000000000 8.5e1 -2.8451e-1 -2.8451e-1
8.0000000000 8.6e1 -2.7469e-1 -2.7469e-1
8.0000000000 8.7e1 -2.6183e-1 -2.6183e-1
8.0000000000 8.8e1 -2.6036e-1 -2.6036e-1
8.0000000000 8.9e1 -2.4795e-1 -2.4795e-1
8.0000000000 9.0e1 -2.4295e-1 -2.4295e-1
8.0000000000 9.1e1 -2.3541e-1 -2.3541e-1
8.0000000000 9.2e1 -2.3158e-1 -2.3158e-1
8.0000000000 9.3e1 -2.1789e-1 -2.1789e-1
8.0000000000 9.4e1 -4.2929e-2 -4.2929e-2
8.0000000000 9.5e1 -4.2712e-2 -4.2712e-2
8.0000000000 9.6e1 4.8198e-3 4.8198e-3

9.0000000000 1.0e0 -1.9596e1 -1.9596e1
9.0000000000 2.0e0 -1.9586e1 -1.9586e1
9.0000000000 3.0e0 -1.9582e1 -1.9582e1
9.0000000000 4.0e0 -1.9558e1 -1.9558e1
9.0000000000 5.0e0 -1.9545e1 -1.9545e1
9.0000000000 6.0e0 -1.9517e1 -1.9517e1
9.0000000000 7.0e0 -1.9476e1 -1.9476e1
9.0000000000 8.0e0 -1.9451e1 -1.9451e1
9.0000000000 9.0e0 -1.9398e1 -1.9398e1
9.0000000000 1.0e1 -1.9381e1 -1.9381e1
9.0000000000 1.1e1 -1.9295e1 -1.9295e1
9.0000000000 1.2e1 -1.9228e1 -1.9228e1
9.0000000000 1.3e1 -1.8784e1 -1.8784e1
9.0000000000 1.4e1 -1.8561e1 -1.8561e1
9.0000000000 1.5e1 -1.8301e1 -1.8301e1
9.0000000000 1.6e1 -1.8111e1 -1.8111e1
9.0000000000 1.7e1 -1.8104e1 -1.8104e1
9.0000000000 1.8e1 -1.7992e1 -1.7992e1
9.0000000000 1.9e1 -1.7969e1 -1.7969e1
9.0000000000 2.0e1 -1.784e1 -1.784e1
9.0000000000 2.1e1 -1.7637e1 -1.7637e1
9.0000000000 2.2e1 -1.7493e1 -1.7493e1
9.0000000000 2.3e1 -1.7204e1 -1.7204e1
9.0000000000 2.4e1 -1.7138e1 -1.7138e1
9.0000000000 2.5e1 -1.7027e1 -1.7027e1
9.0000000000 2.6e1 -1.7e1 -1.7e1
9.0000000000 2.7e1 -1.6942e1 -1.6942e1
9.0000000000 2.8e1 -1.6926e1 -1.6926e1
9.0000000000 2.9e1 -1.6631e1 -1.6631e1
9.0000000000 3.0e1 -1.6428e1 -1.6428e1
9.0000000000 3.1e1 -1.6288e1 -1.6288e1
9.0000000000 3.2e1 -1.6259e1 -1.6259e1
9.0000000000 3.3e1 -1.6182e1 -1.6182e1
9.0000000000 3.4e1 -1.616e1 -1.616e1
9.0000000000 3.5e1 -1.5586e1 -1.5586e1
9.0000000000 3.6e1 -1.536e1 -1.536e1
9.0000000000 3.7e1 -1.5141e1 -1.5141e1
9.0000000000 3.8e1 -1.4938e1 -1.4938e1
9.0000000000 3.9e1 -1.4449e1 -1.4449e1
9.0000000000 4.0e1 -1.4182e1 -1.4182e1
9.0000000000 4.1e1 -1.3395e1 -1.3395e1
9.0000000000 4.2e1 -1.2932e1 -1.2932e1
9.0000000000 4.3e1 -1.2151e1 -1.2151e1
9.0000000000 4.4e1 -1.1903e1 -1.1903e1
9.0000000000 4.5e1 -1.1849e1 -1.1849e1
9.0000000000 4.6e1 -1.1244e1 -1.1244e1
9.0000000000 4.7e1 -1.0833e1 -1.0833e1
9.0000000000 4.8e1 -1.0536e1 -1.0536e1
9.0000000000 4.9e1 -7.1242e0 -7.1242e0
9.0000000000 5.0e1 -6.757e0 -6.757e0
9.0000000000 5.1e1 -6.3666e0 -6.3666e0
9.0000000000 5.2e1 -6.0644e0 -6.0644e0
9.0000000000 5.3e1 -5.6963e0 -5.6963e0
9.0000000000 5.4e1 -5.387e0 -5.387e0
9.0000000000 5.5e1 -4.7472e0 -4.7472e0
9.0000000000 5.6e1 -4.4458e0 -4.4458e0
9.0000000000 5.7e1 -3.9531e0 -3.9531e0
9.0000000000 5.8e1 -3.6138e0 -3.6138e0
9.0000000000 5.9e1 -3.5048e0 -3.5048e0
9.0000000000 6.0e1 -2.9789e0 -2.9789e0
9.0000000000 6.1e1 -2.884e0 -2.884e0
9.0000000000 6.2e1 -2.5972e0 -2.5972e0
9.0000000000 6.3e1 -2.3958e0 -2.3958e0
9.0000000000 6.4e1 -2.2766e0 -2.2766e0
9.0000000000 6.5e1 -2.0695e0 -2.0695e0
9.0000000000 6.6e1 -1.8603e0 -1.8603e0
9.0000000000 6.7e1 -1.7501e0 -1.7501e0
9.0000000000 6.8e1 -1.7196e0 -1.7196e0
9.0000000000 6.9e1 -1.6174e0 -1.6174e0
9.0000000000 7.0e1 -1.5001e0 -1.5001e0
9.0000000000 7.1e1 -1.0164e0 -1.0164e0
9.0000000000 7.2e1 -8.7632e-1 -8.7632e-1
9.0000000000 7.3e1 -4.4522e-1 -4.4522e-1
9.0000000000 7.4e1 -3.2014e-1 -3.2014e-1
9.0000000000 7.5e1 -3.1048e-1 -3.1048e-1
9.0000000000 7.6e1 -2.9887e-1 -2.9887e-1
9.0000000000 7.7e1 -2.9472e-1 -2.9472e-1
9.0000000000 7.8e1 -2.6819e-1 -2.6819e-1
9.0000000000 7.9e1 -2.5605e-1 -2.5605e-1
9.0000000000 8.0e1 -2.5276e-1 -2.5276e-1
9.0000000000 8.1e1 -2.3736e-1 -2.3736e-1
9.0000000000 8.2e1 -2.264e-1 -2.264e-1
9.0000000000 8.3e1 -2.2378e-1 -2.2378e-1
9.0000000000 8.4e1 -2.1379e-1 -2.1379e-1
9.0000000000 8.5e1 -2.0796e-1 -2.0796e-1
9.0000000000 8.6e1 -2.0035e-1 -2.0035e-1
9.0000000000 8.7e1 -1.904e-1 -1.904e-1
9.0000000000 8.8e1 -1.8927e-1 -1.8927e-1
9.0000000000 8.9e1 -1.7968e-1 -1.7968e-1
9.0000000000 9.0e1 -1.7582e-1 -1.7582e-1
9.0000000000 9.1e1 -1.7001e-1 -1.7001e-1
9.0000000000 9.2e1 -1.6706e-1 -1.6706e-1
9.0000000000 9.3e1 -1.5653e-1 -1.5653e-1
9.0000000000 9.4e1 -2.4859e-2 -2.4859e-2
9.0000000000 9.5e1 -2.4702e-2 -2.4702e-2
9.0000000000 9.6e1 6.9215e-3 6.9215e-3

10.000000000 1.0e0 -1.8683e1 -1.8683e1
10.000000000 2.0e0 -1.8674e1 -1.8674e1
10.000000000 3.0e0 -1.8669e1 -1.8669e1
10.000000000 4.0e0 -1.8646e1 -1.8646e1
10.000000000 5.0e0 -1.8633e1 -1.8633e1
10.000000000 6.0e0 -1.8605e1 -1.8605e1
10.000000000 7.0e0 -1.8564e1 -1.8564e1
10.000000000 8.0e0 -1.8539e1 -1.8539e1
10.000000000 9.0e0 -1.8486e1 -1.8486e1
10.000000000 1.0e1 -1.8469e1 -1.8469e1
10.000000000 1.1e1 -1.8384e1 -1.8384e1
10.000000000 1.2e1 -1.8316e1 -1.8316e1
10.000000000 1.3e1 -1.7874e1 -1.7874e1
10.000000000 1.4e1 -1.765e1 -1.765e1
10.000000000 1.5e1 -1.7392e1 -1.7392e1
10.000000000 1.6e1 -1.7202e1 -1.7202e1
10.000000000 1.7e1 -1.7195e1 -1.7195e1
10.000000000 1.8e1 -1.7083e1 -1.7083e1
10.000000000 1.9e1 -1.7061e1 -1.7061e1
10.000000000 2.0e1 -1.6931e1 -1.6931e1
10.000000000 2.1e1 -1.6729e1 -1.6729e1
10.000000000 2.2e1 -1.6585e1 -1.6585e1
10.000000000 2.3e1 -1.6297e1 -1.6297e1
10.000000000 2.4e1 -1.6232e1 -1.6232e1
10.000000000 2.5e1 -1.6121e1 -1.6121e1
10.000000000 2.6e1 -1.6094e1 -1.6094e1
10.000000000 2.7e1 -1.6036e1 -1.6036e1
10.000000000 2.8e1 -1.602e1 -1.602e1
10.000000000 2.9e1 -1.5726e1 -1.5726e1
10.000000000 3.0e1 -1.5524e1 -1.5524e1
10.000000000 3.1e1 -1.5385e1 -1.5385e1
10.000000000 3.2e1 -1.5356e1 -1.5356e1
10.000000000 3.3e1 -1.5279e1 -1.5279e1
10.000000000 3.4e1 -1.5257e1 -1.5257e1
10.000000000 3.5e1 -1.4686e1 -1.4686e1
10.000000000 3.6e1 -1.4461e1 -1.4461e1
10.000000000 3.7e1 -1.4243e1 -1.4243e1
10.000000000 3.8e1 -1.4042e1 -1.4042e1
10.000000000 3.9e1 -1.3556e1 -1.3556e1
10.000000000 4.0e1 -1.329e1 -1.329e1
10.000000000 4.1e1 -1.251e1 -1.251e1
10.000000000 4.2e1 -1.2051e1 -1.2051e1
10.000000000 4.3e1 -1.1278e1 -1.1278e1
10.000000000 4.4e1 -1.1034e1 -1.1034e1
10.000000000 4.5e1 -1.098e1 -1.098e1
10.000000000 4.6e1 -1.0384e1 -1.0384e1
10.000000000 4.7e1 -9.9795e0 -9.9795e0
10.000000000 4.8e1 -9.6869e0 -9.6869e0
10.000000000 4.9e1 -6.371e0 -6.371e0
10.000000000 5.0e1 -6.0194e0 -6.0194e0
10.000000000 5.1e1 -5.6473e0 -5.6473e0
10.000000000 5.2e1 -5.3605e0 -5.3605e0
10.000000000 5.3e1 -5.0125e0 -5.0125e0
10.000000000 5.4e1 -4.7216e0 -4.7216e0
10.000000000 5.5e1 -4.1241e0 -4.1241e0
10.000000000 5.6e1 -3.8449e0 -3.8449e0
10.000000000 5.7e1 -3.392e0 -3.392e0
10.000000000 5.8e1 -3.0828e0 -3.0828e0
10.000000000 5.9e1 -2.9839e0 -2.9839e0
10.000000000 6.0e1 -2.5108e0 -2.5108e0
10.000000000 6.1e1 -2.426e0 -2.426e0
10.000000000 6.2e1 -2.1714e0 -2.1714e0
10.000000000 6.3e1 -1.9938e0 -1.9938e0
10.000000000 6.4e1 -1.8893e0 -1.8893e0
10.000000000 6.5e1 -1.7085e0 -1.7085e0
10.000000000 6.6e1 -1.5273e0 -1.5273e0
10.000000000 6.7e1 -1.4323e0 -1.4323e0
10.000000000 6.8e1 -1.406e0 -1.406e0
10.000000000 6.9e1 -1.3185e0 -1.3185e0
10.000000000 7.0e1 -1.2183e0 -1.2183e0
10.000000000 7.1e1 -8.1045e-1 -8.1045e-1
10.000000000 7.2e1 -6.9407e-1 -6.9407e-1
10.000000000 7.3e1 -3.4152e-1 -3.4152e-1
10.000000000 7.4e1 -2.4122e-1 -2.4122e-1
10.000000000 7.5e1 -2.3353e-1 -2.3353e-1
10.000000000 7.6e1 -2.2429e-1 -2.2429e-1
10.000000000 7.7e1 -2.2099e-1 -2.2099e-1
10.000000000 7.8e1 -1.9992e-1 -1.9992e-1
10.000000000 7.9e1 -1.9031e-1 -1.9031e-1
10.000000000 8.0e1 -1.8771e-1 -1.8771e-1
10.000000000 8.1e1 -1.7553e-1 -1.7553e-1
10.000000000 8.2e1 -1.6689e-1 -1.6689e-1
10.000000000 8.3e1 -1.6482e-1 -1.6482e-1
10.000000000 8.4e1 -1.5696e-1 -1.5696e-1
10.000000000 8.5e1 -1.5237e-1 -1.5237e-1
10.000000000 8.6e1 -1.4639e-1 -1.4639e-1
10.000000000 8.7e1 -1.3858e-1 -1.3858e-1
10.000000000 8.8e1 -1.3769e-1 -1.3769e-1
10.000000000 8.9e1 -1.3018e-1 -1.3018e-1
10.000000000 9.0e1 -1.2716e-1 -1.2716e-1
10.000000000 9.1e1 -1.2262e-1 -1.2262e-1
10.000000000 9.2e1 -1.2032e-1 -1.2032e-1
10.000000000 9.3e1 -1.121e-1 -1.121e-1
10.000000000 9.4e1 -1.1887e-2 -1.1887e-2
10.000000000 9.5e1 -1.1774e-2 -1.1774e-2
10.000000000 9.6e1 8.4254e-3 8.4254e-3

20.000000000 1.0e0 -1.2709e1 -1.2709e1
20.000000000 2.0e0 -1.27e1 -1.27e1
20.000000000 3.0e0 -1.2696e1 -1.2696e1
20.000000000 4.0e0 -1.2673e1 -1.2673e1
20.000000000 5.0e0 -1.266e1 -1.266e1
20.000000000 6.0e0 -1.2633e1 -1.2633e1
20.000000000 7.0e0 -1.2593e1 -1.2593e1
20.000000000 8.0e0 -1.2569e1 -1.2569e1
20.000000000 9.0e0 -1.2517e1 -1.2517e1
20.000000000 1.0e1 -1.2501e1 -1.2501e1
20.000000000 1.1e1 -1.2418e1 -1.2418e1
20.000000000 1.2e1 -1.2352e1 -1.2352e1
20.000000000 1.3e1 -1.1922e1 -1.1922e1
20.000000000 1.4e1 -1.1707e1 -1.1707e1
20.000000000 1.5e1 -1.1457e1 -1.1457e1
20.000000000 1.6e1 -1.1274e1 -1.1274e1
20.000000000 1.7e1 -1.1268e1 -1.1268e1
20.000000000 1.8e1 -1.116e1 -1.116e1
20.000000000 1.9e1 -1.1138e1 -1.1138e1
20.000000000 2.0e1 -1.1014e1 -1.1014e1
20.000000000 2.1e1 -1.0821e1 -1.0821e1
20.000000000 2.2e1 -1.0683e1 -1.0683e1
20.000000000 2.3e1 -1.0409e1 -1.0409e1
20.000000000 2.4e1 -1.0346e1 -1.0346e1
20.000000000 2.5e1 -1.0242e1 -1.0242e1
20.000000000 2.6e1 -1.0216e1 -1.0216e1
20.000000000 2.7e1 -1.0161e1 -1.0161e1
20.000000000 2.8e1 -1.0146e1 -1.0146e1
20.000000000 2.9e1 -9.8675e0 -9.8675e0
20.000000000 3.0e1 -9.6776e0 -9.6776e0
20.000000000 3.1e1 -9.5468e0 -9.5468e0
20.000000000 3.2e1 -9.5193e0 -9.5193e0
20.000000000 3.3e1 -9.4478e0 -9.4478e0
20.000000000 3.4e1 -9.427e0 -9.427e0
20.000000000 3.5e1 -8.8957e0 -8.8957e0
20.000000000 3.6e1 -8.6877e0 -8.6877e0
20.000000000 3.7e1 -8.4876e0 -8.4876e0
20.000000000 3.8e1 -8.303e0 -8.303e0
20.000000000 3.9e1 -7.862e0 -7.862e0
20.000000000 4.0e1 -7.6232e0 -7.6232e0
20.000000000 4.1e1 -6.9322e0 -6.9322e0
20.000000000 4.2e1 -6.5337e0 -6.5337e0
20.000000000 4.3e1 -5.8786e0 -5.8786e0
20.000000000 4.4e1 -5.6756e0 -5.6756e0
20.000000000 4.5e1 -5.6314e0 -5.6314e0
20.000000000 4.6e1 -5.1467e0 -5.1467e0
20.000000000 4.7e1 -4.8266e0 -4.8266e0
20.000000000 4.8e1 -4.5993e0 -4.5993e0
20.000000000 4.9e1 -2.3308e0 -2.3308e0
20.000000000 5.0e1 -2.1279e0 -2.1279e0
20.000000000 5.1e1 -1.9217e0 -1.9217e0
20.000000000 5.2e1 -1.7688e0 -1.7688e0
20.000000000 5.3e1 -1.5906e0 -1.5906e0
20.000000000 5.4e1 -1.4478e0 -1.4478e0
20.000000000 5.5e1 -1.172e0 -1.172e0
20.000000000 5.6e1 -1.0512e0 -1.0512e0
20.000000000 5.7e1 -8.6641e-1 -8.6641e-1
20.000000000 5.8e1 -7.4808e-1 -7.4808e-1
20.000000000 5.9e1 -7.1158e-1 -7.1158e-1
20.000000000 6.0e1 -5.4591e-1 -5.4591e-1
20.000000000 6.1e1 -5.1781e-1 -5.1781e-1
20.000000000 6.2e1 -4.3628e-1 -4.3628e-1
20.000000000 6.3e1 -3.82e-1 -3.82e-1
20.000000000 6.4e1 -3.5105e-1 -3.5105e-1
20.000000000 6.5e1 -2.993e-1 -2.993e-1
20.000000000 6.6e1 -2.4971e-1 -2.4971e-1
20.000000000 6.7e1 -2.2466e-1 -2.2466e-1
20.000000000 6.8e1 -2.1784e-1 -2.1784e-1
20.000000000 6.9e1 -1.955e-1 -1.955e-1
20.000000000 7.0e1 -1.7064e-1 -1.7064e-1
20.000000000 7.1e1 -7.7814e-2 -7.7814e-2
20.000000000 7.2e1 -5.4088e-2 -5.4088e-2
20.000000000 7.3e1 7.652e-3 7.652e-3
20.000000000 7.4e1 2.1129e-2 2.1129e-2
20.000000000 7.5e1 2.2045e-2 2.2045e-2
20.000000000 7.6e1 2.3119e-2 2.3119e-2
20.000000000 7.7e1 2.3496e-2 2.3496e-2
20.000000000 7.8e1 2.5801e-2 2.5801e-2
20.000000000 7.9e1 2.6794e-2 2.6794e-2
20.000000000 8.0e1 2.7056e-2 2.7056e-2
20.000000000 8.1e1 2.8241e-2 2.8241e-2
20.000000000 8.2e1 2.9039e-2 2.9039e-2
20.000000000 8.3e1 2.9224e-2 2.9224e-2
20.000000000 8.4e1 2.9908e-2 2.9908e-2
20.000000000 8.5e1 3.029e-2 3.029e-2
20.000000000 8.6e1 3.0771e-2 3.0771e-2
20.000000000 8.7e1 3.1365e-2 3.1365e-2
20.000000000 8.8e1 3.143e-2 3.143e-2
20.000000000 8.9e1 3.1959e-2 3.1959e-2
20.000000000 9.0e1 3.216e-2 3.216e-2
20.000000000 9.1e1 3.245e-2 3.245e-2
20.000000000 9.2e1 3.2591e-2 3.2591e-2
20.000000000 9.3e1 3.3059e-2 3.3059e-2
20.000000000 9.4e1 2.9837e-2 2.9837e-2
20.000000000 9.5e1 2.981e-2 2.981e-2
20.000000000 9.6e1 1.3233e-2 1.3233e-2

30.000000000 1.0e0 -9.2645e0 -9.2645e0
30.000000000 2.0e0 -9.2558e0 -9.2558e0
30.000000000 3.0e0 -9.2514e0 -9.2514e0
30.000000000 4.0e0 -9.2296e0 -9.2296e0
30.000000000 5.0e0 -9.217e0 -9.217e0
30.000000000 6.0e0 -9.1916e0 -9.1916e0
30.000000000 7.0e0 -9.153e0 -9.153e0
30.000000000 8.0e0 -9.1298e0 -9.1298e0
30.000000000 9.0e0 -9.0805e0 -9.0805e0
30.000000000 1.0e1 -9.0646e0 -9.0646e0
30.000000000 1.1e1 -8.9853e0 -8.9853e0
30.000000000 1.2e1 -8.9225e0 -8.9225e0
30.000000000 1.3e1 -8.5142e0 -8.5142e0
30.000000000 1.4e1 -8.3099e0 -8.3099e0
30.000000000 1.5e1 -8.0746e0 -8.0746e0
30.000000000 1.6e1 -7.9032e0 -7.9032e0
30.000000000 1.7e1 -7.8969e0 -7.8969e0
30.000000000 1.8e1 -7.7962e0 -7.7962e0
30.000000000 1.9e1 -7.776e0 -7.776e0
30.000000000 2.0e1 -7.6601e0 -7.6601e0
30.000000000 2.1e1 -7.4798e0 -7.4798e0
30.000000000 2.2e1 -7.3524e0 -7.3524e0
30.000000000 2.3e1 -7.0986e0 -7.0986e0
30.000000000 2.4e1 -7.0414e0 -7.0414e0
30.000000000 2.5e1 -6.9452e0 -6.9452e0
30.000000000 2.6e1 -6.9217e0 -6.9217e0
30.000000000 2.7e1 -6.8712e0 -6.8712e0
30.000000000 2.8e1 -6.8575e0 -6.8575e0
30.000000000 2.9e1 -6.6036e0 -6.6036e0
30.000000000 3.0e1 -6.4314e0 -6.4314e0
30.000000000 3.1e1 -6.3133e0 -6.3133e0
30.000000000 3.2e1 -6.2886e0 -6.2886e0
30.000000000 3.3e1 -6.2243e0 -6.2243e0
30.000000000 3.4e1 -6.2057e0 -6.2057e0
30.000000000 3.5e1 -5.7324e0 -5.7324e0
30.000000000 3.6e1 -5.5493e0 -5.5493e0
30.000000000 3.7e1 -5.3744e0 -5.3744e0
30.000000000 3.8e1 -5.2141e0 -5.2141e0
30.000000000 3.9e1 -4.8359e0 -4.8359e0
30.000000000 4.0e1 -4.6339e0 -4.6339e0
30.000000000 4.1e1 -4.0616e0 -4.0616e0
30.000000000 4.2e1 -3.7404e0 -3.7404e0
30.000000000 4.3e1 -3.2281e0 -3.2281e0
30.000000000 4.4e1 -3.0735e0 -3.0735e0
30.000000000 4.5e1 -3.0401e0 -3.0401e0
30.000000000 4.6e1 -2.6809e0 -2.6809e0
30.000000000 4.7e1 -2.4507e0 -2.4507e0
30.000000000 4.8e1 -2.2908e0 -2.2908e0
30.000000000 4.9e1 -8.784e-1 -8.784e-1
30.000000000 5.0e1 -7.7027e-1 -7.7027e-1
30.000000000 5.1e1 -6.6385e-1 -6.6385e-1
30.000000000 5.2e1 -5.8731e-1 -5.8731e-1
30.000000000 5.3e1 -5.0069e-1 -5.0069e-1
30.000000000 5.4e1 -4.3334e-1 -4.3334e-1
30.000000000 5.5e1 -3.0899e-1 -3.0899e-1
30.000000000 5.6e1 -2.5706e-1 -2.5706e-1
30.000000000 5.7e1 -1.8085e-1 -1.8085e-1
30.000000000 5.8e1 -1.3434e-1 -1.3434e-1
30.000000000 5.9e1 -1.2039e-1 -1.2039e-1
30.000000000 6.0e1 -5.9723e-2 -5.9723e-2
30.000000000 6.1e1 -4.9906e-2 -4.9906e-2
30.000000000 6.2e1 -2.2342e-2 -2.2342e-2
30.000000000 6.3e1 -4.8288e-3 -4.8288e-3
30.000000000 6.4e1 4.8175e-3 4.8175e-3
30.000000000 6.5e1 2.0314e-2 2.0314e-2
30.000000000 6.6e1 3.4304e-2 3.4304e-2
30.000000000 6.7e1 4.0998e-2 4.0998e-2
30.000000000 6.8e1 4.277e-2 4.277e-2
30.000000000 6.9e1 4.8416e-2 4.8416e-2
30.000000000 7.0e1 5.4379e-2 5.4379e-2
30.000000000 7.1e1 7.2446e-2 7.2446e-2
30.000000000 7.2e1 7.5425e-2 7.5425e-2
30.000000000 7.3e1 7.5444e-2 7.5444e-2
30.000000000 7.4e1 7.1442e-2 7.1442e-2
30.000000000 7.5e1 7.1012e-2 7.1012e-2
30.000000000 7.6e1 7.0466e-2 7.0466e-2
30.000000000 7.7e1 7.0264e-2 7.0264e-2
30.000000000 7.8e1 6.8866e-2 6.8866e-2
30.000000000 7.9e1 6.8165e-2 6.8165e-2
30.000000000 8.0e1 6.7967e-2 6.7967e-2
30.000000000 8.1e1 6.6998e-2 6.6998e-2
30.000000000 8.2e1 6.6262e-2 6.6262e-2
30.000000000 8.3e1 6.608e-2 6.608e-2
30.000000000 8.4e1 6.5363e-2 6.5363e-2
30.000000000 8.5e1 6.4927e-2 6.4927e-2
30.000000000 8.6e1 6.4338e-2 6.4338e-2
30.000000000 8.7e1 6.3532e-2 6.3532e-2
30.000000000 8.8e1 6.3438e-2 6.3438e-2
30.000000000 8.9e1 6.2615e-2 6.2615e-2
30.000000000 9.0e1 6.2271e-2 6.2271e-2
30.000000000 9.1e1 6.174e-2 6.174e-2
30.000000000 9.2e1 6.1464e-2 6.1464e-2
30.000000000 9.3e1 6.0439e-2 6.0439e-2
30.000000000 9.4e1 3.7585e-2 3.7585e-2
30.000000000 9.5e1 3.7532e-2 3.7532e-2
30.000000000 9.6e1 1.4116e-2 1.4116e-2

40.000000000 1.0e0 -6.8714e0 -6.8714e0
40.000000000 2.0e0 -6.8633e0 -6.8633e0
40.000000000 3.0e0 -6.8591e0 -6.8591e0
40.000000000 4.0e0 -6.8386e0 -6.8386e0
40.000000000 5.0e0 -6.8268e0 -6.8268e0
40.000000000 6.0e0 -6.8029e0 -6.8029e0
40.000000000 7.0e0 -6.7666e0 -6.7666e0
40.000000000 8.0e0 -6.7447e0 -6.7447e0
40.000000000 9.0e0 -6.6985e0 -6.6985e0
40.000000000 1.0e1 -6.6836e0 -6.6836e0
40.000000000 1.1e1 -6.6092e0 -6.6092e0
40.000000000 1.2e1 -6.5505e0 -6.5505e0
40.000000000 1.3e1 -6.1701e0 -6.1701e0
40.000000000 1.4e1 -5.9811e0 -5.9811e0
40.000000000 1.5e1 -5.7645e0 -5.7645e0
40.000000000 1.6e1 -5.6075e0 -5.6075e0
40.000000000 1.7e1 -5.6017e0 -5.6017e0
40.000000000 1.8e1 -5.5099e0 -5.5099e0
40.000000000 1.9e1 -5.4914e0 -5.4914e0
40.000000000 2.0e1 -5.3861e0 -5.3861e0
40.000000000 2.1e1 -5.2228e0 -5.2228e0
40.000000000 2.2e1 -5.1081e0 -5.1081e0
40.000000000 2.3e1 -4.8806e0 -4.8806e0
40.000000000 2.4e1 -4.8296e0 -4.8296e0
40.000000000 2.5e1 -4.744e0 -4.744e0
40.000000000 2.6e1 -4.7232e0 -4.7232e0
40.000000000 2.7e1 -4.6784e0 -4.6784e0
40.000000000 2.8e1 -4.6663e0 -4.6663e0
40.000000000 2.9e1 -4.4425e0 -4.4425e0
40.000000000 3.0e1 -4.2919e0 -4.2919e0
40.000000000 3.1e1 -4.1892e0 -4.1892e0
40.000000000 3.2e1 -4.1677e0 -4.1677e0
40.000000000 3.3e1 -4.1121e0 -4.1121e0
40.000000000 3.4e1 -4.0959e0 -4.0959e0
40.000000000 3.5e1 -3.6911e0 -3.6911e0
40.000000000 3.6e1 -3.5367e0 -3.5367e0
40.000000000 3.7e1 -3.3905e0 -3.3905e0
40.000000000 3.8e1 -3.2576e0 -3.2576e0
40.000000000 3.9e1 -2.9485e0 -2.9485e0
40.000000000 4.0e1 -2.7861e0 -2.7861e0
40.000000000 4.1e1 -2.3368e0 -2.3368e0
40.000000000 4.2e1 -2.0923e0 -2.0923e0
40.000000000 4.3e1 -1.7146e0 -1.7146e0
40.000000000 4.4e1 -1.6038e0 -1.6038e0
40.000000000 4.5e1 -1.5801e0 -1.5801e0
40.000000000 4.6e1 -1.3295e0 -1.3295e0
40.000000000 4.7e1 -1.1736e0 -1.1736e0
40.000000000 4.8e1 -1.0677e0 -1.0677e0
40.000000000 4.9e1 -2.2887e-1 -2.2887e-1
40.000000000 5.0e1 -1.7365e-1 -1.7365e-1
40.000000000 5.1e1 -1.2104e-1 -1.2104e-1
40.000000000 5.2e1 -8.4378e-2 -8.4378e-2
40.000000000 5.3e1 -4.4228e-2 -4.4228e-2
40.000000000 5.4e1 -1.4121e-2 -1.4121e-2
40.000000000 5.5e1 3.8395e-2 3.8395e-2
40.000000000 5.6e1 5.8875e-2 5.8875e-2
40.000000000 5.7e1 8.6903e-2 8.6903e-2
40.000000000 5.8e1 1.0248e-1 1.0248e-1
40.000000000 5.9e1 1.0687e-1 1.0687e-1
40.000000000 6.0e1 1.2394e-1 1.2394e-1
40.000000000 6.1e1 1.2632e-1 1.2632e-1
40.000000000 6.2e1 1.3218e-1 1.3218e-1
40.000000000 6.3e1 1.3512e-1 1.3512e-1
40.000000000 6.4e1 1.364e-1 1.364e-1
40.000000000 6.5e1 1.3779e-1 1.3779e-1
40.000000000 6.6e1 1.381e-1 1.381e-1
40.000000000 6.7e1 1.3779e-1 1.3779e-1
40.000000000 6.8e1 1.3765e-1 1.3765e-1
40.000000000 6.9e1 1.3697e-1 1.3697e-1
40.000000000 7.0e1 1.3582e-1 1.3582e-1
40.000000000 7.1e1 1.2617e-1 1.2617e-1
40.000000000 7.2e1 1.2157e-1 1.2157e-1
40.000000000 7.3e1 9.9342e-2 9.9342e-2
40.000000000 7.4e1 8.9121e-2 8.9121e-2
40.000000000 7.5e1 8.8212e-2 8.8212e-2
40.000000000 7.6e1 8.7093e-2 8.7093e-2
40.000000000 7.7e1 8.6685e-2 8.6685e-2
40.000000000 7.8e1 8.3976e-2 8.3976e-2
40.000000000 7.9e1 8.2675e-2 8.2675e-2
40.000000000 8.0e1 8.2314e-2 8.2314e-2
40.000000000 8.1e1 8.0584e-2 8.0584e-2
40.000000000 8.2e1 7.9306e-2 7.9306e-2
40.000000000 8.3e1 7.8994e-2 7.8994e-2
40.000000000 8.4e1 7.7782e-2 7.7782e-2
40.000000000 8.5e1 7.7058e-2 7.7058e-2
40.000000000 8.6e1 7.6092e-2 7.6092e-2
40.000000000 8.7e1 7.4792e-2 7.4792e-2
40.000000000 8.8e1 7.4641e-2 7.4641e-2
40.000000000 8.9e1 7.3341e-2 7.3341e-2
40.000000000 9.0e1 7.2806e-2 7.2806e-2
40.000000000 9.1e1 7.1985e-2 7.1985e-2
40.000000000 9.2e1 7.1562e-2 7.1562e-2
40.000000000 9.3e1 7.0011e-2 7.0011e-2
40.000000000 9.4e1 4.0273e-2 4.0273e-2
40.000000000 9.5e1 4.021e-2 4.021e-2
40.000000000 9.6e1 1.4416e-2 1.4416e-2

50.000000000 1.0e0 -5.0663e0 -5.0663e0
50.000000000 2.0e0 -5.0588e0 -5.0588e0
50.000000000 3.0e0 -5.0549e0 -5.0549e0
50.000000000 4.0e0 -5.0359e0 -5.0359e0
50.000000000 5.0e0 -5.025e0 -5.025e0
50.000000000 6.0e0 -5.003e0 -5.003e0
50.000000000 7.0e0 -4.9694e0 -4.9694e0
50.000000000 8.0e0 -4.9493e0 -4.9493e0
50.000000000 9.0e0 -4.9067e0 -4.9067e0
50.000000000 1.0e1 -4.893e0 -4.893e0
50.000000000 1.1e1 -4.8246e0 -4.8246e0
50.000000000 1.2e1 -4.7707e0 -4.7707e0
50.000000000 1.3e1 -4.4238e0 -4.4238e0
50.000000000 1.4e1 -4.2528e0 -4.2528e0
50.000000000 1.5e1 -4.0582e0 -4.0582e0
50.000000000 1.6e1 -3.918e0 -3.918e0
50.000000000 1.7e1 -3.9129e0 -3.9129e0
50.000000000 1.8e1 -3.8312e0 -3.8312e0
50.000000000 1.9e1 -3.8149e0 -3.8149e0
50.000000000 2.0e1 -3.7216e0 -3.7216e0
50.000000000 2.1e1 -3.5779e0 -3.5779e0
50.000000000 2.2e1 -3.4773e0 -3.4773e0
50.000000000 2.3e1 -3.2795e0 -3.2795e0
50.000000000 2.4e1 -3.2354e0 -3.2354e0
50.000000000 2.5e1 -3.1616e0 -3.1616e0
50.000000000 2.6e1 -3.1437e0 -3.1437e0
50.000000000 2.7e1 -3.1052e0 -3.1052e0
50.000000000 2.8e1 -3.0949e0 -3.0949e0
50.000000000 2.9e1 -2.9039e0 -2.9039e0
50.000000000 3.0e1 -2.7766e0 -2.7766e0
50.000000000 3.1e1 -2.6904e0 -2.6904e0
50.000000000 3.2e1 -2.6724e0 -2.6724e0
50.000000000 3.3e1 -2.6259e0 -2.6259e0
50.000000000 3.4e1 -2.6125e0 -2.6125e0
50.000000000 3.5e1 -2.2789e0 -2.2789e0
50.000000000 3.6e1 -2.1538e0 -2.1538e0
50.000000000 3.7e1 -2.0364e0 -2.0364e0
50.000000000 3.8e1 -1.9307e0 -1.9307e0
50.000000000 3.9e1 -1.6887e0 -1.6887e0
50.000000000 4.0e1 -1.5638e0 -1.5638e0
50.000000000 4.1e1 -1.2269e0 -1.2269e0
50.000000000 4.2e1 -1.0494e0 -1.0494e0
50.000000000 4.3e1 -7.8419e-1 -7.8419e-1
50.000000000 4.4e1 -7.0866e-1 -7.0866e-1
50.000000000 4.5e1 -6.9262e-1 -6.9262e-1
50.000000000 4.6e1 -5.2648e-1 -5.2648e-1
50.000000000 4.7e1 -4.2629e-1 -4.2629e-1
50.000000000 4.8e1 -3.5968e-1 -3.5968e-1
50.000000000 4.9e1 1.0765e-1 1.0765e-1
50.000000000 5.0e1 1.3245e-1 1.3245e-1
50.000000000 5.1e1 1.5472e-1 1.5472e-1
50.000000000 5.2e1 1.6927e-1 1.6927e-1
50.000000000 5.3e1 1.8405e-1 1.8405e-1
50.000000000 5.4e1 1.9413e-1 1.9413e-1
50.000000000 5.5e1 2.0874e-1 2.0874e-1
50.000000000 5.6e1 2.1293e-1 2.1293e-1
50.000000000 5.7e1 2.1634e-1 2.1634e-1
50.000000000 5.8e1 2.1634e-1 2.1634e-1
50.000000000 5.9e1 2.1594e-1 2.1594e-1
50.000000000 6.0e1 2.114e-1 2.114e-1
50.000000000 6.1e1 2.1012e-1 2.1012e-1
50.000000000 6.2e1 2.0537e-1 2.0537e-1
50.000000000 6.3e1 2.0123e-1 2.0123e-1
50.000000000 6.4e1 1.9847e-1 1.9847e-1
50.000000000 6.5e1 1.9306e-1 1.9306e-1
50.000000000 6.6e1 1.868e-1 1.868e-1
50.000000000 6.7e1 1.8315e-1 1.8315e-1
50.000000000 6.8e1 1.8209e-1 1.8209e-1
50.000000000 6.9e1 1.784e-1 1.784e-1
50.000000000 7.0e1 1.7387e-1 1.7387e-1
50.000000000 7.1e1 1.5112e-1 1.5112e-1
50.000000000 7.2e1 1.4297e-1 1.4297e-1
50.000000000 7.3e1 1.1036e-1 1.1036e-1
50.000000000 7.4e1 9.7251e-2 9.7251e-2
50.000000000 7.5e1 9.6121e-2 9.6121e-2
50.000000000 7.6e1 9.4736e-2 9.4736e-2
50.000000000 7.7e1 9.4232e-2 9.4232e-2
50.000000000 7.8e1 9.0916e-2 9.0916e-2
50.000000000 7.9e1 8.9338e-2 8.9338e-2
50.000000000 8.0e1 8.8902e-2 8.8902e-2
50.000000000 8.1e1 8.6819e-2 8.6819e-2
50.000000000 8.2e1 8.529e-2 8.529e-2
50.000000000 8.3e1 8.4919e-2 8.4919e-2
50.000000000 8.4e1 8.3478e-2 8.3478e-2
50.000000000 8.5e1 8.262e-2 8.262e-2
50.000000000 8.6e1 8.148e-2 8.148e-2
50.000000000 8.7e1 7.9952e-2 7.9952e-2
50.000000000 8.8e1 7.9775e-2 7.9775e-2
50.000000000 8.9e1 7.8255e-2 7.8255e-2
50.000000000 9.0e1 7.7631e-2 7.7631e-2
50.000000000 9.1e1 7.6677e-2 7.6677e-2
50.000000000 9.2e1 7.6186e-2 7.6186e-2
50.000000000 9.3e1 7.4392e-2 7.4392e-2
50.000000000 9.4e1 4.1487e-2 4.1487e-2
50.000000000 9.5e1 4.1421e-2 4.1421e-2
50.000000000 9.6e1 1.4545e-2 1.4545e-2

60.000000000 1.0e0 -3.641e0 -3.641e0
60.000000000 2.0e0 -3.6342e0 -3.6342e0
60.000000000 3.0e0 -3.6307e0 -3.6307e0
60.000000000 4.0e0 -3.6135e0 -3.6135e0
60.000000000 5.0e0 -3.6036e0 -3.6036e0
60.000000000 6.0e0 -3.5837e0 -3.5837e0
60.000000000 7.0e0 -3.5533e0 -3.5533e0
60.000000000 8.0e0 -3.5352e0 -3.5352e0
60.000000000 9.0e0 -3.4967e0 -3.4967e0
60.000000000 1.0e1 -3.4843e0 -3.4843e0
60.000000000 1.1e1 -3.4227e0 -3.4227e0
60.000000000 1.2e1 -3.3743e0 -3.3743e0
60.000000000 1.3e1 -3.0649e0 -3.0649e0
60.000000000 1.4e1 -2.9139e0 -2.9139e0
60.000000000 1.5e1 -2.7433e0 -2.7433e0
60.000000000 1.6e1 -2.6213e0 -2.6213e0
60.000000000 1.7e1 -2.6169e0 -2.6169e0
60.000000000 1.8e1 -2.5463e0 -2.5463e0
60.000000000 1.9e1 -2.5321e0 -2.5321e0
60.000000000 2.0e1 -2.4519e0 -2.4519e0
60.000000000 2.1e1 -2.3288e0 -2.3288e0
60.000000000 2.2e1 -2.2433e0 -2.2433e0
60.000000000 2.3e1 -2.0764e0 -2.0764e0
60.000000000 2.4e1 -2.0394e0 -2.0394e0
60.000000000 2.5e1 -1.9778e0 -1.9778e0
60.000000000 2.6e1 -1.9629e0 -1.9629e0
60.000000000 2.7e1 -1.9309e0 -1.9309e0
60.000000000 2.8e1 -1.9223e0 -1.9223e0
60.000000000 2.9e1 -1.7648e0 -1.7648e0
60.000000000 3.0e1 -1.6608e0 -1.6608e0
60.000000000 3.1e1 -1.5909e0 -1.5909e0
60.000000000 3.2e1 -1.5763e0 -1.5763e0
60.000000000 3.3e1 -1.5389e0 -1.5389e0
60.000000000 3.4e1 -1.5281e0 -1.5281e0
60.000000000 3.5e1 -1.2633e0 -1.2633e0
60.000000000 3.6e1 -1.1658e0 -1.1658e0
60.000000000 3.7e1 -1.0752e0 -1.0752e0
60.000000000 3.8e1 -9.9461e-1 -9.9461e-1
60.000000000 3.9e1 -8.1302e-1 -8.1302e-1
60.000000000 4.0e1 -7.2113e-1 -7.2113e-1
60.000000000 4.1e1 -4.8021e-1 -4.8021e-1
60.000000000 4.2e1 -3.5772e-1 -3.5772e-1
60.000000000 4.3e1 -1.815e-1 -1.815e-1
60.000000000 4.4e1 -1.33e-1 -1.33e-1
60.000000000 4.5e1 -1.2281e-1 -1.2281e-1
60.000000000 4.6e1 -1.969e-2 -1.969e-2
60.000000000 4.7e1 4.0089e-2 4.0089e-2
60.000000000 4.8e1 7.8657e-2 7.8657e-2
60.000000000 4.9e1 3.0144e-1 3.0144e-1
60.000000000 5.0e1 3.077e-1 3.077e-1
60.000000000 5.1e1 3.1169e-1 3.1169e-1
60.000000000 5.2e1 3.1304e-1 3.1304e-1
60.000000000 5.3e1 3.1281e-1 3.1281e-1
60.000000000 5.4e1 3.1114e-1 3.1114e-1
60.000000000 5.5e1 3.0375e-1 3.0375e-1
60.000000000 5.6e1 2.9858e-1 2.9858e-1
60.000000000 5.7e1 2.8796e-1 2.8796e-1
60.000000000 5.8e1 2.7914e-1 2.7914e-1
60.000000000 5.9e1 2.7605e-1 2.7605e-1
60.000000000 6.0e1 2.5938e-1 2.5938e-1
60.000000000 6.1e1 2.5605e-1 2.5605e-1
60.000000000 6.2e1 2.454e-1 2.454e-1
60.000000000 6.3e1 2.3733e-1 2.3733e-1
60.000000000 6.4e1 2.3232e-1 2.3232e-1
60.000000000 6.5e1 2.2316e-1 2.2316e-1
60.000000000 6.6e1 2.1328e-1 2.1328e-1
60.000000000 6.7e1 2.0779e-1 2.0779e-1
60.000000000 6.8e1 2.0623e-1 2.0623e-1
60.000000000 6.9e1 2.0089e-1 2.0089e-1
60.000000000 7.0e1 1.945e-1 1.945e-1
60.000000000 7.1e1 1.6459e-1 1.6459e-1
60.000000000 7.2e1 1.545e-1 1.545e-1
60.000000000 7.3e1 1.1626e-1 1.1626e-1
60.000000000 7.4e1 1.0159e-1 1.0159e-1
60.000000000 7.5e1 1.0034e-1 1.0034e-1
60.000000000 7.6e1 9.8813e-2 9.8813e-2
60.000000000 7.7e1 9.8258e-2 9.8258e-2
60.000000000 7.8e1 9.4615e-2 9.4615e-2
60.000000000 7.9e1 9.2887e-2 9.2887e-2
60.000000000 8.0e1 9.2411e-2 9.2411e-2
60.000000000 8.1e1 9.0138e-2 9.0138e-2
60.000000000 8.2e1 8.8474e-2 8.8474e-2
60.000000000 8.3e1 8.807e-2 8.807e-2
60.000000000 8.4e1 8.6507e-2 8.6507e-2
60.000000000 8.5e1 8.5577e-2 8.5577e-2
60.000000000 8.6e1 8.4342e-2 8.4342e-2
60.000000000 8.7e1 8.2692e-2 8.2692e-2
60.000000000 8.8e1 8.2501e-2 8.2501e-2
60.000000000 8.9e1 8.0863e-2 8.0863e-2
60.000000000 9.0e1 8.0191e-2 8.0191e-2
60.000000000 9.1e1 7.9165e-2 7.9165e-2
60.000000000 9.2e1 7.8638e-2 7.8638e-2
60.000000000 9.3e1 7.6714e-2 7.6714e-2
60.000000000 9.4e1 4.2116e-2 4.2116e-2
60.000000000 9.5e1 4.2047e-2 4.2047e-2
60.000000000 9.6e1 1.4604e-2 1.4604e-2

70.000000000 1.0e0 -2.4836e0 -2.4836e0
70.000000000 2.0e0 -2.4776e0 -2.4776e0
70.000000000 3.0e0 -2.4745e0 -2.4745e0
70.000000000 4.0e0 -2.4592e0 -2.4592e0
70.000000000 5.0e0 -2.4505e0 -2.4505e0
70.000000000 6.0e0 -2.4328e0 -2.4328e0
70.000000000 7.0e0 -2.4059e0 -2.4059e0
70.000000000 8.0e0 -2.3899e0 -2.3899e0
70.000000000 9.0e0 -2.3559e0 -2.3559e0
70.000000000 1.0e1 -2.345e0 -2.345e0
70.000000000 1.1e1 -2.2908e0 -2.2908e0
70.000000000 1.2e1 -2.2482e0 -2.2482e0
70.000000000 1.3e1 -1.9788e0 -1.9788e0
70.000000000 1.4e1 -1.8489e0 -1.8489e0
70.000000000 1.5e1 -1.7035e0 -1.7035e0
70.000000000 1.6e1 -1.6003e0 -1.6003e0
70.000000000 1.7e1 -1.5966e0 -1.5966e0
70.000000000 1.8e1 -1.5373e0 -1.5373e0
70.000000000 1.9e1 -1.5254e0 -1.5254e0
70.000000000 2.0e1 -1.4583e0 -1.4583e0
70.000000000 2.1e1 -1.3562e0 -1.3562e0
70.000000000 2.2e1 -1.2858e0 -1.2858e0
70.000000000 2.3e1 -1.1495e0 -1.1495e0
70.000000000 2.4e1 -1.1195e0 -1.1195e0
70.000000000 2.5e1 -1.0698e0 -1.0698e0
70.000000000 2.6e1 -1.0578e0 -1.0578e0
70.000000000 2.7e1 -1.0322e0 -1.0322e0
70.000000000 2.8e1 -1.0253e0 -1.0253e0
70.000000000 2.9e1 -8.9993e-1 -8.9993e-1
70.000000000 3.0e1 -8.1817e-1 -8.1817e-1
70.000000000 3.1e1 -7.6365e-1 -7.6365e-1
70.000000000 3.2e1 -7.5236e-1 -7.5236e-1
70.000000000 3.3e1 -7.2335e-1 -7.2335e-1
70.000000000 3.4e1 -7.1499e-1 -7.1499e-1
70.000000000 3.5e1 -5.134e-1 -5.134e-1
70.000000000 3.6e1 -4.4076e-1 -4.4076e-1
70.000000000 3.7e1 -3.7414e-1 -3.7414e-1
70.000000000 3.8e1 -3.1549e-1 -3.1549e-1
70.000000000 3.9e1 -1.8608e-1 -1.8608e-1
70.000000000 4.0e1 -1.2211e-1 -1.2211e-1
70.000000000 4.1e1 3.9884e-2 3.9884e-2
70.000000000 4.2e1 1.1849e-1 1.1849e-1
70.000000000 4.3e1 2.2582e-1 2.2582e-1
70.000000000 4.4e1 2.5387e-1 2.5387e-1
70.000000000 4.5e1 2.5967e-1 2.5967e-1
70.000000000 4.6e1 3.1613e-1 3.1613e-1
70.000000000 4.7e1 3.466e-1 3.466e-1
70.000000000 4.8e1 3.6511e-1 3.6511e-1
70.000000000 4.9e1 4.22e-1 4.22e-1
70.000000000 5.0e1 4.1631e-1 4.1631e-1
70.000000000 5.1e1 4.086e-1 4.086e-1
70.000000000 5.2e1 4.0157e-1 4.0157e-1
70.000000000 5.3e1 3.9185e-1 3.9185e-1
70.000000000 5.4e1 3.8278e-1 3.8278e-1
70.000000000 5.5e1 3.6165e-1 3.6165e-1
70.000000000 5.6e1 3.5066e-1 3.5066e-1
70.000000000 5.7e1 3.3136e-1 3.3136e-1
70.000000000 5.8e1 3.1711e-1 3.1711e-1
70.000000000 5.9e1 3.1236e-1 3.1236e-1
70.000000000 6.0e1 2.8828e-1 2.8828e-1
70.000000000 6.1e1 2.837e-1 2.837e-1
70.000000000 6.2e1 2.6945e-1 2.6945e-1
70.000000000 6.3e1 2.5899e-1 2.5899e-1
70.000000000 6.4e1 2.5262e-1 2.5262e-1
70.000000000 6.5e1 2.4118e-1 2.4118e-1
70.000000000 6.6e1 2.2911e-1 2.2911e-1
70.000000000 6.7e1 2.2251e-1 2.2251e-1
70.000000000 6.8e1 2.2064e-1 2.2064e-1
70.000000000 6.9e1 2.143e-1 2.143e-1
70.000000000 7.0e1 2.068e-1 2.068e-1
70.000000000 7.1e1 1.7258e-1 1.7258e-1
70.000000000 7.2e1 1.6133e-1 1.6133e-1
70.000000000 7.3e1 1.1972e-1 1.1972e-1
70.000000000 7.4e1 1.0412e-1 1.0412e-1
70.000000000 7.5e1 1.028e-1 1.028e-1
70.000000000 7.6e1 1.0119e-1 1.0119e-1
70.000000000 7.7e1 1.006e-1 1.006e-1
70.000000000 7.8e1 9.6767e-2 9.6767e-2
70.000000000 7.9e1 9.495e-2 9.495e-2
70.000000000 8.0e1 9.445e-2 9.445e-2
70.000000000 8.1e1 9.2064e-2 9.2064e-2
70.000000000 8.2e1 9.0321e-2 9.0321e-2
70.000000000 8.3e1 8.9898e-2 8.9898e-2
70.000000000 8.4e1 8.8261e-2 8.8261e-2
70.000000000 8.5e1 8.7289e-2 8.7289e-2
70.000000000 8.6e1 8.5999e-2 8.5999e-2
70.000000000 8.7e1 8.4276e-2 8.4276e-2
70.000000000 8.8e1 8.4077e-2 8.4077e-2
70.000000000 8.9e1 8.2369e-2 8.2369e-2
70.000000000 9.0e1 8.1669e-2 8.1669e-2
70.000000000 9.1e1 8.06e-2 8.06e-2
70.000000000 9.2e1 8.0052e-2 8.0052e-2
70.000000000 9.3e1 7.8051e-2 7.8051e-2
70.000000000 9.4e1 4.2461e-2 4.2461e-2
70.000000000 9.5e1 4.2391e-2 4.2391e-2
70.000000000 9.6e1 1.4629e-2 1.4629e-2

80.000000000 1.0e0 -1.5262e0 -1.5262e0
80.000000000 2.0e0 -1.5209e0 -1.5209e0
80.000000000 3.0e0 -1.5182e0 -1.5182e0
80.000000000 4.0e0 -1.505e0 -1.505e0
80.000000000 5.0e0 -1.4975e0 -1.4975e0
80.000000000 6.0e0 -1.4822e0 -1.4822e0
80.000000000 7.0e0 -1.459e0 -1.459e0
80.000000000 8.0e0 -1.4452e0 -1.4452e0
80.000000000 9.0e0 -1.416e0 -1.416e0
80.000000000 1.0e1 -1.4066e0 -1.4066e0
80.000000000 1.1e1 -1.3601e0 -1.3601e0
80.000000000 1.2e1 -1.3237e0 -1.3237e0
80.000000000 1.3e1 -1.0956e0 -1.0956e0
80.000000000 1.4e1 -9.8709e-1 -9.8709e-1
80.000000000 1.5e1 -8.6688e-1 -8.6688e-1
80.000000000 1.6e1 -7.8251e-1 -7.8251e-1
80.000000000 1.7e1 -7.7947e-1 -7.7947e-1
80.000000000 1.8e1 -7.3127e-1 -7.3127e-1
80.000000000 1.9e1 -7.2167e-1 -7.2167e-1
80.000000000 2.0e1 -6.6756e-1 -6.6756e-1
80.000000000 2.1e1 -5.8582e-1 -5.8582e-1
80.000000000 2.2e1 -5.2993e-1 -5.2993e-1
80.000000000 2.3e1 -4.2297e-1 -4.2297e-1
80.000000000 2.4e1 -3.9968e-1 -3.9968e-1
80.000000000 2.5e1 -3.6121e-1 -3.6121e-1
80.000000000 2.6e1 -3.5195e-1 -3.5195e-1
80.000000000 2.7e1 -3.322e-1 -3.322e-1
80.000000000 2.8e1 -3.2691e-1 -3.2691e-1
80.000000000 2.9e1 -2.3151e-1 -2.3151e-1
80.000000000 3.0e1 -1.7015e-1 -1.7015e-1
80.000000000 3.1e1 -1.2965e-1 -1.2965e-1
80.000000000 3.2e1 -1.2131e-1 -1.2131e-1
80.000000000 3.3e1 -9.9936e-2 -9.9936e-2
80.000000000 3.4e1 -9.3797e-2 -9.3797e-2
80.000000000 3.5e1 5.1513e-2 5.1513e-2
80.000000000 3.6e1 1.0246e-1 1.0246e-1
80.000000000 3.7e1 1.4844e-1 1.4844e-1
80.000000000 3.8e1 1.8827e-1 1.8827e-1
80.000000000 3.9e1 2.7376e-1 2.7376e-1
80.000000000 4.0e1 3.1461e-1 3.1461e-1
80.000000000 4.1e1 4.1273e-1 4.1273e-1
80.000000000 4.2e1 4.5672e-1 4.5672e-1
80.000000000 4.3e1 5.1097e-1 5.1097e-1
80.000000000 4.4e1 5.2355e-1 5.2355e-1
80.000000000 4.5e1 5.2604e-1 5.2604e-1
80.000000000 4.6e1 5.4774e-1 5.4774e-1
80.000000000 4.7e1 5.567e-1 5.567e-1
80.000000000 4.8e1 5.6064e-1 5.6064e-1
80.000000000 4.9e1 5.0142e-1 5.0142e-1
80.000000000 5.0e1 4.8767e-1 4.8767e-1
80.000000000 5.1e1 4.721e-1 4.721e-1
80.000000000 5.2e1 4.5945e-1 4.5945e-1
80.000000000 5.3e1 4.4341e-1 4.4341e-1
80.000000000 5.4e1 4.2943e-1 4.2943e-1
80.000000000 5.5e1 3.992e-1 3.992e-1
80.000000000 5.6e1 3.8438e-1 3.8438e-1
80.000000000 5.7e1 3.5938e-1 3.5938e-1
80.000000000 5.8e1 3.4158e-1 3.4158e-1
80.000000000 5.9e1 3.3575e-1 3.3575e-1
80.000000000 6.0e1 3.0683e-1 3.0683e-1
80.000000000 6.1e1 3.0144e-1 3.0144e-1
80.000000000 6.2e1 2.8485e-1 2.8485e-1
80.000000000 6.3e1 2.7285e-1 2.7285e-1
80.000000000 6.4e1 2.6559e-1 2.6559e-1
80.000000000 6.5e1 2.5268e-1 2.5268e-1
80.000000000 6.6e1 2.3919e-1 2.3919e-1
80.000000000 6.7e1 2.3187e-1 2.3187e-1
80.000000000 6.8e1 2.2981e-1 2.2981e-1
80.000000000 6.9e1 2.2283e-1 2.2283e-1
80.000000000 7.0e1 2.146e-1 2.146e-1
80.000000000 7.1e1 1.7762e-1 1.7762e-1
80.000000000 7.2e1 1.6562e-1 1.6562e-1
80.000000000 7.3e1 1.2186e-1 1.2186e-1
80.000000000 7.4e1 1.0568e-1 1.0568e-1
80.000000000 7.5e1 1.0431e-1 1.0431e-1
80.000000000 7.6e1 1.0265e-1 1.0265e-1
80.000000000 7.7e1 1.0204e-1 1.0204e-1
80.000000000 7.8e1 9.8081e-2 9.8081e-2
80.000000000 7.9e1 9.6208e-2 9.6208e-2
80.000000000 8.0e1 9.5693e-2 9.5693e-2
80.000000000 8.1e1 9.3237e-2 9.3237e-2
80.000000000 8.2e1 9.1443e-2 9.1443e-2
80.000000000 8.3e1 9.1008e-2 9.1008e-2
80.000000000 8.4e1 8.9325e-2 8.9325e-2
80.000000000 8.5e1 8.8326e-2 8.8326e-2
80.000000000 8.6e1 8.7002e-2 8.7002e-2
80.000000000 8.7e1 8.5233e-2 8.5233e-2
80.000000000 8.8e1 8.5029e-2 8.5029e-2
80.000000000 8.9e1 8.3277e-2 8.3277e-2
80.000000000 9.0e1 8.256e-2 8.256e-2
80.000000000 9.1e1 8.1464e-2 8.1464e-2
80.000000000 9.2e1 8.0902e-2 8.0902e-2
80.000000000 9.3e1 7.8853e-2 7.8853e-2
80.000000000 9.4e1 4.265e-2 4.265e-2
80.000000000 9.5e1 4.2579e-2 4.2579e-2
80.000000000 9.6e1 1.4633e-2 1.4633e-2

90.000000000 1.0e0 -7.2406e-1 -7.2406e-1
90.000000000 2.0e0 -7.1966e-1 -7.1966e-1
90.000000000 3.0e0 -7.174e-1 -7.174e-1
90.000000000 4.0e0 -7.0632e-1 -7.0632e-1
90.000000000 5.0e0 -6.9995e-1 -6.9995e-1
90.000000000 6.0e0 -6.8713e-1 -6.8713e-1
90.000000000 7.0e0 -6.6774e-1 -6.6774e-1
90.000000000 8.0e0 -6.5616e-1 -6.5616e-1
90.000000000 9.0e0 -6.3179e-1 -6.3179e-1
90.000000000 1.0e1 -6.2394e-1 -6.2394e-1
90.000000000 1.1e1 -5.8528e-1 -5.8528e-1
90.000000000 1.2e1 -5.5515e-1 -5.5515e-1
90.000000000 1.3e1 -3.6844e-1 -3.6844e-1
90.000000000 1.4e1 -2.8113e-1 -2.8113e-1
90.000000000 1.5e1 -1.8561e-1 -1.8561e-1
90.000000000 1.6e1 -1.1939e-1 -1.1939e-1
90.000000000 1.7e1 -1.1703e-1 -1.1703e-1
90.000000000 1.8e1 -7.9529e-2 -7.9529e-2
90.000000000 1.9e1 -7.2095e-2 -7.2095e-2
90.000000000 2.0e1 -3.0363e-2 -3.0363e-2
90.000000000 2.1e1 3.2055e-2 3.2055e-2
90.000000000 2.2e1 7.428e-2 7.428e-2
90.000000000 2.3e1 1.5395e-1 1.5395e-1
90.000000000 2.4e1 1.7109e-1 1.7109e-1
90.000000000 2.5e1 1.9923e-1 1.9923e-1
90.000000000 2.6e1 2.0597e-1 2.0597e-1
90.000000000 2.7e1 2.203e-1 2.203e-1
90.000000000 2.8e1 2.2413e-1 2.2413e-1
90.000000000 2.9e1 2.9238e-1 2.9238e-1
90.000000000 3.0e1 3.3543e-1 3.3543e-1
90.000000000 3.1e1 3.6345e-1 3.6345e-1
90.000000000 3.2e1 3.6918e-1 3.6918e-1
90.000000000 3.3e1 3.8379e-1 3.8379e-1
90.000000000 3.4e1 3.8797e-1 3.8797e-1
90.000000000 3.5e1 4.8421e-1 4.8421e-1
90.000000000 3.6e1 5.1656e-1 5.1656e-1
90.000000000 3.7e1 5.45e-1 5.45e-1
90.000000000 3.8e1 5.6899e-1 5.6899e-1
90.000000000 3.9e1 6.1797e-1 6.1797e-1
90.000000000 4.0e1 6.3988e-1 6.3988e-1
90.000000000 4.1e1 6.8662e-1 6.8662e-1
90.000000000 4.2e1 7.0334e-1 7.0334e-1
90.000000000 4.3e1 7.1651e-1 7.1651e-1
90.000000000 4.4e1 7.173e-1 7.173e-1
90.000000000 4.5e1 7.1728e-1 7.1728e-1
90.000000000 4.6e1 7.1276e-1 7.1276e-1
90.000000000 4.7e1 7.0571e-1 7.0571e-1
90.000000000 4.8e1 6.9886e-1 6.9886e-1
90.000000000 4.9e1 5.5605e-1 5.5605e-1
90.000000000 5.0e1 5.3664e-1 5.3664e-1
90.000000000 5.1e1 5.1558e-1 5.1558e-1
90.000000000 5.2e1 4.9902e-1 4.9902e-1
90.000000000 5.3e1 4.7857e-1 4.7857e-1
90.000000000 5.4e1 4.6119e-1 4.6119e-1
90.000000000 5.5e1 4.2468e-1 4.2468e-1
90.000000000 5.6e1 4.0723e-1 4.0723e-1
90.000000000 5.7e1 3.7831e-1 3.7831e-1
90.000000000 5.8e1 3.5808e-1 3.5808e-1
90.000000000 5.9e1 3.5151e-1 3.5151e-1
90.000000000 6.0e1 3.1927e-1 3.1927e-1
90.000000000 6.1e1 3.1334e-1 3.1334e-1
90.000000000 6.2e1 2.9515e-1 2.9515e-1
90.000000000 6.3e1 2.821e-1 2.821e-1
90.000000000 6.4e1 2.7424e-1 2.7424e-1
90.000000000 6.5e1 2.6033e-1 2.6033e-1
90.000000000 6.6e1 2.4588e-1 2.4588e-1
90.000000000 6.7e1 2.3808e-1 2.3808e-1
90.000000000 6.8e1 2.3588e-1 2.3588e-1
90.000000000 6.9e1 2.2847e-1 2.2847e-1
90.000000000 7.0e1 2.1975e-1 2.1975e-1
90.000000000 7.1e1 1.8091e-1 1.8091e-1
90.000000000 7.2e1 1.6842e-1 1.6842e-1
90.000000000 7.3e1 1.2322e-1 1.2322e-1
90.000000000 7.4e1 1.0665e-1 1.0665e-1
90.000000000 7.5e1 1.0526e-1 1.0526e-1
90.000000000 7.6e1 1.0355e-1 1.0355e-1
90.000000000 7.7e1 1.0294e-1 1.0294e-1
90.000000000 7.8e1 9.8897e-2 9.8897e-2
90.000000000 7.9e1 9.6987e-2 9.6987e-2
90.000000000 8.0e1 9.6462e-2 9.6462e-2
90.000000000 8.1e1 9.3959e-2 9.3959e-2
90.000000000 8.2e1 9.2133e-2 9.2133e-2
90.000000000 8.3e1 9.169e-2 9.169e-2
90.000000000 8.4e1 8.9978e-2 8.9978e-2
90.000000000 8.5e1 8.8961e-2 8.8961e-2
90.000000000 8.6e1 8.7614e-2 8.7614e-2
90.000000000 8.7e1 8.5815e-2 8.5815e-2
90.000000000 8.8e1 8.5608e-2 8.5608e-2
90.000000000 8.9e1 8.3828e-2 8.3828e-2
90.000000000 9.0e1 8.3099e-2 8.3099e-2
90.000000000 9.1e1 8.1986e-2 8.1986e-2
90.000000000 9.2e1 8.1415e-2 8.1415e-2
90.000000000 9.3e1 7.9335e-2 7.9335e-2
90.000000000 9.4e1 4.2744e-2 4.2744e-2
90.000000000 9.5e1 4.2673e-2 4.2673e-2
90.000000000 9.6e1 1.4624e-2 1.4624e-2

100.00000000 1.0e0 -4.6174e-2 -4.6174e-2
100.00000000 2.0e0 -4.2604e-2 -4.2604e-2
100.00000000 3.0e0 -4.078e-2 -4.078e-2
100.00000000 4.0e0 -3.181e-2 -3.181e-2
100.00000000 5.0e0 -2.667e-2 -2.667e-2
100.00000000 6.0e0 -1.6315e-2 -1.6315e-2
100.00000000 7.0e0 -6.9203e-4 -6.9203e-4
100.00000000 8.0e0 8.616e-3 8.616e-3
100.00000000 9.0e0 2.8173e-2 2.8173e-2
100.00000000 1.0e1 3.4454e-2 3.4454e-2
100.00000000 1.1e1 6.5316e-2 6.5316e-2
100.00000000 1.2e1 8.9267e-2 8.9267e-2
100.00000000 1.3e1 2.3538e-1 2.3538e-1
100.00000000 1.4e1 3.0223e-1 3.0223e-1
100.00000000 1.5e1 3.7415e-1 3.7415e-1
100.00000000 1.6e1 4.2318e-1 4.2318e-1
100.00000000 1.7e1 4.2492e-1 4.2492e-1
100.00000000 1.8e1 4.5235e-1 4.5235e-1
100.00000000 1.9e1 4.5775e-1 4.5775e-1
100.00000000 2.0e1 4.8792e-1 4.8792e-1
100.00000000 2.1e1 5.3241e-1 5.3241e-1
100.00000000 2.2e1 5.6204e-1 5.6204e-1
100.00000000 2.3e1 6.1681e-1 6.1681e-1
100.00000000 2.4e1 6.2837e-1 6.2837e-1
100.00000000 2.5e1 6.4719e-1 6.4719e-1
100.00000000 2.6e1 6.5166e-1 6.5166e-1
100.00000000 2.7e1 6.6112e-1 6.6112e-1
100.00000000 2.8e1 6.6364e-1 6.6364e-1
100.00000000 2.9e1 7.0769e-1 7.0769e-1
100.00000000 3.0e1 7.3459e-1 7.3459e-1
100.00000000 3.1e1 7.5166e-1 7.5166e-1
100.00000000 3.2e1 7.5511e-1 7.5511e-1
100.00000000 3.3e1 7.6383e-1 7.6383e-1
100.00000000 3.4e1 7.663e-1 7.663e-1
100.00000000 3.5e1 8.2031e-1 8.2031e-1
100.00000000 3.6e1 8.3689e-1 8.3689e-1
100.00000000 3.7e1 8.5058e-1 8.5058e-1
100.00000000 3.8e1 8.6132e-1 8.6132e-1
100.00000000 3.9e1 8.8015e-1 8.8015e-1
100.00000000 4.0e1 8.8659e-1 8.8659e-1
100.00000000 4.1e1 8.9201e-1 8.9201e-1
100.00000000 4.2e1 8.8715e-1 8.8715e-1
100.00000000 4.3e1 8.683e-1 8.683e-1
100.00000000 4.4e1 8.5999e-1 8.5999e-1
100.00000000 4.5e1 8.5804e-1 8.5804e-1
100.00000000 4.6e1 8.3349e-1 8.3349e-1
100.00000000 4.7e1 8.143e-1 8.143e-1
100.00000000 4.8e1 7.9934e-1 7.9934e-1
100.00000000 4.9e1 5.9485e-1 5.9485e-1
100.00000000 5.0e1 5.7135e-1 5.7135e-1
100.00000000 5.1e1 5.4632e-1 5.4632e-1
100.00000000 5.2e1 5.2694e-1 5.2694e-1
100.00000000 5.3e1 5.0334e-1 5.0334e-1
100.00000000 5.4e1 4.8352e-1 4.8352e-1
100.00000000 5.5e1 4.4252e-1 4.4252e-1
100.00000000 5.6e1 4.2319e-1 4.2319e-1
100.00000000 5.7e1 3.915e-1 3.915e-1
100.00000000 5.8e1 3.6953e-1 3.6953e-1
100.00000000 5.9e1 3.6244e-1 3.6244e-1
100.00000000 6.0e1 3.2787e-1 3.2787e-1
100.00000000 6.1e1 3.2155e-1 3.2155e-1
100.00000000 6.2e1 3.0224e-1 3.0224e-1
100.00000000 6.3e1 2.8844e-1 2.8844e-1
100.00000000 6.4e1 2.8017e-1 2.8017e-1
100.00000000 6.5e1 2.6556e-1 2.6556e-1
100.00000000 6.6e1 2.5044e-1 2.5044e-1
100.00000000 6.7e1 2.4229e-1 2.4229e-1
100.00000000 6.8e1 2.4e-1 2.4e-1
100.00000000 6.9e1 2.3228e-1 2.3228e-1
100.00000000 7.0e1 2.2323e-1 2.2323e-1
100.00000000 7.1e1 1.831e-1 1.831e-1
100.00000000 7.2e1 1.7026e-1 1.7026e-1
100.00000000 7.3e1 1.2409e-1 1.2409e-1
100.00000000 7.4e1 1.0725e-1 1.0725e-1
100.00000000 7.5e1 1.0584e-1 1.0584e-1
100.00000000 7.6e1 1.0411e-1 1.0411e-1
100.00000000 7.7e1 1.0349e-1 1.0349e-1
100.00000000 7.8e1 9.9392e-2 9.9392e-2
100.00000000 7.9e1 9.7458e-2 9.7458e-2
100.00000000 8.0e1 9.6926e-2 9.6926e-2
100.00000000 8.1e1 9.4393e-2 9.4393e-2
100.00000000 8.2e1 9.2544e-2 9.2544e-2
100.00000000 8.3e1 9.2096e-2 9.2096e-2
100.00000000 8.4e1 9.0364e-2 9.0364e-2
100.00000000 8.5e1 8.9336e-2 8.9336e-2
100.00000000 8.6e1 8.7974e-2 8.7974e-2
100.00000000 8.7e1 8.6156e-2 8.6156e-2
100.00000000 8.8e1 8.5946e-2 8.5946e-2
100.00000000 8.9e1 8.4147e-2 8.4147e-2
100.00000000 9.0e1 8.3411e-2 8.3411e-2
100.00000000 9.1e1 8.2287e-2 8.2287e-2
100.00000000 9.2e1 8.171e-2 8.171e-2
100.00000000 9.3e1 7.961e-2 7.961e-2
100.00000000 9.4e1 4.2774e-2 4.2774e-2
100.00000000 9.5e1 4.2703e-2 4.2703e-2
100.00000000 9.6e1 1.4604e-2 1.4604e-2

200.00000000 1.0e0 3.0954e0 3.0954e0
200.00000000 2.0e0 3.0926e0 3.0926e0
200.00000000 3.0e0 3.0911e0 3.0911e0
200.00000000 4.0e0 3.084e0 3.084e0
200.00000000 5.0e0 3.08e0 3.08e0
200.00000000 6.0e0 3.0717e0 3.0717e0
200.00000000 7.0e0 3.0591e0 3.0591e0
200.00000000 8.0e0 3.0516e0 3.0516e0
200.00000000 9.0e0 3.0356e0 3.0356e0
200.00000000 1.0e1 3.0304e0 3.0304e0
200.00000000 1.1e1 3.0046e0 3.0046e0
200.00000000 1.2e1 2.9842e0 2.9842e0
200.00000000 1.3e1 2.8519e0 2.8519e0
200.00000000 1.4e1 2.7861e0 2.7861e0
200.00000000 1.5e1 2.7108e0 2.7108e0
200.00000000 1.6e1 2.6564e0 2.6564e0
200.00000000 1.7e1 2.6544e0 2.6544e0
200.00000000 1.8e1 2.6226e0 2.6226e0
200.00000000 1.9e1 2.6162e0 2.6162e0
200.00000000 2.0e1 2.5798e0 2.5798e0
200.00000000 2.1e1 2.5234e0 2.5234e0
200.00000000 2.2e1 2.4839e0 2.4839e0
200.00000000 2.3e1 2.4058e0 2.4058e0
200.00000000 2.4e1 2.3884e0 2.3884e0
200.00000000 2.5e1 2.3591e0 2.3591e0
200.00000000 2.6e1 2.352e0 2.352e0
200.00000000 2.7e1 2.3367e0 2.3367e0
200.00000000 2.8e1 2.3326e0 2.3326e0
200.00000000 2.9e1 2.2565e0 2.2565e0
200.00000000 3.0e1 2.2054e0 2.2054e0
200.00000000 3.1e1 2.1707e0 2.1707e0
200.00000000 3.2e1 2.1634e0 2.1634e0
200.00000000 3.3e1 2.1446e0 2.1446e0
200.00000000 3.4e1 2.1392e0 2.1392e0
200.00000000 3.5e1 2.003e0 2.003e0
200.00000000 3.6e1 1.9512e0 1.9512e0
200.00000000 3.7e1 1.9022e0 1.9022e0
200.00000000 3.8e1 1.8578e0 1.8578e0
200.00000000 3.9e1 1.7542e0 1.7542e0
200.00000000 4.0e1 1.6997e0 1.6997e0
200.00000000 4.1e1 1.5478e0 1.5478e0
200.00000000 4.2e1 1.464e0 1.464e0
200.00000000 4.3e1 1.3317e0 1.3317e0
200.00000000 4.4e1 1.292e0 1.292e0
200.00000000 4.5e1 1.2834e0 1.2834e0
200.00000000 4.6e1 1.1911e0 1.1911e0
200.00000000 4.7e1 1.1317e0 1.1317e0
200.00000000 4.8e1 1.0902e0 1.0902e0
200.00000000 4.9e1 6.9414e-1 6.9414e-1
200.00000000 5.0e1 6.5869e-1 6.5869e-1
200.00000000 5.1e1 6.2221e-1 6.2221e-1
200.00000000 5.2e1 5.9477e-1 5.9477e-1
200.00000000 5.3e1 5.6222e-1 5.6222e-1
200.00000000 5.4e1 5.3556e-1 5.3556e-1
200.00000000 5.5e1 4.8217e-1 4.8217e-1
200.00000000 5.6e1 4.5774e-1 4.5774e-1
200.00000000 5.7e1 4.1861e-1 4.1861e-1
200.00000000 5.8e1 3.9212e-1 3.9212e-1
200.00000000 5.9e1 3.8367e-1 3.8367e-1
200.00000000 6.0e1 3.4315e-1 3.4315e-1
200.00000000 6.1e1 3.3585e-1 3.3585e-1
200.00000000 6.2e1 3.1378e-1 3.1378e-1
200.00000000 6.3e1 2.982e-1 2.982e-1
200.00000000 6.4e1 2.8892e-1 2.8892e-1
200.00000000 6.5e1 2.7267e-1 2.7267e-1
200.00000000 6.6e1 2.5602e-1 2.5602e-1
200.00000000 6.7e1 2.4711e-1 2.4711e-1
200.00000000 6.8e1 2.4462e-1 2.4462e-1
200.00000000 6.9e1 2.3624e-1 2.3624e-1
200.00000000 7.0e1 2.2646e-1 2.2646e-1
200.00000000 7.1e1 1.8374e-1 1.8374e-1
200.00000000 7.2e1 1.7028e-1 1.7028e-1
200.00000000 7.3e1 1.2266e-1 1.2266e-1
200.00000000 7.4e1 1.0559e-1 1.0559e-1
200.00000000 7.5e1 1.0416e-1 1.0416e-1
200.00000000 7.6e1 1.0242e-1 1.0242e-1
200.00000000 7.7e1 1.0179e-1 1.0179e-1
200.00000000 7.8e1 9.7663e-2 9.7663e-2
200.00000000 7.9e1 9.5719e-2 9.5719e-2
200.00000000 8.0e1 9.5184e-2 9.5184e-2
200.00000000 8.1e1 9.2641e-2 9.2641e-2
200.00000000 8.2e1 9.0786e-2 9.0786e-2
200.00000000 8.3e1 9.0337e-2 9.0337e-2
200.00000000 8.4e1 8.8602e-2 8.8602e-2
200.00000000 8.5e1 8.7573e-2 8.7573e-2
200.00000000 8.6e1 8.621e-2 8.621e-2
200.00000000 8.7e1 8.4392e-2 8.4392e-2
200.00000000 8.8e1 8.4182e-2 8.4182e-2
200.00000000 8.9e1 8.2385e-2 8.2385e-2
200.00000000 9.0e1 8.165e-2 8.165e-2
200.00000000 9.1e1 8.0528e-2 8.0528e-2
200.00000000 9.2e1 7.9954e-2 7.9954e-2
200.00000000 9.3e1 7.786e-2 7.786e-2
200.00000000 9.4e1 4.1482e-2 4.1482e-2
200.00000000 9.5e1 4.1412e-2 4.1412e-2
200.00000000 9.6e1 1.4075e-2 1.4075e-2

300.00000000 1.0e0 3.4678e0 3.4678e0
300.00000000 2.0e0 3.4633e0 3.4633e0
300.00000000 3.0e0 3.461e0 3.461e0
300.00000000 4.0e0 3.4497e0 3.4497e0
300.00000000 5.0e0 3.4432e0 3.4432e0
300.00000000 6.0e0 3.4301e0 3.4301e0
300.00000000 7.0e0 3.4102e0 3.4102e0
300.00000000 8.0e0 3.3984e0 3.3984e0
300.00000000 9.0e0 3.3733e0 3.3733e0
300.00000000 1.0e1 3.3653e0 3.3653e0
300.00000000 1.1e1 3.3254e0 3.3254e0
300.00000000 1.2e1 3.2942e0 3.2942e0
300.00000000 1.3e1 3.0983e0 3.0983e0
300.00000000 1.4e1 3.0046e0 3.0046e0
300.00000000 1.5e1 2.8999e0 2.8999e0
300.00000000 1.6e1 2.8259e0 2.8259e0
300.00000000 1.7e1 2.8232e0 2.8232e0
300.00000000 1.8e1 2.7805e0 2.7805e0
300.00000000 1.9e1 2.772e0 2.772e0
300.00000000 2.0e1 2.7238e0 2.7238e0
300.00000000 2.1e1 2.6502e0 2.6502e0
300.00000000 2.2e1 2.5993e0 2.5993e0
300.00000000 2.3e1 2.5003e0 2.5003e0
300.00000000 2.4e1 2.4785e0 2.4785e0
300.00000000 2.5e1 2.4421e0 2.4421e0
300.00000000 2.6e1 2.4332e0 2.4332e0
300.00000000 2.7e1 2.4144e0 2.4144e0
300.00000000 2.8e1 2.4093e0 2.4093e0
300.00000000 2.9e1 2.3163e0 2.3163e0
300.00000000 3.0e1 2.2549e0 2.2549e0
300.00000000 3.1e1 2.2135e0 2.2135e0
300.00000000 3.2e1 2.2049e0 2.2049e0
300.00000000 3.3e1 2.1826e0 2.1826e0
300.00000000 3.4e1 2.1762e0 2.1762e0
300.00000000 3.5e1 2.0178e0 2.0178e0
300.00000000 3.6e1 1.9588e0 1.9588e0
300.00000000 3.7e1 1.9034e0 1.9034e0
300.00000000 3.8e1 1.8535e0 1.8535e0
300.00000000 3.9e1 1.7388e0 1.7388e0
300.00000000 4.0e1 1.6793e0 1.6793e0
300.00000000 4.1e1 1.5159e0 1.5159e0
300.00000000 4.2e1 1.4272e0 1.4272e0
300.00000000 4.3e1 1.2893e0 1.2893e0
300.00000000 4.4e1 1.2484e0 1.2484e0
300.00000000 4.5e1 1.2396e0 1.2396e0
300.00000000 4.6e1 1.1453e0 1.1453e0
300.00000000 4.7e1 1.0852e0 1.0852e0
300.00000000 4.8e1 1.0434e0 1.0434e0
300.00000000 4.9e1 6.5336e-1 6.5336e-1
300.00000000 5.0e1 6.1915e-1 6.1915e-1
300.00000000 5.1e1 5.8405e-1 5.8405e-1
300.00000000 5.2e1 5.5772e-1 5.5772e-1
300.00000000 5.3e1 5.2657e-1 5.2657e-1
300.00000000 5.4e1 5.0111e-1 5.0111e-1
300.00000000 5.5e1 4.5028e-1 4.5028e-1
300.00000000 5.6e1 4.2709e-1 4.2709e-1
300.00000000 5.7e1 3.9005e-1 3.9005e-1
300.00000000 5.8e1 3.6504e-1 3.6504e-1
300.00000000 5.9e1 3.5706e-1 3.5706e-1
300.00000000 6.0e1 3.1892e-1 3.1892e-1
300.00000000 6.1e1 3.1206e-1 3.1206e-1
300.00000000 6.2e1 2.9133e-1 2.9133e-1
300.00000000 6.3e1 2.7672e-1 2.7672e-1
300.00000000 6.4e1 2.6803e-1 2.6803e-1
300.00000000 6.5e1 2.5282e-1 2.5282e-1
300.00000000 6.6e1 2.3725e-1 2.3725e-1
300.00000000 6.7e1 2.2893e-1 2.2893e-1
300.00000000 6.8e1 2.266e-1 2.266e-1
300.00000000 6.9e1 2.1878e-1 2.1878e-1
300.00000000 7.0e1 2.0965e-1 2.0965e-1
300.00000000 7.1e1 1.6987e-1 1.6987e-1
300.00000000 7.2e1 1.5736e-1 1.5736e-1
300.00000000 7.3e1 1.1319e-1 1.1319e-1
300.00000000 7.4e1 9.7381e-2 9.7381e-2
300.00000000 7.5e1 9.6059e-2 9.6059e-2
300.00000000 7.6e1 9.4448e-2 9.4448e-2
300.00000000 7.7e1 9.3865e-2 9.3865e-2
300.00000000 7.8e1 9.0051e-2 9.0051e-2
300.00000000 7.9e1 8.8253e-2 8.8253e-2
300.00000000 8.0e1 8.7759e-2 8.7759e-2
300.00000000 8.1e1 8.5407e-2 8.5407e-2
300.00000000 8.2e1 8.3693e-2 8.3693e-2
300.00000000 8.3e1 8.3278e-2 8.3278e-2
300.00000000 8.4e1 8.1674e-2 8.1674e-2
300.00000000 8.5e1 8.0722e-2 8.0722e-2
300.00000000 8.6e1 7.9462e-2 7.9462e-2
300.00000000 8.7e1 7.7783e-2 7.7783e-2
300.00000000 8.8e1 7.7589e-2 7.7589e-2
300.00000000 8.9e1 7.5928e-2 7.5928e-2
300.00000000 9.0e1 7.5249e-2 7.5249e-2
300.00000000 9.1e1 7.4213e-2 7.4213e-2
300.00000000 9.2e1 7.3682e-2 7.3682e-2
300.00000000 9.3e1 7.1748e-2 7.1748e-2
300.00000000 9.4e1 3.8184e-2 3.8184e-2
300.00000000 9.5e1 3.8119e-2 3.8119e-2
300.00000000 9.6e1 1.2945e-2 1.2945e-2

400.00000000 1.0e0 2.7997e0 2.7997e0
400.00000000 2.0e0 2.7962e0 2.7962e0
400.00000000 3.0e0 2.7945e0 2.7945e0
400.00000000 4.0e0 2.7858e0 2.7858e0
400.00000000 5.0e0 2.7808e0 2.7808e0
400.00000000 6.0e0 2.7707e0 2.7707e0
400.00000000 7.0e0 2.7554e0 2.7554e0
400.00000000 8.0e0 2.7462e0 2.7462e0
400.00000000 9.0e0 2.7269e0 2.7269e0
400.00000000 1.0e1 2.7207e0 2.7207e0
400.00000000 1.1e1 2.69e0 2.69e0
400.00000000 1.2e1 2.6659e0 2.6659e0
400.00000000 1.3e1 2.514e0 2.514e0
400.00000000 1.4e1 2.441e0 2.441e0
400.00000000 1.5e1 2.3593e0 2.3593e0
400.00000000 1.6e1 2.3012e0 2.3012e0
400.00000000 1.7e1 2.2991e0 2.2991e0
400.00000000 1.8e1 2.2657e0 2.2657e0
400.00000000 1.9e1 2.259e0 2.259e0
400.00000000 2.0e1 2.2211e0 2.2211e0
400.00000000 2.1e1 2.1632e0 2.1632e0
400.00000000 2.2e1 2.123e0 2.123e0
400.00000000 2.3e1 2.0448e0 2.0448e0
400.00000000 2.4e1 2.0275e0 2.0275e0
400.00000000 2.5e1 1.9987e0 1.9987e0
400.00000000 2.6e1 1.9917e0 1.9917e0
400.00000000 2.7e1 1.9767e0 1.9767e0
400.00000000 2.8e1 1.9727e0 1.9727e0
400.00000000 2.9e1 1.8988e0 1.8988e0
400.00000000 3.0e1 1.8499e0 1.8499e0
400.00000000 3.1e1 1.8169e0 1.8169e0
400.00000000 3.2e1 1.81e0 1.81e0
400.00000000 3.3e1 1.7923e0 1.7923e0
400.00000000 3.4e1 1.7872e0 1.7872e0
400.00000000 3.5e1 1.6604e0 1.6604e0
400.00000000 3.6e1 1.613e0 1.613e0
400.00000000 3.7e1 1.5684e0 1.5684e0
400.00000000 3.8e1 1.5283e0 1.5283e0
400.00000000 3.9e1 1.4358e0 1.4358e0
400.00000000 4.0e1 1.3876e0 1.3876e0
400.00000000 4.1e1 1.2551e0 1.2551e0
400.00000000 4.2e1 1.183e0 1.183e0
400.00000000 4.3e1 1.0704e0 1.0704e0
400.00000000 4.4e1 1.037e0 1.037e0
400.00000000 4.5e1 1.0298e0 1.0298e0
400.00000000 4.6e1 9.525e-1 9.525e-1
400.00000000 4.7e1 9.0312e-1 9.0312e-1
400.00000000 4.8e1 8.6877e-1 8.6877e-1
400.00000000 4.9e1 5.4648e-1 5.4648e-1
400.00000000 5.0e1 5.1806e-1 5.1806e-1
400.00000000 5.1e1 4.8889e-1 4.8889e-1
400.00000000 5.2e1 4.6699e-1 4.6699e-1
400.00000000 5.3e1 4.4106e-1 4.4106e-1
400.00000000 5.4e1 4.1985e-1 4.1985e-1
400.00000000 5.5e1 3.7748e-1 3.7748e-1
400.00000000 5.6e1 3.5814e-1 3.5814e-1
400.00000000 5.7e1 3.2721e-1 3.2721e-1
400.00000000 5.8e1 3.0631e-1 3.0631e-1
400.00000000 5.9e1 2.9965e-1 2.9965e-1
400.00000000 6.0e1 2.6775e-1 2.6775e-1
400.00000000 6.1e1 2.6201e-1 2.6201e-1
400.00000000 6.2e1 2.4466e-1 2.4466e-1
400.00000000 6.3e1 2.3243e-1 2.3243e-1
400.00000000 6.4e1 2.2516e-1 2.2516e-1
400.00000000 6.5e1 2.1241e-1 2.1241e-1
400.00000000 6.6e1 1.9937e-1 1.9937e-1
400.00000000 6.7e1 1.9239e-1 1.9239e-1
400.00000000 6.8e1 1.9044e-1 1.9044e-1
400.00000000 6.9e1 1.8388e-1 1.8388e-1
400.00000000 7.0e1 1.7623e-1 1.7623e-1
400.00000000 7.1e1 1.4285e-1 1.4285e-1
400.00000000 7.2e1 1.3235e-1 1.3235e-1
400.00000000 7.3e1 9.5243e-2 9.5243e-2
400.00000000 7.4e1 8.1957e-2 8.1957e-2
400.00000000 7.5e1 8.0846e-2 8.0846e-2
400.00000000 7.6e1 7.9491e-2 7.9491e-2
400.00000000 7.7e1 7.9001e-2 7.9001e-2
400.00000000 7.8e1 7.5794e-2 7.5794e-2
400.00000000 7.9e1 7.4282e-2 7.4282e-2
400.00000000 8.0e1 7.3867e-2 7.3867e-2
400.00000000 8.1e1 7.1889e-2 7.1889e-2
400.00000000 8.2e1 7.0447e-2 7.0447e-2
400.00000000 8.3e1 7.0098e-2 7.0098e-2
400.00000000 8.4e1 6.8749e-2 6.8749e-2
400.00000000 8.5e1 6.7949e-2 6.7949e-2
400.00000000 8.6e1 6.689e-2 6.689e-2
400.00000000 8.7e1 6.5477e-2 6.5477e-2
400.00000000 8.8e1 6.5314e-2 6.5314e-2
400.00000000 8.9e1 6.3917e-2 6.3917e-2
400.00000000 9.0e1 6.3346e-2 6.3346e-2
400.00000000 9.1e1 6.2474e-2 6.2474e-2
400.00000000 9.2e1 6.2028e-2 6.2028e-2
400.00000000 9.3e1 6.0401e-2 6.0401e-2
400.00000000 9.4e1 3.2157e-2 3.2157e-2
400.00000000 9.5e1 3.2102e-2 3.2102e-2
400.00000000 9.6e1 1.0905e-2 1.0905e-2

500.00000000 1.0e0 1.5427e0 1.5427e0
500.00000000 2.0e0 1.5412e0 1.5412e0
500.00000000 3.0e0 1.5404e0 1.5404e0
500.00000000 4.0e0 1.5367e0 1.5367e0
500.00000000 5.0e0 1.5346e0 1.5346e0
500.00000000 6.0e0 1.5303e0 1.5303e0
500.00000000 7.0e0 1.5237e0 1.5237e0
500.00000000 8.0e0 1.5198e0 1.5198e0
500.00000000 9.0e0 1.5115e0 1.5115e0
500.00000000 1.0e1 1.5088e0 1.5088e0
500.00000000 1.1e1 1.4955e0 1.4955e0
500.00000000 1.2e1 1.485e0 1.485e0
500.00000000 1.3e1 1.4175e0 1.4175e0
500.00000000 1.4e1 1.3844e0 1.3844e0
500.00000000 1.5e1 1.3467e0 1.3467e0
500.00000000 1.6e1 1.3195e0 1.3195e0
500.00000000 1.7e1 1.3186e0 1.3186e0
500.00000000 1.8e1 1.3028e0 1.3028e0
500.00000000 1.9e1 1.2996e0 1.2996e0
500.00000000 2.0e1 1.2816e0 1.2816e0
500.00000000 2.1e1 1.2537e0 1.2537e0
500.00000000 2.2e1 1.2343e0 1.2343e0
500.00000000 2.3e1 1.1959e0 1.1959e0
500.00000000 2.4e1 1.1874e0 1.1874e0
500.00000000 2.5e1 1.173e0 1.173e0
500.00000000 2.6e1 1.1695e0 1.1695e0
500.00000000 2.7e1 1.1621e0 1.1621e0
500.00000000 2.8e1 1.16e0 1.16e0
500.00000000 2.9e1 1.1228e0 1.1228e0
500.00000000 3.0e1 1.0979e0 1.0979e0
500.00000000 3.1e1 1.081e0 1.081e0
500.00000000 3.2e1 1.0774e0 1.0774e0
500.00000000 3.3e1 1.0683e0 1.0683e0
500.00000000 3.4e1 1.0656e0 1.0656e0
500.00000000 3.5e1 9.9933e-1 9.9933e-1
500.00000000 3.6e1 9.7415e-1 9.7415e-1
500.00000000 3.7e1 9.5032e-1 9.5032e-1
500.00000000 3.8e1 9.2868e-1 9.2868e-1
500.00000000 3.9e1 8.7828e-1 8.7828e-1
500.00000000 4.0e1 8.5172e-1 8.5172e-1
500.00000000 4.1e1 7.7761e-1 7.7761e-1
500.00000000 4.2e1 7.366e-1 7.366e-1
500.00000000 4.3e1 6.7172e-1 6.7172e-1
500.00000000 4.4e1 6.522e-1 6.522e-1
500.00000000 4.5e1 6.4798e-1 6.4798e-1
500.00000000 4.6e1 6.0252e-1 6.0252e-1
500.00000000 4.7e1 5.7318e-1 5.7318e-1
500.00000000 4.8e1 5.5265e-1 5.5265e-1
500.00000000 4.9e1 3.5505e-1 3.5505e-1
500.00000000 5.0e1 3.372e-1 3.372e-1
500.00000000 5.1e1 3.1881e-1 3.1881e-1
500.00000000 5.2e1 3.0495e-1 3.0495e-1
500.00000000 5.3e1 2.8849e-1 2.8849e-1
500.00000000 5.4e1 2.7499e-1 2.7499e-1
500.00000000 5.5e1 2.4791e-1 2.4791e-1
500.00000000 5.6e1 2.3549e-1 2.3549e-1
500.00000000 5.7e1 2.1557e-1 2.1557e-1
500.00000000 5.8e1 2.0206e-1 2.0206e-1
500.00000000 5.9e1 1.9775e-1 1.9775e-1
500.00000000 6.0e1 1.7705e-1 1.7705e-1
500.00000000 6.1e1 1.7332e-1 1.7332e-1
500.00000000 6.2e1 1.6202e-1 1.6202e-1
500.00000000 6.3e1 1.5403e-1 1.5403e-1
500.00000000 6.4e1 1.4928e-1 1.4928e-1
500.00000000 6.5e1 1.4094e-1 1.4094e-1
500.00000000 6.6e1 1.3239e-1 1.3239e-1
500.00000000 6.7e1 1.2781e-1 1.2781e-1
500.00000000 6.8e1 1.2653e-1 1.2653e-1
500.00000000 6.9e1 1.2222e-1 1.2222e-1
500.00000000 7.0e1 1.1719e-1 1.1719e-1
500.00000000 7.1e1 9.5191e-2 9.5191e-2
500.00000000 7.2e1 8.8249e-2 8.8249e-2
500.00000000 7.3e1 6.365e-2 6.365e-2
500.00000000 7.4e1 5.4816e-2 5.4816e-2
500.00000000 7.5e1 5.4076e-2 5.4076e-2
500.00000000 7.6e1 5.3174e-2 5.3174e-2
500.00000000 7.7e1 5.2848e-2 5.2848e-2
500.00000000 7.8e1 5.0713e-2 5.0713e-2
500.00000000 7.9e1 4.9705e-2 4.9705e-2
500.00000000 8.0e1 4.9429e-2 4.9429e-2
500.00000000 8.1e1 4.8111e-2 4.8111e-2
500.00000000 8.2e1 4.715e-2 4.715e-2
500.00000000 8.3e1 4.6918e-2 4.6918e-2
500.00000000 8.4e1 4.6019e-2 4.6019e-2
500.00000000 8.5e1 4.5485e-2 4.5485e-2
500.00000000 8.6e1 4.4779e-2 4.4779e-2
500.00000000 8.7e1 4.3837e-2 4.3837e-2
500.00000000 8.8e1 4.3728e-2 4.3728e-2
500.00000000 8.9e1 4.2797e-2 4.2797e-2
500.00000000 9.0e1 4.2416e-2 4.2416e-2
500.00000000 9.1e1 4.1834e-2 4.1834e-2
500.00000000 9.2e1 4.1536e-2 4.1536e-2
500.00000000 9.3e1 4.0451e-2 4.0451e-2
500.00000000 9.4e1 2.1572e-2 2.1572e-2
500.00000000 9.5e1 2.1536e-2 2.1536e-2
500.00000000 9.6e1 7.3249e-3 7.3249e-3

600.00000000 1.0e0 -3.8866e-2 -3.8866e-2
600.00000000 2.0e0 -3.8452e-2 -3.8452e-2
600.00000000 3.0e0 -3.824e-2 -3.824e-2
600.00000000 4.0e0 -3.72e-2 -3.72e-2
600.00000000 5.0e0 -3.6604e-2 -3.6604e-2
600.00000000 6.0e0 -3.5406e-2 -3.5406e-2
600.00000000 7.0e0 -3.3601e-2 -3.3601e-2
600.00000000 8.0e0 -3.2528e-2 -3.2528e-2
600.00000000 9.0e0 -3.0278e-2 -3.0278e-2
600.00000000 1.0e1 -2.9556e-2 -2.9556e-2
600.00000000 1.1e1 -2.6021e-2 -2.6021e-2
600.00000000 1.2e1 -2.3289e-2 -2.3289e-2
600.00000000 1.3e1 -6.808e-3 -6.808e-3
600.00000000 1.4e1 6.3381e-4 6.3381e-4
600.00000000 1.5e1 8.5821e-3 8.5821e-3
600.00000000 1.6e1 1.3973e-2 1.3973e-2
600.00000000 1.7e1 1.4164e-2 1.4164e-2
600.00000000 1.8e1 1.717e-2 1.717e-2
600.00000000 1.9e1 1.7762e-2 1.7762e-2
600.00000000 2.0e1 2.1064e-2 2.1064e-2
600.00000000 2.1e1 2.5926e-2 2.5926e-2
600.00000000 2.2e1 2.9164e-2 2.9164e-2
600.00000000 2.3e1 3.5156e-2 3.5156e-2
600.00000000 2.4e1 3.6424e-2 3.6424e-2
600.00000000 2.5e1 3.849e-2 3.849e-2
600.00000000 2.6e1 3.8982e-2 3.8982e-2
600.00000000 2.7e1 4.0024e-2 4.0024e-2
600.00000000 2.8e1 4.0301e-2 4.0301e-2
600.00000000 2.9e1 4.518e-2 4.518e-2
600.00000000 3.0e1 4.819e-2 4.819e-2
600.00000000 3.1e1 5.0118e-2 5.0118e-2
600.00000000 3.2e1 5.0509e-2 5.0509e-2
600.00000000 3.3e1 5.1502e-2 5.1502e-2
600.00000000 3.4e1 5.1784e-2 5.1784e-2
600.00000000 3.5e1 5.8115e-2 5.8115e-2
600.00000000 3.6e1 6.0155e-2 6.0155e-2
600.00000000 3.7e1 6.1902e-2 6.1902e-2
600.00000000 3.8e1 6.3336e-2 6.3336e-2
600.00000000 3.9e1 6.6122e-2 6.6122e-2
600.00000000 4.0e1 6.728e-2 6.728e-2
600.00000000 4.1e1 6.94e-2 6.94e-2
600.00000000 4.2e1 6.9881e-2 6.9881e-2
600.00000000 4.3e1 6.965e-2 6.965e-2
600.00000000 4.4e1 6.9346e-2 6.9346e-2
600.00000000 4.5e1 6.9266e-2 6.9266e-2
600.00000000 4.6e1 6.8086e-2 6.8086e-2
600.00000000 4.7e1 6.7018e-2 6.7018e-2
600.00000000 4.8e1 6.6129e-2 6.6129e-2
600.00000000 4.9e1 5.1696e-2 5.1696e-2
600.00000000 5.0e1 4.9877e-2 4.9877e-2
600.00000000 5.1e1 4.7915e-2 4.7915e-2
600.00000000 5.2e1 4.6378e-2 4.6378e-2
600.00000000 5.3e1 4.4486e-2 4.4486e-2
600.00000000 5.4e1 4.2882e-2 4.2882e-2
600.00000000 5.5e1 3.9519e-2 3.9519e-2
600.00000000 5.6e1 3.7914e-2 3.7914e-2
600.00000000 5.7e1 3.5256e-2 3.5256e-2
600.00000000 5.8e1 3.3395e-2 3.3395e-2
600.00000000 5.9e1 3.2791e-2 3.2791e-2
600.00000000 6.0e1 2.9825e-2 2.9825e-2
600.00000000 6.1e1 2.9278e-2 2.9278e-2
600.00000000 6.2e1 2.7602e-2 2.7602e-2
600.00000000 6.3e1 2.6397e-2 2.6397e-2
600.00000000 6.4e1 2.5673e-2 2.5673e-2
600.00000000 6.5e1 2.4387e-2 2.4387e-2
600.00000000 6.6e1 2.3051e-2 2.3051e-2
600.00000000 6.7e1 2.2328e-2 2.2328e-2
600.00000000 6.8e1 2.2125e-2 2.2125e-2
600.00000000 6.9e1 2.1438e-2 2.1438e-2
600.00000000 7.0e1 2.063e-2 2.063e-2
600.00000000 7.1e1 1.7021e-2 1.7021e-2
600.00000000 7.2e1 1.5857e-2 1.5857e-2
600.00000000 7.3e1 1.1634e-2 1.1634e-2
600.00000000 7.4e1 1.008e-2 1.008e-2
600.00000000 7.5e1 9.9491e-3 9.9491e-3
600.00000000 7.6e1 9.7892e-3 9.7892e-3
600.00000000 7.7e1 9.7313e-3 9.7313e-3
600.00000000 7.8e1 9.3517e-3 9.3517e-3
600.00000000 7.9e1 9.1722e-3 9.1722e-3
600.00000000 8.0e1 9.1229e-3 9.1229e-3
600.00000000 8.1e1 8.8876e-3 8.8876e-3
600.00000000 8.2e1 8.7159e-3 8.7159e-3
600.00000000 8.3e1 8.6742e-3 8.6742e-3
600.00000000 8.4e1 8.5132e-3 8.5132e-3
600.00000000 8.5e1 8.4175e-3 8.4175e-3
600.00000000 8.6e1 8.2908e-3 8.2908e-3
600.00000000 8.7e1 8.1215e-3 8.1215e-3
600.00000000 8.8e1 8.102e-3 8.102e-3
600.00000000 8.9e1 7.9344e-3 7.9344e-3
600.00000000 9.0e1 7.8658e-3 7.8658e-3
600.00000000 9.1e1 7.761e-3 7.761e-3
600.00000000 9.2e1 7.7073e-3 7.7073e-3
600.00000000 9.3e1 7.5114e-3 7.5114e-3
600.00000000 9.4e1 4.0568e-3 4.0568e-3
600.00000000 9.5e1 4.05e-3 4.05e-3
600.00000000 9.6e1 1.3905e-3 1.3905e-3

700.00000000 1.0e0 -1.4894e0 -1.4894e0
700.00000000 2.0e0 -1.4878e0 -1.4878e0
700.00000000 3.0e0 -1.487e0 -1.487e0
700.00000000 4.0e0 -1.4828e0 -1.4828e0
700.00000000 5.0e0 -1.4805e0 -1.4805e0
700.00000000 6.0e0 -1.4757e0 -1.4757e0
700.00000000 7.0e0 -1.4684e0 -1.4684e0
700.00000000 8.0e0 -1.4641e0 -1.4641e0
700.00000000 9.0e0 -1.4549e0 -1.4549e0
700.00000000 1.0e1 -1.452e0 -1.452e0
700.00000000 1.1e1 -1.4373e0 -1.4373e0
700.00000000 1.2e1 -1.4258e0 -1.4258e0
700.00000000 1.3e1 -1.3526e0 -1.3526e0
700.00000000 1.4e1 -1.317e0 -1.317e0
700.00000000 1.5e1 -1.2769e0 -1.2769e0
700.00000000 1.6e1 -1.2482e0 -1.2482e0
700.00000000 1.7e1 -1.2472e0 -1.2472e0
700.00000000 1.8e1 -1.2306e0 -1.2306e0
700.00000000 1.9e1 -1.2273e0 -1.2273e0
700.00000000 2.0e1 -1.2084e0 -1.2084e0
700.00000000 2.1e1 -1.1794e0 -1.1794e0
700.00000000 2.2e1 -1.1593e0 -1.1593e0
700.00000000 2.3e1 -1.1198e0 -1.1198e0
700.00000000 2.4e1 -1.111e0 -1.111e0
700.00000000 2.5e1 -1.0963e0 -1.0963e0
700.00000000 2.6e1 -1.0928e0 -1.0928e0
700.00000000 2.7e1 -1.0851e0 -1.0851e0
700.00000000 2.8e1 -1.0831e0 -1.0831e0
700.00000000 2.9e1 -1.0453e0 -1.0453e0
700.00000000 3.0e1 -1.0201e0 -1.0201e0
700.00000000 3.1e1 -1.0031e0 -1.0031e0
700.00000000 3.2e1 -9.995e-1 -9.995e-1
700.00000000 3.3e1 -9.9032e-1 -9.9032e-1
700.00000000 3.4e1 -9.8766e-1 -9.8766e-1
700.00000000 3.5e1 -9.2159e-1 -9.2159e-1
700.00000000 3.6e1 -8.9669e-1 -8.9669e-1
700.00000000 3.7e1 -8.7322e-1 -8.7322e-1
700.00000000 3.8e1 -8.5198e-1 -8.5198e-1
700.00000000 3.9e1 -8.028e-1 -8.028e-1
700.00000000 4.0e1 -7.7704e-1 -7.7704e-1
700.00000000 4.1e1 -7.0571e-1 -7.0571e-1
700.00000000 4.2e1 -6.6657e-1 -6.6657e-1
700.00000000 4.3e1 -6.0511e-1 -6.0511e-1
700.00000000 4.4e1 -5.8673e-1 -5.8673e-1
700.00000000 4.5e1 -5.8276e-1 -5.8276e-1
700.00000000 4.6e1 -5.4017e-1 -5.4017e-1
700.00000000 4.7e1 -5.1284e-1 -5.1284e-1
700.00000000 4.8e1 -4.9377e-1 -4.9377e-1
700.00000000 4.9e1 -3.1294e-1 -3.1294e-1
700.00000000 5.0e1 -2.9684e-1 -2.9684e-1
700.00000000 5.1e1 -2.8029e-1 -2.8029e-1
700.00000000 5.2e1 -2.6786e-1 -2.6786e-1
700.00000000 5.3e1 -2.5311e-1 -2.5311e-1
700.00000000 5.4e1 -2.4104e-1 -2.4104e-1
700.00000000 5.5e1 -2.1689e-1 -2.1689e-1
700.00000000 5.6e1 -2.0584e-1 -2.0584e-1
700.00000000 5.7e1 -1.8817e-1 -1.8817e-1
700.00000000 5.8e1 -1.7622e-1 -1.7622e-1
700.00000000 5.9e1 -1.724e-1 -1.724e-1
700.00000000 6.0e1 -1.5413e-1 -1.5413e-1
700.00000000 6.1e1 -1.5084e-1 -1.5084e-1
700.00000000 6.2e1 -1.4089e-1 -1.4089e-1
700.00000000 6.3e1 -1.3387e-1 -1.3387e-1
700.00000000 6.4e1 -1.297e-1 -1.297e-1
700.00000000 6.5e1 -1.2238e-1 -1.2238e-1
700.00000000 6.6e1 -1.1489e-1 -1.1489e-1
700.00000000 6.7e1 -1.1088e-1 -1.1088e-1
700.00000000 6.8e1 -1.0976e-1 -1.0976e-1
700.00000000 6.9e1 -1.0599e-1 -1.0599e-1
700.00000000 7.0e1 -1.0159e-1 -1.0159e-1
700.00000000 7.1e1 -8.2389e-2 -8.2389e-2
700.00000000 7.2e1 -7.6343e-2 -7.6343e-2
700.00000000 7.3e1 -5.4966e-2 -5.4966e-2
700.00000000 7.4e1 -4.7307e-2 -4.7307e-2
700.00000000 7.5e1 -4.6666e-2 -4.6666e-2
700.00000000 7.6e1 -4.5885e-2 -4.5885e-2
700.00000000 7.7e1 -4.5602e-2 -4.5602e-2
700.00000000 7.8e1 -4.3753e-2 -4.3753e-2
700.00000000 7.9e1 -4.2881e-2 -4.2881e-2
700.00000000 8.0e1 -4.2641e-2 -4.2641e-2
700.00000000 8.1e1 -4.1501e-2 -4.1501e-2
700.00000000 8.2e1 -4.0669e-2 -4.0669e-2
700.00000000 8.3e1 -4.0468e-2 -4.0468e-2
700.00000000 8.4e1 -3.969e-2 -3.969e-2
700.00000000 8.5e1 -3.9228e-2 -3.9228e-2
700.00000000 8.6e1 -3.8617e-2 -3.8617e-2
700.00000000 8.7e1 -3.7802e-2 -3.7802e-2
700.00000000 8.8e1 -3.7708e-2 -3.7708e-2
700.00000000 8.9e1 -3.6902e-2 -3.6902e-2
700.00000000 9.0e1 -3.6573e-2 -3.6573e-2
700.00000000 9.1e1 -3.607e-2 -3.607e-2
700.00000000 9.2e1 -3.5812e-2 -3.5812e-2
700.00000000 9.3e1 -3.4874e-2 -3.4874e-2
700.00000000 9.4e1 -1.8573e-2 -1.8573e-2
700.00000000 9.5e1 -1.8541e-2 -1.8541e-2
700.00000000 9.6e1 -6.2999e-3 -6.2999e-3

800.00000000 1.0e0 -2.0922e0 -2.0922e0
800.00000000 2.0e0 -2.0902e0 -2.0902e0
800.00000000 3.0e0 -2.0891e0 -2.0891e0
800.00000000 4.0e0 -2.0841e0 -2.0841e0
800.00000000 5.0e0 -2.0812e0 -2.0812e0
800.00000000 6.0e0 -2.0753e0 -2.0753e0
800.00000000 7.0e0 -2.0664e0 -2.0664e0
800.00000000 8.0e0 -2.0611e0 -2.0611e0
800.00000000 9.0e0 -2.0498e0 -2.0498e0
800.00000000 1.0e1 -2.0462e0 -2.0462e0
800.00000000 1.1e1 -2.0281e0 -2.0281e0
800.00000000 1.2e1 -2.0139e0 -2.0139e0
800.00000000 1.3e1 -1.923e0 -1.923e0
800.00000000 1.4e1 -1.8785e0 -1.8785e0
800.00000000 1.5e1 -1.8281e0 -1.8281e0
800.00000000 1.6e1 -1.7919e0 -1.7919e0
800.00000000 1.7e1 -1.7905e0 -1.7905e0
800.00000000 1.8e1 -1.7695e0 -1.7695e0
800.00000000 1.9e1 -1.7653e0 -1.7653e0
800.00000000 2.0e1 -1.7412e0 -1.7412e0
800.00000000 2.1e1 -1.7042e0 -1.7042e0
800.00000000 2.2e1 -1.6783e0 -1.6783e0
800.00000000 2.3e1 -1.6274e0 -1.6274e0
800.00000000 2.4e1 -1.6161e0 -1.6161e0
800.00000000 2.5e1 -1.5971e0 -1.5971e0
800.00000000 2.6e1 -1.5924e0 -1.5924e0
800.00000000 2.7e1 -1.5825e0 -1.5825e0
800.00000000 2.8e1 -1.5798e0 -1.5798e0
800.00000000 2.9e1 -1.5305e0 -1.5305e0
800.00000000 3.0e1 -1.4975e0 -1.4975e0
800.00000000 3.1e1 -1.4751e0 -1.4751e0
800.00000000 3.2e1 -1.4704e0 -1.4704e0
800.00000000 3.3e1 -1.4583e0 -1.4583e0
800.00000000 3.4e1 -1.4547e0 -1.4547e0
800.00000000 3.5e1 -1.3669e0 -1.3669e0
800.00000000 3.6e1 -1.3335e0 -1.3335e0
800.00000000 3.7e1 -1.3019e0 -1.3019e0
800.00000000 3.8e1 -1.2732e0 -1.2732e0
800.00000000 3.9e1 -1.2062e0 -1.2062e0
800.00000000 4.0e1 -1.1709e0 -1.1709e0
800.00000000 4.1e1 -1.0722e0 -1.0722e0
800.00000000 4.2e1 -1.0174e0 -1.0174e0
800.00000000 4.3e1 -9.3042e-1 -9.3042e-1
800.00000000 4.4e1 -9.0419e-1 -9.0419e-1
800.00000000 4.5e1 -8.9852e-1 -8.9852e-1
800.00000000 4.6e1 -8.3727e-1 -8.3727e-1
800.00000000 4.7e1 -7.9764e-1 -7.9764e-1
800.00000000 4.8e1 -7.6985e-1 -7.6985e-1
800.00000000 4.9e1 -4.9985e-1 -4.9985e-1
800.00000000 5.0e1 -4.7521e-1 -4.7521e-1
800.00000000 5.1e1 -4.4976e-1 -4.4976e-1
800.00000000 5.2e1 -4.3057e-1 -4.3057e-1
800.00000000 5.3e1 -4.0772e-1 -4.0772e-1
800.00000000 5.4e1 -3.8895e-1 -3.8895e-1
800.00000000 5.5e1 -3.5121e-1 -3.5121e-1
800.00000000 5.6e1 -3.3387e-1 -3.3387e-1
800.00000000 5.7e1 -3.06e-1 -3.06e-1
800.00000000 5.8e1 -2.8707e-1 -2.8707e-1
800.00000000 5.9e1 -2.8102e-1 -2.8102e-1
800.00000000 6.0e1 -2.5193e-1 -2.5193e-1
800.00000000 6.1e1 -2.4668e-1 -2.4668e-1
800.00000000 6.2e1 -2.3076e-1 -2.3076e-1
800.00000000 6.3e1 -2.195e-1 -2.195e-1
800.00000000 6.4e1 -2.1279e-1 -2.1279e-1
800.00000000 6.5e1 -2.0101e-1 -2.0101e-1
800.00000000 6.6e1 -1.8892e-1 -1.8892e-1
800.00000000 6.7e1 -1.8244e-1 -1.8244e-1
800.00000000 6.8e1 -1.8063e-1 -1.8063e-1
800.00000000 6.9e1 -1.7453e-1 -1.7453e-1
800.00000000 7.0e1 -1.674e-1 -1.674e-1
800.00000000 7.1e1 -1.3617e-1 -1.3617e-1
800.00000000 7.2e1 -1.2629e-1 -1.2629e-1
800.00000000 7.3e1 -9.1238e-2 -9.1238e-2
800.00000000 7.4e1 -7.8621e-2 -7.8621e-2
800.00000000 7.5e1 -7.7564e-2 -7.7564e-2
800.00000000 7.6e1 -7.6275e-2 -7.6275e-2
800.00000000 7.7e1 -7.5808e-2 -7.5808e-2
800.00000000 7.8e1 -7.2756e-2 -7.2756e-2
800.00000000 7.9e1 -7.1316e-2 -7.1316e-2
800.00000000 8.0e1 -7.092e-2 -7.092e-2
800.00000000 8.1e1 -6.9036e-2 -6.9036e-2
800.00000000 8.2e1 -6.7662e-2 -6.7662e-2
800.00000000 8.3e1 -6.7329e-2 -6.7329e-2
800.00000000 8.4e1 -6.6042e-2 -6.6042e-2
800.00000000 8.5e1 -6.5279e-2 -6.5279e-2
800.00000000 8.6e1 -6.4269e-2 -6.4269e-2
800.00000000 8.7e1 -6.292e-2 -6.292e-2
800.00000000 8.8e1 -6.2765e-2 -6.2765e-2
800.00000000 8.9e1 -6.1432e-2 -6.1432e-2
800.00000000 9.0e1 -6.0887e-2 -6.0887e-2
800.00000000 9.1e1 -6.0054e-2 -6.0054e-2
800.00000000 9.2e1 -5.9628e-2 -5.9628e-2
800.00000000 9.3e1 -5.8074e-2 -5.8074e-2
800.00000000 9.4e1 -3.101e-2 -3.101e-2
800.00000000 9.5e1 -3.0958e-2 -3.0958e-2
800.00000000 9.6e1 -1.054e-2 -1.054e-2

900.00000000 1.0e0 -1.603e0 -1.603e0
900.00000000 2.0e0 -1.6014e0 -1.6014e0
900.00000000 3.0e0 -1.6005e0 -1.6005e0
900.00000000 4.0e0 -1.5965e0 -1.5965e0
900.00000000 5.0e0 -1.5941e0 -1.5941e0
900.00000000 6.0e0 -1.5894e0 -1.5894e0
900.00000000 7.0e0 -1.5822e0 -1.5822e0
900.00000000 8.0e0 -1.5779e0 -1.5779e0
900.00000000 9.0e0 -1.5689e0 -1.5689e0
900.00000000 1.0e1 -1.5659e0 -1.5659e0
900.00000000 1.1e1 -1.5514e0 -1.5514e0
900.00000000 1.2e1 -1.54e0 -1.54e0
900.00000000 1.3e1 -1.467e0 -1.467e0
900.00000000 1.4e1 -1.4314e0 -1.4314e0
900.00000000 1.5e1 -1.3912e0 -1.3912e0
900.00000000 1.6e1 -1.3623e0 -1.3623e0
900.00000000 1.7e1 -1.3613e0 -1.3613e0
900.00000000 1.8e1 -1.3445e0 -1.3445e0
900.00000000 1.9e1 -1.3411e0 -1.3411e0
900.00000000 2.0e1 -1.3221e0 -1.3221e0
900.00000000 2.1e1 -1.2927e0 -1.2927e0
900.00000000 2.2e1 -1.2722e0 -1.2722e0
900.00000000 2.3e1 -1.2319e0 -1.2319e0
900.00000000 2.4e1 -1.223e0 -1.223e0
900.00000000 2.5e1 -1.208e0 -1.208e0
900.00000000 2.6e1 -1.2043e0 -1.2043e0
900.00000000 2.7e1 -1.1965e0 -1.1965e0
900.00000000 2.8e1 -1.1944e0 -1.1944e0
900.00000000 2.9e1 -1.1556e0 -1.1556e0
900.00000000 3.0e1 -1.1296e0 -1.1296e0
900.00000000 3.1e1 -1.112e0 -1.112e0
900.00000000 3.2e1 -1.1084e0 -1.1084e0
900.00000000 3.3e1 -1.0989e0 -1.0989e0
900.00000000 3.4e1 -1.0961e0 -1.0961e0
900.00000000 3.5e1 -1.0274e0 -1.0274e0
900.00000000 3.6e1 -1.0014e0 -1.0014e0
900.00000000 3.7e1 -9.7685e-1 -9.7685e-1
900.00000000 3.8e1 -9.5455e-1 -9.5455e-1
900.00000000 3.9e1 -9.0268e-1 -9.0268e-1
900.00000000 4.0e1 -8.7538e-1 -8.7538e-1
900.00000000 4.1e1 -7.9933e-1 -7.9933e-1
900.00000000 4.2e1 -7.573e-1 -7.573e-1
900.00000000 4.3e1 -6.9085e-1 -6.9085e-1
900.00000000 4.4e1 -6.7087e-1 -6.7087e-1
900.00000000 4.5e1 -6.6655e-1 -6.6655e-1
900.00000000 4.6e1 -6.2001e-1 -6.2001e-1
900.00000000 4.7e1 -5.8999e-1 -5.8999e-1
900.00000000 4.8e1 -5.6897e-1 -5.6897e-1
900.00000000 4.9e1 -3.6648e-1 -3.6648e-1
900.00000000 5.0e1 -3.4815e-1 -3.4815e-1
900.00000000 5.1e1 -3.2926e-1 -3.2926e-1
900.00000000 5.2e1 -3.1502e-1 -3.1502e-1
900.00000000 5.3e1 -2.981e-1 -2.981e-1
900.00000000 5.4e1 -2.8422e-1 -2.8422e-1
900.00000000 5.5e1 -2.5635e-1 -2.5635e-1
900.00000000 5.6e1 -2.4356e-1 -2.4356e-1
900.00000000 5.7e1 -2.2304e-1 -2.2304e-1
900.00000000 5.8e1 -2.0912e-1 -2.0912e-1
900.00000000 5.9e1 -2.0467e-1 -2.0467e-1
900.00000000 6.0e1 -1.8332e-1 -1.8332e-1
900.00000000 6.1e1 -1.7947e-1 -1.7947e-1
900.00000000 6.2e1 -1.6781e-1 -1.6781e-1
900.00000000 6.3e1 -1.5956e-1 -1.5956e-1
900.00000000 6.4e1 -1.5465e-1 -1.5465e-1
900.00000000 6.5e1 -1.4604e-1 -1.4604e-1
900.00000000 6.6e1 -1.372e-1 -1.372e-1
900.00000000 6.7e1 -1.3247e-1 -1.3247e-1
900.00000000 6.8e1 -1.3115e-1 -1.3115e-1
900.00000000 6.9e1 -1.2669e-1 -1.2669e-1
900.00000000 7.0e1 -1.2149e-1 -1.2149e-1
900.00000000 7.1e1 -9.8729e-2 -9.8729e-2
900.00000000 7.2e1 -9.1543e-2 -9.1543e-2
900.00000000 7.3e1 -6.6061e-2 -6.6061e-2
900.00000000 7.4e1 -5.6903e-2 -5.6903e-2
900.00000000 7.5e1 -5.6136e-2 -5.6136e-2
900.00000000 7.6e1 -5.5201e-2 -5.5201e-2
900.00000000 7.7e1 -5.4863e-2 -5.4863e-2
900.00000000 7.8e1 -5.2649e-2 -5.2649e-2
900.00000000 7.9e1 -5.1604e-2 -5.1604e-2
900.00000000 8.0e1 -5.1317e-2 -5.1317e-2
900.00000000 8.1e1 -4.995e-2 -4.995e-2
900.00000000 8.2e1 -4.8954e-2 -4.8954e-2
900.00000000 8.3e1 -4.8713e-2 -4.8713e-2
900.00000000 8.4e1 -4.778e-2 -4.778e-2
900.00000000 8.5e1 -4.7227e-2 -4.7227e-2
900.00000000 8.6e1 -4.6494e-2 -4.6494e-2
900.00000000 8.7e1 -4.5517e-2 -4.5517e-2
900.00000000 8.8e1 -4.5405e-2 -4.5405e-2
900.00000000 8.9e1 -4.4438e-2 -4.4438e-2
900.00000000 9.0e1 -4.4043e-2 -4.4043e-2
900.00000000 9.1e1 -4.344e-2 -4.344e-2
900.00000000 9.2e1 -4.3131e-2 -4.3131e-2
900.00000000 9.3e1 -4.2004e-2 -4.2004e-2
900.00000000 9.4e1 -2.241e-2 -2.241e-2
900.00000000 9.5e1 -2.2373e-2 -2.2373e-2
900.00000000 9.6e1 -7.612e-3 -7.612e-3

1000.0000000 1.0e0 -6.172e-1 -6.172e-1
1000.0000000 2.0e0 -6.1644e-1 -6.1644e-1
1000.0000000 3.0e0 -6.1605e-1 -6.1605e-1
1000.0000000 4.0e0 -6.1413e-1 -6.1413e-1
1000.0000000 5.0e0 -6.1303e-1 -6.1303e-1
1000.0000000 6.0e0 -6.108e-1 -6.108e-1
1000.0000000 7.0e0 -6.0743e-1 -6.0743e-1
1000.0000000 8.0e0 -6.0542e-1 -6.0542e-1
1000.0000000 9.0e0 -6.0116e-1 -6.0116e-1
1000.0000000 1.0e1 -5.9979e-1 -5.9979e-1
1000.0000000 1.1e1 -5.93e-1 -5.93e-1
1000.0000000 1.2e1 -5.8767e-1 -5.8767e-1
1000.0000000 1.3e1 -5.5403e-1 -5.5403e-1
1000.0000000 1.4e1 -5.3783e-1 -5.3783e-1
1000.0000000 1.5e1 -5.1966e-1 -5.1966e-1
1000.0000000 1.6e1 -5.0674e-1 -5.0674e-1
1000.0000000 1.7e1 -5.0628e-1 -5.0628e-1
1000.0000000 1.8e1 -4.9882e-1 -4.9882e-1
1000.0000000 1.9e1 -4.9733e-1 -4.9733e-1
1000.0000000 2.0e1 -4.8888e-1 -4.8888e-1
1000.0000000 2.1e1 -4.7596e-1 -4.7596e-1
1000.0000000 2.2e1 -4.67e-1 -4.67e-1
1000.0000000 2.3e1 -4.4953e-1 -4.4953e-1
1000.0000000 2.4e1 -4.4566e-1 -4.4566e-1
1000.0000000 2.5e1 -4.3921e-1 -4.3921e-1
1000.0000000 2.6e1 -4.3765e-1 -4.3765e-1
1000.0000000 2.7e1 -4.343e-1 -4.343e-1
1000.0000000 2.8e1 -4.334e-1 -4.334e-1
1000.0000000 2.9e1 -4.1687e-1 -4.1687e-1
1000.0000000 3.0e1 -4.0593e-1 -4.0593e-1
1000.0000000 3.1e1 -3.9854e-1 -3.9854e-1
1000.0000000 3.2e1 -3.9701e-1 -3.9701e-1
1000.0000000 3.3e1 -3.9304e-1 -3.9304e-1
1000.0000000 3.4e1 -3.9189e-1 -3.9189e-1
1000.0000000 3.5e1 -3.6352e-1 -3.6352e-1
1000.0000000 3.6e1 -3.529e-1 -3.529e-1
1000.0000000 3.7e1 -3.4294e-1 -3.4294e-1
1000.0000000 3.8e1 -3.3395e-1 -3.3395e-1
1000.0000000 3.9e1 -3.1327e-1 -3.1327e-1
1000.0000000 4.0e1 -3.025e-1 -3.025e-1
1000.0000000 4.1e1 -2.7293e-1 -2.7293e-1
1000.0000000 4.2e1 -2.5686e-1 -2.5686e-1
1000.0000000 4.3e1 -2.3184e-1 -2.3184e-1
1000.0000000 4.4e1 -2.2441e-1 -2.2441e-1
1000.0000000 4.5e1 -2.2281e-1 -2.2281e-1
1000.0000000 4.6e1 -2.0569e-1 -2.0569e-1
1000.0000000 4.7e1 -1.9478e-1 -1.9478e-1
1000.0000000 4.8e1 -1.8719e-1 -1.8719e-1
1000.0000000 4.9e1 -1.1658e-1 -1.1658e-1
1000.0000000 5.0e1 -1.104e-1 -1.104e-1
1000.0000000 5.1e1 -1.0408e-1 -1.0408e-1
1000.0000000 5.2e1 -9.9338e-2 -9.9338e-2
1000.0000000 5.3e1 -9.3732e-2 -9.3732e-2
1000.0000000 5.4e1 -8.9155e-2 -8.9155e-2
1000.0000000 5.5e1 -8.0028e-2 -8.0028e-2
1000.0000000 5.6e1 -7.587e-2 -7.587e-2
1000.0000000 5.7e1 -6.9233e-2 -6.9233e-2
1000.0000000 5.8e1 -6.4756e-2 -6.4756e-2
1000.0000000 5.9e1 -6.333e-2 -6.333e-2
1000.0000000 6.0e1 -5.6514e-2 -5.6514e-2
1000.0000000 6.1e1 -5.5289e-2 -5.5289e-2
1000.0000000 6.2e1 -5.1591e-2 -5.1591e-2
1000.0000000 6.3e1 -4.8986e-2 -4.8986e-2
1000.0000000 6.4e1 -4.7438e-2 -4.7438e-2
1000.0000000 6.5e1 -4.4729e-2 -4.4729e-2
1000.0000000 6.6e1 -4.1958e-2 -4.1958e-2
1000.0000000 6.7e1 -4.0478e-2 -4.0478e-2
1000.0000000 6.8e1 -4.0064e-2 -4.0064e-2
1000.0000000 6.9e1 -3.8673e-2 -3.8673e-2
1000.0000000 7.0e1 -3.7051e-2 -3.7051e-2
1000.0000000 7.1e1 -2.9989e-2 -2.9989e-2
1000.0000000 7.2e1 -2.7771e-2 -2.7771e-2
1000.0000000 7.3e1 -1.9951e-2 -1.9951e-2
1000.0000000 7.4e1 -1.7157e-2 -1.7157e-2
1000.0000000 7.5e1 -1.6924e-2 -1.6924e-2
1000.0000000 7.6e1 -1.6639e-2 -1.6639e-2
1000.0000000 7.7e1 -1.6536e-2 -1.6536e-2
1000.0000000 7.8e1 -1.5862e-2 -1.5862e-2
1000.0000000 7.9e1 -1.5545e-2 -1.5545e-2
1000.0000000 8.0e1 -1.5458e-2 -1.5458e-2
1000.0000000 8.1e1 -1.5042e-2 -1.5042e-2
1000.0000000 8.2e1 -1.474e-2 -1.474e-2
1000.0000000 8.3e1 -1.4666e-2 -1.4666e-2
1000.0000000 8.4e1 -1.4383e-2 -1.4383e-2
1000.0000000 8.5e1 -1.4215e-2 -1.4215e-2
1000.0000000 8.6e1 -1.3993e-2 -1.3993e-2
1000.0000000 8.7e1 -1.3696e-2 -1.3696e-2
1000.0000000 8.8e1 -1.3662e-2 -1.3662e-2
1000.0000000 8.9e1 -1.3369e-2 -1.3369e-2
1000.0000000 9.0e1 -1.3249e-2 -1.3249e-2
1000.0000000 9.1e1 -1.3067e-2 -1.3067e-2
1000.0000000 9.2e1 -1.2973e-2 -1.2973e-2
1000.0000000 9.3e1 -1.2632e-2 -1.2632e-2
1000.0000000 9.4e1 -6.7158e-3 -6.7158e-3
1000.0000000 9.5e1 -6.7045e-3 -6.7045e-3
1000.0000000 9.6e1 -2.2751e-3 -2.2751e-3


==> figures/gsvd_control-figure19_contourtmp0.dat <==
0.0 1.0e0 -2.8102e2 -2.8102e2
0.0 2.0e0 -2.8101e2 -2.8101e2
0.0 3.0e0 -2.81e2 -2.81e2
0.0 4.0e0 -2.8098e2 -2.8098e2
0.0 5.0e0 -2.8096e2 -2.8096e2
0.0 6.0e0 -2.8094e2 -2.8094e2
0.0 7.0e0 -2.8089e2 -2.8089e2
0.0 8.0e0 -2.8087e2 -2.8087e2
0.0 9.0e0 -2.8082e2 -2.8082e2
0.0 1.0e1 -2.808e2 -2.808e2
0.0 1.1e1 -2.8071e2 -2.8071e2
0.0 1.2e1 -2.8064e2 -2.8064e2
0.0 1.3e1 -2.802e2 -2.802e2
0.0 1.4e1 -2.7997e2 -2.7997e2
0.0 1.5e1 -2.7971e2 -2.7971e2
0.0 1.6e1 -2.7952e2 -2.7952e2
0.0 1.7e1 -2.7951e2 -2.7951e2
0.0 1.8e1 -2.794e2 -2.794e2
0.0 1.9e1 -2.7937e2 -2.7937e2
0.0 2.0e1 -2.7924e2 -2.7924e2
0.0 2.1e1 -2.7904e2 -2.7904e2
0.0 2.2e1 -2.7889e2 -2.7889e2
0.0 2.3e1 -2.786e2 -2.786e2
0.0 2.4e1 -2.7853e2 -2.7853e2
0.0 2.5e1 -2.7842e2 -2.7842e2
0.0 2.6e1 -2.7839e2 -2.7839e2
0.0 2.7e1 -2.7833e2 -2.7833e2
0.0 2.8e1 -2.7832e2 -2.7832e2
0.0 2.9e1 -2.7802e2 -2.7802e2
0.0 3.0e1 -2.7781e2 -2.7781e2
0.0 3.1e1 -2.7767e2 -2.7767e2
0.0 3.2e1 -2.7764e2 -2.7764e2
0.0 3.3e1 -2.7756e2 -2.7756e2
0.0 3.4e1 -2.7754e2 -2.7754e2
0.0 3.5e1 -2.7695e2 -2.7695e2
0.0 3.6e1 -2.7672e2 -2.7672e2
0.0 3.7e1 -2.765e2 -2.765e2
0.0 3.8e1 -2.7629e2 -2.7629e2
0.0 3.9e1 -2.7579e2 -2.7579e2
0.0 4.0e1 -2.7551e2 -2.7551e2
0.0 4.1e1 -2.747e2 -2.747e2
0.0 4.2e1 -2.7422e2 -2.7422e2
0.0 4.3e1 -2.734e2 -2.734e2
0.0 4.4e1 -2.7314e2 -2.7314e2
0.0 4.5e1 -2.7308e2 -2.7308e2
0.0 4.6e1 -2.7244e2 -2.7244e2
0.0 4.7e1 -2.7199e2 -2.7199e2
0.0 4.8e1 -2.7167e2 -2.7167e2
0.0 4.9e1 -2.6779e2 -2.6779e2
0.0 5.0e1 -2.6734e2 -2.6734e2
0.0 5.1e1 -2.6685e2 -2.6685e2
0.0 5.2e1 -2.6646e2 -2.6646e2
0.0 5.3e1 -2.6598e2 -2.6598e2
0.0 5.4e1 -2.6556e2 -2.6556e2
0.0 5.5e1 -2.6465e2 -2.6465e2
0.0 5.6e1 -2.642e2 -2.642e2
0.0 5.7e1 -2.6343e2 -2.6343e2
0.0 5.8e1 -2.6287e2 -2.6287e2
0.0 5.9e1 -2.6268e2 -2.6268e2
0.0 6.0e1 -2.6172e2 -2.6172e2
0.0 6.1e1 -2.6153e2 -2.6153e2
0.0 6.2e1 -2.6095e2 -2.6095e2
0.0 6.3e1 -2.6051e2 -2.6051e2
0.0 6.4e1 -2.6023e2 -2.6023e2
0.0 6.5e1 -2.5973e2 -2.5973e2
0.0 6.6e1 -2.5919e2 -2.5919e2
0.0 6.7e1 -2.5888e2 -2.5888e2
0.0 6.8e1 -2.5879e2 -2.5879e2
0.0 6.9e1 -2.5849e2 -2.5849e2
0.0 7.0e1 -2.5813e2 -2.5813e2
0.0 7.1e1 -2.5632e2 -2.5632e2
0.0 7.2e1 -2.5566e2 -2.5566e2
0.0 7.3e1 -2.5282e2 -2.5282e2
0.0 7.4e1 -2.5152e2 -2.5152e2
0.0 7.5e1 -2.514e2 -2.514e2
0.0 7.6e1 -2.5126e2 -2.5126e2
0.0 7.7e1 -2.512e2 -2.512e2
0.0 7.8e1 -2.5084e2 -2.5084e2
0.0 7.9e1 -2.5067e2 -2.5067e2
0.0 8.0e1 -2.5062e2 -2.5062e2
0.0 8.1e1 -2.5039e2 -2.5039e2
0.0 8.2e1 -2.5021e2 -2.5021e2
0.0 8.3e1 -2.5017e2 -2.5017e2
0.0 8.4e1 -2.5e2 -2.5e2
0.0 8.5e1 -2.499e2 -2.499e2
0.0 8.6e1 -2.4976e2 -2.4976e2
0.0 8.7e1 -2.4958e2 -2.4958e2
0.0 8.8e1 -2.4956e2 -2.4956e2
0.0 8.9e1 -2.4937e2 -2.4937e2
0.0 9.0e1 -2.4929e2 -2.4929e2
0.0 9.1e1 -2.4917e2 -2.4917e2
0.0 9.2e1 -2.4911e2 -2.4911e2
0.0 9.3e1 -2.4888e2 -2.4888e2
0.0 9.4e1 -2.4342e2 -2.4342e2
0.0 9.5e1 -2.434e2 -2.434e2
0.0 9.6e1 -2.3403e2 -2.3403e2

0.1 1.0e0 -5.8668e1 -5.8668e1
0.1 2.0e0 -5.8658e1 -5.8658e1
0.1 3.0e0 -5.8654e1 -5.8654e1
0.1 4.0e0 -5.863e1 -5.863e1
0.1 5.0e0 -5.8617e1 -5.8617e1
0.1 6.0e0 -5.8589e1 -5.8589e1
0.1 7.0e0 -5.8547e1 -5.8547e1
0.1 8.0e0 -5.8522e1 -5.8522e1
0.1 9.0e0 -5.8469e1 -5.8469e1
0.1 1.0e1 -5.8452e1 -5.8452e1
0.1 1.1e1 -5.8365e1 -5.8365e1
0.1 1.2e1 -5.8297e1 -5.8297e1
0.1 1.3e1 -5.785e1 -5.785e1
0.1 1.4e1 -5.7625e1 -5.7625e1
0.1 1.5e1 -5.7363e1 -5.7363e1
0.1 1.6e1 -5.7171e1 -5.7171e1
0.1 1.7e1 -5.7164e1 -5.7164e1
0.1 1.8e1 -5.705e1 -5.705e1
0.1 1.9e1 -5.7027e1 -5.7027e1
0.1 2.0e1 -5.6896e1 -5.6896e1
0.1 2.1e1 -5.6691e1 -5.6691e1
0.1 2.2e1 -5.6545e1 -5.6545e1
0.1 2.3e1 -5.6252e1 -5.6252e1
0.1 2.4e1 -5.6186e1 -5.6186e1
0.1 2.5e1 -5.6073e1 -5.6073e1
0.1 2.6e1 -5.6046e1 -5.6046e1
0.1 2.7e1 -5.5987e1 -5.5987e1
0.1 2.8e1 -5.5971e1 -5.5971e1
0.1 2.9e1 -5.567e1 -5.567e1
0.1 3.0e1 -5.5465e1 -5.5465e1
0.1 3.1e1 -5.5322e1 -5.5322e1
0.1 3.2e1 -5.5292e1 -5.5292e1
0.1 3.3e1 -5.5214e1 -5.5214e1
0.1 3.4e1 -5.5192e1 -5.5192e1
0.1 3.5e1 -5.4607e1 -5.4607e1
0.1 3.6e1 -5.4376e1 -5.4376e1
0.1 3.7e1 -5.4151e1 -5.4151e1
0.1 3.8e1 -5.3944e1 -5.3944e1
0.1 3.9e1 -5.3441e1 -5.3441e1
0.1 4.0e1 -5.3166e1 -5.3166e1
0.1 4.1e1 -5.2351e1 -5.2351e1
0.1 4.2e1 -5.1869e1 -5.1869e1
0.1 4.3e1 -5.105e1 -5.105e1
0.1 4.4e1 -5.0788e1 -5.0788e1
0.1 4.5e1 -5.0731e1 -5.0731e1
0.1 4.6e1 -5.0088e1 -5.0088e1
0.1 4.7e1 -4.9647e1 -4.9647e1
0.1 4.8e1 -4.9325e1 -4.9325e1
0.1 4.9e1 -4.5442e1 -4.5442e1
0.1 5.0e1 -4.4991e1 -4.4991e1
0.1 5.1e1 -4.4501e1 -4.4501e1
0.1 5.2e1 -4.4112e1 -4.4112e1
0.1 5.3e1 -4.3628e1 -4.3628e1
0.1 5.4e1 -4.3209e1 -4.3209e1
0.1 5.5e1 -4.2305e1 -4.2305e1
0.1 5.6e1 -4.1856e1 -4.1856e1
0.1 5.7e1 -4.1086e1 -4.1086e1
0.1 5.8e1 -4.0522e1 -4.0522e1
0.1 5.9e1 -4.0334e1 -4.0334e1
0.1 6.0e1 -3.9371e1 -3.9371e1
0.1 6.1e1 -3.9185e1 -3.9185e1
0.1 6.2e1 -3.8598e1 -3.8598e1
0.1 6.3e1 -3.8158e1 -3.8158e1
0.1 6.4e1 -3.7885e1 -3.7885e1
0.1 6.5e1 -3.7385e1 -3.7385e1
0.1 6.6e1 -3.6841e1 -3.6841e1
0.1 6.7e1 -3.6535e1 -3.6535e1
0.1 6.8e1 -3.6447e1 -3.6447e1
0.1 6.9e1 -3.6146e1 -3.6146e1
0.1 7.0e1 -3.578e1 -3.578e1
0.1 7.1e1 -3.3972e1 -3.3972e1
0.1 7.2e1 -3.3314e1 -3.3314e1
0.1 7.3e1 -3.0474e1 -3.0474e1
0.1 7.4e1 -2.9177e1 -2.9177e1
0.1 7.5e1 -2.9059e1 -2.9059e1
0.1 7.6e1 -2.8913e1 -2.8913e1
0.1 7.7e1 -2.8859e1 -2.8859e1
0.1 7.8e1 -2.8502e1 -2.8502e1
0.1 7.9e1 -2.8327e1 -2.8327e1
0.1 8.0e1 -2.8279e1 -2.8279e1
0.1 8.1e1 -2.8044e1 -2.8044e1
0.1 8.2e1 -2.7869e1 -2.7869e1
0.1 8.3e1 -2.7827e1 -2.7827e1
0.1 8.4e1 -2.7659e1 -2.7659e1
0.1 8.5e1 -2.7558e1 -2.7558e1
0.1 8.6e1 -2.7422e1 -2.7422e1
0.1 8.7e1 -2.7237e1 -2.7237e1
0.1 8.8e1 -2.7216e1 -2.7216e1
0.1 8.9e1 -2.7029e1 -2.7029e1
0.1 9.0e1 -2.6951e1 -2.6951e1
0.1 9.1e1 -2.6832e1 -2.6832e1
0.1 9.2e1 -2.677e1 -2.677e1
0.1 9.3e1 -2.654e1 -2.654e1
0.1 9.4e1 -2.1102e1 -2.1102e1
0.1 9.5e1 -2.1087e1 -2.1087e1
0.1 9.6e1 -1.1969e1 -1.1969e1

0.2 1.0e0 -5.2647e1 -5.2647e1
0.2 2.0e0 -5.2638e1 -5.2638e1
0.2 3.0e0 -5.2633e1 -5.2633e1
0.2 4.0e0 -5.261e1 -5.261e1
0.2 5.0e0 -5.2596e1 -5.2596e1
0.2 6.0e0 -5.2569e1 -5.2569e1
0.2 7.0e0 -5.2527e1 -5.2527e1
0.2 8.0e0 -5.2502e1 -5.2502e1
0.2 9.0e0 -5.2448e1 -5.2448e1
0.2 1.0e1 -5.2431e1 -5.2431e1
0.2 1.1e1 -5.2345e1 -5.2345e1
0.2 1.2e1 -5.2277e1 -5.2277e1
0.2 1.3e1 -5.183e1 -5.183e1
0.2 1.4e1 -5.1604e1 -5.1604e1
0.2 1.5e1 -5.1342e1 -5.1342e1
0.2 1.6e1 -5.115e1 -5.115e1
0.2 1.7e1 -5.1143e1 -5.1143e1
0.2 1.8e1 -5.103e1 -5.103e1
0.2 1.9e1 -5.1007e1 -5.1007e1
0.2 2.0e1 -5.0876e1 -5.0876e1
0.2 2.1e1 -5.067e1 -5.067e1
0.2 2.2e1 -5.0525e1 -5.0525e1
0.2 2.3e1 -5.0232e1 -5.0232e1
0.2 2.4e1 -5.0165e1 -5.0165e1
0.2 2.5e1 -5.0053e1 -5.0053e1
0.2 2.6e1 -5.0025e1 -5.0025e1
0.2 2.7e1 -4.9966e1 -4.9966e1
0.2 2.8e1 -4.995e1 -4.995e1
0.2 2.9e1 -4.965e1 -4.965e1
0.2 3.0e1 -4.9444e1 -4.9444e1
0.2 3.1e1 -4.9302e1 -4.9302e1
0.2 3.2e1 -4.9272e1 -4.9272e1
0.2 3.3e1 -4.9194e1 -4.9194e1
0.2 3.4e1 -4.9171e1 -4.9171e1
0.2 3.5e1 -4.8586e1 -4.8586e1
0.2 3.6e1 -4.8355e1 -4.8355e1
0.2 3.7e1 -4.8131e1 -4.8131e1
0.2 3.8e1 -4.7923e1 -4.7923e1
0.2 3.9e1 -4.7421e1 -4.7421e1
0.2 4.0e1 -4.7145e1 -4.7145e1
0.2 4.1e1 -4.6331e1 -4.6331e1
0.2 4.2e1 -4.5848e1 -4.5848e1
0.2 4.3e1 -4.5029e1 -4.5029e1
0.2 4.4e1 -4.4768e1 -4.4768e1
0.2 4.5e1 -4.471e1 -4.471e1
0.2 4.6e1 -4.4067e1 -4.4067e1
0.2 4.7e1 -4.3627e1 -4.3627e1
0.2 4.8e1 -4.3305e1 -4.3305e1
0.2 4.9e1 -3.9422e1 -3.9422e1
0.2 5.0e1 -3.8971e1 -3.8971e1
0.2 5.1e1 -3.848e1 -3.848e1
0.2 5.2e1 -3.8092e1 -3.8092e1
0.2 5.3e1 -3.7608e1 -3.7608e1
0.2 5.4e1 -3.7189e1 -3.7189e1
0.2 5.5e1 -3.6285e1 -3.6285e1
0.2 5.6e1 -3.5837e1 -3.5837e1
0.2 5.7e1 -3.5066e1 -3.5066e1
0.2 5.8e1 -3.4503e1 -3.4503e1
0.2 5.9e1 -3.4315e1 -3.4315e1
0.2 6.0e1 -3.3352e1 -3.3352e1
0.2 6.1e1 -3.3166e1 -3.3166e1
0.2 6.2e1 -3.2579e1 -3.2579e1
0.2 6.3e1 -3.214e1 -3.214e1
0.2 6.4e1 -3.1867e1 -3.1867e1
0.2 6.5e1 -3.1367e1 -3.1367e1
0.2 6.6e1 -3.0823e1 -3.0823e1
0.2 6.7e1 -3.0517e1 -3.0517e1
0.2 6.8e1 -3.0429e1 -3.0429e1
0.2 6.9e1 -3.0128e1 -3.0128e1
0.2 7.0e1 -2.9763e1 -2.9763e1
0.2 7.1e1 -2.7956e1 -2.7956e1
0.2 7.2e1 -2.7299e1 -2.7299e1
0.2 7.3e1 -2.4465e1 -2.4465e1
0.2 7.4e1 -2.3172e1 -2.3172e1
0.2 7.5e1 -2.3054e1 -2.3054e1
0.2 7.6e1 -2.2909e1 -2.2909e1
0.2 7.7e1 -2.2855e1 -2.2855e1
0.2 7.8e1 -2.2499e1 -2.2499e1
0.2 7.9e1 -2.2326e1 -2.2326e1
0.2 8.0e1 -2.2277e1 -2.2277e1
0.2 8.1e1 -2.2044e1 -2.2044e1
0.2 8.2e1 -2.187e1 -2.187e1
0.2 8.3e1 -2.1827e1 -2.1827e1
0.2 8.4e1 -2.166e1 -2.166e1
0.2 8.5e1 -2.1559e1 -2.1559e1
0.2 8.6e1 -2.1424e1 -2.1424e1
0.2 8.7e1 -2.1241e1 -2.1241e1
0.2 8.8e1 -2.1219e1 -2.1219e1
0.2 8.9e1 -2.1034e1 -2.1034e1
0.2 9.0e1 -2.0957e1 -2.0957e1
0.2 9.1e1 -2.0838e1 -2.0838e1
0.2 9.2e1 -2.0776e1 -2.0776e1
0.2 9.3e1 -2.0548e1 -2.0548e1
0.2 9.4e1 -1.518e1 -1.518e1
0.2 9.5e1 -1.5166e1 -1.5166e1
0.2 9.6e1 -6.7038e0 -6.7038e0

0.3 1.0e0 -4.9125e1 -4.9125e1
0.3 2.0e0 -4.9116e1 -4.9116e1
0.3 3.0e0 -4.9111e1 -4.9111e1
0.3 4.0e0 -4.9088e1 -4.9088e1
0.3 5.0e0 -4.9074e1 -4.9074e1
0.3 6.0e0 -4.9047e1 -4.9047e1
0.3 7.0e0 -4.9005e1 -4.9005e1
0.3 8.0e0 -4.898e1 -4.898e1
0.3 9.0e0 -4.8926e1 -4.8926e1
0.3 1.0e1 -4.8909e1 -4.8909e1
0.3 1.1e1 -4.8823e1 -4.8823e1
0.3 1.2e1 -4.8755e1 -4.8755e1
0.3 1.3e1 -4.8308e1 -4.8308e1
0.3 1.4e1 -4.8082e1 -4.8082e1
0.3 1.5e1 -4.782e1 -4.782e1
0.3 1.6e1 -4.7628e1 -4.7628e1
0.3 1.7e1 -4.7621e1 -4.7621e1
0.3 1.8e1 -4.7508e1 -4.7508e1
0.3 1.9e1 -4.7485e1 -4.7485e1
0.3 2.0e1 -4.7354e1 -4.7354e1
0.3 2.1e1 -4.7149e1 -4.7149e1
0.3 2.2e1 -4.7003e1 -4.7003e1
0.3 2.3e1 -4.671e1 -4.671e1
0.3 2.4e1 -4.6643e1 -4.6643e1
0.3 2.5e1 -4.6531e1 -4.6531e1
0.3 2.6e1 -4.6504e1 -4.6504e1
0.3 2.7e1 -4.6444e1 -4.6444e1
0.3 2.8e1 -4.6428e1 -4.6428e1
0.3 2.9e1 -4.6128e1 -4.6128e1
0.3 3.0e1 -4.5922e1 -4.5922e1
0.3 3.1e1 -4.578e1 -4.578e1
0.3 3.2e1 -4.575e1 -4.575e1
0.3 3.3e1 -4.5672e1 -4.5672e1
0.3 3.4e1 -4.5649e1 -4.5649e1
0.3 3.5e1 -4.5065e1 -4.5065e1
0.3 3.6e1 -4.4833e1 -4.4833e1
0.3 3.7e1 -4.4609e1 -4.4609e1
0.3 3.8e1 -4.4401e1 -4.4401e1
0.3 3.9e1 -4.3899e1 -4.3899e1
0.3 4.0e1 -4.3623e1 -4.3623e1
0.3 4.1e1 -4.2809e1 -4.2809e1
0.3 4.2e1 -4.2326e1 -4.2326e1
0.3 4.3e1 -4.1508e1 -4.1508e1
0.3 4.4e1 -4.1246e1 -4.1246e1
0.3 4.5e1 -4.1189e1 -4.1189e1
0.3 4.6e1 -4.0545e1 -4.0545e1
0.3 4.7e1 -4.0105e1 -4.0105e1
0.3 4.8e1 -3.9783e1 -3.9783e1
0.3 4.9e1 -3.5901e1 -3.5901e1
0.3 5.0e1 -3.5449e1 -3.5449e1
0.3 5.1e1 -3.4959e1 -3.4959e1
0.3 5.2e1 -3.4571e1 -3.4571e1
0.3 5.3e1 -3.4087e1 -3.4087e1
0.3 5.4e1 -3.3668e1 -3.3668e1
0.3 5.5e1 -3.2764e1 -3.2764e1
0.3 5.6e1 -3.2316e1 -3.2316e1
0.3 5.7e1 -3.1546e1 -3.1546e1
0.3 5.8e1 -3.0982e1 -3.0982e1
0.3 5.9e1 -3.0795e1 -3.0795e1
0.3 6.0e1 -2.9832e1 -2.9832e1
0.3 6.1e1 -2.9647e1 -2.9647e1
0.3 6.2e1 -2.906e1 -2.906e1
0.3 6.3e1 -2.8621e1 -2.8621e1
0.3 6.4e1 -2.8348e1 -2.8348e1
0.3 6.5e1 -2.7849e1 -2.7849e1
0.3 6.6e1 -2.7305e1 -2.7305e1
0.3 6.7e1 -2.6999e1 -2.6999e1
0.3 6.8e1 -2.6912e1 -2.6912e1
0.3 6.9e1 -2.6611e1 -2.6611e1
0.3 7.0e1 -2.6246e1 -2.6246e1
0.3 7.1e1 -2.4443e1 -2.4443e1
0.3 7.2e1 -2.3787e1 -2.3787e1
0.3 7.3e1 -2.0962e1 -2.0962e1
0.3 7.4e1 -1.9675e1 -1.9675e1
0.3 7.5e1 -1.9558e1 -1.9558e1
0.3 7.6e1 -1.9414e1 -1.9414e1
0.3 7.7e1 -1.9361e1 -1.9361e1
0.3 7.8e1 -1.9007e1 -1.9007e1
0.3 7.9e1 -1.8835e1 -1.8835e1
0.3 8.0e1 -1.8787e1 -1.8787e1
0.3 8.1e1 -1.8555e1 -1.8555e1
0.3 8.2e1 -1.8382e1 -1.8382e1
0.3 8.3e1 -1.834e1 -1.834e1
0.3 8.4e1 -1.8174e1 -1.8174e1
0.3 8.5e1 -1.8074e1 -1.8074e1
0.3 8.6e1 -1.794e1 -1.794e1
0.3 8.7e1 -1.7759e1 -1.7759e1
0.3 8.8e1 -1.7738e1 -1.7738e1
0.3 8.9e1 -1.7554e1 -1.7554e1
0.3 9.0e1 -1.7477e1 -1.7477e1
0.3 9.1e1 -1.7359e1 -1.7359e1
0.3 9.2e1 -1.7298e1 -1.7298e1
0.3 9.3e1 -1.7073e1 -1.7073e1
0.3 9.4e1 -1.1818e1 -1.1818e1
0.3 9.5e1 -1.1804e1 -1.1804e1
0.3 9.6e1 -4.2067e0 -4.2067e0

0.4 1.0e0 -4.6627e1 -4.6627e1
0.4 2.0e0 -4.6617e1 -4.6617e1
0.4 3.0e0 -4.6613e1 -4.6613e1
0.4 4.0e0 -4.6589e1 -4.6589e1
0.4 5.0e0 -4.6575e1 -4.6575e1
0.4 6.0e0 -4.6548e1 -4.6548e1
0.4 7.0e0 -4.6506e1 -4.6506e1
0.4 8.0e0 -4.6481e1 -4.6481e1
0.4 9.0e0 -4.6428e1 -4.6428e1
0.4 1.0e1 -4.641e1 -4.641e1
0.4 1.1e1 -4.6324e1 -4.6324e1
0.4 1.2e1 -4.6256e1 -4.6256e1
0.4 1.3e1 -4.5809e1 -4.5809e1
0.4 1.4e1 -4.5583e1 -4.5583e1
0.4 1.5e1 -4.5322e1 -4.5322e1
0.4 1.6e1 -4.5129e1 -4.5129e1
0.4 1.7e1 -4.5122e1 -4.5122e1
0.4 1.8e1 -4.5009e1 -4.5009e1
0.4 1.9e1 -4.4986e1 -4.4986e1
0.4 2.0e1 -4.4855e1 -4.4855e1
0.4 2.1e1 -4.465e1 -4.465e1
0.4 2.2e1 -4.4504e1 -4.4504e1
0.4 2.3e1 -4.4211e1 -4.4211e1
0.4 2.4e1 -4.4144e1 -4.4144e1
0.4 2.5e1 -4.4032e1 -4.4032e1
0.4 2.6e1 -4.4005e1 -4.4005e1
0.4 2.7e1 -4.3946e1 -4.3946e1
0.4 2.8e1 -4.393e1 -4.393e1
0.4 2.9e1 -4.3629e1 -4.3629e1
0.4 3.0e1 -4.3423e1 -4.3423e1
0.4 3.1e1 -4.3281e1 -4.3281e1
0.4 3.2e1 -4.3251e1 -4.3251e1
0.4 3.3e1 -4.3173e1 -4.3173e1
0.4 3.4e1 -4.3151e1 -4.3151e1
0.4 3.5e1 -4.2566e1 -4.2566e1
0.4 3.6e1 -4.2334e1 -4.2334e1
0.4 3.7e1 -4.211e1 -4.211e1
0.4 3.8e1 -4.1902e1 -4.1902e1
0.4 3.9e1 -4.14e1 -4.14e1
0.4 4.0e1 -4.1125e1 -4.1125e1
0.4 4.1e1 -4.031e1 -4.031e1
0.4 4.2e1 -3.9828e1 -3.9828e1
0.4 4.3e1 -3.9009e1 -3.9009e1
0.4 4.4e1 -3.8748e1 -3.8748e1
0.4 4.5e1 -3.869e1 -3.869e1
0.4 4.6e1 -3.8047e1 -3.8047e1
0.4 4.7e1 -3.7606e1 -3.7606e1
0.4 4.8e1 -3.7285e1 -3.7285e1
0.4 4.9e1 -3.3402e1 -3.3402e1
0.4 5.0e1 -3.2952e1 -3.2952e1
0.4 5.1e1 -3.2461e1 -3.2461e1
0.4 5.2e1 -3.2073e1 -3.2073e1
0.4 5.3e1 -3.1589e1 -3.1589e1
0.4 5.4e1 -3.1171e1 -3.1171e1
0.4 5.5e1 -3.0267e1 -3.0267e1
0.4 5.6e1 -2.9819e1 -2.9819e1
0.4 5.7e1 -2.9049e1 -2.9049e1
0.4 5.8e1 -2.8486e1 -2.8486e1
0.4 5.9e1 -2.8298e1 -2.8298e1
0.4 6.0e1 -2.7337e1 -2.7337e1
0.4 6.1e1 -2.7151e1 -2.7151e1
0.4 6.2e1 -2.6565e1 -2.6565e1
0.4 6.3e1 -2.6126e1 -2.6126e1
0.4 6.4e1 -2.5854e1 -2.5854e1
0.4 6.5e1 -2.5355e1 -2.5355e1
0.4 6.6e1 -2.4812e1 -2.4812e1
0.4 6.7e1 -2.4507e1 -2.4507e1
0.4 6.8e1 -2.442e1 -2.442e1
0.4 6.9e1 -2.4119e1 -2.4119e1
0.4 7.0e1 -2.3755e1 -2.3755e1
0.4 7.1e1 -2.1955e1 -2.1955e1
0.4 7.2e1 -2.1301e1 -2.1301e1
0.4 7.3e1 -1.849e1 -1.849e1
0.4 7.4e1 -1.7212e1 -1.7212e1
0.4 7.5e1 -1.7096e1 -1.7096e1
0.4 7.6e1 -1.6953e1 -1.6953e1
0.4 7.7e1 -1.69e1 -1.69e1
0.4 7.8e1 -1.6549e1 -1.6549e1
0.4 7.9e1 -1.6379e1 -1.6379e1
0.4 8.0e1 -1.6331e1 -1.6331e1
0.4 8.1e1 -1.6102e1 -1.6102e1
0.4 8.2e1 -1.5931e1 -1.5931e1
0.4 8.3e1 -1.5889e1 -1.5889e1
0.4 8.4e1 -1.5725e1 -1.5725e1
0.4 8.5e1 -1.5627e1 -1.5627e1
0.4 8.6e1 -1.5495e1 -1.5495e1
0.4 8.7e1 -1.5315e1 -1.5315e1
0.4 8.8e1 -1.5294e1 -1.5294e1
0.4 8.9e1 -1.5113e1 -1.5113e1
0.4 9.0e1 -1.5037e1 -1.5037e1
0.4 9.1e1 -1.4921e1 -1.4921e1
0.4 9.2e1 -1.4861e1 -1.4861e1
0.4 9.3e1 -1.4638e1 -1.4638e1
0.4 9.4e1 -9.534e0 -9.534e0
0.4 9.5e1 -9.5209e0 -9.5209e0
0.4 9.6e1 -2.8281e0 -2.8281e0

0.5 1.0e0 -4.4688e1 -4.4688e1
0.5 2.0e0 -4.4679e1 -4.4679e1
0.5 3.0e0 -4.4674e1 -4.4674e1
0.5 4.0e0 -4.4651e1 -4.4651e1
0.5 5.0e0 -4.4637e1 -4.4637e1
0.5 6.0e0 -4.461e1 -4.461e1
0.5 7.0e0 -4.4568e1 -4.4568e1
0.5 8.0e0 -4.4543e1 -4.4543e1
0.5 9.0e0 -4.449e1 -4.449e1
0.5 1.0e1 -4.4472e1 -4.4472e1
0.5 1.1e1 -4.4386e1 -4.4386e1
0.5 1.2e1 -4.4318e1 -4.4318e1
0.5 1.3e1 -4.3871e1 -4.3871e1
0.5 1.4e1 -4.3645e1 -4.3645e1
0.5 1.5e1 -4.3383e1 -4.3383e1
0.5 1.6e1 -4.3191e1 -4.3191e1
0.5 1.7e1 -4.3184e1 -4.3184e1
0.5 1.8e1 -4.3071e1 -4.3071e1
0.5 1.9e1 -4.3048e1 -4.3048e1
0.5 2.0e1 -4.2917e1 -4.2917e1
0.5 2.1e1 -4.2712e1 -4.2712e1
0.5 2.2e1 -4.2566e1 -4.2566e1
0.5 2.3e1 -4.2273e1 -4.2273e1
0.5 2.4e1 -4.2206e1 -4.2206e1
0.5 2.5e1 -4.2094e1 -4.2094e1
0.5 2.6e1 -4.2067e1 -4.2067e1
0.5 2.7e1 -4.2007e1 -4.2007e1
0.5 2.8e1 -4.1991e1 -4.1991e1
0.5 2.9e1 -4.1691e1 -4.1691e1
0.5 3.0e1 -4.1485e1 -4.1485e1
0.5 3.1e1 -4.1343e1 -4.1343e1
0.5 3.2e1 -4.1313e1 -4.1313e1
0.5 3.3e1 -4.1235e1 -4.1235e1
0.5 3.4e1 -4.1212e1 -4.1212e1
0.5 3.5e1 -4.0628e1 -4.0628e1
0.5 3.6e1 -4.0396e1 -4.0396e1
0.5 3.7e1 -4.0172e1 -4.0172e1
0.5 3.8e1 -3.9964e1 -3.9964e1
0.5 3.9e1 -3.9462e1 -3.9462e1
0.5 4.0e1 -3.9186e1 -3.9186e1
0.5 4.1e1 -3.8372e1 -3.8372e1
0.5 4.2e1 -3.789e1 -3.789e1
0.5 4.3e1 -3.7071e1 -3.7071e1
0.5 4.4e1 -3.681e1 -3.681e1
0.5 4.5e1 -3.6752e1 -3.6752e1
0.5 4.6e1 -3.6109e1 -3.6109e1
0.5 4.7e1 -3.5668e1 -3.5668e1
0.5 4.8e1 -3.5347e1 -3.5347e1
0.5 4.9e1 -3.1465e1 -3.1465e1
0.5 5.0e1 -3.1014e1 -3.1014e1
0.5 5.1e1 -3.0524e1 -3.0524e1
0.5 5.2e1 -3.0137e1 -3.0137e1
0.5 5.3e1 -2.9652e1 -2.9652e1
0.5 5.4e1 -2.9234e1 -2.9234e1
0.5 5.5e1 -2.8331e1 -2.8331e1
0.5 5.6e1 -2.7883e1 -2.7883e1
0.5 5.7e1 -2.7114e1 -2.7114e1
0.5 5.8e1 -2.6551e1 -2.6551e1
0.5 5.9e1 -2.6363e1 -2.6363e1
0.5 6.0e1 -2.5402e1 -2.5402e1
0.5 6.1e1 -2.5217e1 -2.5217e1
0.5 6.2e1 -2.4632e1 -2.4632e1
0.5 6.3e1 -2.4194e1 -2.4194e1
0.5 6.4e1 -2.3922e1 -2.3922e1
0.5 6.5e1 -2.3423e1 -2.3423e1
0.5 6.6e1 -2.2881e1 -2.2881e1
0.5 6.7e1 -2.2577e1 -2.2577e1
0.5 6.8e1 -2.249e1 -2.249e1
0.5 6.9e1 -2.219e1 -2.219e1
0.5 7.0e1 -2.1827e1 -2.1827e1
0.5 7.1e1 -2.0032e1 -2.0032e1
0.5 7.2e1 -1.9381e1 -1.9381e1
0.5 7.3e1 -1.6585e1 -1.6585e1
0.5 7.4e1 -1.5319e1 -1.5319e1
0.5 7.5e1 -1.5204e1 -1.5204e1
0.5 7.6e1 -1.5062e1 -1.5062e1
0.5 7.7e1 -1.501e1 -1.501e1
0.5 7.8e1 -1.4664e1 -1.4664e1
0.5 7.9e1 -1.4495e1 -1.4495e1
0.5 8.0e1 -1.4448e1 -1.4448e1
0.5 8.1e1 -1.4222e1 -1.4222e1
0.5 8.2e1 -1.4053e1 -1.4053e1
0.5 8.3e1 -1.4012e1 -1.4012e1
0.5 8.4e1 -1.3851e1 -1.3851e1
0.5 8.5e1 -1.3754e1 -1.3754e1
0.5 8.6e1 -1.3623e1 -1.3623e1
0.5 8.7e1 -1.3447e1 -1.3447e1
0.5 8.8e1 -1.3426e1 -1.3426e1
0.5 8.9e1 -1.3248e1 -1.3248e1
0.5 9.0e1 -1.3173e1 -1.3173e1
0.5 9.1e1 -1.3059e1 -1.3059e1
0.5 9.2e1 -1.3e1 -1.3e1
0.5 9.3e1 -1.2782e1 -1.2782e1
0.5 9.4e1 -7.857e0 -7.857e0
0.5 9.5e1 -7.8447e0 -7.8447e0
0.5 9.6e1 -2.0035e0 -2.0035e0

0.6 1.0e0 -4.3105e1 -4.3105e1
0.6 2.0e0 -4.3096e1 -4.3096e1
0.6 3.0e0 -4.3091e1 -4.3091e1
0.6 4.0e0 -4.3067e1 -4.3067e1
0.6 5.0e0 -4.3054e1 -4.3054e1
0.6 6.0e0 -4.3026e1 -4.3026e1
0.6 7.0e0 -4.2984e1 -4.2984e1
0.6 8.0e0 -4.2959e1 -4.2959e1
0.6 9.0e0 -4.2906e1 -4.2906e1
0.6 1.0e1 -4.2889e1 -4.2889e1
0.6 1.1e1 -4.2803e1 -4.2803e1
0.6 1.2e1 -4.2734e1 -4.2734e1
0.6 1.3e1 -4.2287e1 -4.2287e1
0.6 1.4e1 -4.2062e1 -4.2062e1
0.6 1.5e1 -4.18e1 -4.18e1
0.6 1.6e1 -4.1608e1 -4.1608e1
0.6 1.7e1 -4.1601e1 -4.1601e1
0.6 1.8e1 -4.1487e1 -4.1487e1
0.6 1.9e1 -4.1464e1 -4.1464e1
0.6 2.0e1 -4.1333e1 -4.1333e1
0.6 2.1e1 -4.1128e1 -4.1128e1
0.6 2.2e1 -4.0982e1 -4.0982e1
0.6 2.3e1 -4.0689e1 -4.0689e1
0.6 2.4e1 -4.0623e1 -4.0623e1
0.6 2.5e1 -4.0511e1 -4.0511e1
0.6 2.6e1 -4.0483e1 -4.0483e1
0.6 2.7e1 -4.0424e1 -4.0424e1
0.6 2.8e1 -4.0408e1 -4.0408e1
0.6 2.9e1 -4.0108e1 -4.0108e1
0.6 3.0e1 -3.9902e1 -3.9902e1
0.6 3.1e1 -3.9759e1 -3.9759e1
0.6 3.2e1 -3.973e1 -3.973e1
0.6 3.3e1 -3.9652e1 -3.9652e1
0.6 3.4e1 -3.9629e1 -3.9629e1
0.6 3.5e1 -3.9044e1 -3.9044e1
0.6 3.6e1 -3.8813e1 -3.8813e1
0.6 3.7e1 -3.8589e1 -3.8589e1
0.6 3.8e1 -3.8381e1 -3.8381e1
0.6 3.9e1 -3.7879e1 -3.7879e1
0.6 4.0e1 -3.7603e1 -3.7603e1
0.6 4.1e1 -3.6789e1 -3.6789e1
0.6 4.2e1 -3.6306e1 -3.6306e1
0.6 4.3e1 -3.5488e1 -3.5488e1
0.6 4.4e1 -3.5226e1 -3.5226e1
0.6 4.5e1 -3.5169e1 -3.5169e1
0.6 4.6e1 -3.4526e1 -3.4526e1
0.6 4.7e1 -3.4085e1 -3.4085e1
0.6 4.8e1 -3.3764e1 -3.3764e1
0.6 4.9e1 -2.9883e1 -2.9883e1
0.6 5.0e1 -2.9432e1 -2.9432e1
0.6 5.1e1 -2.8942e1 -2.8942e1
0.6 5.2e1 -2.8554e1 -2.8554e1
0.6 5.3e1 -2.8071e1 -2.8071e1
0.6 5.4e1 -2.7653e1 -2.7653e1
0.6 5.5e1 -2.6749e1 -2.6749e1
0.6 5.6e1 -2.6302e1 -2.6302e1
0.6 5.7e1 -2.5533e1 -2.5533e1
0.6 5.8e1 -2.4971e1 -2.4971e1
0.6 5.9e1 -2.4784e1 -2.4784e1
0.6 6.0e1 -2.3824e1 -2.3824e1
0.6 6.1e1 -2.3639e1 -2.3639e1
0.6 6.2e1 -2.3055e1 -2.3055e1
0.6 6.3e1 -2.2617e1 -2.2617e1
0.6 6.4e1 -2.2345e1 -2.2345e1
0.6 6.5e1 -2.1848e1 -2.1848e1
0.6 6.6e1 -2.1307e1 -2.1307e1
0.6 6.7e1 -2.1003e1 -2.1003e1
0.6 6.8e1 -2.0916e1 -2.0916e1
0.6 6.9e1 -2.0617e1 -2.0617e1
0.6 7.0e1 -2.0255e1 -2.0255e1
0.6 7.1e1 -1.8467e1 -1.8467e1
0.6 7.2e1 -1.7818e1 -1.7818e1
0.6 7.3e1 -1.5042e1 -1.5042e1
0.6 7.4e1 -1.3789e1 -1.3789e1
0.6 7.5e1 -1.3676e1 -1.3676e1
0.6 7.6e1 -1.3536e1 -1.3536e1
0.6 7.7e1 -1.3485e1 -1.3485e1
0.6 7.8e1 -1.3143e1 -1.3143e1
0.6 7.9e1 -1.2977e1 -1.2977e1
0.6 8.0e1 -1.2931e1 -1.2931e1
0.6 8.1e1 -1.2709e1 -1.2709e1
0.6 8.2e1 -1.2543e1 -1.2543e1
0.6 8.3e1 -1.2502e1 -1.2502e1
0.6 8.4e1 -1.2343e1 -1.2343e1
0.6 8.5e1 -1.2248e1 -1.2248e1
0.6 8.6e1 -1.212e1 -1.212e1
0.6 8.7e1 -1.1947e1 -1.1947e1
0.6 8.8e1 -1.1927e1 -1.1927e1
0.6 8.9e1 -1.1752e1 -1.1752e1
0.6 9.0e1 -1.1679e1 -1.1679e1
0.6 9.1e1 -1.1567e1 -1.1567e1
0.6 9.2e1 -1.151e1 -1.151e1
0.6 9.3e1 -1.1296e1 -1.1296e1
0.6 9.4e1 -6.5727e0 -6.5727e0
0.6 9.5e1 -6.5612e0 -6.5612e0
0.6 9.6e1 -1.4799e0 -1.4799e0

0.7 1.0e0 -4.1766e1 -4.1766e1
0.7 2.0e0 -4.1757e1 -4.1757e1
0.7 3.0e0 -4.1752e1 -4.1752e1
0.7 4.0e0 -4.1728e1 -4.1728e1
0.7 5.0e0 -4.1715e1 -4.1715e1
0.7 6.0e0 -4.1687e1 -4.1687e1
0.7 7.0e0 -4.1645e1 -4.1645e1
0.7 8.0e0 -4.162e1 -4.162e1
0.7 9.0e0 -4.1567e1 -4.1567e1
0.7 1.0e1 -4.155e1 -4.155e1
0.7 1.1e1 -4.1464e1 -4.1464e1
0.7 1.2e1 -4.1395e1 -4.1395e1
0.7 1.3e1 -4.0948e1 -4.0948e1
0.7 1.4e1 -4.0723e1 -4.0723e1
0.7 1.5e1 -4.0461e1 -4.0461e1
0.7 1.6e1 -4.0269e1 -4.0269e1
0.7 1.7e1 -4.0262e1 -4.0262e1
0.7 1.8e1 -4.0148e1 -4.0148e1
0.7 1.9e1 -4.0126e1 -4.0126e1
0.7 2.0e1 -3.9994e1 -3.9994e1
0.7 2.1e1 -3.9789e1 -3.9789e1
0.7 2.2e1 -3.9643e1 -3.9643e1
0.7 2.3e1 -3.935e1 -3.935e1
0.7 2.4e1 -3.9284e1 -3.9284e1
0.7 2.5e1 -3.9172e1 -3.9172e1
0.7 2.6e1 -3.9144e1 -3.9144e1
0.7 2.7e1 -3.9085e1 -3.9085e1
0.7 2.8e1 -3.9069e1 -3.9069e1
0.7 2.9e1 -3.8769e1 -3.8769e1
0.7 3.0e1 -3.8563e1 -3.8563e1
0.7 3.1e1 -3.8421e1 -3.8421e1
0.7 3.2e1 -3.8391e1 -3.8391e1
0.7 3.3e1 -3.8313e1 -3.8313e1
0.7 3.4e1 -3.829e1 -3.829e1
0.7 3.5e1 -3.7705e1 -3.7705e1
0.7 3.6e1 -3.7474e1 -3.7474e1
0.7 3.7e1 -3.725e1 -3.725e1
0.7 3.8e1 -3.7042e1 -3.7042e1
0.7 3.9e1 -3.654e1 -3.654e1
0.7 4.0e1 -3.6264e1 -3.6264e1
0.7 4.1e1 -3.545e1 -3.545e1
0.7 4.2e1 -3.4968e1 -3.4968e1
0.7 4.3e1 -3.4149e1 -3.4149e1
0.7 4.4e1 -3.3888e1 -3.3888e1
0.7 4.5e1 -3.383e1 -3.383e1
0.7 4.6e1 -3.3187e1 -3.3187e1
0.7 4.7e1 -3.2747e1 -3.2747e1
0.7 4.8e1 -3.2425e1 -3.2425e1
0.7 4.9e1 -2.8545e1 -2.8545e1
0.7 5.0e1 -2.8095e1 -2.8095e1
0.7 5.1e1 -2.7605e1 -2.7605e1
0.7 5.2e1 -2.7217e1 -2.7217e1
0.7 5.3e1 -2.6734e1 -2.6734e1
0.7 5.4e1 -2.6316e1 -2.6316e1
0.7 5.5e1 -2.5413e1 -2.5413e1
0.7 5.6e1 -2.4966e1 -2.4966e1
0.7 5.7e1 -2.4198e1 -2.4198e1
0.7 5.8e1 -2.3637e1 -2.3637e1
0.7 5.9e1 -2.345e1 -2.345e1
0.7 6.0e1 -2.2491e1 -2.2491e1
0.7 6.1e1 -2.2306e1 -2.2306e1
0.7 6.2e1 -2.1723e1 -2.1723e1
0.7 6.3e1 -2.1286e1 -2.1286e1
0.7 6.4e1 -2.1015e1 -2.1015e1
0.7 6.5e1 -2.0519e1 -2.0519e1
0.7 6.6e1 -1.9979e1 -1.9979e1
0.7 6.7e1 -1.9676e1 -1.9676e1
0.7 6.8e1 -1.9589e1 -1.9589e1
0.7 6.9e1 -1.9291e1 -1.9291e1
0.7 7.0e1 -1.893e1 -1.893e1
0.7 7.1e1 -1.7149e1 -1.7149e1
0.7 7.2e1 -1.6504e1 -1.6504e1
0.7 7.3e1 -1.375e1 -1.375e1
0.7 7.4e1 -1.2514e1 -1.2514e1
0.7 7.5e1 -1.2402e1 -1.2402e1
0.7 7.6e1 -1.2265e1 -1.2265e1
0.7 7.7e1 -1.2214e1 -1.2214e1
0.7 7.8e1 -1.1878e1 -1.1878e1
0.7 7.9e1 -1.1715e1 -1.1715e1
0.7 8.0e1 -1.167e1 -1.167e1
0.7 8.1e1 -1.1451e1 -1.1451e1
0.7 8.2e1 -1.1288e1 -1.1288e1
0.7 8.3e1 -1.1249e1 -1.1249e1
0.7 8.4e1 -1.1093e1 -1.1093e1
0.7 8.5e1 -1.1e1 -1.1e1
0.7 8.6e1 -1.0874e1 -1.0874e1
0.7 8.7e1 -1.0705e1 -1.0705e1
0.7 8.8e1 -1.0685e1 -1.0685e1
0.7 8.9e1 -1.0514e1 -1.0514e1
0.7 9.0e1 -1.0443e1 -1.0443e1
0.7 9.1e1 -1.0334e1 -1.0334e1
0.7 9.2e1 -1.0278e1 -1.0278e1
0.7 9.3e1 -1.007e1 -1.007e1
0.7 9.4e1 -5.5627e0 -5.5627e0
0.7 9.5e1 -5.5521e0 -5.5521e0
0.7 9.6e1 -1.1307e0 -1.1307e0

0.8 1.0e0 -4.0606e1 -4.0606e1
0.8 2.0e0 -4.0597e1 -4.0597e1
0.8 3.0e0 -4.0592e1 -4.0592e1
0.8 4.0e0 -4.0568e1 -4.0568e1
0.8 5.0e0 -4.0555e1 -4.0555e1
0.8 6.0e0 -4.0527e1 -4.0527e1
0.8 7.0e0 -4.0486e1 -4.0486e1
0.8 8.0e0 -4.0461e1 -4.0461e1
0.8 9.0e0 -4.0407e1 -4.0407e1
0.8 1.0e1 -4.039e1 -4.039e1
0.8 1.1e1 -4.0304e1 -4.0304e1
0.8 1.2e1 -4.0236e1 -4.0236e1
0.8 1.3e1 -3.9789e1 -3.9789e1
0.8 1.4e1 -3.9563e1 -3.9563e1
0.8 1.5e1 -3.9301e1 -3.9301e1
0.8 1.6e1 -3.9109e1 -3.9109e1
0.8 1.7e1 -3.9102e1 -3.9102e1
0.8 1.8e1 -3.8989e1 -3.8989e1
0.8 1.9e1 -3.8966e1 -3.8966e1
0.8 2.0e1 -3.8835e1 -3.8835e1
0.8 2.1e1 -3.863e1 -3.863e1
0.8 2.2e1 -3.8484e1 -3.8484e1
0.8 2.3e1 -3.8191e1 -3.8191e1
0.8 2.4e1 -3.8124e1 -3.8124e1
0.8 2.5e1 -3.8012e1 -3.8012e1
0.8 2.6e1 -3.7984e1 -3.7984e1
0.8 2.7e1 -3.7925e1 -3.7925e1
0.8 2.8e1 -3.7909e1 -3.7909e1
0.8 2.9e1 -3.7609e1 -3.7609e1
0.8 3.0e1 -3.7403e1 -3.7403e1
0.8 3.1e1 -3.7261e1 -3.7261e1
0.8 3.2e1 -3.7231e1 -3.7231e1
0.8 3.3e1 -3.7153e1 -3.7153e1
0.8 3.4e1 -3.713e1 -3.713e1
0.8 3.5e1 -3.6546e1 -3.6546e1
0.8 3.6e1 -3.6314e1 -3.6314e1
0.8 3.7e1 -3.609e1 -3.609e1
0.8 3.8e1 -3.5882e1 -3.5882e1
0.8 3.9e1 -3.538e1 -3.538e1
0.8 4.0e1 -3.5105e1 -3.5105e1
0.8 4.1e1 -3.4291e1 -3.4291e1
0.8 4.2e1 -3.3808e1 -3.3808e1
0.8 4.3e1 -3.2989e1 -3.2989e1
0.8 4.4e1 -3.2728e1 -3.2728e1
0.8 4.5e1 -3.2671e1 -3.2671e1
0.8 4.6e1 -3.2028e1 -3.2028e1
0.8 4.7e1 -3.1587e1 -3.1587e1
0.8 4.8e1 -3.1266e1 -3.1266e1
0.8 4.9e1 -2.7387e1 -2.7387e1
0.8 5.0e1 -2.6936e1 -2.6936e1
0.8 5.1e1 -2.6447e1 -2.6447e1
0.8 5.2e1 -2.606e1 -2.606e1
0.8 5.3e1 -2.5576e1 -2.5576e1
0.8 5.4e1 -2.5159e1 -2.5159e1
0.8 5.5e1 -2.4257e1 -2.4257e1
0.8 5.6e1 -2.381e1 -2.381e1
0.8 5.7e1 -2.3043e1 -2.3043e1
0.8 5.8e1 -2.2482e1 -2.2482e1
0.8 5.9e1 -2.2295e1 -2.2295e1
0.8 6.0e1 -2.1338e1 -2.1338e1
0.8 6.1e1 -2.1154e1 -2.1154e1
0.8 6.2e1 -2.0571e1 -2.0571e1
0.8 6.3e1 -2.0135e1 -2.0135e1
0.8 6.4e1 -1.9865e1 -1.9865e1
0.8 6.5e1 -1.937e1 -1.937e1
0.8 6.6e1 -1.8832e1 -1.8832e1
0.8 6.7e1 -1.853e1 -1.853e1
0.8 6.8e1 -1.8443e1 -1.8443e1
0.8 6.9e1 -1.8146e1 -1.8146e1
0.8 7.0e1 -1.7786e1 -1.7786e1
0.8 7.1e1 -1.6013e1 -1.6013e1
0.8 7.2e1 -1.5372e1 -1.5372e1
0.8 7.3e1 -1.2644e1 -1.2644e1
0.8 7.4e1 -1.1426e1 -1.1426e1
0.8 7.5e1 -1.1316e1 -1.1316e1
0.8 7.6e1 -1.1181e1 -1.1181e1
0.8 7.7e1 -1.1132e1 -1.1132e1
0.8 7.8e1 -1.0801e1 -1.0801e1
0.8 7.9e1 -1.0642e1 -1.0642e1
0.8 8.0e1 -1.0597e1 -1.0597e1
0.8 8.1e1 -1.0383e1 -1.0383e1
0.8 8.2e1 -1.0224e1 -1.0224e1
0.8 8.3e1 -1.0185e1 -1.0185e1
0.8 8.4e1 -1.0033e1 -1.0033e1
0.8 8.5e1 -9.942e0 -9.942e0
0.8 8.6e1 -9.8198e0 -9.8198e0
0.8 8.7e1 -9.6544e0 -9.6544e0
0.8 8.8e1 -9.6352e0 -9.6352e0
0.8 8.9e1 -9.4686e0 -9.4686e0
0.8 9.0e1 -9.3997e0 -9.3997e0
0.8 9.1e1 -9.2935e0 -9.2935e0
0.8 9.2e1 -9.2387e0 -9.2387e0
0.8 9.3e1 -9.0363e0 -9.0363e0
0.8 9.4e1 -4.7539e0 -4.7539e0
0.8 9.5e1 -4.7442e0 -4.7442e0
0.8 9.6e1 -8.8807e-1 -8.8807e-1

0.9 1.0e0 -3.9583e1 -3.9583e1
0.9 2.0e0 -3.9574e1 -3.9574e1
0.9 3.0e0 -3.9569e1 -3.9569e1
0.9 4.0e0 -3.9545e1 -3.9545e1
0.9 5.0e0 -3.9532e1 -3.9532e1
0.9 6.0e0 -3.9504e1 -3.9504e1
0.9 7.0e0 -3.9463e1 -3.9463e1
0.9 8.0e0 -3.9437e1 -3.9437e1
0.9 9.0e0 -3.9384e1 -3.9384e1
0.9 1.0e1 -3.9367e1 -3.9367e1
0.9 1.1e1 -3.9281e1 -3.9281e1
0.9 1.2e1 -3.9213e1 -3.9213e1
0.9 1.3e1 -3.8766e1 -3.8766e1
0.9 1.4e1 -3.854e1 -3.854e1
0.9 1.5e1 -3.8278e1 -3.8278e1
0.9 1.6e1 -3.8086e1 -3.8086e1
0.9 1.7e1 -3.8079e1 -3.8079e1
0.9 1.8e1 -3.7966e1 -3.7966e1
0.9 1.9e1 -3.7943e1 -3.7943e1
0.9 2.0e1 -3.7812e1 -3.7812e1
0.9 2.1e1 -3.7607e1 -3.7607e1
0.9 2.2e1 -3.7461e1 -3.7461e1
0.9 2.3e1 -3.7168e1 -3.7168e1
0.9 2.4e1 -3.7101e1 -3.7101e1
0.9 2.5e1 -3.6989e1 -3.6989e1
0.9 2.6e1 -3.6961e1 -3.6961e1
0.9 2.7e1 -3.6902e1 -3.6902e1
0.9 2.8e1 -3.6886e1 -3.6886e1
0.9 2.9e1 -3.6586e1 -3.6586e1
0.9 3.0e1 -3.638e1 -3.638e1
0.9 3.1e1 -3.6238e1 -3.6238e1
0.9 3.2e1 -3.6208e1 -3.6208e1
0.9 3.3e1 -3.613e1 -3.613e1
0.9 3.4e1 -3.6107e1 -3.6107e1
0.9 3.5e1 -3.5523e1 -3.5523e1
0.9 3.6e1 -3.5291e1 -3.5291e1
0.9 3.7e1 -3.5067e1 -3.5067e1
0.9 3.8e1 -3.4859e1 -3.4859e1
0.9 3.9e1 -3.4357e1 -3.4357e1
0.9 4.0e1 -3.4082e1 -3.4082e1
0.9 4.1e1 -3.3268e1 -3.3268e1
0.9 4.2e1 -3.2785e1 -3.2785e1
0.9 4.3e1 -3.1967e1 -3.1967e1
0.9 4.4e1 -3.1706e1 -3.1706e1
0.9 4.5e1 -3.1648e1 -3.1648e1
0.9 4.6e1 -3.1005e1 -3.1005e1
0.9 4.7e1 -3.0565e1 -3.0565e1
0.9 4.8e1 -3.0244e1 -3.0244e1
0.9 4.9e1 -2.6366e1 -2.6366e1
0.9 5.0e1 -2.5915e1 -2.5915e1
0.9 5.1e1 -2.5426e1 -2.5426e1
0.9 5.2e1 -2.5039e1 -2.5039e1
0.9 5.3e1 -2.4556e1 -2.4556e1
0.9 5.4e1 -2.4139e1 -2.4139e1
0.9 5.5e1 -2.3238e1 -2.3238e1
0.9 5.6e1 -2.2792e1 -2.2792e1
0.9 5.7e1 -2.2025e1 -2.2025e1
0.9 5.8e1 -2.1465e1 -2.1465e1
0.9 5.9e1 -2.1278e1 -2.1278e1
0.9 6.0e1 -2.0323e1 -2.0323e1
0.9 6.1e1 -2.0139e1 -2.0139e1
0.9 6.2e1 -1.9558e1 -1.9558e1
0.9 6.3e1 -1.9122e1 -1.9122e1
0.9 6.4e1 -1.8853e1 -1.8853e1
0.9 6.5e1 -1.8359e1 -1.8359e1
0.9 6.6e1 -1.7823e1 -1.7823e1
0.9 6.7e1 -1.7522e1 -1.7522e1
0.9 6.8e1 -1.7436e1 -1.7436e1
0.9 6.9e1 -1.714e1 -1.714e1
0.9 7.0e1 -1.6781e1 -1.6781e1
0.9 7.1e1 -1.5018e1 -1.5018e1
0.9 7.2e1 -1.4381e1 -1.4381e1
0.9 7.3e1 -1.1682e1 -1.1682e1
0.9 7.4e1 -1.0483e1 -1.0483e1
0.9 7.5e1 -1.0376e1 -1.0376e1
0.9 7.6e1 -1.0243e1 -1.0243e1
0.9 7.7e1 -1.0194e1 -1.0194e1
0.9 7.8e1 -9.8711e0 -9.8711e0
0.9 7.9e1 -9.7148e0 -9.7148e0
0.9 8.0e1 -9.6714e0 -9.6714e0
0.9 8.1e1 -9.4622e0 -9.4622e0
0.9 8.2e1 -9.3069e0 -9.3069e0
0.9 8.3e1 -9.2689e0 -9.2689e0
0.9 8.4e1 -9.1208e0 -9.1208e0
0.9 8.5e1 -9.0319e0 -9.0319e0
0.9 8.6e1 -8.9129e0 -8.9129e0
0.9 8.7e1 -8.752e0 -8.752e0
0.9 8.8e1 -8.7334e0 -8.7334e0
0.9 8.9e1 -8.5715e0 -8.5715e0
0.9 9.0e1 -8.5046e0 -8.5046e0
0.9 9.1e1 -8.4016e0 -8.4016e0
0.9 9.2e1 -8.3484e0 -8.3484e0
0.9 9.3e1 -8.1524e0 -8.1524e0
0.9 9.4e1 -4.0972e0 -4.0972e0
0.9 9.5e1 -4.0882e0 -4.0882e0
0.9 9.6e1 -7.1351e-1 -7.1351e-1

1.0000000000 1.0e0 -3.8668e1 -3.8668e1
1.0000000000 2.0e0 -3.8659e1 -3.8659e1
1.0000000000 3.0e0 -3.8654e1 -3.8654e1
1.0000000000 4.0e0 -3.863e1 -3.863e1
1.0000000000 5.0e0 -3.8617e1 -3.8617e1
1.0000000000 6.0e0 -3.8589e1 -3.8589e1
1.0000000000 7.0e0 -3.8548e1 -3.8548e1
1.0000000000 8.0e0 -3.8522e1 -3.8522e1
1.0000000000 9.0e0 -3.8469e1 -3.8469e1
1.0000000000 1.0e1 -3.8452e1 -3.8452e1
1.0000000000 1.1e1 -3.8366e1 -3.8366e1
1.0000000000 1.2e1 -3.8297e1 -3.8297e1
1.0000000000 1.3e1 -3.785e1 -3.785e1
1.0000000000 1.4e1 -3.7625e1 -3.7625e1
1.0000000000 1.5e1 -3.7363e1 -3.7363e1
1.0000000000 1.6e1 -3.7171e1 -3.7171e1
1.0000000000 1.7e1 -3.7164e1 -3.7164e1
1.0000000000 1.8e1 -3.7051e1 -3.7051e1
1.0000000000 1.9e1 -3.7028e1 -3.7028e1
1.0000000000 2.0e1 -3.6897e1 -3.6897e1
1.0000000000 2.1e1 -3.6691e1 -3.6691e1
1.0000000000 2.2e1 -3.6546e1 -3.6546e1
1.0000000000 2.3e1 -3.6253e1 -3.6253e1
1.0000000000 2.4e1 -3.6186e1 -3.6186e1
1.0000000000 2.5e1 -3.6074e1 -3.6074e1
1.0000000000 2.6e1 -3.6046e1 -3.6046e1
1.0000000000 2.7e1 -3.5987e1 -3.5987e1
1.0000000000 2.8e1 -3.5971e1 -3.5971e1
1.0000000000 2.9e1 -3.5671e1 -3.5671e1
1.0000000000 3.0e1 -3.5465e1 -3.5465e1
1.0000000000 3.1e1 -3.5323e1 -3.5323e1
1.0000000000 3.2e1 -3.5293e1 -3.5293e1
1.0000000000 3.3e1 -3.5215e1 -3.5215e1
1.0000000000 3.4e1 -3.5192e1 -3.5192e1
1.0000000000 3.5e1 -3.4608e1 -3.4608e1
1.0000000000 3.6e1 -3.4376e1 -3.4376e1
1.0000000000 3.7e1 -3.4152e1 -3.4152e1
1.0000000000 3.8e1 -3.3944e1 -3.3944e1
1.0000000000 3.9e1 -3.3442e1 -3.3442e1
1.0000000000 4.0e1 -3.3167e1 -3.3167e1
1.0000000000 4.1e1 -3.2353e1 -3.2353e1
1.0000000000 4.2e1 -3.1871e1 -3.1871e1
1.0000000000 4.3e1 -3.1052e1 -3.1052e1
1.0000000000 4.4e1 -3.0791e1 -3.0791e1
1.0000000000 4.5e1 -3.0734e1 -3.0734e1
1.0000000000 4.6e1 -3.0091e1 -3.0091e1
1.0000000000 4.7e1 -2.965e1 -2.965e1
1.0000000000 4.8e1 -2.9329e1 -2.9329e1
1.0000000000 4.9e1 -2.5452e1 -2.5452e1
1.0000000000 5.0e1 -2.5002e1 -2.5002e1
1.0000000000 5.1e1 -2.4514e1 -2.4514e1
1.0000000000 5.2e1 -2.4127e1 -2.4127e1
1.0000000000 5.3e1 -2.3644e1 -2.3644e1
1.0000000000 5.4e1 -2.3227e1 -2.3227e1
1.0000000000 5.5e1 -2.2327e1 -2.2327e1
1.0000000000 5.6e1 -2.1881e1 -2.1881e1
1.0000000000 5.7e1 -2.1116e1 -2.1116e1
1.0000000000 5.8e1 -2.0556e1 -2.0556e1
1.0000000000 5.9e1 -2.037e1 -2.037e1
1.0000000000 6.0e1 -1.9416e1 -1.9416e1
1.0000000000 6.1e1 -1.9233e1 -1.9233e1
1.0000000000 6.2e1 -1.8653e1 -1.8653e1
1.0000000000 6.3e1 -1.8219e1 -1.8219e1
1.0000000000 6.4e1 -1.795e1 -1.795e1
1.0000000000 6.5e1 -1.7458e1 -1.7458e1
1.0000000000 6.6e1 -1.6923e1 -1.6923e1
1.0000000000 6.7e1 -1.6623e1 -1.6623e1
1.0000000000 6.8e1 -1.6538e1 -1.6538e1
1.0000000000 6.9e1 -1.6243e1 -1.6243e1
1.0000000000 7.0e1 -1.5886e1 -1.5886e1
1.0000000000 7.1e1 -1.4133e1 -1.4133e1
1.0000000000 7.2e1 -1.3502e1 -1.3502e1
1.0000000000 7.3e1 -1.0833e1 -1.0833e1
1.0000000000 7.4e1 -9.6559e0 -9.6559e0
1.0000000000 7.5e1 -9.5506e0 -9.5506e0
1.0000000000 7.6e1 -9.4207e0 -9.4207e0
1.0000000000 7.7e1 -9.3732e0 -9.3732e0
1.0000000000 7.8e1 -9.0572e0 -9.0572e0
1.0000000000 7.9e1 -8.9046e0 -8.9046e0
1.0000000000 8.0e1 -8.8623e0 -8.8623e0
1.0000000000 8.1e1 -8.6584e0 -8.6584e0
1.0000000000 8.2e1 -8.5071e0 -8.5071e0
1.0000000000 8.3e1 -8.4701e0 -8.4701e0
1.0000000000 8.4e1 -8.326e0 -8.326e0
1.0000000000 8.5e1 -8.2396e0 -8.2396e0
1.0000000000 8.6e1 -8.124e0 -8.124e0
1.0000000000 8.7e1 -7.9679e0 -7.9679e0
1.0000000000 8.8e1 -7.9498e0 -7.9498e0
1.0000000000 8.9e1 -7.7929e0 -7.7929e0
1.0000000000 9.0e1 -7.7281e0 -7.7281e0
1.0000000000 9.1e1 -7.6284e0 -7.6284e0
1.0000000000 9.2e1 -7.5769e0 -7.5769e0
1.0000000000 9.3e1 -7.3875e0 -7.3875e0
1.0000000000 9.4e1 -3.5579e0 -3.5579e0
1.0000000000 9.5e1 -3.5497e0 -3.5497e0
1.0000000000 9.6e1 -5.842e-1 -5.842e-1

2.0000000000 1.0e0 -3.2648e1 -3.2648e1
2.0000000000 2.0e0 -3.2639e1 -3.2639e1
2.0000000000 3.0e0 -3.2634e1 -3.2634e1
2.0000000000 4.0e0 -3.261e1 -3.261e1
2.0000000000 5.0e0 -3.2597e1 -3.2597e1
2.0000000000 6.0e0 -3.2569e1 -3.2569e1
2.0000000000 7.0e0 -3.2527e1 -3.2527e1
2.0000000000 8.0e0 -3.2502e1 -3.2502e1
2.0000000000 9.0e0 -3.2449e1 -3.2449e1
2.0000000000 1.0e1 -3.2432e1 -3.2432e1
2.0000000000 1.1e1 -3.2346e1 -3.2346e1
2.0000000000 1.2e1 -3.2277e1 -3.2277e1
2.0000000000 1.3e1 -3.1831e1 -3.1831e1
2.0000000000 1.4e1 -3.1605e1 -3.1605e1
2.0000000000 1.5e1 -3.1343e1 -3.1343e1
2.0000000000 1.6e1 -3.1151e1 -3.1151e1
2.0000000000 1.7e1 -3.1144e1 -3.1144e1
2.0000000000 1.8e1 -3.1031e1 -3.1031e1
2.0000000000 1.9e1 -3.1008e1 -3.1008e1
2.0000000000 2.0e1 -3.0877e1 -3.0877e1
2.0000000000 2.1e1 -3.0672e1 -3.0672e1
2.0000000000 2.2e1 -3.0526e1 -3.0526e1
2.0000000000 2.3e1 -3.0233e1 -3.0233e1
2.0000000000 2.4e1 -3.0167e1 -3.0167e1
2.0000000000 2.5e1 -3.0055e1 -3.0055e1
2.0000000000 2.6e1 -3.0027e1 -3.0027e1
2.0000000000 2.7e1 -2.9968e1 -2.9968e1
2.0000000000 2.8e1 -2.9952e1 -2.9952e1
2.0000000000 2.9e1 -2.9652e1 -2.9652e1
2.0000000000 3.0e1 -2.9446e1 -2.9446e1
2.0000000000 3.1e1 -2.9304e1 -2.9304e1
2.0000000000 3.2e1 -2.9274e1 -2.9274e1
2.0000000000 3.3e1 -2.9196e1 -2.9196e1
2.0000000000 3.4e1 -2.9174e1 -2.9174e1
2.0000000000 3.5e1 -2.8589e1 -2.8589e1
2.0000000000 3.6e1 -2.8358e1 -2.8358e1
2.0000000000 3.7e1 -2.8135e1 -2.8135e1
2.0000000000 3.8e1 -2.7927e1 -2.7927e1
2.0000000000 3.9e1 -2.7425e1 -2.7425e1
2.0000000000 4.0e1 -2.715e1 -2.715e1
2.0000000000 4.1e1 -2.6337e1 -2.6337e1
2.0000000000 4.2e1 -2.5856e1 -2.5856e1
2.0000000000 4.3e1 -2.5039e1 -2.5039e1
2.0000000000 4.4e1 -2.4778e1 -2.4778e1
2.0000000000 4.5e1 -2.4721e1 -2.4721e1
2.0000000000 4.6e1 -2.4079e1 -2.4079e1
2.0000000000 4.7e1 -2.364e1 -2.364e1
2.0000000000 4.8e1 -2.332e1 -2.332e1
2.0000000000 4.9e1 -1.9463e1 -1.9463e1
2.0000000000 5.0e1 -1.9016e1 -1.9016e1
2.0000000000 5.1e1 -1.8532e1 -1.8532e1
2.0000000000 5.2e1 -1.8149e1 -1.8149e1
2.0000000000 5.3e1 -1.7672e1 -1.7672e1
2.0000000000 5.4e1 -1.726e1 -1.726e1
2.0000000000 5.5e1 -1.6373e1 -1.6373e1
2.0000000000 5.6e1 -1.5935e1 -1.5935e1
2.0000000000 5.7e1 -1.5185e1 -1.5185e1
2.0000000000 5.8e1 -1.4638e1 -1.4638e1
2.0000000000 5.9e1 -1.4457e1 -1.4457e1
2.0000000000 6.0e1 -1.353e1 -1.353e1
2.0000000000 6.1e1 -1.3353e1 -1.3353e1
2.0000000000 6.2e1 -1.2793e1 -1.2793e1
2.0000000000 6.3e1 -1.2377e1 -1.2377e1
2.0000000000 6.4e1 -1.212e1 -1.212e1
2.0000000000 6.5e1 -1.1651e1 -1.1651e1
2.0000000000 6.6e1 -1.1144e1 -1.1144e1
2.0000000000 6.7e1 -1.0862e1 -1.0862e1
2.0000000000 6.8e1 -1.0781e1 -1.0781e1
2.0000000000 6.9e1 -1.0505e1 -1.0505e1
2.0000000000 7.0e1 -1.0172e1 -1.0172e1
2.0000000000 7.1e1 -8.5687e0 -8.5687e0
2.0000000000 7.2e1 -8.0059e0 -8.0059e0
2.0000000000 7.3e1 -5.7478e0 -5.7478e0
2.0000000000 7.4e1 -4.8293e0 -4.8293e0
2.0000000000 7.5e1 -4.7499e0 -4.7499e0
2.0000000000 7.6e1 -4.6527e0 -4.6527e0
2.0000000000 7.7e1 -4.6173e0 -4.6173e0
2.0000000000 7.8e1 -4.3845e0 -4.3845e0
2.0000000000 7.9e1 -4.2738e0 -4.2738e0
2.0000000000 8.0e1 -4.2432e0 -4.2432e0
2.0000000000 8.1e1 -4.0973e0 -4.0973e0
2.0000000000 8.2e1 -3.9903e0 -3.9903e0
2.0000000000 8.3e1 -3.9643e0 -3.9643e0
2.0000000000 8.4e1 -3.8637e0 -3.8637e0
2.0000000000 8.5e1 -3.8039e0 -3.8039e0
2.0000000000 8.6e1 -3.7244e0 -3.7244e0
2.0000000000 8.7e1 -3.6182e0 -3.6182e0
2.0000000000 8.8e1 -3.6059e0 -3.6059e0
2.0000000000 8.9e1 -3.5005e0 -3.5005e0
2.0000000000 9.0e1 -3.4573e0 -3.4573e0
2.0000000000 9.1e1 -3.3914e0 -3.3914e0
2.0000000000 9.2e1 -3.3575e0 -3.3575e0
2.0000000000 9.3e1 -3.2341e0 -3.2341e0
2.0000000000 9.4e1 -1.1716e0 -1.1716e0
2.0000000000 9.5e1 -1.168e0 -1.168e0
2.0000000000 9.6e1 -1.4284e-1 -1.4284e-1

3.0000000000 1.0e0 -2.9127e1 -2.9127e1
3.0000000000 2.0e0 -2.9117e1 -2.9117e1
3.0000000000 3.0e0 -2.9113e1 -2.9113e1
3.0000000000 4.0e0 -2.9089e1 -2.9089e1
3.0000000000 5.0e0 -2.9076e1 -2.9076e1
3.0000000000 6.0e0 -2.9048e1 -2.9048e1
3.0000000000 7.0e0 -2.9006e1 -2.9006e1
3.0000000000 8.0e0 -2.8981e1 -2.8981e1
3.0000000000 9.0e0 -2.8928e1 -2.8928e1
3.0000000000 1.0e1 -2.8911e1 -2.8911e1
3.0000000000 1.1e1 -2.8825e1 -2.8825e1
3.0000000000 1.2e1 -2.8757e1 -2.8757e1
3.0000000000 1.3e1 -2.831e1 -2.831e1
3.0000000000 1.4e1 -2.8084e1 -2.8084e1
3.0000000000 1.5e1 -2.7823e1 -2.7823e1
3.0000000000 1.6e1 -2.7631e1 -2.7631e1
3.0000000000 1.7e1 -2.7624e1 -2.7624e1
3.0000000000 1.8e1 -2.7511e1 -2.7511e1
3.0000000000 1.9e1 -2.7488e1 -2.7488e1
3.0000000000 2.0e1 -2.7357e1 -2.7357e1
3.0000000000 2.1e1 -2.7152e1 -2.7152e1
3.0000000000 2.2e1 -2.7006e1 -2.7006e1
3.0000000000 2.3e1 -2.6714e1 -2.6714e1
3.0000000000 2.4e1 -2.6647e1 -2.6647e1
3.0000000000 2.5e1 -2.6535e1 -2.6535e1
3.0000000000 2.6e1 -2.6508e1 -2.6508e1
3.0000000000 2.7e1 -2.6449e1 -2.6449e1
3.0000000000 2.8e1 -2.6433e1 -2.6433e1
3.0000000000 2.9e1 -2.6133e1 -2.6133e1
3.0000000000 3.0e1 -2.5928e1 -2.5928e1
3.0000000000 3.1e1 -2.5786e1 -2.5786e1
3.0000000000 3.2e1 -2.5756e1 -2.5756e1
3.0000000000 3.3e1 -2.5678e1 -2.5678e1
3.0000000000 3.4e1 -2.5655e1 -2.5655e1
3.0000000000 3.5e1 -2.5072e1 -2.5072e1
3.0000000000 3.6e1 -2.4841e1 -2.4841e1
3.0000000000 3.7e1 -2.4617e1 -2.4617e1
3.0000000000 3.8e1 -2.441e1 -2.441e1
3.0000000000 3.9e1 -2.3909e1 -2.3909e1
3.0000000000 4.0e1 -2.3634e1 -2.3634e1
3.0000000000 4.1e1 -2.2823e1 -2.2823e1
3.0000000000 4.2e1 -2.2343e1 -2.2343e1
3.0000000000 4.3e1 -2.1528e1 -2.1528e1
3.0000000000 4.4e1 -2.1269e1 -2.1269e1
3.0000000000 4.5e1 -2.1212e1 -2.1212e1
3.0000000000 4.6e1 -2.0573e1 -2.0573e1
3.0000000000 4.7e1 -2.0136e1 -2.0136e1
3.0000000000 4.8e1 -1.9817e1 -1.9817e1
3.0000000000 4.9e1 -1.5992e1 -1.5992e1
3.0000000000 5.0e1 -1.5552e1 -1.5552e1
3.0000000000 5.1e1 -1.5075e1 -1.5075e1
3.0000000000 5.2e1 -1.4698e1 -1.4698e1
3.0000000000 5.3e1 -1.423e1 -1.423e1
3.0000000000 5.4e1 -1.3827e1 -1.3827e1
3.0000000000 5.5e1 -1.2961e1 -1.2961e1
3.0000000000 5.6e1 -1.2535e1 -1.2535e1
3.0000000000 5.7e1 -1.1809e1 -1.1809e1
3.0000000000 5.8e1 -1.1282e1 -1.1282e1
3.0000000000 5.9e1 -1.1108e1 -1.1108e1
3.0000000000 6.0e1 -1.0224e1 -1.0224e1
3.0000000000 6.1e1 -1.0056e1 -1.0056e1
3.0000000000 6.2e1 -9.5278e0 -9.5278e0
3.0000000000 6.3e1 -9.1372e0 -9.1372e0
3.0000000000 6.4e1 -8.8973e0 -8.8973e0
3.0000000000 6.5e1 -8.4625e0 -8.4625e0
3.0000000000 6.6e1 -7.9972e0 -7.9972e0
3.0000000000 6.7e1 -7.7395e0 -7.7395e0
3.0000000000 6.8e1 -7.6664e0 -7.6664e0
3.0000000000 6.9e1 -7.4164e0 -7.4164e0
3.0000000000 7.0e1 -7.1175e0 -7.1175e0
3.0000000000 7.1e1 -5.7142e0 -5.7142e0
3.0000000000 7.2e1 -5.2385e0 -5.2385e0
3.0000000000 7.3e1 -3.4413e0 -3.4413e0
3.0000000000 7.4e1 -2.7707e0 -2.7707e0
3.0000000000 7.5e1 -2.7147e0 -2.7147e0
3.0000000000 7.6e1 -2.6464e0 -2.6464e0
3.0000000000 7.7e1 -2.6217e0 -2.6217e0
3.0000000000 7.8e1 -2.4605e0 -2.4605e0
3.0000000000 7.9e1 -2.3848e0 -2.3848e0
3.0000000000 8.0e1 -2.364e0 -2.364e0
3.0000000000 8.1e1 -2.2655e0 -2.2655e0
3.0000000000 8.2e1 -2.1939e0 -2.1939e0
3.0000000000 8.3e1 -2.1766e0 -2.1766e0
3.0000000000 8.4e1 -2.11e0 -2.11e0
3.0000000000 8.5e1 -2.0706e0 -2.0706e0
3.0000000000 8.6e1 -2.0187e0 -2.0187e0
3.0000000000 8.7e1 -1.9497e0 -1.9497e0
3.0000000000 8.8e1 -1.9418e0 -1.9418e0
3.0000000000 8.9e1 -1.8741e0 -1.8741e0
3.0000000000 9.0e1 -1.8465e0 -1.8465e0
3.0000000000 9.1e1 -1.8045e0 -1.8045e0
3.0000000000 9.2e1 -1.7831e0 -1.7831e0
3.0000000000 9.3e1 -1.7055e0 -1.7055e0
3.0000000000 9.4e1 -5.3862e-1 -5.3862e-1
3.0000000000 9.5e1 -5.3685e-1 -5.3685e-1
3.0000000000 9.6e1 -5.5944e-2 -5.5944e-2

4.0000000000 1.0e0 -2.6629e1 -2.6629e1
4.0000000000 2.0e0 -2.662e1 -2.662e1
4.0000000000 3.0e0 -2.6615e1 -2.6615e1
4.0000000000 4.0e0 -2.6592e1 -2.6592e1
4.0000000000 5.0e0 -2.6578e1 -2.6578e1
4.0000000000 6.0e0 -2.6551e1 -2.6551e1
4.0000000000 7.0e0 -2.6509e1 -2.6509e1
4.0000000000 8.0e0 -2.6484e1 -2.6484e1
4.0000000000 9.0e0 -2.643e1 -2.643e1
4.0000000000 1.0e1 -2.6413e1 -2.6413e1
4.0000000000 1.1e1 -2.6327e1 -2.6327e1
4.0000000000 1.2e1 -2.6259e1 -2.6259e1
4.0000000000 1.3e1 -2.5813e1 -2.5813e1
4.0000000000 1.4e1 -2.5587e1 -2.5587e1
4.0000000000 1.5e1 -2.5326e1 -2.5326e1
4.0000000000 1.6e1 -2.5134e1 -2.5134e1
4.0000000000 1.7e1 -2.5127e1 -2.5127e1
4.0000000000 1.8e1 -2.5014e1 -2.5014e1
4.0000000000 1.9e1 -2.4991e1 -2.4991e1
4.0000000000 2.0e1 -2.4861e1 -2.4861e1
4.0000000000 2.1e1 -2.4656e1 -2.4656e1
4.0000000000 2.2e1 -2.4511e1 -2.4511e1
4.0000000000 2.3e1 -2.4218e1 -2.4218e1
4.0000000000 2.4e1 -2.4152e1 -2.4152e1
4.0000000000 2.5e1 -2.404e1 -2.404e1
4.0000000000 2.6e1 -2.4012e1 -2.4012e1
4.0000000000 2.7e1 -2.3953e1 -2.3953e1
4.0000000000 2.8e1 -2.3937e1 -2.3937e1
4.0000000000 2.9e1 -2.3638e1 -2.3638e1
4.0000000000 3.0e1 -2.3433e1 -2.3433e1
4.0000000000 3.1e1 -2.3291e1 -2.3291e1
4.0000000000 3.2e1 -2.3261e1 -2.3261e1
4.0000000000 3.3e1 -2.3184e1 -2.3184e1
4.0000000000 3.4e1 -2.3161e1 -2.3161e1
4.0000000000 3.5e1 -2.2578e1 -2.2578e1
4.0000000000 3.6e1 -2.2348e1 -2.2348e1
4.0000000000 3.7e1 -2.2125e1 -2.2125e1
4.0000000000 3.8e1 -2.1918e1 -2.1918e1
4.0000000000 3.9e1 -2.1419e1 -2.1419e1
4.0000000000 4.0e1 -2.1145e1 -2.1145e1
4.0000000000 4.1e1 -2.0336e1 -2.0336e1
4.0000000000 4.2e1 -1.9857e1 -1.9857e1
4.0000000000 4.3e1 -1.9046e1 -1.9046e1
4.0000000000 4.4e1 -1.8787e1 -1.8787e1
4.0000000000 4.5e1 -1.8731e1 -1.8731e1
4.0000000000 4.6e1 -1.8095e1 -1.8095e1
4.0000000000 4.7e1 -1.7661e1 -1.7661e1
4.0000000000 4.8e1 -1.7344e1 -1.7344e1
4.0000000000 4.9e1 -1.3563e1 -1.3563e1
4.0000000000 5.0e1 -1.3132e1 -1.3132e1
4.0000000000 5.1e1 -1.2664e1 -1.2664e1
4.0000000000 5.2e1 -1.2296e1 -1.2296e1
4.0000000000 5.3e1 -1.184e1 -1.184e1
4.0000000000 5.4e1 -1.1448e1 -1.1448e1
4.0000000000 5.5e1 -1.0611e1 -1.0611e1
4.0000000000 5.6e1 -1.0201e1 -1.0201e1
4.0000000000 5.7e1 -9.5059e0 -9.5059e0
4.0000000000 5.8e1 -9.0057e0 -9.0057e0
4.0000000000 5.9e1 -8.8407e0 -8.8407e0
4.0000000000 6.0e1 -8.01e0 -8.01e0
4.0000000000 6.1e1 -7.8531e0 -7.8531e0
4.0000000000 6.2e1 -7.3639e0 -7.3639e0
4.0000000000 6.3e1 -7.005e0 -7.005e0
4.0000000000 6.4e1 -6.7859e0 -6.7859e0
4.0000000000 6.5e1 -6.3916e0 -6.3916e0
4.0000000000 6.6e1 -5.9741e0 -5.9741e0
4.0000000000 6.7e1 -5.7449e0 -5.7449e0
4.0000000000 6.8e1 -5.6802e0 -5.6802e0
4.0000000000 6.9e1 -5.4599e0 -5.4599e0
4.0000000000 7.0e1 -5.1984e0 -5.1984e0
4.0000000000 7.1e1 -4.0051e0 -4.0051e0
4.0000000000 7.2e1 -3.6149e0 -3.6149e0
4.0000000000 7.3e1 -2.2191e0 -2.2191e0
4.0000000000 7.4e1 -1.7346e0 -1.7346e0
4.0000000000 7.5e1 -1.6951e0 -1.6951e0
4.0000000000 7.6e1 -1.6472e0 -1.6472e0
4.0000000000 7.7e1 -1.6299e0 -1.6299e0
4.0000000000 7.8e1 -1.518e0 -1.518e0
4.0000000000 7.9e1 -1.4659e0 -1.4659e0
4.0000000000 8.0e1 -1.4516e0 -1.4516e0
4.0000000000 8.1e1 -1.3843e0 -1.3843e0
4.0000000000 8.2e1 -1.3357e0 -1.3357e0
4.0000000000 8.3e1 -1.324e0 -1.324e0
4.0000000000 8.4e1 -1.2791e0 -1.2791e0
4.0000000000 8.5e1 -1.2527e0 -1.2527e0
4.0000000000 8.6e1 -1.218e0 -1.218e0
4.0000000000 8.7e1 -1.1721e0 -1.1721e0
4.0000000000 8.8e1 -1.1668e0 -1.1668e0
4.0000000000 8.9e1 -1.122e0 -1.122e0
4.0000000000 9.0e1 -1.1039e0 -1.1039e0
4.0000000000 9.1e1 -1.0763e0 -1.0763e0
4.0000000000 9.2e1 -1.0623e0 -1.0623e0
4.0000000000 9.3e1 -1.0117e0 -1.0117e0
4.0000000000 9.4e1 -2.9334e-1 -2.9334e-1
4.0000000000 9.5e1 -2.9232e-1 -2.9232e-1
4.0000000000 9.6e1 -2.5115e-2 -2.5115e-2

5.0000000000 1.0e0 -2.4692e1 -2.4692e1
5.0000000000 2.0e0 -2.4683e1 -2.4683e1
5.0000000000 3.0e0 -2.4678e1 -2.4678e1
5.0000000000 4.0e0 -2.4655e1 -2.4655e1
5.0000000000 5.0e0 -2.4641e1 -2.4641e1
5.0000000000 6.0e0 -2.4614e1 -2.4614e1
5.0000000000 7.0e0 -2.4572e1 -2.4572e1
5.0000000000 8.0e0 -2.4547e1 -2.4547e1
5.0000000000 9.0e0 -2.4494e1 -2.4494e1
5.0000000000 1.0e1 -2.4477e1 -2.4477e1
5.0000000000 1.1e1 -2.4391e1 -2.4391e1
5.0000000000 1.2e1 -2.4323e1 -2.4323e1
5.0000000000 1.3e1 -2.3877e1 -2.3877e1
5.0000000000 1.4e1 -2.3652e1 -2.3652e1
5.0000000000 1.5e1 -2.3391e1 -2.3391e1
5.0000000000 1.6e1 -2.3199e1 -2.3199e1
5.0000000000 1.7e1 -2.3192e1 -2.3192e1
5.0000000000 1.8e1 -2.3079e1 -2.3079e1
5.0000000000 1.9e1 -2.3056e1 -2.3056e1
5.0000000000 2.0e1 -2.2926e1 -2.2926e1
5.0000000000 2.1e1 -2.2721e1 -2.2721e1
5.0000000000 2.2e1 -2.2576e1 -2.2576e1
5.0000000000 2.3e1 -2.2284e1 -2.2284e1
5.0000000000 2.4e1 -2.2218e1 -2.2218e1
5.0000000000 2.5e1 -2.2106e1 -2.2106e1
5.0000000000 2.6e1 -2.2079e1 -2.2079e1
5.0000000000 2.7e1 -2.202e1 -2.202e1
5.0000000000 2.8e1 -2.2004e1 -2.2004e1
5.0000000000 2.9e1 -2.1705e1 -2.1705e1
5.0000000000 3.0e1 -2.15e1 -2.15e1
5.0000000000 3.1e1 -2.1359e1 -2.1359e1
5.0000000000 3.2e1 -2.1329e1 -2.1329e1
5.0000000000 3.3e1 -2.1251e1 -2.1251e1
5.0000000000 3.4e1 -2.1229e1 -2.1229e1
5.0000000000 3.5e1 -2.0647e1 -2.0647e1
5.0000000000 3.6e1 -2.0418e1 -2.0418e1
5.0000000000 3.7e1 -2.0195e1 -2.0195e1
5.0000000000 3.8e1 -1.9989e1 -1.9989e1
5.0000000000 3.9e1 -1.9491e1 -1.9491e1
5.0000000000 4.0e1 -1.9218e1 -1.9218e1
5.0000000000 4.1e1 -1.8412e1 -1.8412e1
5.0000000000 4.2e1 -1.7936e1 -1.7936e1
5.0000000000 4.3e1 -1.7129e1 -1.7129e1
5.0000000000 4.4e1 -1.6872e1 -1.6872e1
5.0000000000 4.5e1 -1.6815e1 -1.6815e1
5.0000000000 4.6e1 -1.6184e1 -1.6184e1
5.0000000000 4.7e1 -1.5753e1 -1.5753e1
5.0000000000 4.8e1 -1.5439e1 -1.5439e1
5.0000000000 4.9e1 -1.1714e1 -1.1714e1
5.0000000000 5.0e1 -1.1292e1 -1.1292e1
5.0000000000 5.1e1 -1.0837e1 -1.0837e1
5.0000000000 5.2e1 -1.048e1 -1.048e1
5.0000000000 5.3e1 -1.0038e1 -1.0038e1
5.0000000000 5.4e1 -9.6601e0 -9.6601e0
5.0000000000 5.5e1 -8.8562e0 -8.8562e0
5.0000000000 5.6e1 -8.4655e0 -8.4655e0
5.0000000000 5.7e1 -7.8072e0 -7.8072e0
5.0000000000 5.8e1 -7.3373e0 -7.3373e0
5.0000000000 5.9e1 -7.1829e0 -7.1829e0
5.0000000000 6.0e1 -6.4126e0 -6.4126e0
5.0000000000 6.1e1 -6.2683e0 -6.2683e0
5.0000000000 6.2e1 -5.8216e0 -5.8216e0
5.0000000000 6.3e1 -5.4968e0 -5.4968e0
5.0000000000 6.4e1 -5.2998e0 -5.2998e0
5.0000000000 6.5e1 -4.9481e0 -4.9481e0
5.0000000000 6.6e1 -4.5796e0 -4.5796e0
5.0000000000 6.7e1 -4.3793e0 -4.3793e0
5.0000000000 6.8e1 -4.323e0 -4.323e0
5.0000000000 6.9e1 -4.1321e0 -4.1321e0
5.0000000000 7.0e1 -3.9073e0 -3.9073e0
5.0000000000 7.1e1 -2.9082e0 -2.9082e0
5.0000000000 7.2e1 -2.5921e0 -2.5921e0
5.0000000000 7.3e1 -1.5111e0 -1.5111e0
5.0000000000 7.4e1 -1.1562e0 -1.1562e0
5.0000000000 7.5e1 -1.1277e0 -1.1277e0
5.0000000000 7.6e1 -1.0933e0 -1.0933e0
5.0000000000 7.7e1 -1.081e0 -1.081e0
5.0000000000 7.8e1 -1.0012e0 -1.0012e0
5.0000000000 7.9e1 -9.6427e-1 -9.6427e-1
5.0000000000 8.0e1 -9.542e-1 -9.542e-1
5.0000000000 8.1e1 -9.0677e-1 -9.0677e-1
5.0000000000 8.2e1 -8.7271e-1 -8.7271e-1
5.0000000000 8.3e1 -8.6453e-1 -8.6453e-1
5.0000000000 8.4e1 -8.3318e-1 -8.3318e-1
5.0000000000 8.5e1 -8.1478e-1 -8.1478e-1
5.0000000000 8.6e1 -7.9064e-1 -7.9064e-1
5.0000000000 8.7e1 -7.5885e-1 -7.5885e-1
5.0000000000 8.8e1 -7.5522e-1 -7.5522e-1
5.0000000000 8.9e1 -7.2433e-1 -7.2433e-1
5.0000000000 9.0e1 -7.1183e-1 -7.1183e-1
5.0000000000 9.1e1 -6.9292e-1 -6.9292e-1
5.0000000000 9.2e1 -6.833e-1 -6.833e-1
5.0000000000 9.3e1 -6.487e-1 -6.487e-1
5.0000000000 9.4e1 -1.7494e-1 -1.7494e-1
5.0000000000 9.5e1 -1.7429e-1 -1.7429e-1
5.0000000000 9.6e1 -1.0772e-2 -1.0772e-2

6.0000000000 1.0e0 -2.311e1 -2.311e1
6.0000000000 2.0e0 -2.3101e1 -2.3101e1
6.0000000000 3.0e0 -2.3096e1 -2.3096e1
6.0000000000 4.0e0 -2.3073e1 -2.3073e1
6.0000000000 5.0e0 -2.3059e1 -2.3059e1
6.0000000000 6.0e0 -2.3032e1 -2.3032e1
6.0000000000 7.0e0 -2.299e1 -2.299e1
6.0000000000 8.0e0 -2.2965e1 -2.2965e1
6.0000000000 9.0e0 -2.2912e1 -2.2912e1
6.0000000000 1.0e1 -2.2895e1 -2.2895e1
6.0000000000 1.1e1 -2.2809e1 -2.2809e1
6.0000000000 1.2e1 -2.2741e1 -2.2741e1
6.0000000000 1.3e1 -2.2296e1 -2.2296e1
6.0000000000 1.4e1 -2.2071e1 -2.2071e1
6.0000000000 1.5e1 -2.181e1 -2.181e1
6.0000000000 1.6e1 -2.1619e1 -2.1619e1
6.0000000000 1.7e1 -2.1612e1 -2.1612e1
6.0000000000 1.8e1 -2.1499e1 -2.1499e1
6.0000000000 1.9e1 -2.1476e1 -2.1476e1
6.0000000000 2.0e1 -2.1346e1 -2.1346e1
6.0000000000 2.1e1 -2.1142e1 -2.1142e1
6.0000000000 2.2e1 -2.0997e1 -2.0997e1
6.0000000000 2.3e1 -2.0705e1 -2.0705e1
6.0000000000 2.4e1 -2.0639e1 -2.0639e1
6.0000000000 2.5e1 -2.0528e1 -2.0528e1
6.0000000000 2.6e1 -2.05e1 -2.05e1
6.0000000000 2.7e1 -2.0442e1 -2.0442e1
6.0000000000 2.8e1 -2.0426e1 -2.0426e1
6.0000000000 2.9e1 -2.0127e1 -2.0127e1
6.0000000000 3.0e1 -1.9923e1 -1.9923e1
6.0000000000 3.1e1 -1.9782e1 -1.9782e1
6.0000000000 3.2e1 -1.9752e1 -1.9752e1
6.0000000000 3.3e1 -1.9675e1 -1.9675e1
6.0000000000 3.4e1 -1.9652e1 -1.9652e1
6.0000000000 3.5e1 -1.9073e1 -1.9073e1
6.0000000000 3.6e1 -1.8844e1 -1.8844e1
6.0000000000 3.7e1 -1.8622e1 -1.8622e1
6.0000000000 3.8e1 -1.8416e1 -1.8416e1
6.0000000000 3.9e1 -1.792e1 -1.792e1
6.0000000000 4.0e1 -1.7648e1 -1.7648e1
6.0000000000 4.1e1 -1.6846e1 -1.6846e1
6.0000000000 4.2e1 -1.6372e1 -1.6372e1
6.0000000000 4.3e1 -1.557e1 -1.557e1
6.0000000000 4.4e1 -1.5315e1 -1.5315e1
6.0000000000 4.5e1 -1.5259e1 -1.5259e1
6.0000000000 4.6e1 -1.4634e1 -1.4634e1
6.0000000000 4.7e1 -1.4207e1 -1.4207e1
6.0000000000 4.8e1 -1.3896e1 -1.3896e1
6.0000000000 4.9e1 -1.0237e1 -1.0237e1
6.0000000000 5.0e1 -9.8268e0 -9.8268e0
6.0000000000 5.1e1 -9.386e0 -9.386e0
6.0000000000 5.2e1 -9.0409e0 -9.0409e0
6.0000000000 5.3e1 -8.6154e0 -8.6154e0
6.0000000000 5.4e1 -8.253e0 -8.253e0
6.0000000000 5.5e1 -7.4872e0 -7.4872e0
6.0000000000 5.6e1 -7.1177e0 -7.1177e0
6.0000000000 5.7e1 -6.4995e0 -6.4995e0
6.0000000000 5.8e1 -6.0621e0 -6.0621e0
6.0000000000 5.9e1 -5.9191e0 -5.9191e0
6.0000000000 6.0e1 -5.2121e0 -5.2121e0
6.0000000000 6.1e1 -5.0809e0 -5.0809e0
6.0000000000 6.2e1 -4.6774e0 -4.6774e0
6.0000000000 6.3e1 -4.3867e0 -4.3867e0
6.0000000000 6.4e1 -4.2116e0 -4.2116e0
6.0000000000 6.5e1 -3.9013e0 -3.9013e0
6.0000000000 6.6e1 -3.5797e0 -3.5797e0
6.0000000000 6.7e1 -3.4063e0 -3.4063e0
6.0000000000 6.8e1 -3.3578e0 -3.3578e0
6.0000000000 6.9e1 -3.194e0 -3.194e0
6.0000000000 7.0e1 -3.0025e0 -3.0025e0
6.0000000000 7.1e1 -2.1713e0 -2.1713e0
6.0000000000 7.2e1 -1.9156e0 -1.9156e0
6.0000000000 7.3e1 -1.0719e0 -1.0719e0
6.0000000000 7.4e1 -8.0635e-1 -8.0635e-1
6.0000000000 7.5e1 -7.8534e-1 -7.8534e-1
6.0000000000 7.6e1 -7.5999e-1 -7.5999e-1
6.0000000000 7.7e1 -7.5088e-1 -7.5088e-1
6.0000000000 7.8e1 -6.9237e-1 -6.9237e-1
6.0000000000 7.9e1 -6.654e-1 -6.654e-1
6.0000000000 8.0e1 -6.5806e-1 -6.5806e-1
6.0000000000 8.1e1 -6.2355e-1 -6.2355e-1
6.0000000000 8.2e1 -5.9885e-1 -5.9885e-1
6.0000000000 8.3e1 -5.9293e-1 -5.9293e-1
6.0000000000 8.4e1 -5.7026e-1 -5.7026e-1
6.0000000000 8.5e1 -5.5698e-1 -5.5698e-1
6.0000000000 8.6e1 -5.3959e-1 -5.3959e-1
6.0000000000 8.7e1 -5.1674e-1 -5.1674e-1
6.0000000000 8.8e1 -5.1413e-1 -5.1413e-1
6.0000000000 8.9e1 -4.9199e-1 -4.9199e-1
6.0000000000 9.0e1 -4.8305e-1 -4.8305e-1
6.0000000000 9.1e1 -4.6953e-1 -4.6953e-1
6.0000000000 9.2e1 -4.6267e-1 -4.6267e-1
6.0000000000 9.3e1 -4.3802e-1 -4.3802e-1
6.0000000000 9.4e1 -1.0925e-1 -1.0925e-1
6.0000000000 9.5e1 -1.0881e-1 -1.0881e-1
6.0000000000 9.6e1 -2.9608e-3 -2.9608e-3

7.0000000000 1.0e0 -2.1774e1 -2.1774e1
7.0000000000 2.0e0 -2.1764e1 -2.1764e1
7.0000000000 3.0e0 -2.1759e1 -2.1759e1
7.0000000000 4.0e0 -2.1736e1 -2.1736e1
7.0000000000 5.0e0 -2.1723e1 -2.1723e1
7.0000000000 6.0e0 -2.1695e1 -2.1695e1
7.0000000000 7.0e0 -2.1654e1 -2.1654e1
7.0000000000 8.0e0 -2.1629e1 -2.1629e1
7.0000000000 9.0e0 -2.1575e1 -2.1575e1
7.0000000000 1.0e1 -2.1558e1 -2.1558e1
7.0000000000 1.1e1 -2.1472e1 -2.1472e1
7.0000000000 1.2e1 -2.1405e1 -2.1405e1
7.0000000000 1.3e1 -2.096e1 -2.096e1
7.0000000000 1.4e1 -2.0735e1 -2.0735e1
7.0000000000 1.5e1 -2.0475e1 -2.0475e1
7.0000000000 1.6e1 -2.0284e1 -2.0284e1
7.0000000000 1.7e1 -2.0277e1 -2.0277e1
7.0000000000 1.8e1 -2.0164e1 -2.0164e1
7.0000000000 1.9e1 -2.0142e1 -2.0142e1
7.0000000000 2.0e1 -2.0012e1 -2.0012e1
7.0000000000 2.1e1 -1.9808e1 -1.9808e1
7.0000000000 2.2e1 -1.9663e1 -1.9663e1
7.0000000000 2.3e1 -1.9372e1 -1.9372e1
7.0000000000 2.4e1 -1.9306e1 -1.9306e1
7.0000000000 2.5e1 -1.9195e1 -1.9195e1
7.0000000000 2.6e1 -1.9168e1 -1.9168e1
7.0000000000 2.7e1 -1.9109e1 -1.9109e1
7.0000000000 2.8e1 -1.9093e1 -1.9093e1
7.0000000000 2.9e1 -1.8796e1 -1.8796e1
7.0000000000 3.0e1 -1.8592e1 -1.8592e1
7.0000000000 3.1e1 -1.8451e1 -1.8451e1
7.0000000000 3.2e1 -1.8421e1 -1.8421e1
7.0000000000 3.3e1 -1.8344e1 -1.8344e1
7.0000000000 3.4e1 -1.8322e1 -1.8322e1
7.0000000000 3.5e1 -1.7744e1 -1.7744e1
7.0000000000 3.6e1 -1.7516e1 -1.7516e1
7.0000000000 3.7e1 -1.7295e1 -1.7295e1
7.0000000000 3.8e1 -1.709e1 -1.709e1
7.0000000000 3.9e1 -1.6596e1 -1.6596e1
7.0000000000 4.0e1 -1.6325e1 -1.6325e1
7.0000000000 4.1e1 -1.5528e1 -1.5528e1
7.0000000000 4.2e1 -1.5057e1 -1.5057e1
7.0000000000 4.3e1 -1.4261e1 -1.4261e1
7.0000000000 4.4e1 -1.4008e1 -1.4008e1
7.0000000000 4.5e1 -1.3953e1 -1.3953e1
7.0000000000 4.6e1 -1.3333e1 -1.3333e1
7.0000000000 4.7e1 -1.2911e1 -1.2911e1
7.0000000000 4.8e1 -1.2604e1 -1.2604e1
7.0000000000 4.9e1 -9.02e0 -9.02e0
7.0000000000 5.0e1 -8.6233e0 -8.6233e0
7.0000000000 5.1e1 -8.1983e0 -8.1983e0
7.0000000000 5.2e1 -7.8667e0 -7.8667e0
7.0000000000 5.3e1 -7.4593e0 -7.4593e0
7.0000000000 5.4e1 -7.1139e0 -7.1139e0
7.0000000000 5.5e1 -6.3889e0 -6.3889e0
7.0000000000 5.6e1 -6.0418e0 -6.0418e0
7.0000000000 5.7e1 -5.4656e0 -5.4656e0
7.0000000000 5.8e1 -5.0614e0 -5.0614e0
7.0000000000 5.9e1 -4.9301e0 -4.9301e0
7.0000000000 6.0e1 -4.2863e0 -4.2863e0
7.0000000000 6.1e1 -4.1679e0 -4.1679e0
7.0000000000 6.2e1 -3.8063e0 -3.8063e0
7.0000000000 6.3e1 -3.548e0 -3.548e0
7.0000000000 6.4e1 -3.3935e0 -3.3935e0
7.0000000000 6.5e1 -3.1216e0 -3.1216e0
7.0000000000 6.6e1 -2.8425e0 -2.8425e0
7.0000000000 6.7e1 -2.6933e0 -2.6933e0
7.0000000000 6.8e1 -2.6517e0 -2.6517e0
7.0000000000 6.9e1 -2.5117e0 -2.5117e0
7.0000000000 7.0e1 -2.3492e0 -2.3492e0
7.0000000000 7.1e1 -1.6578e0 -1.6578e0
7.0000000000 7.2e1 -1.4501e0 -1.4501e0
7.0000000000 7.3e1 -7.8387e-1 -7.8387e-1
7.0000000000 7.4e1 -5.8093e-1 -5.8093e-1
7.0000000000 7.5e1 -5.6503e-1 -5.6503e-1
7.0000000000 7.6e1 -5.4587e-1 -5.4587e-1
7.0000000000 7.7e1 -5.39e-1 -5.39e-1
7.0000000000 7.8e1 -4.9496e-1 -4.9496e-1
7.0000000000 7.9e1 -4.7472e-1 -4.7472e-1
7.0000000000 8.0e1 -4.6922e-1 -4.6922e-1
7.0000000000 8.1e1 -4.434e-1 -4.434e-1
7.0000000000 8.2e1 -4.2497e-1 -4.2497e-1
7.0000000000 8.3e1 -4.2055e-1 -4.2055e-1
7.0000000000 8.4e1 -4.0367e-1 -4.0367e-1
7.0000000000 8.5e1 -3.938e-1 -3.938e-1
7.0000000000 8.6e1 -3.8088e-1 -3.8088e-1
7.0000000000 8.7e1 -3.6395e-1 -3.6395e-1
7.0000000000 8.8e1 -3.6202e-1 -3.6202e-1
7.0000000000 8.9e1 -3.4564e-1 -3.4564e-1
7.0000000000 9.0e1 -3.3904e-1 -3.3904e-1
7.0000000000 9.1e1 -3.2907e-1 -3.2907e-1
7.0000000000 9.2e1 -3.2401e-1 -3.2401e-1
7.0000000000 9.3e1 -3.0587e-1 -3.0587e-1
7.0000000000 9.4e1 -6.9153e-2 -6.9153e-2
7.0000000000 9.5e1 -6.8849e-2 -6.8849e-2
7.0000000000 9.6e1 1.7559e-3 1.7559e-3

8.0000000000 1.0e0 -2.0616e1 -2.0616e1
8.0000000000 2.0e0 -2.0607e1 -2.0607e1
8.0000000000 3.0e0 -2.0602e1 -2.0602e1
8.0000000000 4.0e0 -2.0579e1 -2.0579e1
8.0000000000 5.0e0 -2.0565e1 -2.0565e1
8.0000000000 6.0e0 -2.0538e1 -2.0538e1
8.0000000000 7.0e0 -2.0496e1 -2.0496e1
8.0000000000 8.0e0 -2.0471e1 -2.0471e1
8.0000000000 9.0e0 -2.0418e1 -2.0418e1
8.0000000000 1.0e1 -2.0401e1 -2.0401e1
8.0000000000 1.1e1 -2.0315e1 -2.0315e1
8.0000000000 1.2e1 -2.0248e1 -2.0248e1
8.0000000000 1.3e1 -1.9803e1 -1.9803e1
8.0000000000 1.4e1 -1.9579e1 -1.9579e1
8.0000000000 1.5e1 -1.9319e1 -1.9319e1
8.0000000000 1.6e1 -1.9129e1 -1.9129e1
8.0000000000 1.7e1 -1.9122e1 -1.9122e1
8.0000000000 1.8e1 -1.901e1 -1.901e1
8.0000000000 1.9e1 -1.8987e1 -1.8987e1
8.0000000000 2.0e1 -1.8857e1 -1.8857e1
8.0000000000 2.1e1 -1.8654e1 -1.8654e1
8.0000000000 2.2e1 -1.8509e1 -1.8509e1
8.0000000000 2.3e1 -1.8219e1 -1.8219e1
8.0000000000 2.4e1 -1.8153e1 -1.8153e1
8.0000000000 2.5e1 -1.8042e1 -1.8042e1
8.0000000000 2.6e1 -1.8015e1 -1.8015e1
8.0000000000 2.7e1 -1.7957e1 -1.7957e1
8.0000000000 2.8e1 -1.7941e1 -1.7941e1
8.0000000000 2.9e1 -1.7644e1 -1.7644e1
8.0000000000 3.0e1 -1.7441e1 -1.7441e1
8.0000000000 3.1e1 -1.7301e1 -1.7301e1
8.0000000000 3.2e1 -1.7271e1 -1.7271e1
8.0000000000 3.3e1 -1.7194e1 -1.7194e1
8.0000000000 3.4e1 -1.7172e1 -1.7172e1
8.0000000000 3.5e1 -1.6596e1 -1.6596e1
8.0000000000 3.6e1 -1.6369e1 -1.6369e1
8.0000000000 3.7e1 -1.6149e1 -1.6149e1
8.0000000000 3.8e1 -1.5945e1 -1.5945e1
8.0000000000 3.9e1 -1.5453e1 -1.5453e1
8.0000000000 4.0e1 -1.5184e1 -1.5184e1
8.0000000000 4.1e1 -1.4392e1 -1.4392e1
8.0000000000 4.2e1 -1.3924e1 -1.3924e1
8.0000000000 4.3e1 -1.3136e1 -1.3136e1
8.0000000000 4.4e1 -1.2885e1 -1.2885e1
8.0000000000 4.5e1 -1.283e1 -1.283e1
8.0000000000 4.6e1 -1.2218e1 -1.2218e1
8.0000000000 4.7e1 -1.1801e1 -1.1801e1
8.0000000000 4.8e1 -1.1498e1 -1.1498e1
8.0000000000 4.9e1 -7.9971e0 -7.9971e0
8.0000000000 5.0e1 -7.6147e0 -7.6147e0
8.0000000000 5.1e1 -7.2066e0 -7.2066e0
8.0000000000 5.2e1 -6.8894e0 -6.8894e0
8.0000000000 5.3e1 -6.5014e0 -6.5014e0
8.0000000000 5.4e1 -6.1738e0 -6.1738e0
8.0000000000 5.5e1 -5.4911e0 -5.4911e0
8.0000000000 5.6e1 -5.1669e0 -5.1669e0
8.0000000000 5.7e1 -4.6329e0 -4.6329e0
8.0000000000 5.8e1 -4.2618e0 -4.2618e0
8.0000000000 5.9e1 -4.1419e0 -4.1419e0
8.0000000000 6.0e1 -3.5589e0 -3.5589e0
8.0000000000 6.1e1 -3.4527e0 -3.4527e0
8.0000000000 6.2e1 -3.1302e0 -3.1302e0
8.0000000000 6.3e1 -2.9018e0 -2.9018e0
8.0000000000 6.4e1 -2.766e0 -2.766e0
8.0000000000 6.5e1 -2.5285e0 -2.5285e0
8.0000000000 6.6e1 -2.2869e0 -2.2869e0
8.0000000000 6.7e1 -2.1587e0 -2.1587e0
8.0000000000 6.8e1 -2.1231e0 -2.1231e0
8.0000000000 6.9e1 -2.0036e0 -2.0036e0
8.0000000000 7.0e1 -1.8657e0 -1.8657e0
8.0000000000 7.1e1 -1.2888e0 -1.2888e0
8.0000000000 7.2e1 -1.1189e0 -1.1189e0
8.0000000000 7.3e1 -5.8616e-1 -5.8616e-1
8.0000000000 7.4e1 -4.2811e-1 -4.2811e-1
8.0000000000 7.5e1 -4.1582e-1 -4.1582e-1
8.0000000000 7.6e1 -4.0104e-1 -4.0104e-1
8.0000000000 7.7e1 -3.9574e-1 -3.9574e-1
8.0000000000 7.8e1 -3.6186e-1 -3.6186e-1
8.0000000000 7.9e1 -3.4633e-1 -3.4633e-1
8.0000000000 8.0e1 -3.4211e-1 -3.4211e-1
8.0000000000 8.1e1 -3.2235e-1 -3.2235e-1
8.0000000000 8.2e1 -3.0826e-1 -3.0826e-1
8.0000000000 8.3e1 -3.0489e-1 -3.0489e-1
8.0000000000 8.4e1 -2.9203e-1 -2.9203e-1
8.0000000000 8.5e1 -2.8451e-1 -2.8451e-1
8.0000000000 8.6e1 -2.7469e-1 -2.7469e-1
8.0000000000 8.7e1 -2.6183e-1 -2.6183e-1
8.0000000000 8.8e1 -2.6036e-1 -2.6036e-1
8.0000000000 8.9e1 -2.4795e-1 -2.4795e-1
8.0000000000 9.0e1 -2.4295e-1 -2.4295e-1
8.0000000000 9.1e1 -2.3541e-1 -2.3541e-1
8.0000000000 9.2e1 -2.3158e-1 -2.3158e-1
8.0000000000 9.3e1 -2.1789e-1 -2.1789e-1
8.0000000000 9.4e1 -4.2929e-2 -4.2929e-2
8.0000000000 9.5e1 -4.2712e-2 -4.2712e-2
8.0000000000 9.6e1 4.8198e-3 4.8198e-3

9.0000000000 1.0e0 -1.9596e1 -1.9596e1
9.0000000000 2.0e0 -1.9586e1 -1.9586e1
9.0000000000 3.0e0 -1.9582e1 -1.9582e1
9.0000000000 4.0e0 -1.9558e1 -1.9558e1
9.0000000000 5.0e0 -1.9545e1 -1.9545e1
9.0000000000 6.0e0 -1.9517e1 -1.9517e1
9.0000000000 7.0e0 -1.9476e1 -1.9476e1
9.0000000000 8.0e0 -1.9451e1 -1.9451e1
9.0000000000 9.0e0 -1.9398e1 -1.9398e1
9.0000000000 1.0e1 -1.9381e1 -1.9381e1
9.0000000000 1.1e1 -1.9295e1 -1.9295e1
9.0000000000 1.2e1 -1.9228e1 -1.9228e1
9.0000000000 1.3e1 -1.8784e1 -1.8784e1
9.0000000000 1.4e1 -1.8561e1 -1.8561e1
9.0000000000 1.5e1 -1.8301e1 -1.8301e1
9.0000000000 1.6e1 -1.8111e1 -1.8111e1
9.0000000000 1.7e1 -1.8104e1 -1.8104e1
9.0000000000 1.8e1 -1.7992e1 -1.7992e1
9.0000000000 1.9e1 -1.7969e1 -1.7969e1
9.0000000000 2.0e1 -1.784e1 -1.784e1
9.0000000000 2.1e1 -1.7637e1 -1.7637e1
9.0000000000 2.2e1 -1.7493e1 -1.7493e1
9.0000000000 2.3e1 -1.7204e1 -1.7204e1
9.0000000000 2.4e1 -1.7138e1 -1.7138e1
9.0000000000 2.5e1 -1.7027e1 -1.7027e1
9.0000000000 2.6e1 -1.7e1 -1.7e1
9.0000000000 2.7e1 -1.6942e1 -1.6942e1
9.0000000000 2.8e1 -1.6926e1 -1.6926e1
9.0000000000 2.9e1 -1.6631e1 -1.6631e1
9.0000000000 3.0e1 -1.6428e1 -1.6428e1
9.0000000000 3.1e1 -1.6288e1 -1.6288e1
9.0000000000 3.2e1 -1.6259e1 -1.6259e1
9.0000000000 3.3e1 -1.6182e1 -1.6182e1
9.0000000000 3.4e1 -1.616e1 -1.616e1
9.0000000000 3.5e1 -1.5586e1 -1.5586e1
9.0000000000 3.6e1 -1.536e1 -1.536e1
9.0000000000 3.7e1 -1.5141e1 -1.5141e1
9.0000000000 3.8e1 -1.4938e1 -1.4938e1
9.0000000000 3.9e1 -1.4449e1 -1.4449e1
9.0000000000 4.0e1 -1.4182e1 -1.4182e1
9.0000000000 4.1e1 -1.3395e1 -1.3395e1
9.0000000000 4.2e1 -1.2932e1 -1.2932e1
9.0000000000 4.3e1 -1.2151e1 -1.2151e1
9.0000000000 4.4e1 -1.1903e1 -1.1903e1
9.0000000000 4.5e1 -1.1849e1 -1.1849e1
9.0000000000 4.6e1 -1.1244e1 -1.1244e1
9.0000000000 4.7e1 -1.0833e1 -1.0833e1
9.0000000000 4.8e1 -1.0536e1 -1.0536e1
9.0000000000 4.9e1 -7.1242e0 -7.1242e0
9.0000000000 5.0e1 -6.757e0 -6.757e0
9.0000000000 5.1e1 -6.3666e0 -6.3666e0
9.0000000000 5.2e1 -6.0644e0 -6.0644e0
9.0000000000 5.3e1 -5.6963e0 -5.6963e0
9.0000000000 5.4e1 -5.387e0 -5.387e0
9.0000000000 5.5e1 -4.7472e0 -4.7472e0
9.0000000000 5.6e1 -4.4458e0 -4.4458e0
9.0000000000 5.7e1 -3.9531e0 -3.9531e0
9.0000000000 5.8e1 -3.6138e0 -3.6138e0
9.0000000000 5.9e1 -3.5048e0 -3.5048e0
9.0000000000 6.0e1 -2.9789e0 -2.9789e0
9.0000000000 6.1e1 -2.884e0 -2.884e0
9.0000000000 6.2e1 -2.5972e0 -2.5972e0
9.0000000000 6.3e1 -2.3958e0 -2.3958e0
9.0000000000 6.4e1 -2.2766e0 -2.2766e0
9.0000000000 6.5e1 -2.0695e0 -2.0695e0
9.0000000000 6.6e1 -1.8603e0 -1.8603e0
9.0000000000 6.7e1 -1.7501e0 -1.7501e0
9.0000000000 6.8e1 -1.7196e0 -1.7196e0
9.0000000000 6.9e1 -1.6174e0 -1.6174e0
9.0000000000 7.0e1 -1.5001e0 -1.5001e0
9.0000000000 7.1e1 -1.0164e0 -1.0164e0
9.0000000000 7.2e1 -8.7632e-1 -8.7632e-1
9.0000000000 7.3e1 -4.4522e-1 -4.4522e-1
9.0000000000 7.4e1 -3.2014e-1 -3.2014e-1
9.0000000000 7.5e1 -3.1048e-1 -3.1048e-1
9.0000000000 7.6e1 -2.9887e-1 -2.9887e-1
9.0000000000 7.7e1 -2.9472e-1 -2.9472e-1
9.0000000000 7.8e1 -2.6819e-1 -2.6819e-1
9.0000000000 7.9e1 -2.5605e-1 -2.5605e-1
9.0000000000 8.0e1 -2.5276e-1 -2.5276e-1
9.0000000000 8.1e1 -2.3736e-1 -2.3736e-1
9.0000000000 8.2e1 -2.264e-1 -2.264e-1
9.0000000000 8.3e1 -2.2378e-1 -2.2378e-1
9.0000000000 8.4e1 -2.1379e-1 -2.1379e-1
9.0000000000 8.5e1 -2.0796e-1 -2.0796e-1
9.0000000000 8.6e1 -2.0035e-1 -2.0035e-1
9.0000000000 8.7e1 -1.904e-1 -1.904e-1
9.0000000000 8.8e1 -1.8927e-1 -1.8927e-1
9.0000000000 8.9e1 -1.7968e-1 -1.7968e-1
9.0000000000 9.0e1 -1.7582e-1 -1.7582e-1
9.0000000000 9.1e1 -1.7001e-1 -1.7001e-1
9.0000000000 9.2e1 -1.6706e-1 -1.6706e-1
9.0000000000 9.3e1 -1.5653e-1 -1.5653e-1
9.0000000000 9.4e1 -2.4859e-2 -2.4859e-2
9.0000000000 9.5e1 -2.4702e-2 -2.4702e-2
9.0000000000 9.6e1 6.9215e-3 6.9215e-3

10.000000000 1.0e0 -1.8683e1 -1.8683e1
10.000000000 2.0e0 -1.8674e1 -1.8674e1
10.000000000 3.0e0 -1.8669e1 -1.8669e1
10.000000000 4.0e0 -1.8646e1 -1.8646e1
10.000000000 5.0e0 -1.8633e1 -1.8633e1
10.000000000 6.0e0 -1.8605e1 -1.8605e1
10.000000000 7.0e0 -1.8564e1 -1.8564e1
10.000000000 8.0e0 -1.8539e1 -1.8539e1
10.000000000 9.0e0 -1.8486e1 -1.8486e1
10.000000000 1.0e1 -1.8469e1 -1.8469e1
10.000000000 1.1e1 -1.8384e1 -1.8384e1
10.000000000 1.2e1 -1.8316e1 -1.8316e1
10.000000000 1.3e1 -1.7874e1 -1.7874e1
10.000000000 1.4e1 -1.765e1 -1.765e1
10.000000000 1.5e1 -1.7392e1 -1.7392e1
10.000000000 1.6e1 -1.7202e1 -1.7202e1
10.000000000 1.7e1 -1.7195e1 -1.7195e1
10.000000000 1.8e1 -1.7083e1 -1.7083e1
10.000000000 1.9e1 -1.7061e1 -1.7061e1
10.000000000 2.0e1 -1.6931e1 -1.6931e1
10.000000000 2.1e1 -1.6729e1 -1.6729e1
10.000000000 2.2e1 -1.6585e1 -1.6585e1
10.000000000 2.3e1 -1.6297e1 -1.6297e1
10.000000000 2.4e1 -1.6232e1 -1.6232e1
10.000000000 2.5e1 -1.6121e1 -1.6121e1
10.000000000 2.6e1 -1.6094e1 -1.6094e1
10.000000000 2.7e1 -1.6036e1 -1.6036e1
10.000000000 2.8e1 -1.602e1 -1.602e1
10.000000000 2.9e1 -1.5726e1 -1.5726e1
10.000000000 3.0e1 -1.5524e1 -1.5524e1
10.000000000 3.1e1 -1.5385e1 -1.5385e1
10.000000000 3.2e1 -1.5356e1 -1.5356e1
10.000000000 3.3e1 -1.5279e1 -1.5279e1
10.000000000 3.4e1 -1.5257e1 -1.5257e1
10.000000000 3.5e1 -1.4686e1 -1.4686e1
10.000000000 3.6e1 -1.4461e1 -1.4461e1
10.000000000 3.7e1 -1.4243e1 -1.4243e1
10.000000000 3.8e1 -1.4042e1 -1.4042e1
10.000000000 3.9e1 -1.3556e1 -1.3556e1
10.000000000 4.0e1 -1.329e1 -1.329e1
10.000000000 4.1e1 -1.251e1 -1.251e1
10.000000000 4.2e1 -1.2051e1 -1.2051e1
10.000000000 4.3e1 -1.1278e1 -1.1278e1
10.000000000 4.4e1 -1.1034e1 -1.1034e1
10.000000000 4.5e1 -1.098e1 -1.098e1
10.000000000 4.6e1 -1.0384e1 -1.0384e1
10.000000000 4.7e1 -9.9795e0 -9.9795e0
10.000000000 4.8e1 -9.6869e0 -9.6869e0
10.000000000 4.9e1 -6.371e0 -6.371e0
10.000000000 5.0e1 -6.0194e0 -6.0194e0
10.000000000 5.1e1 -5.6473e0 -5.6473e0
10.000000000 5.2e1 -5.3605e0 -5.3605e0
10.000000000 5.3e1 -5.0125e0 -5.0125e0
10.000000000 5.4e1 -4.7216e0 -4.7216e0
10.000000000 5.5e1 -4.1241e0 -4.1241e0
10.000000000 5.6e1 -3.8449e0 -3.8449e0
10.000000000 5.7e1 -3.392e0 -3.392e0
10.000000000 5.8e1 -3.0828e0 -3.0828e0
10.000000000 5.9e1 -2.9839e0 -2.9839e0
10.000000000 6.0e1 -2.5108e0 -2.5108e0
10.000000000 6.1e1 -2.426e0 -2.426e0
10.000000000 6.2e1 -2.1714e0 -2.1714e0
10.000000000 6.3e1 -1.9938e0 -1.9938e0
10.000000000 6.4e1 -1.8893e0 -1.8893e0
10.000000000 6.5e1 -1.7085e0 -1.7085e0
10.000000000 6.6e1 -1.5273e0 -1.5273e0
10.000000000 6.7e1 -1.4323e0 -1.4323e0
10.000000000 6.8e1 -1.406e0 -1.406e0
10.000000000 6.9e1 -1.3185e0 -1.3185e0
10.000000000 7.0e1 -1.2183e0 -1.2183e0
10.000000000 7.1e1 -8.1045e-1 -8.1045e-1
10.000000000 7.2e1 -6.9407e-1 -6.9407e-1
10.000000000 7.3e1 -3.4152e-1 -3.4152e-1
10.000000000 7.4e1 -2.4122e-1 -2.4122e-1
10.000000000 7.5e1 -2.3353e-1 -2.3353e-1
10.000000000 7.6e1 -2.2429e-1 -2.2429e-1
10.000000000 7.7e1 -2.2099e-1 -2.2099e-1
10.000000000 7.8e1 -1.9992e-1 -1.9992e-1
10.000000000 7.9e1 -1.9031e-1 -1.9031e-1
10.000000000 8.0e1 -1.8771e-1 -1.8771e-1
10.000000000 8.1e1 -1.7553e-1 -1.7553e-1
10.000000000 8.2e1 -1.6689e-1 -1.6689e-1
10.000000000 8.3e1 -1.6482e-1 -1.6482e-1
10.000000000 8.4e1 -1.5696e-1 -1.5696e-1
10.000000000 8.5e1 -1.5237e-1 -1.5237e-1
10.000000000 8.6e1 -1.4639e-1 -1.4639e-1
10.000000000 8.7e1 -1.3858e-1 -1.3858e-1
10.000000000 8.8e1 -1.3769e-1 -1.3769e-1
10.000000000 8.9e1 -1.3018e-1 -1.3018e-1
10.000000000 9.0e1 -1.2716e-1 -1.2716e-1
10.000000000 9.1e1 -1.2262e-1 -1.2262e-1
10.000000000 9.2e1 -1.2032e-1 -1.2032e-1
10.000000000 9.3e1 -1.121e-1 -1.121e-1
10.000000000 9.4e1 -1.1887e-2 -1.1887e-2
10.000000000 9.5e1 -1.1774e-2 -1.1774e-2
10.000000000 9.6e1 8.4254e-3 8.4254e-3

20.000000000 1.0e0 -1.2709e1 -1.2709e1
20.000000000 2.0e0 -1.27e1 -1.27e1
20.000000000 3.0e0 -1.2696e1 -1.2696e1
20.000000000 4.0e0 -1.2673e1 -1.2673e1
20.000000000 5.0e0 -1.266e1 -1.266e1
20.000000000 6.0e0 -1.2633e1 -1.2633e1
20.000000000 7.0e0 -1.2593e1 -1.2593e1
20.000000000 8.0e0 -1.2569e1 -1.2569e1
20.000000000 9.0e0 -1.2517e1 -1.2517e1
20.000000000 1.0e1 -1.2501e1 -1.2501e1
20.000000000 1.1e1 -1.2418e1 -1.2418e1
20.000000000 1.2e1 -1.2352e1 -1.2352e1
20.000000000 1.3e1 -1.1922e1 -1.1922e1
20.000000000 1.4e1 -1.1707e1 -1.1707e1
20.000000000 1.5e1 -1.1457e1 -1.1457e1
20.000000000 1.6e1 -1.1274e1 -1.1274e1
20.000000000 1.7e1 -1.1268e1 -1.1268e1
20.000000000 1.8e1 -1.116e1 -1.116e1
20.000000000 1.9e1 -1.1138e1 -1.1138e1
20.000000000 2.0e1 -1.1014e1 -1.1014e1
20.000000000 2.1e1 -1.0821e1 -1.0821e1
20.000000000 2.2e1 -1.0683e1 -1.0683e1
20.000000000 2.3e1 -1.0409e1 -1.0409e1
20.000000000 2.4e1 -1.0346e1 -1.0346e1
20.000000000 2.5e1 -1.0242e1 -1.0242e1
20.000000000 2.6e1 -1.0216e1 -1.0216e1
20.000000000 2.7e1 -1.0161e1 -1.0161e1
20.000000000 2.8e1 -1.0146e1 -1.0146e1
20.000000000 2.9e1 -9.8675e0 -9.8675e0
20.000000000 3.0e1 -9.6776e0 -9.6776e0
20.000000000 3.1e1 -9.5468e0 -9.5468e0
20.000000000 3.2e1 -9.5193e0 -9.5193e0
20.000000000 3.3e1 -9.4478e0 -9.4478e0
20.000000000 3.4e1 -9.427e0 -9.427e0
20.000000000 3.5e1 -8.8957e0 -8.8957e0
20.000000000 3.6e1 -8.6877e0 -8.6877e0
20.000000000 3.7e1 -8.4876e0 -8.4876e0
20.000000000 3.8e1 -8.303e0 -8.303e0
20.000000000 3.9e1 -7.862e0 -7.862e0
20.000000000 4.0e1 -7.6232e0 -7.6232e0
20.000000000 4.1e1 -6.9322e0 -6.9322e0
20.000000000 4.2e1 -6.5337e0 -6.5337e0
20.000000000 4.3e1 -5.8786e0 -5.8786e0
20.000000000 4.4e1 -5.6756e0 -5.6756e0
20.000000000 4.5e1 -5.6314e0 -5.6314e0
20.000000000 4.6e1 -5.1467e0 -5.1467e0
20.000000000 4.7e1 -4.8266e0 -4.8266e0
20.000000000 4.8e1 -4.5993e0 -4.5993e0
20.000000000 4.9e1 -2.3308e0 -2.3308e0
20.000000000 5.0e1 -2.1279e0 -2.1279e0
20.000000000 5.1e1 -1.9217e0 -1.9217e0
20.000000000 5.2e1 -1.7688e0 -1.7688e0
20.000000000 5.3e1 -1.5906e0 -1.5906e0
20.000000000 5.4e1 -1.4478e0 -1.4478e0
20.000000000 5.5e1 -1.172e0 -1.172e0
20.000000000 5.6e1 -1.0512e0 -1.0512e0
20.000000000 5.7e1 -8.6641e-1 -8.6641e-1
20.000000000 5.8e1 -7.4808e-1 -7.4808e-1
20.000000000 5.9e1 -7.1158e-1 -7.1158e-1
20.000000000 6.0e1 -5.4591e-1 -5.4591e-1
20.000000000 6.1e1 -5.1781e-1 -5.1781e-1
20.000000000 6.2e1 -4.3628e-1 -4.3628e-1
20.000000000 6.3e1 -3.82e-1 -3.82e-1
20.000000000 6.4e1 -3.5105e-1 -3.5105e-1
20.000000000 6.5e1 -2.993e-1 -2.993e-1
20.000000000 6.6e1 -2.4971e-1 -2.4971e-1
20.000000000 6.7e1 -2.2466e-1 -2.2466e-1
20.000000000 6.8e1 -2.1784e-1 -2.1784e-1
20.000000000 6.9e1 -1.955e-1 -1.955e-1
20.000000000 7.0e1 -1.7064e-1 -1.7064e-1
20.000000000 7.1e1 -7.7814e-2 -7.7814e-2
20.000000000 7.2e1 -5.4088e-2 -5.4088e-2
20.000000000 7.3e1 7.652e-3 7.652e-3
20.000000000 7.4e1 2.1129e-2 2.1129e-2
20.000000000 7.5e1 2.2045e-2 2.2045e-2
20.000000000 7.6e1 2.3119e-2 2.3119e-2
20.000000000 7.7e1 2.3496e-2 2.3496e-2
20.000000000 7.8e1 2.5801e-2 2.5801e-2
20.000000000 7.9e1 2.6794e-2 2.6794e-2
20.000000000 8.0e1 2.7056e-2 2.7056e-2
20.000000000 8.1e1 2.8241e-2 2.8241e-2
20.000000000 8.2e1 2.9039e-2 2.9039e-2
20.000000000 8.3e1 2.9224e-2 2.9224e-2
20.000000000 8.4e1 2.9908e-2 2.9908e-2
20.000000000 8.5e1 3.029e-2 3.029e-2
20.000000000 8.6e1 3.0771e-2 3.0771e-2
20.000000000 8.7e1 3.1365e-2 3.1365e-2
20.000000000 8.8e1 3.143e-2 3.143e-2
20.000000000 8.9e1 3.1959e-2 3.1959e-2
20.000000000 9.0e1 3.216e-2 3.216e-2
20.000000000 9.1e1 3.245e-2 3.245e-2
20.000000000 9.2e1 3.2591e-2 3.2591e-2
20.000000000 9.3e1 3.3059e-2 3.3059e-2
20.000000000 9.4e1 2.9837e-2 2.9837e-2
20.000000000 9.5e1 2.981e-2 2.981e-2
20.000000000 9.6e1 1.3233e-2 1.3233e-2

30.000000000 1.0e0 -9.2645e0 -9.2645e0
30.000000000 2.0e0 -9.2558e0 -9.2558e0
30.000000000 3.0e0 -9.2514e0 -9.2514e0
30.000000000 4.0e0 -9.2296e0 -9.2296e0
30.000000000 5.0e0 -9.217e0 -9.217e0
30.000000000 6.0e0 -9.1916e0 -9.1916e0
30.000000000 7.0e0 -9.153e0 -9.153e0
30.000000000 8.0e0 -9.1298e0 -9.1298e0
30.000000000 9.0e0 -9.0805e0 -9.0805e0
30.000000000 1.0e1 -9.0646e0 -9.0646e0
30.000000000 1.1e1 -8.9853e0 -8.9853e0
30.000000000 1.2e1 -8.9225e0 -8.9225e0
30.000000000 1.3e1 -8.5142e0 -8.5142e0
30.000000000 1.4e1 -8.3099e0 -8.3099e0
30.000000000 1.5e1 -8.0746e0 -8.0746e0
30.000000000 1.6e1 -7.9032e0 -7.9032e0
30.000000000 1.7e1 -7.8969e0 -7.8969e0
30.000000000 1.8e1 -7.7962e0 -7.7962e0
30.000000000 1.9e1 -7.776e0 -7.776e0
30.000000000 2.0e1 -7.6601e0 -7.6601e0
30.000000000 2.1e1 -7.4798e0 -7.4798e0
30.000000000 2.2e1 -7.3524e0 -7.3524e0
30.000000000 2.3e1 -7.0986e0 -7.0986e0
30.000000000 2.4e1 -7.0414e0 -7.0414e0
30.000000000 2.5e1 -6.9452e0 -6.9452e0
30.000000000 2.6e1 -6.9217e0 -6.9217e0
30.000000000 2.7e1 -6.8712e0 -6.8712e0
30.000000000 2.8e1 -6.8575e0 -6.8575e0
30.000000000 2.9e1 -6.6036e0 -6.6036e0
30.000000000 3.0e1 -6.4314e0 -6.4314e0
30.000000000 3.1e1 -6.3133e0 -6.3133e0
30.000000000 3.2e1 -6.2886e0 -6.2886e0
30.000000000 3.3e1 -6.2243e0 -6.2243e0
30.000000000 3.4e1 -6.2057e0 -6.2057e0
30.000000000 3.5e1 -5.7324e0 -5.7324e0
30.000000000 3.6e1 -5.5493e0 -5.5493e0
30.000000000 3.7e1 -5.3744e0 -5.3744e0
30.000000000 3.8e1 -5.2141e0 -5.2141e0
30.000000000 3.9e1 -4.8359e0 -4.8359e0
30.000000000 4.0e1 -4.6339e0 -4.6339e0
30.000000000 4.1e1 -4.0616e0 -4.0616e0
30.000000000 4.2e1 -3.7404e0 -3.7404e0
30.000000000 4.3e1 -3.2281e0 -3.2281e0
30.000000000 4.4e1 -3.0735e0 -3.0735e0
30.000000000 4.5e1 -3.0401e0 -3.0401e0
30.000000000 4.6e1 -2.6809e0 -2.6809e0
30.000000000 4.7e1 -2.4507e0 -2.4507e0
30.000000000 4.8e1 -2.2908e0 -2.2908e0
30.000000000 4.9e1 -8.784e-1 -8.784e-1
30.000000000 5.0e1 -7.7027e-1 -7.7027e-1
30.000000000 5.1e1 -6.6385e-1 -6.6385e-1
30.000000000 5.2e1 -5.8731e-1 -5.8731e-1
30.000000000 5.3e1 -5.0069e-1 -5.0069e-1
30.000000000 5.4e1 -4.3334e-1 -4.3334e-1
30.000000000 5.5e1 -3.0899e-1 -3.0899e-1
30.000000000 5.6e1 -2.5706e-1 -2.5706e-1
30.000000000 5.7e1 -1.8085e-1 -1.8085e-1
30.000000000 5.8e1 -1.3434e-1 -1.3434e-1
30.000000000 5.9e1 -1.2039e-1 -1.2039e-1
30.000000000 6.0e1 -5.9723e-2 -5.9723e-2
30.000000000 6.1e1 -4.9906e-2 -4.9906e-2
30.000000000 6.2e1 -2.2342e-2 -2.2342e-2
30.000000000 6.3e1 -4.8288e-3 -4.8288e-3
30.000000000 6.4e1 4.8175e-3 4.8175e-3
30.000000000 6.5e1 2.0314e-2 2.0314e-2
30.000000000 6.6e1 3.4304e-2 3.4304e-2
30.000000000 6.7e1 4.0998e-2 4.0998e-2
30.000000000 6.8e1 4.277e-2 4.277e-2
30.000000000 6.9e1 4.8416e-2 4.8416e-2
30.000000000 7.0e1 5.4379e-2 5.4379e-2
30.000000000 7.1e1 7.2446e-2 7.2446e-2
30.000000000 7.2e1 7.5425e-2 7.5425e-2
30.000000000 7.3e1 7.5444e-2 7.5444e-2
30.000000000 7.4e1 7.1442e-2 7.1442e-2
30.000000000 7.5e1 7.1012e-2 7.1012e-2
30.000000000 7.6e1 7.0466e-2 7.0466e-2
30.000000000 7.7e1 7.0264e-2 7.0264e-2
30.000000000 7.8e1 6.8866e-2 6.8866e-2
30.000000000 7.9e1 6.8165e-2 6.8165e-2
30.000000000 8.0e1 6.7967e-2 6.7967e-2
30.000000000 8.1e1 6.6998e-2 6.6998e-2
30.000000000 8.2e1 6.6262e-2 6.6262e-2
30.000000000 8.3e1 6.608e-2 6.608e-2
30.000000000 8.4e1 6.5363e-2 6.5363e-2
30.000000000 8.5e1 6.4927e-2 6.4927e-2
30.000000000 8.6e1 6.4338e-2 6.4338e-2
30.000000000 8.7e1 6.3532e-2 6.3532e-2
30.000000000 8.8e1 6.3438e-2 6.3438e-2
30.000000000 8.9e1 6.2615e-2 6.2615e-2
30.000000000 9.0e1 6.2271e-2 6.2271e-2
30.000000000 9.1e1 6.174e-2 6.174e-2
30.000000000 9.2e1 6.1464e-2 6.1464e-2
30.000000000 9.3e1 6.0439e-2 6.0439e-2
30.000000000 9.4e1 3.7585e-2 3.7585e-2
30.000000000 9.5e1 3.7532e-2 3.7532e-2
30.000000000 9.6e1 1.4116e-2 1.4116e-2

40.000000000 1.0e0 -6.8714e0 -6.8714e0
40.000000000 2.0e0 -6.8633e0 -6.8633e0
40.000000000 3.0e0 -6.8591e0 -6.8591e0
40.000000000 4.0e0 -6.8386e0 -6.8386e0
40.000000000 5.0e0 -6.8268e0 -6.8268e0
40.000000000 6.0e0 -6.8029e0 -6.8029e0
40.000000000 7.0e0 -6.7666e0 -6.7666e0
40.000000000 8.0e0 -6.7447e0 -6.7447e0
40.000000000 9.0e0 -6.6985e0 -6.6985e0
40.000000000 1.0e1 -6.6836e0 -6.6836e0
40.000000000 1.1e1 -6.6092e0 -6.6092e0
40.000000000 1.2e1 -6.5505e0 -6.5505e0
40.000000000 1.3e1 -6.1701e0 -6.1701e0
40.000000000 1.4e1 -5.9811e0 -5.9811e0
40.000000000 1.5e1 -5.7645e0 -5.7645e0
40.000000000 1.6e1 -5.6075e0 -5.6075e0
40.000000000 1.7e1 -5.6017e0 -5.6017e0
40.000000000 1.8e1 -5.5099e0 -5.5099e0
40.000000000 1.9e1 -5.4914e0 -5.4914e0
40.000000000 2.0e1 -5.3861e0 -5.3861e0
40.000000000 2.1e1 -5.2228e0 -5.2228e0
40.000000000 2.2e1 -5.1081e0 -5.1081e0
40.000000000 2.3e1 -4.8806e0 -4.8806e0
40.000000000 2.4e1 -4.8296e0 -4.8296e0
40.000000000 2.5e1 -4.744e0 -4.744e0
40.000000000 2.6e1 -4.7232e0 -4.7232e0
40.000000000 2.7e1 -4.6784e0 -4.6784e0
40.000000000 2.8e1 -4.6663e0 -4.6663e0
40.000000000 2.9e1 -4.4425e0 -4.4425e0
40.000000000 3.0e1 -4.2919e0 -4.2919e0
40.000000000 3.1e1 -4.1892e0 -4.1892e0
40.000000000 3.2e1 -4.1677e0 -4.1677e0
40.000000000 3.3e1 -4.1121e0 -4.1121e0
40.000000000 3.4e1 -4.0959e0 -4.0959e0
40.000000000 3.5e1 -3.6911e0 -3.6911e0
40.000000000 3.6e1 -3.5367e0 -3.5367e0
40.000000000 3.7e1 -3.3905e0 -3.3905e0
40.000000000 3.8e1 -3.2576e0 -3.2576e0
40.000000000 3.9e1 -2.9485e0 -2.9485e0
40.000000000 4.0e1 -2.7861e0 -2.7861e0
40.000000000 4.1e1 -2.3368e0 -2.3368e0
40.000000000 4.2e1 -2.0923e0 -2.0923e0
40.000000000 4.3e1 -1.7146e0 -1.7146e0
40.000000000 4.4e1 -1.6038e0 -1.6038e0
40.000000000 4.5e1 -1.5801e0 -1.5801e0
40.000000000 4.6e1 -1.3295e0 -1.3295e0
40.000000000 4.7e1 -1.1736e0 -1.1736e0
40.000000000 4.8e1 -1.0677e0 -1.0677e0
40.000000000 4.9e1 -2.2887e-1 -2.2887e-1
40.000000000 5.0e1 -1.7365e-1 -1.7365e-1
40.000000000 5.1e1 -1.2104e-1 -1.2104e-1
40.000000000 5.2e1 -8.4378e-2 -8.4378e-2
40.000000000 5.3e1 -4.4228e-2 -4.4228e-2
40.000000000 5.4e1 -1.4121e-2 -1.4121e-2
40.000000000 5.5e1 3.8395e-2 3.8395e-2
40.000000000 5.6e1 5.8875e-2 5.8875e-2
40.000000000 5.7e1 8.6903e-2 8.6903e-2
40.000000000 5.8e1 1.0248e-1 1.0248e-1
40.000000000 5.9e1 1.0687e-1 1.0687e-1
40.000000000 6.0e1 1.2394e-1 1.2394e-1
40.000000000 6.1e1 1.2632e-1 1.2632e-1
40.000000000 6.2e1 1.3218e-1 1.3218e-1
40.000000000 6.3e1 1.3512e-1 1.3512e-1
40.000000000 6.4e1 1.364e-1 1.364e-1
40.000000000 6.5e1 1.3779e-1 1.3779e-1
40.000000000 6.6e1 1.381e-1 1.381e-1
40.000000000 6.7e1 1.3779e-1 1.3779e-1
40.000000000 6.8e1 1.3765e-1 1.3765e-1
40.000000000 6.9e1 1.3697e-1 1.3697e-1
40.000000000 7.0e1 1.3582e-1 1.3582e-1
40.000000000 7.1e1 1.2617e-1 1.2617e-1
40.000000000 7.2e1 1.2157e-1 1.2157e-1
40.000000000 7.3e1 9.9342e-2 9.9342e-2
40.000000000 7.4e1 8.9121e-2 8.9121e-2
40.000000000 7.5e1 8.8212e-2 8.8212e-2
40.000000000 7.6e1 8.7093e-2 8.7093e-2
40.000000000 7.7e1 8.6685e-2 8.6685e-2
40.000000000 7.8e1 8.3976e-2 8.3976e-2
40.000000000 7.9e1 8.2675e-2 8.2675e-2
40.000000000 8.0e1 8.2314e-2 8.2314e-2
40.000000000 8.1e1 8.0584e-2 8.0584e-2
40.000000000 8.2e1 7.9306e-2 7.9306e-2
40.000000000 8.3e1 7.8994e-2 7.8994e-2
40.000000000 8.4e1 7.7782e-2 7.7782e-2
40.000000000 8.5e1 7.7058e-2 7.7058e-2
40.000000000 8.6e1 7.6092e-2 7.6092e-2
40.000000000 8.7e1 7.4792e-2 7.4792e-2
40.000000000 8.8e1 7.4641e-2 7.4641e-2
40.000000000 8.9e1 7.3341e-2 7.3341e-2
40.000000000 9.0e1 7.2806e-2 7.2806e-2
40.000000000 9.1e1 7.1985e-2 7.1985e-2
40.000000000 9.2e1 7.1562e-2 7.1562e-2
40.000000000 9.3e1 7.0011e-2 7.0011e-2
40.000000000 9.4e1 4.0273e-2 4.0273e-2
40.000000000 9.5e1 4.021e-2 4.021e-2
40.000000000 9.6e1 1.4416e-2 1.4416e-2

50.000000000 1.0e0 -5.0663e0 -5.0663e0
50.000000000 2.0e0 -5.0588e0 -5.0588e0
50.000000000 3.0e0 -5.0549e0 -5.0549e0
50.000000000 4.0e0 -5.0359e0 -5.0359e0
50.000000000 5.0e0 -5.025e0 -5.025e0
50.000000000 6.0e0 -5.003e0 -5.003e0
50.000000000 7.0e0 -4.9694e0 -4.9694e0
50.000000000 8.0e0 -4.9493e0 -4.9493e0
50.000000000 9.0e0 -4.9067e0 -4.9067e0
50.000000000 1.0e1 -4.893e0 -4.893e0
50.000000000 1.1e1 -4.8246e0 -4.8246e0
50.000000000 1.2e1 -4.7707e0 -4.7707e0
50.000000000 1.3e1 -4.4238e0 -4.4238e0
50.000000000 1.4e1 -4.2528e0 -4.2528e0
50.000000000 1.5e1 -4.0582e0 -4.0582e0
50.000000000 1.6e1 -3.918e0 -3.918e0
50.000000000 1.7e1 -3.9129e0 -3.9129e0
50.000000000 1.8e1 -3.8312e0 -3.8312e0
50.000000000 1.9e1 -3.8149e0 -3.8149e0
50.000000000 2.0e1 -3.7216e0 -3.7216e0
50.000000000 2.1e1 -3.5779e0 -3.5779e0
50.000000000 2.2e1 -3.4773e0 -3.4773e0
50.000000000 2.3e1 -3.2795e0 -3.2795e0
50.000000000 2.4e1 -3.2354e0 -3.2354e0
50.000000000 2.5e1 -3.1616e0 -3.1616e0
50.000000000 2.6e1 -3.1437e0 -3.1437e0
50.000000000 2.7e1 -3.1052e0 -3.1052e0
50.000000000 2.8e1 -3.0949e0 -3.0949e0
50.000000000 2.9e1 -2.9039e0 -2.9039e0
50.000000000 3.0e1 -2.7766e0 -2.7766e0
50.000000000 3.1e1 -2.6904e0 -2.6904e0
50.000000000 3.2e1 -2.6724e0 -2.6724e0
50.000000000 3.3e1 -2.6259e0 -2.6259e0
50.000000000 3.4e1 -2.6125e0 -2.6125e0
50.000000000 3.5e1 -2.2789e0 -2.2789e0
50.000000000 3.6e1 -2.1538e0 -2.1538e0
50.000000000 3.7e1 -2.0364e0 -2.0364e0
50.000000000 3.8e1 -1.9307e0 -1.9307e0
50.000000000 3.9e1 -1.6887e0 -1.6887e0
50.000000000 4.0e1 -1.5638e0 -1.5638e0
50.000000000 4.1e1 -1.2269e0 -1.2269e0
50.000000000 4.2e1 -1.0494e0 -1.0494e0
50.000000000 4.3e1 -7.8419e-1 -7.8419e-1
50.000000000 4.4e1 -7.0866e-1 -7.0866e-1
50.000000000 4.5e1 -6.9262e-1 -6.9262e-1
50.000000000 4.6e1 -5.2648e-1 -5.2648e-1
50.000000000 4.7e1 -4.2629e-1 -4.2629e-1
50.000000000 4.8e1 -3.5968e-1 -3.5968e-1
50.000000000 4.9e1 1.0765e-1 1.0765e-1
50.000000000 5.0e1 1.3245e-1 1.3245e-1
50.000000000 5.1e1 1.5472e-1 1.5472e-1
50.000000000 5.2e1 1.6927e-1 1.6927e-1
50.000000000 5.3e1 1.8405e-1 1.8405e-1
50.000000000 5.4e1 1.9413e-1 1.9413e-1
50.000000000 5.5e1 2.0874e-1 2.0874e-1
50.000000000 5.6e1 2.1293e-1 2.1293e-1
50.000000000 5.7e1 2.1634e-1 2.1634e-1
50.000000000 5.8e1 2.1634e-1 2.1634e-1
50.000000000 5.9e1 2.1594e-1 2.1594e-1
50.000000000 6.0e1 2.114e-1 2.114e-1
50.000000000 6.1e1 2.1012e-1 2.1012e-1
50.000000000 6.2e1 2.0537e-1 2.0537e-1
50.000000000 6.3e1 2.0123e-1 2.0123e-1
50.000000000 6.4e1 1.9847e-1 1.9847e-1
50.000000000 6.5e1 1.9306e-1 1.9306e-1
50.000000000 6.6e1 1.868e-1 1.868e-1
50.000000000 6.7e1 1.8315e-1 1.8315e-1
50.000000000 6.8e1 1.8209e-1 1.8209e-1
50.000000000 6.9e1 1.784e-1 1.784e-1
50.000000000 7.0e1 1.7387e-1 1.7387e-1
50.000000000 7.1e1 1.5112e-1 1.5112e-1
50.000000000 7.2e1 1.4297e-1 1.4297e-1
50.000000000 7.3e1 1.1036e-1 1.1036e-1
50.000000000 7.4e1 9.7251e-2 9.7251e-2
50.000000000 7.5e1 9.6121e-2 9.6121e-2
50.000000000 7.6e1 9.4736e-2 9.4736e-2
50.000000000 7.7e1 9.4232e-2 9.4232e-2
50.000000000 7.8e1 9.0916e-2 9.0916e-2
50.000000000 7.9e1 8.9338e-2 8.9338e-2
50.000000000 8.0e1 8.8902e-2 8.8902e-2
50.000000000 8.1e1 8.6819e-2 8.6819e-2
50.000000000 8.2e1 8.529e-2 8.529e-2
50.000000000 8.3e1 8.4919e-2 8.4919e-2
50.000000000 8.4e1 8.3478e-2 8.3478e-2
50.000000000 8.5e1 8.262e-2 8.262e-2
50.000000000 8.6e1 8.148e-2 8.148e-2
50.000000000 8.7e1 7.9952e-2 7.9952e-2
50.000000000 8.8e1 7.9775e-2 7.9775e-2
50.000000000 8.9e1 7.8255e-2 7.8255e-2
50.000000000 9.0e1 7.7631e-2 7.7631e-2
50.000000000 9.1e1 7.6677e-2 7.6677e-2
50.000000000 9.2e1 7.6186e-2 7.6186e-2
50.000000000 9.3e1 7.4392e-2 7.4392e-2
50.000000000 9.4e1 4.1487e-2 4.1487e-2
50.000000000 9.5e1 4.1421e-2 4.1421e-2
50.000000000 9.6e1 1.4545e-2 1.4545e-2

60.000000000 1.0e0 -3.641e0 -3.641e0
60.000000000 2.0e0 -3.6342e0 -3.6342e0
60.000000000 3.0e0 -3.6307e0 -3.6307e0
60.000000000 4.0e0 -3.6135e0 -3.6135e0
60.000000000 5.0e0 -3.6036e0 -3.6036e0
60.000000000 6.0e0 -3.5837e0 -3.5837e0
60.000000000 7.0e0 -3.5533e0 -3.5533e0
60.000000000 8.0e0 -3.5352e0 -3.5352e0
60.000000000 9.0e0 -3.4967e0 -3.4967e0
60.000000000 1.0e1 -3.4843e0 -3.4843e0
60.000000000 1.1e1 -3.4227e0 -3.4227e0
60.000000000 1.2e1 -3.3743e0 -3.3743e0
60.000000000 1.3e1 -3.0649e0 -3.0649e0
60.000000000 1.4e1 -2.9139e0 -2.9139e0
60.000000000 1.5e1 -2.7433e0 -2.7433e0
60.000000000 1.6e1 -2.6213e0 -2.6213e0
60.000000000 1.7e1 -2.6169e0 -2.6169e0
60.000000000 1.8e1 -2.5463e0 -2.5463e0
60.000000000 1.9e1 -2.5321e0 -2.5321e0
60.000000000 2.0e1 -2.4519e0 -2.4519e0
60.000000000 2.1e1 -2.3288e0 -2.3288e0
60.000000000 2.2e1 -2.2433e0 -2.2433e0
60.000000000 2.3e1 -2.0764e0 -2.0764e0
60.000000000 2.4e1 -2.0394e0 -2.0394e0
60.000000000 2.5e1 -1.9778e0 -1.9778e0
60.000000000 2.6e1 -1.9629e0 -1.9629e0
60.000000000 2.7e1 -1.9309e0 -1.9309e0
60.000000000 2.8e1 -1.9223e0 -1.9223e0
60.000000000 2.9e1 -1.7648e0 -1.7648e0
60.000000000 3.0e1 -1.6608e0 -1.6608e0
60.000000000 3.1e1 -1.5909e0 -1.5909e0
60.000000000 3.2e1 -1.5763e0 -1.5763e0
60.000000000 3.3e1 -1.5389e0 -1.5389e0
60.000000000 3.4e1 -1.5281e0 -1.5281e0
60.000000000 3.5e1 -1.2633e0 -1.2633e0
60.000000000 3.6e1 -1.1658e0 -1.1658e0
60.000000000 3.7e1 -1.0752e0 -1.0752e0
60.000000000 3.8e1 -9.9461e-1 -9.9461e-1
60.000000000 3.9e1 -8.1302e-1 -8.1302e-1
60.000000000 4.0e1 -7.2113e-1 -7.2113e-1
60.000000000 4.1e1 -4.8021e-1 -4.8021e-1
60.000000000 4.2e1 -3.5772e-1 -3.5772e-1
60.000000000 4.3e1 -1.815e-1 -1.815e-1
60.000000000 4.4e1 -1.33e-1 -1.33e-1
60.000000000 4.5e1 -1.2281e-1 -1.2281e-1
60.000000000 4.6e1 -1.969e-2 -1.969e-2
60.000000000 4.7e1 4.0089e-2 4.0089e-2
60.000000000 4.8e1 7.8657e-2 7.8657e-2
60.000000000 4.9e1 3.0144e-1 3.0144e-1
60.000000000 5.0e1 3.077e-1 3.077e-1
60.000000000 5.1e1 3.1169e-1 3.1169e-1
60.000000000 5.2e1 3.1304e-1 3.1304e-1
60.000000000 5.3e1 3.1281e-1 3.1281e-1
60.000000000 5.4e1 3.1114e-1 3.1114e-1
60.000000000 5.5e1 3.0375e-1 3.0375e-1
60.000000000 5.6e1 2.9858e-1 2.9858e-1
60.000000000 5.7e1 2.8796e-1 2.8796e-1
60.000000000 5.8e1 2.7914e-1 2.7914e-1
60.000000000 5.9e1 2.7605e-1 2.7605e-1
60.000000000 6.0e1 2.5938e-1 2.5938e-1
60.000000000 6.1e1 2.5605e-1 2.5605e-1
60.000000000 6.2e1 2.454e-1 2.454e-1
60.000000000 6.3e1 2.3733e-1 2.3733e-1
60.000000000 6.4e1 2.3232e-1 2.3232e-1
60.000000000 6.5e1 2.2316e-1 2.2316e-1
60.000000000 6.6e1 2.1328e-1 2.1328e-1
60.000000000 6.7e1 2.0779e-1 2.0779e-1
60.000000000 6.8e1 2.0623e-1 2.0623e-1
60.000000000 6.9e1 2.0089e-1 2.0089e-1
60.000000000 7.0e1 1.945e-1 1.945e-1
60.000000000 7.1e1 1.6459e-1 1.6459e-1
60.000000000 7.2e1 1.545e-1 1.545e-1
60.000000000 7.3e1 1.1626e-1 1.1626e-1
60.000000000 7.4e1 1.0159e-1 1.0159e-1
60.000000000 7.5e1 1.0034e-1 1.0034e-1
60.000000000 7.6e1 9.8813e-2 9.8813e-2
60.000000000 7.7e1 9.8258e-2 9.8258e-2
60.000000000 7.8e1 9.4615e-2 9.4615e-2
60.000000000 7.9e1 9.2887e-2 9.2887e-2
60.000000000 8.0e1 9.2411e-2 9.2411e-2
60.000000000 8.1e1 9.0138e-2 9.0138e-2
60.000000000 8.2e1 8.8474e-2 8.8474e-2
60.000000000 8.3e1 8.807e-2 8.807e-2
60.000000000 8.4e1 8.6507e-2 8.6507e-2
60.000000000 8.5e1 8.5577e-2 8.5577e-2
60.000000000 8.6e1 8.4342e-2 8.4342e-2
60.000000000 8.7e1 8.2692e-2 8.2692e-2
60.000000000 8.8e1 8.2501e-2 8.2501e-2
60.000000000 8.9e1 8.0863e-2 8.0863e-2
60.000000000 9.0e1 8.0191e-2 8.0191e-2
60.000000000 9.1e1 7.9165e-2 7.9165e-2
60.000000000 9.2e1 7.8638e-2 7.8638e-2
60.000000000 9.3e1 7.6714e-2 7.6714e-2
60.000000000 9.4e1 4.2116e-2 4.2116e-2
60.000000000 9.5e1 4.2047e-2 4.2047e-2
60.000000000 9.6e1 1.4604e-2 1.4604e-2

70.000000000 1.0e0 -2.4836e0 -2.4836e0
70.000000000 2.0e0 -2.4776e0 -2.4776e0
70.000000000 3.0e0 -2.4745e0 -2.4745e0
70.000000000 4.0e0 -2.4592e0 -2.4592e0
70.000000000 5.0e0 -2.4505e0 -2.4505e0
70.000000000 6.0e0 -2.4328e0 -2.4328e0
70.000000000 7.0e0 -2.4059e0 -2.4059e0
70.000000000 8.0e0 -2.3899e0 -2.3899e0
70.000000000 9.0e0 -2.3559e0 -2.3559e0
70.000000000 1.0e1 -2.345e0 -2.345e0
70.000000000 1.1e1 -2.2908e0 -2.2908e0
70.000000000 1.2e1 -2.2482e0 -2.2482e0
70.000000000 1.3e1 -1.9788e0 -1.9788e0
70.000000000 1.4e1 -1.8489e0 -1.8489e0
70.000000000 1.5e1 -1.7035e0 -1.7035e0
70.000000000 1.6e1 -1.6003e0 -1.6003e0
70.000000000 1.7e1 -1.5966e0 -1.5966e0
70.000000000 1.8e1 -1.5373e0 -1.5373e0
70.000000000 1.9e1 -1.5254e0 -1.5254e0
70.000000000 2.0e1 -1.4583e0 -1.4583e0
70.000000000 2.1e1 -1.3562e0 -1.3562e0
70.000000000 2.2e1 -1.2858e0 -1.2858e0
70.000000000 2.3e1 -1.1495e0 -1.1495e0
70.000000000 2.4e1 -1.1195e0 -1.1195e0
70.000000000 2.5e1 -1.0698e0 -1.0698e0
70.000000000 2.6e1 -1.0578e0 -1.0578e0
70.000000000 2.7e1 -1.0322e0 -1.0322e0
70.000000000 2.8e1 -1.0253e0 -1.0253e0
70.000000000 2.9e1 -8.9993e-1 -8.9993e-1
70.000000000 3.0e1 -8.1817e-1 -8.1817e-1
70.000000000 3.1e1 -7.6365e-1 -7.6365e-1
70.000000000 3.2e1 -7.5236e-1 -7.5236e-1
70.000000000 3.3e1 -7.2335e-1 -7.2335e-1
70.000000000 3.4e1 -7.1499e-1 -7.1499e-1
70.000000000 3.5e1 -5.134e-1 -5.134e-1
70.000000000 3.6e1 -4.4076e-1 -4.4076e-1
70.000000000 3.7e1 -3.7414e-1 -3.7414e-1
70.000000000 3.8e1 -3.1549e-1 -3.1549e-1
70.000000000 3.9e1 -1.8608e-1 -1.8608e-1
70.000000000 4.0e1 -1.2211e-1 -1.2211e-1
70.000000000 4.1e1 3.9884e-2 3.9884e-2
70.000000000 4.2e1 1.1849e-1 1.1849e-1
70.000000000 4.3e1 2.2582e-1 2.2582e-1
70.000000000 4.4e1 2.5387e-1 2.5387e-1
70.000000000 4.5e1 2.5967e-1 2.5967e-1
70.000000000 4.6e1 3.1613e-1 3.1613e-1
70.000000000 4.7e1 3.466e-1 3.466e-1
70.000000000 4.8e1 3.6511e-1 3.6511e-1
70.000000000 4.9e1 4.22e-1 4.22e-1
70.000000000 5.0e1 4.1631e-1 4.1631e-1
70.000000000 5.1e1 4.086e-1 4.086e-1
70.000000000 5.2e1 4.0157e-1 4.0157e-1
70.000000000 5.3e1 3.9185e-1 3.9185e-1
70.000000000 5.4e1 3.8278e-1 3.8278e-1
70.000000000 5.5e1 3.6165e-1 3.6165e-1
70.000000000 5.6e1 3.5066e-1 3.5066e-1
70.000000000 5.7e1 3.3136e-1 3.3136e-1
70.000000000 5.8e1 3.1711e-1 3.1711e-1
70.000000000 5.9e1 3.1236e-1 3.1236e-1
70.000000000 6.0e1 2.8828e-1 2.8828e-1
70.000000000 6.1e1 2.837e-1 2.837e-1
70.000000000 6.2e1 2.6945e-1 2.6945e-1
70.000000000 6.3e1 2.5899e-1 2.5899e-1
70.000000000 6.4e1 2.5262e-1 2.5262e-1
70.000000000 6.5e1 2.4118e-1 2.4118e-1
70.000000000 6.6e1 2.2911e-1 2.2911e-1
70.000000000 6.7e1 2.2251e-1 2.2251e-1
70.000000000 6.8e1 2.2064e-1 2.2064e-1
70.000000000 6.9e1 2.143e-1 2.143e-1
70.000000000 7.0e1 2.068e-1 2.068e-1
70.000000000 7.1e1 1.7258e-1 1.7258e-1
70.000000000 7.2e1 1.6133e-1 1.6133e-1
70.000000000 7.3e1 1.1972e-1 1.1972e-1
70.000000000 7.4e1 1.0412e-1 1.0412e-1
70.000000000 7.5e1 1.028e-1 1.028e-1
70.000000000 7.6e1 1.0119e-1 1.0119e-1
70.000000000 7.7e1 1.006e-1 1.006e-1
70.000000000 7.8e1 9.6767e-2 9.6767e-2
70.000000000 7.9e1 9.495e-2 9.495e-2
70.000000000 8.0e1 9.445e-2 9.445e-2
70.000000000 8.1e1 9.2064e-2 9.2064e-2
70.000000000 8.2e1 9.0321e-2 9.0321e-2
70.000000000 8.3e1 8.9898e-2 8.9898e-2
70.000000000 8.4e1 8.8261e-2 8.8261e-2
70.000000000 8.5e1 8.7289e-2 8.7289e-2
70.000000000 8.6e1 8.5999e-2 8.5999e-2
70.000000000 8.7e1 8.4276e-2 8.4276e-2
70.000000000 8.8e1 8.4077e-2 8.4077e-2
70.000000000 8.9e1 8.2369e-2 8.2369e-2
70.000000000 9.0e1 8.1669e-2 8.1669e-2
70.000000000 9.1e1 8.06e-2 8.06e-2
70.000000000 9.2e1 8.0052e-2 8.0052e-2
70.000000000 9.3e1 7.8051e-2 7.8051e-2
70.000000000 9.4e1 4.2461e-2 4.2461e-2
70.000000000 9.5e1 4.2391e-2 4.2391e-2
70.000000000 9.6e1 1.4629e-2 1.4629e-2

80.000000000 1.0e0 -1.5262e0 -1.5262e0
80.000000000 2.0e0 -1.5209e0 -1.5209e0
80.000000000 3.0e0 -1.5182e0 -1.5182e0
80.000000000 4.0e0 -1.505e0 -1.505e0
80.000000000 5.0e0 -1.4975e0 -1.4975e0
80.000000000 6.0e0 -1.4822e0 -1.4822e0
80.000000000 7.0e0 -1.459e0 -1.459e0
80.000000000 8.0e0 -1.4452e0 -1.4452e0
80.000000000 9.0e0 -1.416e0 -1.416e0
80.000000000 1.0e1 -1.4066e0 -1.4066e0
80.000000000 1.1e1 -1.3601e0 -1.3601e0
80.000000000 1.2e1 -1.3237e0 -1.3237e0
80.000000000 1.3e1 -1.0956e0 -1.0956e0
80.000000000 1.4e1 -9.8709e-1 -9.8709e-1
80.000000000 1.5e1 -8.6688e-1 -8.6688e-1
80.000000000 1.6e1 -7.8251e-1 -7.8251e-1
80.000000000 1.7e1 -7.7947e-1 -7.7947e-1
80.000000000 1.8e1 -7.3127e-1 -7.3127e-1
80.000000000 1.9e1 -7.2167e-1 -7.2167e-1
80.000000000 2.0e1 -6.6756e-1 -6.6756e-1
80.000000000 2.1e1 -5.8582e-1 -5.8582e-1
80.000000000 2.2e1 -5.2993e-1 -5.2993e-1
80.000000000 2.3e1 -4.2297e-1 -4.2297e-1
80.000000000 2.4e1 -3.9968e-1 -3.9968e-1
80.000000000 2.5e1 -3.6121e-1 -3.6121e-1
80.000000000 2.6e1 -3.5195e-1 -3.5195e-1
80.000000000 2.7e1 -3.322e-1 -3.322e-1
80.000000000 2.8e1 -3.2691e-1 -3.2691e-1
80.000000000 2.9e1 -2.3151e-1 -2.3151e-1
80.000000000 3.0e1 -1.7015e-1 -1.7015e-1
80.000000000 3.1e1 -1.2965e-1 -1.2965e-1
80.000000000 3.2e1 -1.2131e-1 -1.2131e-1
80.000000000 3.3e1 -9.9936e-2 -9.9936e-2
80.000000000 3.4e1 -9.3797e-2 -9.3797e-2
80.000000000 3.5e1 5.1513e-2 5.1513e-2
80.000000000 3.6e1 1.0246e-1 1.0246e-1
80.000000000 3.7e1 1.4844e-1 1.4844e-1
80.000000000 3.8e1 1.8827e-1 1.8827e-1
80.000000000 3.9e1 2.7376e-1 2.7376e-1
80.000000000 4.0e1 3.1461e-1 3.1461e-1
80.000000000 4.1e1 4.1273e-1 4.1273e-1
80.000000000 4.2e1 4.5672e-1 4.5672e-1
80.000000000 4.3e1 5.1097e-1 5.1097e-1
80.000000000 4.4e1 5.2355e-1 5.2355e-1
80.000000000 4.5e1 5.2604e-1 5.2604e-1
80.000000000 4.6e1 5.4774e-1 5.4774e-1
80.000000000 4.7e1 5.567e-1 5.567e-1
80.000000000 4.8e1 5.6064e-1 5.6064e-1
80.000000000 4.9e1 5.0142e-1 5.0142e-1
80.000000000 5.0e1 4.8767e-1 4.8767e-1
80.000000000 5.1e1 4.721e-1 4.721e-1
80.000000000 5.2e1 4.5945e-1 4.5945e-1
80.000000000 5.3e1 4.4341e-1 4.4341e-1
80.000000000 5.4e1 4.2943e-1 4.2943e-1
80.000000000 5.5e1 3.992e-1 3.992e-1
80.000000000 5.6e1 3.8438e-1 3.8438e-1
80.000000000 5.7e1 3.5938e-1 3.5938e-1
80.000000000 5.8e1 3.4158e-1 3.4158e-1
80.000000000 5.9e1 3.3575e-1 3.3575e-1
80.000000000 6.0e1 3.0683e-1 3.0683e-1
80.000000000 6.1e1 3.0144e-1 3.0144e-1
80.000000000 6.2e1 2.8485e-1 2.8485e-1
80.000000000 6.3e1 2.7285e-1 2.7285e-1
80.000000000 6.4e1 2.6559e-1 2.6559e-1
80.000000000 6.5e1 2.5268e-1 2.5268e-1
80.000000000 6.6e1 2.3919e-1 2.3919e-1
80.000000000 6.7e1 2.3187e-1 2.3187e-1
80.000000000 6.8e1 2.2981e-1 2.2981e-1
80.000000000 6.9e1 2.2283e-1 2.2283e-1
80.000000000 7.0e1 2.146e-1 2.146e-1
80.000000000 7.1e1 1.7762e-1 1.7762e-1
80.000000000 7.2e1 1.6562e-1 1.6562e-1
80.000000000 7.3e1 1.2186e-1 1.2186e-1
80.000000000 7.4e1 1.0568e-1 1.0568e-1
80.000000000 7.5e1 1.0431e-1 1.0431e-1
80.000000000 7.6e1 1.0265e-1 1.0265e-1
80.000000000 7.7e1 1.0204e-1 1.0204e-1
80.000000000 7.8e1 9.8081e-2 9.8081e-2
80.000000000 7.9e1 9.6208e-2 9.6208e-2
80.000000000 8.0e1 9.5693e-2 9.5693e-2
80.000000000 8.1e1 9.3237e-2 9.3237e-2
80.000000000 8.2e1 9.1443e-2 9.1443e-2
80.000000000 8.3e1 9.1008e-2 9.1008e-2
80.000000000 8.4e1 8.9325e-2 8.9325e-2
80.000000000 8.5e1 8.8326e-2 8.8326e-2
80.000000000 8.6e1 8.7002e-2 8.7002e-2
80.000000000 8.7e1 8.5233e-2 8.5233e-2
80.000000000 8.8e1 8.5029e-2 8.5029e-2
80.000000000 8.9e1 8.3277e-2 8.3277e-2
80.000000000 9.0e1 8.256e-2 8.256e-2
80.000000000 9.1e1 8.1464e-2 8.1464e-2
80.000000000 9.2e1 8.0902e-2 8.0902e-2
80.000000000 9.3e1 7.8853e-2 7.8853e-2
80.000000000 9.4e1 4.265e-2 4.265e-2
80.000000000 9.5e1 4.2579e-2 4.2579e-2
80.000000000 9.6e1 1.4633e-2 1.4633e-2

90.000000000 1.0e0 -7.2406e-1 -7.2406e-1
90.000000000 2.0e0 -7.1966e-1 -7.1966e-1
90.000000000 3.0e0 -7.174e-1 -7.174e-1
90.000000000 4.0e0 -7.0632e-1 -7.0632e-1
90.000000000 5.0e0 -6.9995e-1 -6.9995e-1
90.000000000 6.0e0 -6.8713e-1 -6.8713e-1
90.000000000 7.0e0 -6.6774e-1 -6.6774e-1
90.000000000 8.0e0 -6.5616e-1 -6.5616e-1
90.000000000 9.0e0 -6.3179e-1 -6.3179e-1
90.000000000 1.0e1 -6.2394e-1 -6.2394e-1
90.000000000 1.1e1 -5.8528e-1 -5.8528e-1
90.000000000 1.2e1 -5.5515e-1 -5.5515e-1
90.000000000 1.3e1 -3.6844e-1 -3.6844e-1
90.000000000 1.4e1 -2.8113e-1 -2.8113e-1
90.000000000 1.5e1 -1.8561e-1 -1.8561e-1
90.000000000 1.6e1 -1.1939e-1 -1.1939e-1
90.000000000 1.7e1 -1.1703e-1 -1.1703e-1
90.000000000 1.8e1 -7.9529e-2 -7.9529e-2
90.000000000 1.9e1 -7.2095e-2 -7.2095e-2
90.000000000 2.0e1 -3.0363e-2 -3.0363e-2
90.000000000 2.1e1 3.2055e-2 3.2055e-2
90.000000000 2.2e1 7.428e-2 7.428e-2
90.000000000 2.3e1 1.5395e-1 1.5395e-1
90.000000000 2.4e1 1.7109e-1 1.7109e-1
90.000000000 2.5e1 1.9923e-1 1.9923e-1
90.000000000 2.6e1 2.0597e-1 2.0597e-1
90.000000000 2.7e1 2.203e-1 2.203e-1
90.000000000 2.8e1 2.2413e-1 2.2413e-1
90.000000000 2.9e1 2.9238e-1 2.9238e-1
90.000000000 3.0e1 3.3543e-1 3.3543e-1
90.000000000 3.1e1 3.6345e-1 3.6345e-1
90.000000000 3.2e1 3.6918e-1 3.6918e-1
90.000000000 3.3e1 3.8379e-1 3.8379e-1
90.000000000 3.4e1 3.8797e-1 3.8797e-1
90.000000000 3.5e1 4.8421e-1 4.8421e-1
90.000000000 3.6e1 5.1656e-1 5.1656e-1
90.000000000 3.7e1 5.45e-1 5.45e-1
90.000000000 3.8e1 5.6899e-1 5.6899e-1
90.000000000 3.9e1 6.1797e-1 6.1797e-1
90.000000000 4.0e1 6.3988e-1 6.3988e-1
90.000000000 4.1e1 6.8662e-1 6.8662e-1
90.000000000 4.2e1 7.0334e-1 7.0334e-1
90.000000000 4.3e1 7.1651e-1 7.1651e-1
90.000000000 4.4e1 7.173e-1 7.173e-1
90.000000000 4.5e1 7.1728e-1 7.1728e-1
90.000000000 4.6e1 7.1276e-1 7.1276e-1
90.000000000 4.7e1 7.0571e-1 7.0571e-1
90.000000000 4.8e1 6.9886e-1 6.9886e-1
90.000000000 4.9e1 5.5605e-1 5.5605e-1
90.000000000 5.0e1 5.3664e-1 5.3664e-1
90.000000000 5.1e1 5.1558e-1 5.1558e-1
90.000000000 5.2e1 4.9902e-1 4.9902e-1
90.000000000 5.3e1 4.7857e-1 4.7857e-1
90.000000000 5.4e1 4.6119e-1 4.6119e-1
90.000000000 5.5e1 4.2468e-1 4.2468e-1
90.000000000 5.6e1 4.0723e-1 4.0723e-1
90.000000000 5.7e1 3.7831e-1 3.7831e-1
90.000000000 5.8e1 3.5808e-1 3.5808e-1
90.000000000 5.9e1 3.5151e-1 3.5151e-1
90.000000000 6.0e1 3.1927e-1 3.1927e-1
90.000000000 6.1e1 3.1334e-1 3.1334e-1
90.000000000 6.2e1 2.9515e-1 2.9515e-1
90.000000000 6.3e1 2.821e-1 2.821e-1
90.000000000 6.4e1 2.7424e-1 2.7424e-1
90.000000000 6.5e1 2.6033e-1 2.6033e-1
90.000000000 6.6e1 2.4588e-1 2.4588e-1
90.000000000 6.7e1 2.3808e-1 2.3808e-1
90.000000000 6.8e1 2.3588e-1 2.3588e-1
90.000000000 6.9e1 2.2847e-1 2.2847e-1
90.000000000 7.0e1 2.1975e-1 2.1975e-1
90.000000000 7.1e1 1.8091e-1 1.8091e-1
90.000000000 7.2e1 1.6842e-1 1.6842e-1
90.000000000 7.3e1 1.2322e-1 1.2322e-1
90.000000000 7.4e1 1.0665e-1 1.0665e-1
90.000000000 7.5e1 1.0526e-1 1.0526e-1
90.000000000 7.6e1 1.0355e-1 1.0355e-1
90.000000000 7.7e1 1.0294e-1 1.0294e-1
90.000000000 7.8e1 9.8897e-2 9.8897e-2
90.000000000 7.9e1 9.6987e-2 9.6987e-2
90.000000000 8.0e1 9.6462e-2 9.6462e-2
90.000000000 8.1e1 9.3959e-2 9.3959e-2
90.000000000 8.2e1 9.2133e-2 9.2133e-2
90.000000000 8.3e1 9.169e-2 9.169e-2
90.000000000 8.4e1 8.9978e-2 8.9978e-2
90.000000000 8.5e1 8.8961e-2 8.8961e-2
90.000000000 8.6e1 8.7614e-2 8.7614e-2
90.000000000 8.7e1 8.5815e-2 8.5815e-2
90.000000000 8.8e1 8.5608e-2 8.5608e-2
90.000000000 8.9e1 8.3828e-2 8.3828e-2
90.000000000 9.0e1 8.3099e-2 8.3099e-2
90.000000000 9.1e1 8.1986e-2 8.1986e-2
90.000000000 9.2e1 8.1415e-2 8.1415e-2
90.000000000 9.3e1 7.9335e-2 7.9335e-2
90.000000000 9.4e1 4.2744e-2 4.2744e-2
90.000000000 9.5e1 4.2673e-2 4.2673e-2
90.000000000 9.6e1 1.4624e-2 1.4624e-2

100.00000000 1.0e0 -4.6174e-2 -4.6174e-2
100.00000000 2.0e0 -4.2604e-2 -4.2604e-2
100.00000000 3.0e0 -4.078e-2 -4.078e-2
100.00000000 4.0e0 -3.181e-2 -3.181e-2
100.00000000 5.0e0 -2.667e-2 -2.667e-2
100.00000000 6.0e0 -1.6315e-2 -1.6315e-2
100.00000000 7.0e0 -6.9203e-4 -6.9203e-4
100.00000000 8.0e0 8.616e-3 8.616e-3
100.00000000 9.0e0 2.8173e-2 2.8173e-2
100.00000000 1.0e1 3.4454e-2 3.4454e-2
100.00000000 1.1e1 6.5316e-2 6.5316e-2
100.00000000 1.2e1 8.9267e-2 8.9267e-2
100.00000000 1.3e1 2.3538e-1 2.3538e-1
100.00000000 1.4e1 3.0223e-1 3.0223e-1
100.00000000 1.5e1 3.7415e-1 3.7415e-1
100.00000000 1.6e1 4.2318e-1 4.2318e-1
100.00000000 1.7e1 4.2492e-1 4.2492e-1
100.00000000 1.8e1 4.5235e-1 4.5235e-1
100.00000000 1.9e1 4.5775e-1 4.5775e-1
100.00000000 2.0e1 4.8792e-1 4.8792e-1
100.00000000 2.1e1 5.3241e-1 5.3241e-1
100.00000000 2.2e1 5.6204e-1 5.6204e-1
100.00000000 2.3e1 6.1681e-1 6.1681e-1
100.00000000 2.4e1 6.2837e-1 6.2837e-1
100.00000000 2.5e1 6.4719e-1 6.4719e-1
100.00000000 2.6e1 6.5166e-1 6.5166e-1
100.00000000 2.7e1 6.6112e-1 6.6112e-1
100.00000000 2.8e1 6.6364e-1 6.6364e-1
100.00000000 2.9e1 7.0769e-1 7.0769e-1
100.00000000 3.0e1 7.3459e-1 7.3459e-1
100.00000000 3.1e1 7.5166e-1 7.5166e-1
100.00000000 3.2e1 7.5511e-1 7.5511e-1
100.00000000 3.3e1 7.6383e-1 7.6383e-1
100.00000000 3.4e1 7.663e-1 7.663e-1
100.00000000 3.5e1 8.2031e-1 8.2031e-1
100.00000000 3.6e1 8.3689e-1 8.3689e-1
100.00000000 3.7e1 8.5058e-1 8.5058e-1
100.00000000 3.8e1 8.6132e-1 8.6132e-1
100.00000000 3.9e1 8.8015e-1 8.8015e-1
100.00000000 4.0e1 8.8659e-1 8.8659e-1
100.00000000 4.1e1 8.9201e-1 8.9201e-1
100.00000000 4.2e1 8.8715e-1 8.8715e-1
100.00000000 4.3e1 8.683e-1 8.683e-1
100.00000000 4.4e1 8.5999e-1 8.5999e-1
100.00000000 4.5e1 8.5804e-1 8.5804e-1
100.00000000 4.6e1 8.3349e-1 8.3349e-1
100.00000000 4.7e1 8.143e-1 8.143e-1
100.00000000 4.8e1 7.9934e-1 7.9934e-1
100.00000000 4.9e1 5.9485e-1 5.9485e-1
100.00000000 5.0e1 5.7135e-1 5.7135e-1
100.00000000 5.1e1 5.4632e-1 5.4632e-1
100.00000000 5.2e1 5.2694e-1 5.2694e-1
100.00000000 5.3e1 5.0334e-1 5.0334e-1
100.00000000 5.4e1 4.8352e-1 4.8352e-1
100.00000000 5.5e1 4.4252e-1 4.4252e-1
100.00000000 5.6e1 4.2319e-1 4.2319e-1
100.00000000 5.7e1 3.915e-1 3.915e-1
100.00000000 5.8e1 3.6953e-1 3.6953e-1
100.00000000 5.9e1 3.6244e-1 3.6244e-1
100.00000000 6.0e1 3.2787e-1 3.2787e-1
100.00000000 6.1e1 3.2155e-1 3.2155e-1
100.00000000 6.2e1 3.0224e-1 3.0224e-1
100.00000000 6.3e1 2.8844e-1 2.8844e-1
100.00000000 6.4e1 2.8017e-1 2.8017e-1
100.00000000 6.5e1 2.6556e-1 2.6556e-1
100.00000000 6.6e1 2.5044e-1 2.5044e-1
100.00000000 6.7e1 2.4229e-1 2.4229e-1
100.00000000 6.8e1 2.4e-1 2.4e-1
100.00000000 6.9e1 2.3228e-1 2.3228e-1
100.00000000 7.0e1 2.2323e-1 2.2323e-1
100.00000000 7.1e1 1.831e-1 1.831e-1
100.00000000 7.2e1 1.7026e-1 1.7026e-1
100.00000000 7.3e1 1.2409e-1 1.2409e-1
100.00000000 7.4e1 1.0725e-1 1.0725e-1
100.00000000 7.5e1 1.0584e-1 1.0584e-1
100.00000000 7.6e1 1.0411e-1 1.0411e-1
100.00000000 7.7e1 1.0349e-1 1.0349e-1
100.00000000 7.8e1 9.9392e-2 9.9392e-2
100.00000000 7.9e1 9.7458e-2 9.7458e-2
100.00000000 8.0e1 9.6926e-2 9.6926e-2
100.00000000 8.1e1 9.4393e-2 9.4393e-2
100.00000000 8.2e1 9.2544e-2 9.2544e-2
100.00000000 8.3e1 9.2096e-2 9.2096e-2
100.00000000 8.4e1 9.0364e-2 9.0364e-2
100.00000000 8.5e1 8.9336e-2 8.9336e-2
100.00000000 8.6e1 8.7974e-2 8.7974e-2
100.00000000 8.7e1 8.6156e-2 8.6156e-2
100.00000000 8.8e1 8.5946e-2 8.5946e-2
100.00000000 8.9e1 8.4147e-2 8.4147e-2
100.00000000 9.0e1 8.3411e-2 8.3411e-2
100.00000000 9.1e1 8.2287e-2 8.2287e-2
100.00000000 9.2e1 8.171e-2 8.171e-2
100.00000000 9.3e1 7.961e-2 7.961e-2
100.00000000 9.4e1 4.2774e-2 4.2774e-2
100.00000000 9.5e1 4.2703e-2 4.2703e-2
100.00000000 9.6e1 1.4604e-2 1.4604e-2

200.00000000 1.0e0 3.0954e0 3.0954e0
200.00000000 2.0e0 3.0926e0 3.0926e0
200.00000000 3.0e0 3.0911e0 3.0911e0
200.00000000 4.0e0 3.084e0 3.084e0
200.00000000 5.0e0 3.08e0 3.08e0
200.00000000 6.0e0 3.0717e0 3.0717e0
200.00000000 7.0e0 3.0591e0 3.0591e0
200.00000000 8.0e0 3.0516e0 3.0516e0
200.00000000 9.0e0 3.0356e0 3.0356e0
200.00000000 1.0e1 3.0304e0 3.0304e0
200.00000000 1.1e1 3.0046e0 3.0046e0
200.00000000 1.2e1 2.9842e0 2.9842e0
200.00000000 1.3e1 2.8519e0 2.8519e0
200.00000000 1.4e1 2.7861e0 2.7861e0
200.00000000 1.5e1 2.7108e0 2.7108e0
200.00000000 1.6e1 2.6564e0 2.6564e0
200.00000000 1.7e1 2.6544e0 2.6544e0
200.00000000 1.8e1 2.6226e0 2.6226e0
200.00000000 1.9e1 2.6162e0 2.6162e0
200.00000000 2.0e1 2.5798e0 2.5798e0
200.00000000 2.1e1 2.5234e0 2.5234e0
200.00000000 2.2e1 2.4839e0 2.4839e0
200.00000000 2.3e1 2.4058e0 2.4058e0
200.00000000 2.4e1 2.3884e0 2.3884e0
200.00000000 2.5e1 2.3591e0 2.3591e0
200.00000000 2.6e1 2.352e0 2.352e0
200.00000000 2.7e1 2.3367e0 2.3367e0
200.00000000 2.8e1 2.3326e0 2.3326e0
200.00000000 2.9e1 2.2565e0 2.2565e0
200.00000000 3.0e1 2.2054e0 2.2054e0
200.00000000 3.1e1 2.1707e0 2.1707e0
200.00000000 3.2e1 2.1634e0 2.1634e0
200.00000000 3.3e1 2.1446e0 2.1446e0
200.00000000 3.4e1 2.1392e0 2.1392e0
200.00000000 3.5e1 2.003e0 2.003e0
200.00000000 3.6e1 1.9512e0 1.9512e0
200.00000000 3.7e1 1.9022e0 1.9022e0
200.00000000 3.8e1 1.8578e0 1.8578e0
200.00000000 3.9e1 1.7542e0 1.7542e0
200.00000000 4.0e1 1.6997e0 1.6997e0
200.00000000 4.1e1 1.5478e0 1.5478e0
200.00000000 4.2e1 1.464e0 1.464e0
200.00000000 4.3e1 1.3317e0 1.3317e0
200.00000000 4.4e1 1.292e0 1.292e0
200.00000000 4.5e1 1.2834e0 1.2834e0
200.00000000 4.6e1 1.1911e0 1.1911e0
200.00000000 4.7e1 1.1317e0 1.1317e0
200.00000000 4.8e1 1.0902e0 1.0902e0
200.00000000 4.9e1 6.9414e-1 6.9414e-1
200.00000000 5.0e1 6.5869e-1 6.5869e-1
200.00000000 5.1e1 6.2221e-1 6.2221e-1
200.00000000 5.2e1 5.9477e-1 5.9477e-1
200.00000000 5.3e1 5.6222e-1 5.6222e-1
200.00000000 5.4e1 5.3556e-1 5.3556e-1
200.00000000 5.5e1 4.8217e-1 4.8217e-1
200.00000000 5.6e1 4.5774e-1 4.5774e-1
200.00000000 5.7e1 4.1861e-1 4.1861e-1
200.00000000 5.8e1 3.9212e-1 3.9212e-1
200.00000000 5.9e1 3.8367e-1 3.8367e-1
200.00000000 6.0e1 3.4315e-1 3.4315e-1
200.00000000 6.1e1 3.3585e-1 3.3585e-1
200.00000000 6.2e1 3.1378e-1 3.1378e-1
200.00000000 6.3e1 2.982e-1 2.982e-1
200.00000000 6.4e1 2.8892e-1 2.8892e-1
200.00000000 6.5e1 2.7267e-1 2.7267e-1
200.00000000 6.6e1 2.5602e-1 2.5602e-1
200.00000000 6.7e1 2.4711e-1 2.4711e-1
200.00000000 6.8e1 2.4462e-1 2.4462e-1
200.00000000 6.9e1 2.3624e-1 2.3624e-1
200.00000000 7.0e1 2.2646e-1 2.2646e-1
200.00000000 7.1e1 1.8374e-1 1.8374e-1
200.00000000 7.2e1 1.7028e-1 1.7028e-1
200.00000000 7.3e1 1.2266e-1 1.2266e-1
200.00000000 7.4e1 1.0559e-1 1.0559e-1
200.00000000 7.5e1 1.0416e-1 1.0416e-1
200.00000000 7.6e1 1.0242e-1 1.0242e-1
200.00000000 7.7e1 1.0179e-1 1.0179e-1
200.00000000 7.8e1 9.7663e-2 9.7663e-2
200.00000000 7.9e1 9.5719e-2 9.5719e-2
200.00000000 8.0e1 9.5184e-2 9.5184e-2
200.00000000 8.1e1 9.2641e-2 9.2641e-2
200.00000000 8.2e1 9.0786e-2 9.0786e-2
200.00000000 8.3e1 9.0337e-2 9.0337e-2
200.00000000 8.4e1 8.8602e-2 8.8602e-2
200.00000000 8.5e1 8.7573e-2 8.7573e-2
200.00000000 8.6e1 8.621e-2 8.621e-2
200.00000000 8.7e1 8.4392e-2 8.4392e-2
200.00000000 8.8e1 8.4182e-2 8.4182e-2
200.00000000 8.9e1 8.2385e-2 8.2385e-2
200.00000000 9.0e1 8.165e-2 8.165e-2
200.00000000 9.1e1 8.0528e-2 8.0528e-2
200.00000000 9.2e1 7.9954e-2 7.9954e-2
200.00000000 9.3e1 7.786e-2 7.786e-2
200.00000000 9.4e1 4.1482e-2 4.1482e-2
200.00000000 9.5e1 4.1412e-2 4.1412e-2
200.00000000 9.6e1 1.4075e-2 1.4075e-2

300.00000000 1.0e0 3.4678e0 3.4678e0
300.00000000 2.0e0 3.4633e0 3.4633e0
300.00000000 3.0e0 3.461e0 3.461e0
300.00000000 4.0e0 3.4497e0 3.4497e0
300.00000000 5.0e0 3.4432e0 3.4432e0
300.00000000 6.0e0 3.4301e0 3.4301e0
300.00000000 7.0e0 3.4102e0 3.4102e0
300.00000000 8.0e0 3.3984e0 3.3984e0
300.00000000 9.0e0 3.3733e0 3.3733e0
300.00000000 1.0e1 3.3653e0 3.3653e0
300.00000000 1.1e1 3.3254e0 3.3254e0
300.00000000 1.2e1 3.2942e0 3.2942e0
300.00000000 1.3e1 3.0983e0 3.0983e0
300.00000000 1.4e1 3.0046e0 3.0046e0
300.00000000 1.5e1 2.8999e0 2.8999e0
300.00000000 1.6e1 2.8259e0 2.8259e0
300.00000000 1.7e1 2.8232e0 2.8232e0
300.00000000 1.8e1 2.7805e0 2.7805e0
300.00000000 1.9e1 2.772e0 2.772e0
300.00000000 2.0e1 2.7238e0 2.7238e0
300.00000000 2.1e1 2.6502e0 2.6502e0
300.00000000 2.2e1 2.5993e0 2.5993e0
300.00000000 2.3e1 2.5003e0 2.5003e0
300.00000000 2.4e1 2.4785e0 2.4785e0
300.00000000 2.5e1 2.4421e0 2.4421e0
300.00000000 2.6e1 2.4332e0 2.4332e0
300.00000000 2.7e1 2.4144e0 2.4144e0
300.00000000 2.8e1 2.4093e0 2.4093e0
300.00000000 2.9e1 2.3163e0 2.3163e0
300.00000000 3.0e1 2.2549e0 2.2549e0
300.00000000 3.1e1 2.2135e0 2.2135e0
300.00000000 3.2e1 2.2049e0 2.2049e0
300.00000000 3.3e1 2.1826e0 2.1826e0
300.00000000 3.4e1 2.1762e0 2.1762e0
300.00000000 3.5e1 2.0178e0 2.0178e0
300.00000000 3.6e1 1.9588e0 1.9588e0
300.00000000 3.7e1 1.9034e0 1.9034e0
300.00000000 3.8e1 1.8535e0 1.8535e0
300.00000000 3.9e1 1.7388e0 1.7388e0
300.00000000 4.0e1 1.6793e0 1.6793e0
300.00000000 4.1e1 1.5159e0 1.5159e0
300.00000000 4.2e1 1.4272e0 1.4272e0
300.00000000 4.3e1 1.2893e0 1.2893e0
300.00000000 4.4e1 1.2484e0 1.2484e0
300.00000000 4.5e1 1.2396e0 1.2396e0
300.00000000 4.6e1 1.1453e0 1.1453e0
300.00000000 4.7e1 1.0852e0 1.0852e0
300.00000000 4.8e1 1.0434e0 1.0434e0
300.00000000 4.9e1 6.5336e-1 6.5336e-1
300.00000000 5.0e1 6.1915e-1 6.1915e-1
300.00000000 5.1e1 5.8405e-1 5.8405e-1
300.00000000 5.2e1 5.5772e-1 5.5772e-1
300.00000000 5.3e1 5.2657e-1 5.2657e-1
300.00000000 5.4e1 5.0111e-1 5.0111e-1
300.00000000 5.5e1 4.5028e-1 4.5028e-1
300.00000000 5.6e1 4.2709e-1 4.2709e-1
300.00000000 5.7e1 3.9005e-1 3.9005e-1
300.00000000 5.8e1 3.6504e-1 3.6504e-1
300.00000000 5.9e1 3.5706e-1 3.5706e-1
300.00000000 6.0e1 3.1892e-1 3.1892e-1
300.00000000 6.1e1 3.1206e-1 3.1206e-1
300.00000000 6.2e1 2.9133e-1 2.9133e-1
300.00000000 6.3e1 2.7672e-1 2.7672e-1
300.00000000 6.4e1 2.6803e-1 2.6803e-1
300.00000000 6.5e1 2.5282e-1 2.5282e-1
300.00000000 6.6e1 2.3725e-1 2.3725e-1
300.00000000 6.7e1 2.2893e-1 2.2893e-1
300.00000000 6.8e1 2.266e-1 2.266e-1
300.00000000 6.9e1 2.1878e-1 2.1878e-1
300.00000000 7.0e1 2.0965e-1 2.0965e-1
300.00000000 7.1e1 1.6987e-1 1.6987e-1
300.00000000 7.2e1 1.5736e-1 1.5736e-1
300.00000000 7.3e1 1.1319e-1 1.1319e-1
300.00000000 7.4e1 9.7381e-2 9.7381e-2
300.00000000 7.5e1 9.6059e-2 9.6059e-2
300.00000000 7.6e1 9.4448e-2 9.4448e-2
300.00000000 7.7e1 9.3865e-2 9.3865e-2
300.00000000 7.8e1 9.0051e-2 9.0051e-2
300.00000000 7.9e1 8.8253e-2 8.8253e-2
300.00000000 8.0e1 8.7759e-2 8.7759e-2
300.00000000 8.1e1 8.5407e-2 8.5407e-2
300.00000000 8.2e1 8.3693e-2 8.3693e-2
300.00000000 8.3e1 8.3278e-2 8.3278e-2
300.00000000 8.4e1 8.1674e-2 8.1674e-2
300.00000000 8.5e1 8.0722e-2 8.0722e-2
300.00000000 8.6e1 7.9462e-2 7.9462e-2
300.00000000 8.7e1 7.7783e-2 7.7783e-2
300.00000000 8.8e1 7.7589e-2 7.7589e-2
300.00000000 8.9e1 7.5928e-2 7.5928e-2
300.00000000 9.0e1 7.5249e-2 7.5249e-2
300.00000000 9.1e1 7.4213e-2 7.4213e-2
300.00000000 9.2e1 7.3682e-2 7.3682e-2
300.00000000 9.3e1 7.1748e-2 7.1748e-2
300.00000000 9.4e1 3.8184e-2 3.8184e-2
300.00000000 9.5e1 3.8119e-2 3.8119e-2
300.00000000 9.6e1 1.2945e-2 1.2945e-2

400.00000000 1.0e0 2.7997e0 2.7997e0
400.00000000 2.0e0 2.7962e0 2.7962e0
400.00000000 3.0e0 2.7945e0 2.7945e0
400.00000000 4.0e0 2.7858e0 2.7858e0
400.00000000 5.0e0 2.7808e0 2.7808e0
400.00000000 6.0e0 2.7707e0 2.7707e0
400.00000000 7.0e0 2.7554e0 2.7554e0
400.00000000 8.0e0 2.7462e0 2.7462e0
400.00000000 9.0e0 2.7269e0 2.7269e0
400.00000000 1.0e1 2.7207e0 2.7207e0
400.00000000 1.1e1 2.69e0 2.69e0
400.00000000 1.2e1 2.6659e0 2.6659e0
400.00000000 1.3e1 2.514e0 2.514e0
400.00000000 1.4e1 2.441e0 2.441e0
400.00000000 1.5e1 2.3593e0 2.3593e0
400.00000000 1.6e1 2.3012e0 2.3012e0
400.00000000 1.7e1 2.2991e0 2.2991e0
400.00000000 1.8e1 2.2657e0 2.2657e0
400.00000000 1.9e1 2.259e0 2.259e0
400.00000000 2.0e1 2.2211e0 2.2211e0
400.00000000 2.1e1 2.1632e0 2.1632e0
400.00000000 2.2e1 2.123e0 2.123e0
400.00000000 2.3e1 2.0448e0 2.0448e0
400.00000000 2.4e1 2.0275e0 2.0275e0
400.00000000 2.5e1 1.9987e0 1.9987e0
400.00000000 2.6e1 1.9917e0 1.9917e0
400.00000000 2.7e1 1.9767e0 1.9767e0
400.00000000 2.8e1 1.9727e0 1.9727e0
400.00000000 2.9e1 1.8988e0 1.8988e0
400.00000000 3.0e1 1.8499e0 1.8499e0
400.00000000 3.1e1 1.8169e0 1.8169e0
400.00000000 3.2e1 1.81e0 1.81e0
400.00000000 3.3e1 1.7923e0 1.7923e0
400.00000000 3.4e1 1.7872e0 1.7872e0
400.00000000 3.5e1 1.6604e0 1.6604e0
400.00000000 3.6e1 1.613e0 1.613e0
400.00000000 3.7e1 1.5684e0 1.5684e0
400.00000000 3.8e1 1.5283e0 1.5283e0
400.00000000 3.9e1 1.4358e0 1.4358e0
400.00000000 4.0e1 1.3876e0 1.3876e0
400.00000000 4.1e1 1.2551e0 1.2551e0
400.00000000 4.2e1 1.183e0 1.183e0
400.00000000 4.3e1 1.0704e0 1.0704e0
400.00000000 4.4e1 1.037e0 1.037e0
400.00000000 4.5e1 1.0298e0 1.0298e0
400.00000000 4.6e1 9.525e-1 9.525e-1
400.00000000 4.7e1 9.0312e-1 9.0312e-1
400.00000000 4.8e1 8.6877e-1 8.6877e-1
400.00000000 4.9e1 5.4648e-1 5.4648e-1
400.00000000 5.0e1 5.1806e-1 5.1806e-1
400.00000000 5.1e1 4.8889e-1 4.8889e-1
400.00000000 5.2e1 4.6699e-1 4.6699e-1
400.00000000 5.3e1 4.4106e-1 4.4106e-1
400.00000000 5.4e1 4.1985e-1 4.1985e-1
400.00000000 5.5e1 3.7748e-1 3.7748e-1
400.00000000 5.6e1 3.5814e-1 3.5814e-1
400.00000000 5.7e1 3.2721e-1 3.2721e-1
400.00000000 5.8e1 3.0631e-1 3.0631e-1
400.00000000 5.9e1 2.9965e-1 2.9965e-1
400.00000000 6.0e1 2.6775e-1 2.6775e-1
400.00000000 6.1e1 2.6201e-1 2.6201e-1
400.00000000 6.2e1 2.4466e-1 2.4466e-1
400.00000000 6.3e1 2.3243e-1 2.3243e-1
400.00000000 6.4e1 2.2516e-1 2.2516e-1
400.00000000 6.5e1 2.1241e-1 2.1241e-1
400.00000000 6.6e1 1.9937e-1 1.9937e-1
400.00000000 6.7e1 1.9239e-1 1.9239e-1
400.00000000 6.8e1 1.9044e-1 1.9044e-1
400.00000000 6.9e1 1.8388e-1 1.8388e-1
400.00000000 7.0e1 1.7623e-1 1.7623e-1
400.00000000 7.1e1 1.4285e-1 1.4285e-1
400.00000000 7.2e1 1.3235e-1 1.3235e-1
400.00000000 7.3e1 9.5243e-2 9.5243e-2
400.00000000 7.4e1 8.1957e-2 8.1957e-2
400.00000000 7.5e1 8.0846e-2 8.0846e-2
400.00000000 7.6e1 7.9491e-2 7.9491e-2
400.00000000 7.7e1 7.9001e-2 7.9001e-2
400.00000000 7.8e1 7.5794e-2 7.5794e-2
400.00000000 7.9e1 7.4282e-2 7.4282e-2
400.00000000 8.0e1 7.3867e-2 7.3867e-2
400.00000000 8.1e1 7.1889e-2 7.1889e-2
400.00000000 8.2e1 7.0447e-2 7.0447e-2
400.00000000 8.3e1 7.0098e-2 7.0098e-2
400.00000000 8.4e1 6.8749e-2 6.8749e-2
400.00000000 8.5e1 6.7949e-2 6.7949e-2
400.00000000 8.6e1 6.689e-2 6.689e-2
400.00000000 8.7e1 6.5477e-2 6.5477e-2
400.00000000 8.8e1 6.5314e-2 6.5314e-2
400.00000000 8.9e1 6.3917e-2 6.3917e-2
400.00000000 9.0e1 6.3346e-2 6.3346e-2
400.00000000 9.1e1 6.2474e-2 6.2474e-2
400.00000000 9.2e1 6.2028e-2 6.2028e-2
400.00000000 9.3e1 6.0401e-2 6.0401e-2
400.00000000 9.4e1 3.2157e-2 3.2157e-2
400.00000000 9.5e1 3.2102e-2 3.2102e-2
400.00000000 9.6e1 1.0905e-2 1.0905e-2

500.00000000 1.0e0 1.5427e0 1.5427e0
500.00000000 2.0e0 1.5412e0 1.5412e0
500.00000000 3.0e0 1.5404e0 1.5404e0
500.00000000 4.0e0 1.5367e0 1.5367e0
500.00000000 5.0e0 1.5346e0 1.5346e0
500.00000000 6.0e0 1.5303e0 1.5303e0
500.00000000 7.0e0 1.5237e0 1.5237e0
500.00000000 8.0e0 1.5198e0 1.5198e0
500.00000000 9.0e0 1.5115e0 1.5115e0
500.00000000 1.0e1 1.5088e0 1.5088e0
500.00000000 1.1e1 1.4955e0 1.4955e0
500.00000000 1.2e1 1.485e0 1.485e0
500.00000000 1.3e1 1.4175e0 1.4175e0
500.00000000 1.4e1 1.3844e0 1.3844e0
500.00000000 1.5e1 1.3467e0 1.3467e0
500.00000000 1.6e1 1.3195e0 1.3195e0
500.00000000 1.7e1 1.3186e0 1.3186e0
500.00000000 1.8e1 1.3028e0 1.3028e0
500.00000000 1.9e1 1.2996e0 1.2996e0
500.00000000 2.0e1 1.2816e0 1.2816e0
500.00000000 2.1e1 1.2537e0 1.2537e0
500.00000000 2.2e1 1.2343e0 1.2343e0
500.00000000 2.3e1 1.1959e0 1.1959e0
500.00000000 2.4e1 1.1874e0 1.1874e0
500.00000000 2.5e1 1.173e0 1.173e0
500.00000000 2.6e1 1.1695e0 1.1695e0
500.00000000 2.7e1 1.1621e0 1.1621e0
500.00000000 2.8e1 1.16e0 1.16e0
500.00000000 2.9e1 1.1228e0 1.1228e0
500.00000000 3.0e1 1.0979e0 1.0979e0
500.00000000 3.1e1 1.081e0 1.081e0
500.00000000 3.2e1 1.0774e0 1.0774e0
500.00000000 3.3e1 1.0683e0 1.0683e0
500.00000000 3.4e1 1.0656e0 1.0656e0
500.00000000 3.5e1 9.9933e-1 9.9933e-1
500.00000000 3.6e1 9.7415e-1 9.7415e-1
500.00000000 3.7e1 9.5032e-1 9.5032e-1
500.00000000 3.8e1 9.2868e-1 9.2868e-1
500.00000000 3.9e1 8.7828e-1 8.7828e-1
500.00000000 4.0e1 8.5172e-1 8.5172e-1
500.00000000 4.1e1 7.7761e-1 7.7761e-1
500.00000000 4.2e1 7.366e-1 7.366e-1
500.00000000 4.3e1 6.7172e-1 6.7172e-1
500.00000000 4.4e1 6.522e-1 6.522e-1
500.00000000 4.5e1 6.4798e-1 6.4798e-1
500.00000000 4.6e1 6.0252e-1 6.0252e-1
500.00000000 4.7e1 5.7318e-1 5.7318e-1
500.00000000 4.8e1 5.5265e-1 5.5265e-1
500.00000000 4.9e1 3.5505e-1 3.5505e-1
500.00000000 5.0e1 3.372e-1 3.372e-1
500.00000000 5.1e1 3.1881e-1 3.1881e-1
500.00000000 5.2e1 3.0495e-1 3.0495e-1
500.00000000 5.3e1 2.8849e-1 2.8849e-1
500.00000000 5.4e1 2.7499e-1 2.7499e-1
500.00000000 5.5e1 2.4791e-1 2.4791e-1
500.00000000 5.6e1 2.3549e-1 2.3549e-1
500.00000000 5.7e1 2.1557e-1 2.1557e-1
500.00000000 5.8e1 2.0206e-1 2.0206e-1
500.00000000 5.9e1 1.9775e-1 1.9775e-1
500.00000000 6.0e1 1.7705e-1 1.7705e-1
500.00000000 6.1e1 1.7332e-1 1.7332e-1
500.00000000 6.2e1 1.6202e-1 1.6202e-1
500.00000000 6.3e1 1.5403e-1 1.5403e-1
500.00000000 6.4e1 1.4928e-1 1.4928e-1
500.00000000 6.5e1 1.4094e-1 1.4094e-1
500.00000000 6.6e1 1.3239e-1 1.3239e-1
500.00000000 6.7e1 1.2781e-1 1.2781e-1
500.00000000 6.8e1 1.2653e-1 1.2653e-1
500.00000000 6.9e1 1.2222e-1 1.2222e-1
500.00000000 7.0e1 1.1719e-1 1.1719e-1
500.00000000 7.1e1 9.5191e-2 9.5191e-2
500.00000000 7.2e1 8.8249e-2 8.8249e-2
500.00000000 7.3e1 6.365e-2 6.365e-2
500.00000000 7.4e1 5.4816e-2 5.4816e-2
500.00000000 7.5e1 5.4076e-2 5.4076e-2
500.00000000 7.6e1 5.3174e-2 5.3174e-2
500.00000000 7.7e1 5.2848e-2 5.2848e-2
500.00000000 7.8e1 5.0713e-2 5.0713e-2
500.00000000 7.9e1 4.9705e-2 4.9705e-2
500.00000000 8.0e1 4.9429e-2 4.9429e-2
500.00000000 8.1e1 4.8111e-2 4.8111e-2
500.00000000 8.2e1 4.715e-2 4.715e-2
500.00000000 8.3e1 4.6918e-2 4.6918e-2
500.00000000 8.4e1 4.6019e-2 4.6019e-2
500.00000000 8.5e1 4.5485e-2 4.5485e-2
500.00000000 8.6e1 4.4779e-2 4.4779e-2
500.00000000 8.7e1 4.3837e-2 4.3837e-2
500.00000000 8.8e1 4.3728e-2 4.3728e-2
500.00000000 8.9e1 4.2797e-2 4.2797e-2
500.00000000 9.0e1 4.2416e-2 4.2416e-2
500.00000000 9.1e1 4.1834e-2 4.1834e-2
500.00000000 9.2e1 4.1536e-2 4.1536e-2
500.00000000 9.3e1 4.0451e-2 4.0451e-2
500.00000000 9.4e1 2.1572e-2 2.1572e-2
500.00000000 9.5e1 2.1536e-2 2.1536e-2
500.00000000 9.6e1 7.3249e-3 7.3249e-3

600.00000000 1.0e0 -3.8866e-2 -3.8866e-2
600.00000000 2.0e0 -3.8452e-2 -3.8452e-2
600.00000000 3.0e0 -3.824e-2 -3.824e-2
600.00000000 4.0e0 -3.72e-2 -3.72e-2
600.00000000 5.0e0 -3.6604e-2 -3.6604e-2
600.00000000 6.0e0 -3.5406e-2 -3.5406e-2
600.00000000 7.0e0 -3.3601e-2 -3.3601e-2
600.00000000 8.0e0 -3.2528e-2 -3.2528e-2
600.00000000 9.0e0 -3.0278e-2 -3.0278e-2
600.00000000 1.0e1 -2.9556e-2 -2.9556e-2
600.00000000 1.1e1 -2.6021e-2 -2.6021e-2
600.00000000 1.2e1 -2.3289e-2 -2.3289e-2
600.00000000 1.3e1 -6.808e-3 -6.808e-3
600.00000000 1.4e1 6.3381e-4 6.3381e-4
600.00000000 1.5e1 8.5821e-3 8.5821e-3
600.00000000 1.6e1 1.3973e-2 1.3973e-2
600.00000000 1.7e1 1.4164e-2 1.4164e-2
600.00000000 1.8e1 1.717e-2 1.717e-2
600.00000000 1.9e1 1.7762e-2 1.7762e-2
600.00000000 2.0e1 2.1064e-2 2.1064e-2
600.00000000 2.1e1 2.5926e-2 2.5926e-2
600.00000000 2.2e1 2.9164e-2 2.9164e-2
600.00000000 2.3e1 3.5156e-2 3.5156e-2
600.00000000 2.4e1 3.6424e-2 3.6424e-2
600.00000000 2.5e1 3.849e-2 3.849e-2
600.00000000 2.6e1 3.8982e-2 3.8982e-2
600.00000000 2.7e1 4.0024e-2 4.0024e-2
600.00000000 2.8e1 4.0301e-2 4.0301e-2
600.00000000 2.9e1 4.518e-2 4.518e-2
600.00000000 3.0e1 4.819e-2 4.819e-2
600.00000000 3.1e1 5.0118e-2 5.0118e-2
600.00000000 3.2e1 5.0509e-2 5.0509e-2
600.00000000 3.3e1 5.1502e-2 5.1502e-2
600.00000000 3.4e1 5.1784e-2 5.1784e-2
600.00000000 3.5e1 5.8115e-2 5.8115e-2
600.00000000 3.6e1 6.0155e-2 6.0155e-2
600.00000000 3.7e1 6.1902e-2 6.1902e-2
600.00000000 3.8e1 6.3336e-2 6.3336e-2
600.00000000 3.9e1 6.6122e-2 6.6122e-2
600.00000000 4.0e1 6.728e-2 6.728e-2
600.00000000 4.1e1 6.94e-2 6.94e-2
600.00000000 4.2e1 6.9881e-2 6.9881e-2
600.00000000 4.3e1 6.965e-2 6.965e-2
600.00000000 4.4e1 6.9346e-2 6.9346e-2
600.00000000 4.5e1 6.9266e-2 6.9266e-2
600.00000000 4.6e1 6.8086e-2 6.8086e-2
600.00000000 4.7e1 6.7018e-2 6.7018e-2
600.00000000 4.8e1 6.6129e-2 6.6129e-2
600.00000000 4.9e1 5.1696e-2 5.1696e-2
600.00000000 5.0e1 4.9877e-2 4.9877e-2
600.00000000 5.1e1 4.7915e-2 4.7915e-2
600.00000000 5.2e1 4.6378e-2 4.6378e-2
600.00000000 5.3e1 4.4486e-2 4.4486e-2
600.00000000 5.4e1 4.2882e-2 4.2882e-2
600.00000000 5.5e1 3.9519e-2 3.9519e-2
600.00000000 5.6e1 3.7914e-2 3.7914e-2
600.00000000 5.7e1 3.5256e-2 3.5256e-2
600.00000000 5.8e1 3.3395e-2 3.3395e-2
600.00000000 5.9e1 3.2791e-2 3.2791e-2
600.00000000 6.0e1 2.9825e-2 2.9825e-2
600.00000000 6.1e1 2.9278e-2 2.9278e-2
600.00000000 6.2e1 2.7602e-2 2.7602e-2
600.00000000 6.3e1 2.6397e-2 2.6397e-2
600.00000000 6.4e1 2.5673e-2 2.5673e-2
600.00000000 6.5e1 2.4387e-2 2.4387e-2
600.00000000 6.6e1 2.3051e-2 2.3051e-2
600.00000000 6.7e1 2.2328e-2 2.2328e-2
600.00000000 6.8e1 2.2125e-2 2.2125e-2
600.00000000 6.9e1 2.1438e-2 2.1438e-2
600.00000000 7.0e1 2.063e-2 2.063e-2
600.00000000 7.1e1 1.7021e-2 1.7021e-2
600.00000000 7.2e1 1.5857e-2 1.5857e-2
600.00000000 7.3e1 1.1634e-2 1.1634e-2
600.00000000 7.4e1 1.008e-2 1.008e-2
600.00000000 7.5e1 9.9491e-3 9.9491e-3
600.00000000 7.6e1 9.7892e-3 9.7892e-3
600.00000000 7.7e1 9.7313e-3 9.7313e-3
600.00000000 7.8e1 9.3517e-3 9.3517e-3
600.00000000 7.9e1 9.1722e-3 9.1722e-3
600.00000000 8.0e1 9.1229e-3 9.1229e-3
600.00000000 8.1e1 8.8876e-3 8.8876e-3
600.00000000 8.2e1 8.7159e-3 8.7159e-3
600.00000000 8.3e1 8.6742e-3 8.6742e-3
600.00000000 8.4e1 8.5132e-3 8.5132e-3
600.00000000 8.5e1 8.4175e-3 8.4175e-3
600.00000000 8.6e1 8.2908e-3 8.2908e-3
600.00000000 8.7e1 8.1215e-3 8.1215e-3
600.00000000 8.8e1 8.102e-3 8.102e-3
600.00000000 8.9e1 7.9344e-3 7.9344e-3
600.00000000 9.0e1 7.8658e-3 7.8658e-3
600.00000000 9.1e1 7.761e-3 7.761e-3
600.00000000 9.2e1 7.7073e-3 7.7073e-3
600.00000000 9.3e1 7.5114e-3 7.5114e-3
600.00000000 9.4e1 4.0568e-3 4.0568e-3
600.00000000 9.5e1 4.05e-3 4.05e-3
600.00000000 9.6e1 1.3905e-3 1.3905e-3

700.00000000 1.0e0 -1.4894e0 -1.4894e0
700.00000000 2.0e0 -1.4878e0 -1.4878e0
700.00000000 3.0e0 -1.487e0 -1.487e0
700.00000000 4.0e0 -1.4828e0 -1.4828e0
700.00000000 5.0e0 -1.4805e0 -1.4805e0
700.00000000 6.0e0 -1.4757e0 -1.4757e0
700.00000000 7.0e0 -1.4684e0 -1.4684e0
700.00000000 8.0e0 -1.4641e0 -1.4641e0
700.00000000 9.0e0 -1.4549e0 -1.4549e0
700.00000000 1.0e1 -1.452e0 -1.452e0
700.00000000 1.1e1 -1.4373e0 -1.4373e0
700.00000000 1.2e1 -1.4258e0 -1.4258e0
700.00000000 1.3e1 -1.3526e0 -1.3526e0
700.00000000 1.4e1 -1.317e0 -1.317e0
700.00000000 1.5e1 -1.2769e0 -1.2769e0
700.00000000 1.6e1 -1.2482e0 -1.2482e0
700.00000000 1.7e1 -1.2472e0 -1.2472e0
700.00000000 1.8e1 -1.2306e0 -1.2306e0
700.00000000 1.9e1 -1.2273e0 -1.2273e0
700.00000000 2.0e1 -1.2084e0 -1.2084e0
700.00000000 2.1e1 -1.1794e0 -1.1794e0
700.00000000 2.2e1 -1.1593e0 -1.1593e0
700.00000000 2.3e1 -1.1198e0 -1.1198e0
700.00000000 2.4e1 -1.111e0 -1.111e0
700.00000000 2.5e1 -1.0963e0 -1.0963e0
700.00000000 2.6e1 -1.0928e0 -1.0928e0
700.00000000 2.7e1 -1.0851e0 -1.0851e0
700.00000000 2.8e1 -1.0831e0 -1.0831e0
700.00000000 2.9e1 -1.0453e0 -1.0453e0
700.00000000 3.0e1 -1.0201e0 -1.0201e0
700.00000000 3.1e1 -1.0031e0 -1.0031e0
700.00000000 3.2e1 -9.995e-1 -9.995e-1
700.00000000 3.3e1 -9.9032e-1 -9.9032e-1
700.00000000 3.4e1 -9.8766e-1 -9.8766e-1
700.00000000 3.5e1 -9.2159e-1 -9.2159e-1
700.00000000 3.6e1 -8.9669e-1 -8.9669e-1
700.00000000 3.7e1 -8.7322e-1 -8.7322e-1
700.00000000 3.8e1 -8.5198e-1 -8.5198e-1
700.00000000 3.9e1 -8.028e-1 -8.028e-1
700.00000000 4.0e1 -7.7704e-1 -7.7704e-1
700.00000000 4.1e1 -7.0571e-1 -7.0571e-1
700.00000000 4.2e1 -6.6657e-1 -6.6657e-1
700.00000000 4.3e1 -6.0511e-1 -6.0511e-1
700.00000000 4.4e1 -5.8673e-1 -5.8673e-1
700.00000000 4.5e1 -5.8276e-1 -5.8276e-1
700.00000000 4.6e1 -5.4017e-1 -5.4017e-1
700.00000000 4.7e1 -5.1284e-1 -5.1284e-1
700.00000000 4.8e1 -4.9377e-1 -4.9377e-1
700.00000000 4.9e1 -3.1294e-1 -3.1294e-1
700.00000000 5.0e1 -2.9684e-1 -2.9684e-1
700.00000000 5.1e1 -2.8029e-1 -2.8029e-1
700.00000000 5.2e1 -2.6786e-1 -2.6786e-1
700.00000000 5.3e1 -2.5311e-1 -2.5311e-1
700.00000000 5.4e1 -2.4104e-1 -2.4104e-1
700.00000000 5.5e1 -2.1689e-1 -2.1689e-1
700.00000000 5.6e1 -2.0584e-1 -2.0584e-1
700.00000000 5.7e1 -1.8817e-1 -1.8817e-1
700.00000000 5.8e1 -1.7622e-1 -1.7622e-1
700.00000000 5.9e1 -1.724e-1 -1.724e-1
700.00000000 6.0e1 -1.5413e-1 -1.5413e-1
700.00000000 6.1e1 -1.5084e-1 -1.5084e-1
700.00000000 6.2e1 -1.4089e-1 -1.4089e-1
700.00000000 6.3e1 -1.3387e-1 -1.3387e-1
700.00000000 6.4e1 -1.297e-1 -1.297e-1
700.00000000 6.5e1 -1.2238e-1 -1.2238e-1
700.00000000 6.6e1 -1.1489e-1 -1.1489e-1
700.00000000 6.7e1 -1.1088e-1 -1.1088e-1
700.00000000 6.8e1 -1.0976e-1 -1.0976e-1
700.00000000 6.9e1 -1.0599e-1 -1.0599e-1
700.00000000 7.0e1 -1.0159e-1 -1.0159e-1
700.00000000 7.1e1 -8.2389e-2 -8.2389e-2
700.00000000 7.2e1 -7.6343e-2 -7.6343e-2
700.00000000 7.3e1 -5.4966e-2 -5.4966e-2
700.00000000 7.4e1 -4.7307e-2 -4.7307e-2
700.00000000 7.5e1 -4.6666e-2 -4.6666e-2
700.00000000 7.6e1 -4.5885e-2 -4.5885e-2
700.00000000 7.7e1 -4.5602e-2 -4.5602e-2
700.00000000 7.8e1 -4.3753e-2 -4.3753e-2
700.00000000 7.9e1 -4.2881e-2 -4.2881e-2
700.00000000 8.0e1 -4.2641e-2 -4.2641e-2
700.00000000 8.1e1 -4.1501e-2 -4.1501e-2
700.00000000 8.2e1 -4.0669e-2 -4.0669e-2
700.00000000 8.3e1 -4.0468e-2 -4.0468e-2
700.00000000 8.4e1 -3.969e-2 -3.969e-2
700.00000000 8.5e1 -3.9228e-2 -3.9228e-2
700.00000000 8.6e1 -3.8617e-2 -3.8617e-2
700.00000000 8.7e1 -3.7802e-2 -3.7802e-2
700.00000000 8.8e1 -3.7708e-2 -3.7708e-2
700.00000000 8.9e1 -3.6902e-2 -3.6902e-2
700.00000000 9.0e1 -3.6573e-2 -3.6573e-2
700.00000000 9.1e1 -3.607e-2 -3.607e-2
700.00000000 9.2e1 -3.5812e-2 -3.5812e-2
700.00000000 9.3e1 -3.4874e-2 -3.4874e-2
700.00000000 9.4e1 -1.8573e-2 -1.8573e-2
700.00000000 9.5e1 -1.8541e-2 -1.8541e-2
700.00000000 9.6e1 -6.2999e-3 -6.2999e-3

800.00000000 1.0e0 -2.0922e0 -2.0922e0
800.00000000 2.0e0 -2.0902e0 -2.0902e0
800.00000000 3.0e0 -2.0891e0 -2.0891e0
800.00000000 4.0e0 -2.0841e0 -2.0841e0
800.00000000 5.0e0 -2.0812e0 -2.0812e0
800.00000000 6.0e0 -2.0753e0 -2.0753e0
800.00000000 7.0e0 -2.0664e0 -2.0664e0
800.00000000 8.0e0 -2.0611e0 -2.0611e0
800.00000000 9.0e0 -2.0498e0 -2.0498e0
800.00000000 1.0e1 -2.0462e0 -2.0462e0
800.00000000 1.1e1 -2.0281e0 -2.0281e0
800.00000000 1.2e1 -2.0139e0 -2.0139e0
800.00000000 1.3e1 -1.923e0 -1.923e0
800.00000000 1.4e1 -1.8785e0 -1.8785e0
800.00000000 1.5e1 -1.8281e0 -1.8281e0
800.00000000 1.6e1 -1.7919e0 -1.7919e0
800.00000000 1.7e1 -1.7905e0 -1.7905e0
800.00000000 1.8e1 -1.7695e0 -1.7695e0
800.00000000 1.9e1 -1.7653e0 -1.7653e0
800.00000000 2.0e1 -1.7412e0 -1.7412e0
800.00000000 2.1e1 -1.7042e0 -1.7042e0
800.00000000 2.2e1 -1.6783e0 -1.6783e0
800.00000000 2.3e1 -1.6274e0 -1.6274e0
800.00000000 2.4e1 -1.6161e0 -1.6161e0
800.00000000 2.5e1 -1.5971e0 -1.5971e0
800.00000000 2.6e1 -1.5924e0 -1.5924e0
800.00000000 2.7e1 -1.5825e0 -1.5825e0
800.00000000 2.8e1 -1.5798e0 -1.5798e0
800.00000000 2.9e1 -1.5305e0 -1.5305e0
800.00000000 3.0e1 -1.4975e0 -1.4975e0
800.00000000 3.1e1 -1.4751e0 -1.4751e0
800.00000000 3.2e1 -1.4704e0 -1.4704e0
800.00000000 3.3e1 -1.4583e0 -1.4583e0
800.00000000 3.4e1 -1.4547e0 -1.4547e0
800.00000000 3.5e1 -1.3669e0 -1.3669e0
800.00000000 3.6e1 -1.3335e0 -1.3335e0
800.00000000 3.7e1 -1.3019e0 -1.3019e0
800.00000000 3.8e1 -1.2732e0 -1.2732e0
800.00000000 3.9e1 -1.2062e0 -1.2062e0
800.00000000 4.0e1 -1.1709e0 -1.1709e0
800.00000000 4.1e1 -1.0722e0 -1.0722e0
800.00000000 4.2e1 -1.0174e0 -1.0174e0
800.00000000 4.3e1 -9.3042e-1 -9.3042e-1
800.00000000 4.4e1 -9.0419e-1 -9.0419e-1
800.00000000 4.5e1 -8.9852e-1 -8.9852e-1
800.00000000 4.6e1 -8.3727e-1 -8.3727e-1
800.00000000 4.7e1 -7.9764e-1 -7.9764e-1
800.00000000 4.8e1 -7.6985e-1 -7.6985e-1
800.00000000 4.9e1 -4.9985e-1 -4.9985e-1
800.00000000 5.0e1 -4.7521e-1 -4.7521e-1
800.00000000 5.1e1 -4.4976e-1 -4.4976e-1
800.00000000 5.2e1 -4.3057e-1 -4.3057e-1
800.00000000 5.3e1 -4.0772e-1 -4.0772e-1
800.00000000 5.4e1 -3.8895e-1 -3.8895e-1
800.00000000 5.5e1 -3.5121e-1 -3.5121e-1
800.00000000 5.6e1 -3.3387e-1 -3.3387e-1
800.00000000 5.7e1 -3.06e-1 -3.06e-1
800.00000000 5.8e1 -2.8707e-1 -2.8707e-1
800.00000000 5.9e1 -2.8102e-1 -2.8102e-1
800.00000000 6.0e1 -2.5193e-1 -2.5193e-1
800.00000000 6.1e1 -2.4668e-1 -2.4668e-1
800.00000000 6.2e1 -2.3076e-1 -2.3076e-1
800.00000000 6.3e1 -2.195e-1 -2.195e-1
800.00000000 6.4e1 -2.1279e-1 -2.1279e-1
800.00000000 6.5e1 -2.0101e-1 -2.0101e-1
800.00000000 6.6e1 -1.8892e-1 -1.8892e-1
800.00000000 6.7e1 -1.8244e-1 -1.8244e-1
800.00000000 6.8e1 -1.8063e-1 -1.8063e-1
800.00000000 6.9e1 -1.7453e-1 -1.7453e-1
800.00000000 7.0e1 -1.674e-1 -1.674e-1
800.00000000 7.1e1 -1.3617e-1 -1.3617e-1
800.00000000 7.2e1 -1.2629e-1 -1.2629e-1
800.00000000 7.3e1 -9.1238e-2 -9.1238e-2
800.00000000 7.4e1 -7.8621e-2 -7.8621e-2
800.00000000 7.5e1 -7.7564e-2 -7.7564e-2
800.00000000 7.6e1 -7.6275e-2 -7.6275e-2
800.00000000 7.7e1 -7.5808e-2 -7.5808e-2
800.00000000 7.8e1 -7.2756e-2 -7.2756e-2
800.00000000 7.9e1 -7.1316e-2 -7.1316e-2
800.00000000 8.0e1 -7.092e-2 -7.092e-2
800.00000000 8.1e1 -6.9036e-2 -6.9036e-2
800.00000000 8.2e1 -6.7662e-2 -6.7662e-2
800.00000000 8.3e1 -6.7329e-2 -6.7329e-2
800.00000000 8.4e1 -6.6042e-2 -6.6042e-2
800.00000000 8.5e1 -6.5279e-2 -6.5279e-2
800.00000000 8.6e1 -6.4269e-2 -6.4269e-2
800.00000000 8.7e1 -6.292e-2 -6.292e-2
800.00000000 8.8e1 -6.2765e-2 -6.2765e-2
800.00000000 8.9e1 -6.1432e-2 -6.1432e-2
800.00000000 9.0e1 -6.0887e-2 -6.0887e-2
800.00000000 9.1e1 -6.0054e-2 -6.0054e-2
800.00000000 9.2e1 -5.9628e-2 -5.9628e-2
800.00000000 9.3e1 -5.8074e-2 -5.8074e-2
800.00000000 9.4e1 -3.101e-2 -3.101e-2
800.00000000 9.5e1 -3.0958e-2 -3.0958e-2
800.00000000 9.6e1 -1.054e-2 -1.054e-2

900.00000000 1.0e0 -1.603e0 -1.603e0
900.00000000 2.0e0 -1.6014e0 -1.6014e0
900.00000000 3.0e0 -1.6005e0 -1.6005e0
900.00000000 4.0e0 -1.5965e0 -1.5965e0
900.00000000 5.0e0 -1.5941e0 -1.5941e0
900.00000000 6.0e0 -1.5894e0 -1.5894e0
900.00000000 7.0e0 -1.5822e0 -1.5822e0
900.00000000 8.0e0 -1.5779e0 -1.5779e0
900.00000000 9.0e0 -1.5689e0 -1.5689e0
900.00000000 1.0e1 -1.5659e0 -1.5659e0
900.00000000 1.1e1 -1.5514e0 -1.5514e0
900.00000000 1.2e1 -1.54e0 -1.54e0
900.00000000 1.3e1 -1.467e0 -1.467e0
900.00000000 1.4e1 -1.4314e0 -1.4314e0
900.00000000 1.5e1 -1.3912e0 -1.3912e0
900.00000000 1.6e1 -1.3623e0 -1.3623e0
900.00000000 1.7e1 -1.3613e0 -1.3613e0
900.00000000 1.8e1 -1.3445e0 -1.3445e0
900.00000000 1.9e1 -1.3411e0 -1.3411e0
900.00000000 2.0e1 -1.3221e0 -1.3221e0
900.00000000 2.1e1 -1.2927e0 -1.2927e0
900.00000000 2.2e1 -1.2722e0 -1.2722e0
900.00000000 2.3e1 -1.2319e0 -1.2319e0
900.00000000 2.4e1 -1.223e0 -1.223e0
900.00000000 2.5e1 -1.208e0 -1.208e0
900.00000000 2.6e1 -1.2043e0 -1.2043e0
900.00000000 2.7e1 -1.1965e0 -1.1965e0
900.00000000 2.8e1 -1.1944e0 -1.1944e0
900.00000000 2.9e1 -1.1556e0 -1.1556e0
900.00000000 3.0e1 -1.1296e0 -1.1296e0
900.00000000 3.1e1 -1.112e0 -1.112e0
900.00000000 3.2e1 -1.1084e0 -1.1084e0
900.00000000 3.3e1 -1.0989e0 -1.0989e0
900.00000000 3.4e1 -1.0961e0 -1.0961e0
900.00000000 3.5e1 -1.0274e0 -1.0274e0
900.00000000 3.6e1 -1.0014e0 -1.0014e0
900.00000000 3.7e1 -9.7685e-1 -9.7685e-1
900.00000000 3.8e1 -9.5455e-1 -9.5455e-1
900.00000000 3.9e1 -9.0268e-1 -9.0268e-1
900.00000000 4.0e1 -8.7538e-1 -8.7538e-1
900.00000000 4.1e1 -7.9933e-1 -7.9933e-1
900.00000000 4.2e1 -7.573e-1 -7.573e-1
900.00000000 4.3e1 -6.9085e-1 -6.9085e-1
900.00000000 4.4e1 -6.7087e-1 -6.7087e-1
900.00000000 4.5e1 -6.6655e-1 -6.6655e-1
900.00000000 4.6e1 -6.2001e-1 -6.2001e-1
900.00000000 4.7e1 -5.8999e-1 -5.8999e-1
900.00000000 4.8e1 -5.6897e-1 -5.6897e-1
900.00000000 4.9e1 -3.6648e-1 -3.6648e-1
900.00000000 5.0e1 -3.4815e-1 -3.4815e-1
900.00000000 5.1e1 -3.2926e-1 -3.2926e-1
900.00000000 5.2e1 -3.1502e-1 -3.1502e-1
900.00000000 5.3e1 -2.981e-1 -2.981e-1
900.00000000 5.4e1 -2.8422e-1 -2.8422e-1
900.00000000 5.5e1 -2.5635e-1 -2.5635e-1
900.00000000 5.6e1 -2.4356e-1 -2.4356e-1
900.00000000 5.7e1 -2.2304e-1 -2.2304e-1
900.00000000 5.8e1 -2.0912e-1 -2.0912e-1
900.00000000 5.9e1 -2.0467e-1 -2.0467e-1
900.00000000 6.0e1 -1.8332e-1 -1.8332e-1
900.00000000 6.1e1 -1.7947e-1 -1.7947e-1
900.00000000 6.2e1 -1.6781e-1 -1.6781e-1
900.00000000 6.3e1 -1.5956e-1 -1.5956e-1
900.00000000 6.4e1 -1.5465e-1 -1.5465e-1
900.00000000 6.5e1 -1.4604e-1 -1.4604e-1
900.00000000 6.6e1 -1.372e-1 -1.372e-1
900.00000000 6.7e1 -1.3247e-1 -1.3247e-1
900.00000000 6.8e1 -1.3115e-1 -1.3115e-1
900.00000000 6.9e1 -1.2669e-1 -1.2669e-1
900.00000000 7.0e1 -1.2149e-1 -1.2149e-1
900.00000000 7.1e1 -9.8729e-2 -9.8729e-2
900.00000000 7.2e1 -9.1543e-2 -9.1543e-2
900.00000000 7.3e1 -6.6061e-2 -6.6061e-2
900.00000000 7.4e1 -5.6903e-2 -5.6903e-2
900.00000000 7.5e1 -5.6136e-2 -5.6136e-2
900.00000000 7.6e1 -5.5201e-2 -5.5201e-2
900.00000000 7.7e1 -5.4863e-2 -5.4863e-2
900.00000000 7.8e1 -5.2649e-2 -5.2649e-2
900.00000000 7.9e1 -5.1604e-2 -5.1604e-2
900.00000000 8.0e1 -5.1317e-2 -5.1317e-2
900.00000000 8.1e1 -4.995e-2 -4.995e-2
900.00000000 8.2e1 -4.8954e-2 -4.8954e-2
900.00000000 8.3e1 -4.8713e-2 -4.8713e-2
900.00000000 8.4e1 -4.778e-2 -4.778e-2
900.00000000 8.5e1 -4.7227e-2 -4.7227e-2
900.00000000 8.6e1 -4.6494e-2 -4.6494e-2
900.00000000 8.7e1 -4.5517e-2 -4.5517e-2
900.00000000 8.8e1 -4.5405e-2 -4.5405e-2
900.00000000 8.9e1 -4.4438e-2 -4.4438e-2
900.00000000 9.0e1 -4.4043e-2 -4.4043e-2
900.00000000 9.1e1 -4.344e-2 -4.344e-2
900.00000000 9.2e1 -4.3131e-2 -4.3131e-2
900.00000000 9.3e1 -4.2004e-2 -4.2004e-2
900.00000000 9.4e1 -2.241e-2 -2.241e-2
900.00000000 9.5e1 -2.2373e-2 -2.2373e-2
900.00000000 9.6e1 -7.612e-3 -7.612e-3

1000.0000000 1.0e0 -6.172e-1 -6.172e-1
1000.0000000 2.0e0 -6.1644e-1 -6.1644e-1
1000.0000000 3.0e0 -6.1605e-1 -6.1605e-1
1000.0000000 4.0e0 -6.1413e-1 -6.1413e-1
1000.0000000 5.0e0 -6.1303e-1 -6.1303e-1
1000.0000000 6.0e0 -6.108e-1 -6.108e-1
1000.0000000 7.0e0 -6.0743e-1 -6.0743e-1
1000.0000000 8.0e0 -6.0542e-1 -6.0542e-1
1000.0000000 9.0e0 -6.0116e-1 -6.0116e-1
1000.0000000 1.0e1 -5.9979e-1 -5.9979e-1
1000.0000000 1.1e1 -5.93e-1 -5.93e-1
1000.0000000 1.2e1 -5.8767e-1 -5.8767e-1
1000.0000000 1.3e1 -5.5403e-1 -5.5403e-1
1000.0000000 1.4e1 -5.3783e-1 -5.3783e-1
1000.0000000 1.5e1 -5.1966e-1 -5.1966e-1
1000.0000000 1.6e1 -5.0674e-1 -5.0674e-1
1000.0000000 1.7e1 -5.0628e-1 -5.0628e-1
1000.0000000 1.8e1 -4.9882e-1 -4.9882e-1
1000.0000000 1.9e1 -4.9733e-1 -4.9733e-1
1000.0000000 2.0e1 -4.8888e-1 -4.8888e-1
1000.0000000 2.1e1 -4.7596e-1 -4.7596e-1
1000.0000000 2.2e1 -4.67e-1 -4.67e-1
1000.0000000 2.3e1 -4.4953e-1 -4.4953e-1
1000.0000000 2.4e1 -4.4566e-1 -4.4566e-1
1000.0000000 2.5e1 -4.3921e-1 -4.3921e-1
1000.0000000 2.6e1 -4.3765e-1 -4.3765e-1
1000.0000000 2.7e1 -4.343e-1 -4.343e-1
1000.0000000 2.8e1 -4.334e-1 -4.334e-1
1000.0000000 2.9e1 -4.1687e-1 -4.1687e-1
1000.0000000 3.0e1 -4.0593e-1 -4.0593e-1
1000.0000000 3.1e1 -3.9854e-1 -3.9854e-1
1000.0000000 3.2e1 -3.9701e-1 -3.9701e-1
1000.0000000 3.3e1 -3.9304e-1 -3.9304e-1
1000.0000000 3.4e1 -3.9189e-1 -3.9189e-1
1000.0000000 3.5e1 -3.6352e-1 -3.6352e-1
1000.0000000 3.6e1 -3.529e-1 -3.529e-1
1000.0000000 3.7e1 -3.4294e-1 -3.4294e-1
1000.0000000 3.8e1 -3.3395e-1 -3.3395e-1
1000.0000000 3.9e1 -3.1327e-1 -3.1327e-1
1000.0000000 4.0e1 -3.025e-1 -3.025e-1
1000.0000000 4.1e1 -2.7293e-1 -2.7293e-1
1000.0000000 4.2e1 -2.5686e-1 -2.5686e-1
1000.0000000 4.3e1 -2.3184e-1 -2.3184e-1
1000.0000000 4.4e1 -2.2441e-1 -2.2441e-1
1000.0000000 4.5e1 -2.2281e-1 -2.2281e-1
1000.0000000 4.6e1 -2.0569e-1 -2.0569e-1
1000.0000000 4.7e1 -1.9478e-1 -1.9478e-1
1000.0000000 4.8e1 -1.8719e-1 -1.8719e-1
1000.0000000 4.9e1 -1.1658e-1 -1.1658e-1
1000.0000000 5.0e1 -1.104e-1 -1.104e-1
1000.0000000 5.1e1 -1.0408e-1 -1.0408e-1
1000.0000000 5.2e1 -9.9338e-2 -9.9338e-2
1000.0000000 5.3e1 -9.3732e-2 -9.3732e-2
1000.0000000 5.4e1 -8.9155e-2 -8.9155e-2
1000.0000000 5.5e1 -8.0028e-2 -8.0028e-2
1000.0000000 5.6e1 -7.587e-2 -7.587e-2
1000.0000000 5.7e1 -6.9233e-2 -6.9233e-2
1000.0000000 5.8e1 -6.4756e-2 -6.4756e-2
1000.0000000 5.9e1 -6.333e-2 -6.333e-2
1000.0000000 6.0e1 -5.6514e-2 -5.6514e-2
1000.0000000 6.1e1 -5.5289e-2 -5.5289e-2
1000.0000000 6.2e1 -5.1591e-2 -5.1591e-2
1000.0000000 6.3e1 -4.8986e-2 -4.8986e-2
1000.0000000 6.4e1 -4.7438e-2 -4.7438e-2
1000.0000000 6.5e1 -4.4729e-2 -4.4729e-2
1000.0000000 6.6e1 -4.1958e-2 -4.1958e-2
1000.0000000 6.7e1 -4.0478e-2 -4.0478e-2
1000.0000000 6.8e1 -4.0064e-2 -4.0064e-2
1000.0000000 6.9e1 -3.8673e-2 -3.8673e-2
1000.0000000 7.0e1 -3.7051e-2 -3.7051e-2
1000.0000000 7.1e1 -2.9989e-2 -2.9989e-2
1000.0000000 7.2e1 -2.7771e-2 -2.7771e-2
1000.0000000 7.3e1 -1.9951e-2 -1.9951e-2
1000.0000000 7.4e1 -1.7157e-2 -1.7157e-2
1000.0000000 7.5e1 -1.6924e-2 -1.6924e-2
1000.0000000 7.6e1 -1.6639e-2 -1.6639e-2
1000.0000000 7.7e1 -1.6536e-2 -1.6536e-2
1000.0000000 7.8e1 -1.5862e-2 -1.5862e-2
1000.0000000 7.9e1 -1.5545e-2 -1.5545e-2
1000.0000000 8.0e1 -1.5458e-2 -1.5458e-2
1000.0000000 8.1e1 -1.5042e-2 -1.5042e-2
1000.0000000 8.2e1 -1.474e-2 -1.474e-2
1000.0000000 8.3e1 -1.4666e-2 -1.4666e-2
1000.0000000 8.4e1 -1.4383e-2 -1.4383e-2
1000.0000000 8.5e1 -1.4215e-2 -1.4215e-2
1000.0000000 8.6e1 -1.3993e-2 -1.3993e-2
1000.0000000 8.7e1 -1.3696e-2 -1.3696e-2
1000.0000000 8.8e1 -1.3662e-2 -1.3662e-2
1000.0000000 8.9e1 -1.3369e-2 -1.3369e-2
1000.0000000 9.0e1 -1.3249e-2 -1.3249e-2
1000.0000000 9.1e1 -1.3067e-2 -1.3067e-2
1000.0000000 9.2e1 -1.2973e-2 -1.2973e-2
1000.0000000 9.3e1 -1.2632e-2 -1.2632e-2
1000.0000000 9.4e1 -6.7158e-3 -6.7158e-3
1000.0000000 9.5e1 -6.7045e-3 -6.7045e-3
1000.0000000 9.6e1 -2.2751e-3 -2.2751e-3


==> figures/gsvd_control-figure32_contourtmp0.dat <==
0.1 1.0e0 -6.4692e1 -6.4692e1
0.1 2.0e0 -7.8737e1 -7.8737e1
0.1 3.0e0 -5.538e1 -5.538e1
0.1 4.0e0 -5.1054e1 -5.1054e1
0.1 5.0e0 -5.7695e1 -5.7695e1
0.1 6.0e0 -5.7127e1 -5.7127e1
0.1 7.0e0 -7.7782e1 -7.7782e1
0.1 8.0e0 -5.3171e1 -5.3171e1
0.1 9.0e0 -5.356e1 -5.356e1
0.1 1.0e1 -6.4277e1 -6.4277e1
0.1 1.1e1 -6.339e1 -6.339e1
0.1 1.2e1 -6.6856e1 -6.6856e1
0.1 1.3e1 -5.4674e1 -5.4674e1
0.1 1.4e1 -8.1633e1 -8.1633e1
0.1 1.5e1 -6.0932e1 -6.0932e1
0.1 1.6e1 -5.7837e1 -5.7837e1
0.1 1.7e1 -6.5052e1 -6.5052e1
0.1 1.8e1 -6.2671e1 -6.2671e1
0.1 1.9e1 -5.4213e1 -5.4213e1
0.1 2.0e1 -6.6808e1 -6.6808e1
0.1 2.1e1 -6.7078e1 -6.7078e1
0.1 2.2e1 -5.7666e1 -5.7666e1
0.1 2.3e1 -6.1096e1 -6.1096e1
0.1 2.4e1 -9.6448e1 -9.6448e1
0.1 2.5e1 -5.8602e1 -5.8602e1
0.1 2.6e1 -6.8016e1 -6.8016e1
0.1 2.7e1 -5.9602e1 -5.9602e1
0.1 2.8e1 -7.1307e1 -7.1307e1
0.1 2.9e1 -6.6993e1 -6.6993e1
0.1 3.0e1 -6.0315e1 -6.0315e1
0.1 3.1e1 -6.7874e1 -6.7874e1
0.1 3.2e1 -5.0224e1 -5.0224e1
0.1 3.3e1 -5.6512e1 -5.6512e1
0.1 3.4e1 -6.3323e1 -6.3323e1
0.1 3.5e1 -6.6135e1 -6.6135e1
0.1 3.6e1 -5.7971e1 -5.7971e1
0.1 3.7e1 -5.8907e1 -5.8907e1
0.1 3.8e1 -5.5096e1 -5.5096e1
0.1 3.9e1 -7.139e1 -7.139e1
0.1 4.0e1 -5.498e1 -5.498e1
0.1 4.1e1 -4.3182e1 -4.3182e1
0.1 4.2e1 -4.2282e1 -4.2282e1
0.1 4.3e1 -6.1471e1 -6.1471e1
0.1 4.4e1 -5.1101e1 -5.1101e1
0.1 4.5e1 -6.1082e1 -6.1082e1
0.1 4.6e1 -5.8889e1 -5.8889e1
0.1 4.7e1 -5.8477e1 -5.8477e1
0.1 4.8e1 -5.6189e1 -5.6189e1
0.1 4.9e1 -5.7049e1 -5.7049e1
0.1 5.0e1 -5.8073e1 -5.8073e1
0.1 5.1e1 -6.614e1 -6.614e1
0.1 5.2e1 -5.6177e1 -5.6177e1
0.1 5.3e1 -6.2726e1 -6.2726e1
0.1 5.4e1 -6.1621e1 -6.1621e1
0.1 5.5e1 -6.0061e1 -6.0061e1
0.1 5.6e1 -5.3762e1 -5.3762e1
0.1 5.7e1 -6.6046e1 -6.6046e1
0.1 5.8e1 -6.0245e1 -6.0245e1
0.1 5.9e1 -5.3538e1 -5.3538e1
0.1 6.0e1 -5.752e1 -5.752e1
0.1 6.1e1 -5.67e1 -5.67e1
0.1 6.2e1 -5.7546e1 -5.7546e1
0.1 6.3e1 -5.5502e1 -5.5502e1
0.1 6.4e1 -5.8025e1 -5.8025e1
0.1 6.5e1 -7.7814e1 -7.7814e1
0.1 6.6e1 -6.7792e1 -6.7792e1
0.1 6.7e1 -5.9206e1 -5.9206e1
0.1 6.8e1 -5.3612e1 -5.3612e1
0.1 6.9e1 -5.6491e1 -5.6491e1
0.1 7.0e1 -7.3695e1 -7.3695e1
0.1 7.1e1 -6.4404e1 -6.4404e1
0.1 7.2e1 -5.3495e1 -5.3495e1
0.1 7.3e1 -5.7866e1 -5.7866e1
0.1 7.4e1 -5.7942e1 -5.7942e1
0.1 7.5e1 -6.0887e1 -6.0887e1
0.1 7.6e1 -5.1317e1 -5.1317e1
0.1 7.7e1 -6.0329e1 -6.0329e1
0.1 7.8e1 -5.3512e1 -5.3512e1
0.1 7.9e1 -6.1558e1 -6.1558e1
0.1 8.0e1 -5.041e1 -5.041e1
0.1 8.1e1 -6.2093e1 -6.2093e1
0.1 8.2e1 -6.448e1 -6.448e1
0.1 8.3e1 -5.2941e1 -5.2941e1
0.1 8.4e1 -5.6667e1 -5.6667e1
0.1 8.5e1 -5.927e1 -5.927e1
0.1 8.6e1 -5.5849e1 -5.5849e1
0.1 8.7e1 -5.9283e1 -5.9283e1
0.1 8.8e1 -5.0612e1 -5.0612e1
0.1 8.9e1 -6.51e1 -6.51e1
0.1 9.0e1 -5.7911e1 -5.7911e1
0.1 9.1e1 -5.2309e1 -5.2309e1
0.1 9.2e1 -5.7154e1 -5.7154e1
0.1 9.3e1 -7.0158e1 -7.0158e1
0.1 9.4e1 -5.1337e1 -5.1337e1
0.1 9.5e1 -5.728e1 -5.728e1
0.1 9.6e1 -5.1746e1 -5.1746e1

0.2 1.0e0 -5.325e1 -5.325e1
0.2 2.0e0 -5.0069e1 -5.0069e1
0.2 3.0e0 -5.4546e1 -5.4546e1
0.2 4.0e0 -5.3899e1 -5.3899e1
0.2 5.0e0 -5.9923e1 -5.9923e1
0.2 6.0e0 -5.6477e1 -5.6477e1
0.2 7.0e0 -5.1135e1 -5.1135e1
0.2 8.0e0 -5.2413e1 -5.2413e1
0.2 9.0e0 -5.8218e1 -5.8218e1
0.2 1.0e1 -5.6364e1 -5.6364e1
0.2 1.1e1 -5.982e1 -5.982e1
0.2 1.2e1 -4.9074e1 -4.9074e1
0.2 1.3e1 -5.9399e1 -5.9399e1
0.2 1.4e1 -5.626e1 -5.626e1
0.2 1.5e1 -5.6757e1 -5.6757e1
0.2 1.6e1 -5.4025e1 -5.4025e1
0.2 1.7e1 -5.9793e1 -5.9793e1
0.2 1.8e1 -5.5283e1 -5.5283e1
0.2 1.9e1 -5.599e1 -5.599e1
0.2 2.0e1 -6.982e1 -6.982e1
0.2 2.1e1 -6.1006e1 -6.1006e1
0.2 2.2e1 -5.4706e1 -5.4706e1
0.2 2.3e1 -6.3039e1 -6.3039e1
0.2 2.4e1 -5.2187e1 -5.2187e1
0.2 2.5e1 -5.8562e1 -5.8562e1
0.2 2.6e1 -5.9618e1 -5.9618e1
0.2 2.7e1 -5.4343e1 -5.4343e1
0.2 2.8e1 -5.5672e1 -5.5672e1
0.2 2.9e1 -5.929e1 -5.929e1
0.2 3.0e1 -5.3487e1 -5.3487e1
0.2 3.1e1 -5.755e1 -5.755e1
0.2 3.2e1 -4.4424e1 -4.4424e1
0.2 3.3e1 -5.5714e1 -5.5714e1
0.2 3.4e1 -5.3316e1 -5.3316e1
0.2 3.5e1 -5.8343e1 -5.8343e1
0.2 3.6e1 -5.7286e1 -5.7286e1
0.2 3.7e1 -6.0966e1 -6.0966e1
0.2 3.8e1 -5.4335e1 -5.4335e1
0.2 3.9e1 -5.4731e1 -5.4731e1
0.2 4.0e1 -4.9499e1 -4.9499e1
0.2 4.1e1 -3.5845e1 -3.5845e1
0.2 4.2e1 -3.9712e1 -3.9712e1
0.2 4.3e1 -4.2118e1 -4.2118e1
0.2 4.4e1 -4.2218e1 -4.2218e1
0.2 4.5e1 -6.3092e1 -6.3092e1
0.2 4.6e1 -5.2739e1 -5.2739e1
0.2 4.7e1 -6.2141e1 -6.2141e1
0.2 4.8e1 -4.8082e1 -4.8082e1
0.2 4.9e1 -4.821e1 -4.821e1
0.2 5.0e1 -5.3301e1 -5.3301e1
0.2 5.1e1 -5.2952e1 -5.2952e1
0.2 5.2e1 -5.856e1 -5.856e1
0.2 5.3e1 -5.617e1 -5.617e1
0.2 5.4e1 -5.0914e1 -5.0914e1
0.2 5.5e1 -5.7428e1 -5.7428e1
0.2 5.6e1 -5.3737e1 -5.3737e1
0.2 5.7e1 -5.2396e1 -5.2396e1
0.2 5.8e1 -5.3657e1 -5.3657e1
0.2 5.9e1 -5.4561e1 -5.4561e1
0.2 6.0e1 -5.5427e1 -5.5427e1
0.2 6.1e1 -5.1216e1 -5.1216e1
0.2 6.2e1 -6.062e1 -6.062e1
0.2 6.3e1 -5.1446e1 -5.1446e1
0.2 6.4e1 -5.7715e1 -5.7715e1
0.2 6.5e1 -5.3255e1 -5.3255e1
0.2 6.6e1 -5.076e1 -5.076e1
0.2 6.7e1 -5.1776e1 -5.1776e1
0.2 6.8e1 -6.1945e1 -6.1945e1
0.2 6.9e1 -5.3852e1 -5.3852e1
0.2 7.0e1 -5.2652e1 -5.2652e1
0.2 7.1e1 -5.4901e1 -5.4901e1
0.2 7.2e1 -5.3241e1 -5.3241e1
0.2 7.3e1 -5.3479e1 -5.3479e1
0.2 7.4e1 -5.288e1 -5.288e1
0.2 7.5e1 -5.5619e1 -5.5619e1
0.2 7.6e1 -5.5237e1 -5.5237e1
0.2 7.7e1 -5.3194e1 -5.3194e1
0.2 7.8e1 -5.395e1 -5.395e1
0.2 7.9e1 -5.4915e1 -5.4915e1
0.2 8.0e1 -5.478e1 -5.478e1
0.2 8.1e1 -5.237e1 -5.237e1
0.2 8.2e1 -5.8798e1 -5.8798e1
0.2 8.3e1 -5.1768e1 -5.1768e1
0.2 8.4e1 -5.7482e1 -5.7482e1
0.2 8.5e1 -5.5825e1 -5.5825e1
0.2 8.6e1 -5.6436e1 -5.6436e1
0.2 8.7e1 -5.3336e1 -5.3336e1
0.2 8.8e1 -5.6267e1 -5.6267e1
0.2 8.9e1 -5.7549e1 -5.7549e1
0.2 9.0e1 -5.5928e1 -5.5928e1
0.2 9.1e1 -5.3885e1 -5.3885e1
0.2 9.2e1 -5.9218e1 -5.9218e1
0.2 9.3e1 -5.7165e1 -5.7165e1
0.2 9.4e1 -5.5423e1 -5.5423e1
0.2 9.5e1 -5.3522e1 -5.3522e1
0.2 9.6e1 -5.4211e1 -5.4211e1

0.3 1.0e0 -4.426e1 -4.426e1
0.3 2.0e0 -4.9271e1 -4.9271e1
0.3 3.0e0 -5.2603e1 -5.2603e1
0.3 4.0e0 -5.4143e1 -5.4143e1
0.3 5.0e0 -5.2789e1 -5.2789e1
0.3 6.0e0 -5.5386e1 -5.5386e1
0.3 7.0e0 -4.4995e1 -4.4995e1
0.3 8.0e0 -4.7366e1 -4.7366e1
0.3 9.0e0 -6.2208e1 -6.2208e1
0.3 1.0e1 -4.8515e1 -4.8515e1
0.3 1.1e1 -5.2693e1 -5.2693e1
0.3 1.2e1 -4.7115e1 -4.7115e1
0.3 1.3e1 -5.4823e1 -5.4823e1
0.3 1.4e1 -4.7837e1 -4.7837e1
0.3 1.5e1 -4.945e1 -4.945e1
0.3 1.6e1 -4.748e1 -4.748e1
0.3 1.7e1 -5.4216e1 -5.4216e1
0.3 1.8e1 -4.9869e1 -4.9869e1
0.3 1.9e1 -5.015e1 -5.015e1
0.3 2.0e1 -4.968e1 -4.968e1
0.3 2.1e1 -5.0732e1 -5.0732e1
0.3 2.2e1 -5.2069e1 -5.2069e1
0.3 2.3e1 -5.0337e1 -5.0337e1
0.3 2.4e1 -4.8636e1 -4.8636e1
0.3 2.5e1 -5.4941e1 -5.4941e1
0.3 2.6e1 -5.2362e1 -5.2362e1
0.3 2.7e1 -4.9133e1 -4.9133e1
0.3 2.8e1 -4.4889e1 -4.4889e1
0.3 2.9e1 -4.9791e1 -4.9791e1
0.3 3.0e1 -4.983e1 -4.983e1
0.3 3.1e1 -4.9136e1 -4.9136e1
0.3 3.2e1 -4.1016e1 -4.1016e1
0.3 3.3e1 -5.1715e1 -5.1715e1
0.3 3.4e1 -4.9014e1 -4.9014e1
0.3 3.5e1 -4.9412e1 -4.9412e1
0.3 3.6e1 -5.4397e1 -5.4397e1
0.3 3.7e1 -5.3948e1 -5.3948e1
0.3 3.8e1 -4.8978e1 -4.8978e1
0.3 3.9e1 -5.2011e1 -5.2011e1
0.3 4.0e1 -4.3228e1 -4.3228e1
0.3 4.1e1 -3.3533e1 -3.3533e1
0.3 4.2e1 -4.1498e1 -4.1498e1
0.3 4.3e1 -3.7093e1 -3.7093e1
0.3 4.4e1 -3.7322e1 -3.7322e1
0.3 4.5e1 -5.6221e1 -5.6221e1
0.3 4.6e1 -4.8768e1 -4.8768e1
0.3 4.7e1 -5.3691e1 -5.3691e1
0.3 4.8e1 -4.6756e1 -4.6756e1
0.3 4.9e1 -4.6182e1 -4.6182e1
0.3 5.0e1 -4.7234e1 -4.7234e1
0.3 5.1e1 -4.8464e1 -4.8464e1
0.3 5.2e1 -5.4095e1 -5.4095e1
0.3 5.3e1 -5.3337e1 -5.3337e1
0.3 5.4e1 -4.5935e1 -4.5935e1
0.3 5.5e1 -5.3923e1 -5.3923e1
0.3 5.6e1 -4.8972e1 -4.8972e1
0.3 5.7e1 -4.5336e1 -4.5336e1
0.3 5.8e1 -5.2316e1 -5.2316e1
0.3 5.9e1 -4.9645e1 -4.9645e1
0.3 6.0e1 -5.6142e1 -5.6142e1
0.3 6.1e1 -4.9623e1 -4.9623e1
0.3 6.2e1 -5.2816e1 -5.2816e1
0.3 6.3e1 -5.2241e1 -5.2241e1
0.3 6.4e1 -5.0296e1 -5.0296e1
0.3 6.5e1 -5.1111e1 -5.1111e1
0.3 6.6e1 -4.6132e1 -4.6132e1
0.3 6.7e1 -4.7758e1 -4.7758e1
0.3 6.8e1 -5.7446e1 -5.7446e1
0.3 6.9e1 -5.5872e1 -5.5872e1
0.3 7.0e1 -4.7498e1 -4.7498e1
0.3 7.1e1 -5.1377e1 -5.1377e1
0.3 7.2e1 -5.1539e1 -5.1539e1
0.3 7.3e1 -4.7847e1 -4.7847e1
0.3 7.4e1 -5.2724e1 -5.2724e1
0.3 7.5e1 -5.0675e1 -5.0675e1
0.3 7.6e1 -5.9169e1 -5.9169e1
0.3 7.7e1 -5.0846e1 -5.0846e1
0.3 7.8e1 -5.1588e1 -5.1588e1
0.3 7.9e1 -5.2743e1 -5.2743e1
0.3 8.0e1 -5.2182e1 -5.2182e1
0.3 8.1e1 -4.5453e1 -4.5453e1
0.3 8.2e1 -5.2754e1 -5.2754e1
0.3 8.3e1 -5.1771e1 -5.1771e1
0.3 8.4e1 -5.4152e1 -5.4152e1
0.3 8.5e1 -4.8361e1 -4.8361e1
0.3 8.6e1 -5.3275e1 -5.3275e1
0.3 8.7e1 -5.0946e1 -5.0946e1
0.3 8.8e1 -5.6328e1 -5.6328e1
0.3 8.9e1 -5.4987e1 -5.4987e1
0.3 9.0e1 -5.318e1 -5.318e1
0.3 9.1e1 -5.1655e1 -5.1655e1
0.3 9.2e1 -5.9132e1 -5.9132e1
0.3 9.3e1 -5.7356e1 -5.7356e1
0.3 9.4e1 -5.0495e1 -5.0495e1
0.3 9.5e1 -5.2584e1 -5.2584e1
0.3 9.6e1 -5.0356e1 -5.0356e1

0.4 1.0e0 -4.0709e1 -4.0709e1
0.4 2.0e0 -4.6614e1 -4.6614e1
0.4 3.0e0 -5.1499e1 -5.1499e1
0.4 4.0e0 -5.2466e1 -5.2466e1
0.4 5.0e0 -4.9682e1 -4.9682e1
0.4 6.0e0 -5.3855e1 -5.3855e1
0.4 7.0e0 -4.188e1 -4.188e1
0.4 8.0e0 -4.4346e1 -4.4346e1
0.4 9.0e0 -5.8865e1 -5.8865e1
0.4 1.0e1 -4.5219e1 -4.5219e1
0.4 1.1e1 -4.8086e1 -4.8086e1
0.4 1.2e1 -4.3078e1 -4.3078e1
0.4 1.3e1 -5.0822e1 -5.0822e1
0.4 1.4e1 -4.4184e1 -4.4184e1
0.4 1.5e1 -4.7492e1 -4.7492e1
0.4 1.6e1 -4.0643e1 -4.0643e1
0.4 1.7e1 -4.9429e1 -4.9429e1
0.4 1.8e1 -4.8609e1 -4.8609e1
0.4 1.9e1 -4.7446e1 -4.7446e1
0.4 2.0e1 -4.4962e1 -4.4962e1
0.4 2.1e1 -4.8524e1 -4.8524e1
0.4 2.2e1 -4.7248e1 -4.7248e1
0.4 2.3e1 -4.7224e1 -4.7224e1
0.4 2.4e1 -4.3162e1 -4.3162e1
0.4 2.5e1 -5.1565e1 -5.1565e1
0.4 2.6e1 -4.7941e1 -4.7941e1
0.4 2.7e1 -4.6711e1 -4.6711e1
0.4 2.8e1 -4.2169e1 -4.2169e1
0.4 2.9e1 -4.7367e1 -4.7367e1
0.4 3.0e1 -4.6871e1 -4.6871e1
0.4 3.1e1 -4.4681e1 -4.4681e1
0.4 3.2e1 -3.6429e1 -3.6429e1
0.4 3.3e1 -5.2489e1 -5.2489e1
0.4 3.4e1 -4.41e1 -4.41e1
0.4 3.5e1 -4.8828e1 -4.8828e1
0.4 3.6e1 -4.7422e1 -4.7422e1
0.4 3.7e1 -4.9288e1 -4.9288e1
0.4 3.8e1 -4.7833e1 -4.7833e1
0.4 3.9e1 -4.7702e1 -4.7702e1
0.4 4.0e1 -4.0227e1 -4.0227e1
0.4 4.1e1 -3.0162e1 -3.0162e1
0.4 4.2e1 -3.7663e1 -3.7663e1
0.4 4.3e1 -3.4176e1 -3.4176e1
0.4 4.4e1 -3.7293e1 -3.7293e1
0.4 4.5e1 -5.2092e1 -5.2092e1
0.4 4.6e1 -4.6012e1 -4.6012e1
0.4 4.7e1 -4.8648e1 -4.8648e1
0.4 4.8e1 -4.3857e1 -4.3857e1
0.4 4.9e1 -4.5341e1 -4.5341e1
0.4 5.0e1 -4.4779e1 -4.4779e1
0.4 5.1e1 -4.6014e1 -4.6014e1
0.4 5.2e1 -5.1093e1 -5.1093e1
0.4 5.3e1 -5.2872e1 -5.2872e1
0.4 5.4e1 -4.2814e1 -4.2814e1
0.4 5.5e1 -4.9292e1 -4.9292e1
0.4 5.6e1 -4.6123e1 -4.6123e1
0.4 5.7e1 -4.2003e1 -4.2003e1
0.4 5.8e1 -5.0557e1 -5.0557e1
0.4 5.9e1 -4.5206e1 -4.5206e1
0.4 6.0e1 -5.5524e1 -5.5524e1
0.4 6.1e1 -4.6499e1 -4.6499e1
0.4 6.2e1 -4.9722e1 -4.9722e1
0.4 6.3e1 -4.6409e1 -4.6409e1
0.4 6.4e1 -5.0502e1 -5.0502e1
0.4 6.5e1 -4.6102e1 -4.6102e1
0.4 6.6e1 -4.3175e1 -4.3175e1
0.4 6.7e1 -4.4671e1 -4.4671e1
0.4 6.8e1 -5.3674e1 -5.3674e1
0.4 6.9e1 -5.7883e1 -5.7883e1
0.4 7.0e1 -4.2818e1 -4.2818e1
0.4 7.1e1 -4.6968e1 -4.6968e1
0.4 7.2e1 -4.8746e1 -4.8746e1
0.4 7.3e1 -4.3962e1 -4.3962e1
0.4 7.4e1 -4.7744e1 -4.7744e1
0.4 7.5e1 -4.6688e1 -4.6688e1
0.4 7.6e1 -5.1365e1 -5.1365e1
0.4 7.7e1 -4.6899e1 -4.6899e1
0.4 7.8e1 -4.8429e1 -4.8429e1
0.4 7.9e1 -4.8237e1 -4.8237e1
0.4 8.0e1 -4.7334e1 -4.7334e1
0.4 8.1e1 -4.175e1 -4.175e1
0.4 8.2e1 -4.9589e1 -4.9589e1
0.4 8.3e1 -4.6394e1 -4.6394e1
0.4 8.4e1 -5.2288e1 -5.2288e1
0.4 8.5e1 -4.5531e1 -4.5531e1
0.4 8.6e1 -5.0748e1 -5.0748e1
0.4 8.7e1 -4.6927e1 -4.6927e1
0.4 8.8e1 -5.2846e1 -5.2846e1
0.4 8.9e1 -5.3633e1 -5.3633e1
0.4 9.0e1 -4.788e1 -4.788e1
0.4 9.1e1 -4.983e1 -4.983e1
0.4 9.2e1 -4.948e1 -4.948e1
0.4 9.3e1 -4.893e1 -4.893e1
0.4 9.4e1 -4.87e1 -4.87e1
0.4 9.5e1 -4.7778e1 -4.7778e1
0.4 9.6e1 -4.849e1 -4.849e1

0.5 1.0e0 -3.9943e1 -3.9943e1
0.5 2.0e0 -4.3237e1 -4.3237e1
0.5 3.0e0 -4.7505e1 -4.7505e1
0.5 4.0e0 -4.5584e1 -4.5584e1
0.5 5.0e0 -4.9554e1 -4.9554e1
0.5 6.0e0 -4.6908e1 -4.6908e1
0.5 7.0e0 -4.2715e1 -4.2715e1
0.5 8.0e0 -4.2191e1 -4.2191e1
0.5 9.0e0 -4.7682e1 -4.7682e1
0.5 1.0e1 -4.4228e1 -4.4228e1
0.5 1.1e1 -4.5138e1 -4.5138e1
0.5 1.2e1 -4.0449e1 -4.0449e1
0.5 1.3e1 -4.8112e1 -4.8112e1
0.5 1.4e1 -4.2333e1 -4.2333e1
0.5 1.5e1 -4.3849e1 -4.3849e1
0.5 1.6e1 -4.0258e1 -4.0258e1
0.5 1.7e1 -4.724e1 -4.724e1
0.5 1.8e1 -4.4154e1 -4.4154e1
0.5 1.9e1 -4.6481e1 -4.6481e1
0.5 2.0e1 -4.2754e1 -4.2754e1
0.5 2.1e1 -4.7721e1 -4.7721e1
0.5 2.2e1 -4.3234e1 -4.3234e1
0.5 2.3e1 -4.6588e1 -4.6588e1
0.5 2.4e1 -4.2414e1 -4.2414e1
0.5 2.5e1 -4.7514e1 -4.7514e1
0.5 2.6e1 -4.4741e1 -4.4741e1
0.5 2.7e1 -4.5482e1 -4.5482e1
0.5 2.8e1 -4.1759e1 -4.1759e1
0.5 2.9e1 -4.4775e1 -4.4775e1
0.5 3.0e1 -4.3977e1 -4.3977e1
0.5 3.1e1 -4.2538e1 -4.2538e1
0.5 3.2e1 -4.1357e1 -4.1357e1
0.5 3.3e1 -4.6332e1 -4.6332e1
0.5 3.4e1 -4.2138e1 -4.2138e1
0.5 3.5e1 -4.481e1 -4.481e1
0.5 3.6e1 -4.5385e1 -4.5385e1
0.5 3.7e1 -4.6138e1 -4.6138e1
0.5 3.8e1 -4.5284e1 -4.5284e1
0.5 3.9e1 -4.4984e1 -4.4984e1
0.5 4.0e1 -4.5142e1 -4.5142e1
0.5 4.1e1 -3.229e1 -3.229e1
0.5 4.2e1 -4.457e1 -4.457e1
0.5 4.3e1 -3.8493e1 -3.8493e1
0.5 4.4e1 -6.0037e1 -6.0037e1
0.5 4.5e1 -4.4285e1 -4.4285e1
0.5 4.6e1 -4.5709e1 -4.5709e1
0.5 4.7e1 -4.3422e1 -4.3422e1
0.5 4.8e1 -4.6275e1 -4.6275e1
0.5 4.9e1 -4.2363e1 -4.2363e1
0.5 5.0e1 -4.5011e1 -4.5011e1
0.5 5.1e1 -4.2842e1 -4.2842e1
0.5 5.2e1 -4.8835e1 -4.8835e1
0.5 5.3e1 -4.7354e1 -4.7354e1
0.5 5.4e1 -4.3126e1 -4.3126e1
0.5 5.5e1 -4.8032e1 -4.8032e1
0.5 5.6e1 -4.3154e1 -4.3154e1
0.5 5.7e1 -4.2009e1 -4.2009e1
0.5 5.8e1 -4.8469e1 -4.8469e1
0.5 5.9e1 -4.3586e1 -4.3586e1
0.5 6.0e1 -4.9458e1 -4.9458e1
0.5 6.1e1 -4.9307e1 -4.9307e1
0.5 6.2e1 -4.5029e1 -4.5029e1
0.5 6.3e1 -4.5389e1 -4.5389e1
0.5 6.4e1 -4.5536e1 -4.5536e1
0.5 6.5e1 -4.4152e1 -4.4152e1
0.5 6.6e1 -4.3201e1 -4.3201e1
0.5 6.7e1 -4.3544e1 -4.3544e1
0.5 6.8e1 -4.8811e1 -4.8811e1
0.5 6.9e1 -4.6516e1 -4.6516e1
0.5 7.0e1 -4.6198e1 -4.6198e1
0.5 7.1e1 -4.2108e1 -4.2108e1
0.5 7.2e1 -5.0902e1 -5.0902e1
0.5 7.3e1 -4.4407e1 -4.4407e1
0.5 7.4e1 -4.3468e1 -4.3468e1
0.5 7.5e1 -4.6704e1 -4.6704e1
0.5 7.6e1 -4.396e1 -4.396e1
0.5 7.7e1 -4.6066e1 -4.6066e1
0.5 7.8e1 -4.4381e1 -4.4381e1
0.5 7.9e1 -4.5884e1 -4.5884e1
0.5 8.0e1 -4.4603e1 -4.4603e1
0.5 8.1e1 -4.0006e1 -4.0006e1
0.5 8.2e1 -4.7738e1 -4.7738e1
0.5 8.3e1 -4.3594e1 -4.3594e1
0.5 8.4e1 -4.7328e1 -4.7328e1
0.5 8.5e1 -4.5637e1 -4.5637e1
0.5 8.6e1 -4.4771e1 -4.4771e1
0.5 8.7e1 -4.4782e1 -4.4782e1
0.5 8.8e1 -4.681e1 -4.681e1
0.5 8.9e1 -4.6185e1 -4.6185e1
0.5 9.0e1 -4.6245e1 -4.6245e1
0.5 9.1e1 -4.6264e1 -4.6264e1
0.5 9.2e1 -4.4926e1 -4.4926e1
0.5 9.3e1 -4.597e1 -4.597e1
0.5 9.4e1 -4.6259e1 -4.6259e1
0.5 9.5e1 -4.4622e1 -4.4622e1
0.5 9.6e1 -4.6274e1 -4.6274e1

0.6 1.0e0 -4.0182e1 -4.0182e1
0.6 2.0e0 -4.0475e1 -4.0475e1
0.6 3.0e0 -4.2023e1 -4.2023e1
0.6 4.0e0 -4.5628e1 -4.5628e1
0.6 5.0e0 -4.8538e1 -4.8538e1
0.6 6.0e0 -4.3404e1 -4.3404e1
0.6 7.0e0 -4.0542e1 -4.0542e1
0.6 8.0e0 -4.1585e1 -4.1585e1
0.6 9.0e0 -4.3383e1 -4.3383e1
0.6 1.0e1 -4.2677e1 -4.2677e1
0.6 1.1e1 -4.358e1 -4.358e1
0.6 1.2e1 -3.6727e1 -3.6727e1
0.6 1.3e1 -4.5574e1 -4.5574e1
0.6 1.4e1 -4.0485e1 -4.0485e1
0.6 1.5e1 -4.1941e1 -4.1941e1
0.6 1.6e1 -3.7964e1 -3.7964e1
0.6 1.7e1 -4.5871e1 -4.5871e1
0.6 1.8e1 -4.1069e1 -4.1069e1
0.6 1.9e1 -4.4104e1 -4.4104e1
0.6 2.0e1 -3.9371e1 -3.9371e1
0.6 2.1e1 -4.2306e1 -4.2306e1
0.6 2.2e1 -4.3699e1 -4.3699e1
0.6 2.3e1 -4.0714e1 -4.0714e1
0.6 2.4e1 -4.59e1 -4.59e1
0.6 2.5e1 -4.659e1 -4.659e1
0.6 2.6e1 -4.2071e1 -4.2071e1
0.6 2.7e1 -4.6009e1 -4.6009e1
0.6 2.8e1 -3.7469e1 -3.7469e1
0.6 2.9e1 -4.3866e1 -4.3866e1
0.6 3.0e1 -4.024e1 -4.024e1
0.6 3.1e1 -4.4274e1 -4.4274e1
0.6 3.2e1 -3.6822e1 -3.6822e1
0.6 3.3e1 -4.2343e1 -4.2343e1
0.6 3.4e1 -4.0859e1 -4.0859e1
0.6 3.5e1 -4.2009e1 -4.2009e1
0.6 3.6e1 -4.3954e1 -4.3954e1
0.6 3.7e1 -4.477e1 -4.477e1
0.6 3.8e1 -4.2178e1 -4.2178e1
0.6 3.9e1 -4.4064e1 -4.4064e1
0.6 4.0e1 -4.5293e1 -4.5293e1
0.6 4.1e1 -3.449e1 -3.449e1
0.6 4.2e1 -3.5682e1 -3.5682e1
0.6 4.3e1 -3.9989e1 -3.9989e1
0.6 4.4e1 -4.166e1 -4.166e1
0.6 4.5e1 -3.9625e1 -3.9625e1
0.6 4.6e1 -4.4536e1 -4.4536e1
0.6 4.7e1 -4.2343e1 -4.2343e1
0.6 4.8e1 -4.7556e1 -4.7556e1
0.6 4.9e1 -3.952e1 -3.952e1
0.6 5.0e1 -4.0977e1 -4.0977e1
0.6 5.1e1 -4.2863e1 -4.2863e1
0.6 5.2e1 -4.3322e1 -4.3322e1
0.6 5.3e1 -4.4505e1 -4.4505e1
0.6 5.4e1 -4.0719e1 -4.0719e1
0.6 5.5e1 -4.4293e1 -4.4293e1
0.6 5.6e1 -4.1206e1 -4.1206e1
0.6 5.7e1 -3.9884e1 -3.9884e1
0.6 5.8e1 -4.7486e1 -4.7486e1
0.6 5.9e1 -4.1089e1 -4.1089e1
0.6 6.0e1 -4.7736e1 -4.7736e1
0.6 6.1e1 -4.5724e1 -4.5724e1
0.6 6.2e1 -4.4115e1 -4.4115e1
0.6 6.3e1 -4.251e1 -4.251e1
0.6 6.4e1 -4.5421e1 -4.5421e1
0.6 6.5e1 -4.2672e1 -4.2672e1
0.6 6.6e1 -4.1752e1 -4.1752e1
0.6 6.7e1 -4.1399e1 -4.1399e1
0.6 6.8e1 -4.5717e1 -4.5717e1
0.6 6.9e1 -4.7186e1 -4.7186e1
0.6 7.0e1 -4.1321e1 -4.1321e1
0.6 7.1e1 -4.1147e1 -4.1147e1
0.6 7.2e1 -4.5145e1 -4.5145e1
0.6 7.3e1 -4.0533e1 -4.0533e1
0.6 7.4e1 -4.1534e1 -4.1534e1
0.6 7.5e1 -4.4281e1 -4.4281e1
0.6 7.6e1 -4.2199e1 -4.2199e1
0.6 7.7e1 -4.4445e1 -4.4445e1
0.6 7.8e1 -4.1251e1 -4.1251e1
0.6 7.9e1 -4.4517e1 -4.4517e1
0.6 8.0e1 -4.1941e1 -4.1941e1
0.6 8.1e1 -3.8778e1 -3.8778e1
0.6 8.2e1 -4.5322e1 -4.5322e1
0.6 8.3e1 -4.148e1 -4.148e1
0.6 8.4e1 -4.5474e1 -4.5474e1
0.6 8.5e1 -4.4539e1 -4.4539e1
0.6 8.6e1 -4.1951e1 -4.1951e1
0.6 8.7e1 -4.3775e1 -4.3775e1
0.6 8.8e1 -4.3919e1 -4.3919e1
0.6 8.9e1 -4.2083e1 -4.2083e1
0.6 9.0e1 -4.4284e1 -4.4284e1
0.6 9.1e1 -4.3314e1 -4.3314e1
0.6 9.2e1 -4.3744e1 -4.3744e1
0.6 9.3e1 -4.4178e1 -4.4178e1
0.6 9.4e1 -4.1917e1 -4.1917e1
0.6 9.5e1 -4.3914e1 -4.3914e1
0.6 9.6e1 -4.2143e1 -4.2143e1

0.7 1.0e0 -4.1635e1 -4.1635e1
0.7 2.0e0 -3.8861e1 -3.8861e1
0.7 3.0e0 -3.7872e1 -3.7872e1
0.7 4.0e0 -4.4806e1 -4.4806e1
0.7 5.0e0 -4.5776e1 -4.5776e1
0.7 6.0e0 -4.0826e1 -4.0826e1
0.7 7.0e0 -3.781e1 -3.781e1
0.7 8.0e0 -3.8724e1 -3.8724e1
0.7 9.0e0 -4.3329e1 -4.3329e1
0.7 1.0e1 -3.964e1 -3.964e1
0.7 1.1e1 -4.2252e1 -4.2252e1
0.7 1.2e1 -3.8123e1 -3.8123e1
0.7 1.3e1 -4.4e1 -4.4e1
0.7 1.4e1 -3.7531e1 -3.7531e1
0.7 1.5e1 -3.998e1 -3.998e1
0.7 1.6e1 -4.1507e1 -4.1507e1
0.7 1.7e1 -4.1177e1 -4.1177e1
0.7 1.8e1 -3.8984e1 -3.8984e1
0.7 1.9e1 -4.1804e1 -4.1804e1
0.7 2.0e1 -3.6622e1 -3.6622e1
0.7 2.1e1 -4.1197e1 -4.1197e1
0.7 2.2e1 -3.965e1 -3.965e1
0.7 2.3e1 -4.04e1 -4.04e1
0.7 2.4e1 -4.3889e1 -4.3889e1
0.7 2.5e1 -4.2875e1 -4.2875e1
0.7 2.6e1 -3.9441e1 -3.9441e1
0.7 2.7e1 -4.3164e1 -4.3164e1
0.7 2.8e1 -3.7466e1 -3.7466e1
0.7 2.9e1 -4.2081e1 -4.2081e1
0.7 3.0e1 -3.7497e1 -3.7497e1
0.7 3.1e1 -4.5769e1 -4.5769e1
0.7 3.2e1 -3.0587e1 -3.0587e1
0.7 3.3e1 -5.2887e1 -5.2887e1
0.7 3.4e1 -3.7782e1 -3.7782e1
0.7 3.5e1 -4.1249e1 -4.1249e1
0.7 3.6e1 -4.1563e1 -4.1563e1
0.7 3.7e1 -4.2364e1 -4.2364e1
0.7 3.8e1 -4.0024e1 -4.0024e1
0.7 3.9e1 -4.119e1 -4.119e1
0.7 4.0e1 -4.0417e1 -4.0417e1
0.7 4.1e1 -3.071e1 -3.071e1
0.7 4.2e1 -3.6627e1 -3.6627e1
0.7 4.3e1 -3.4958e1 -3.4958e1
0.7 4.4e1 -4.3824e1 -4.3824e1
0.7 4.5e1 -4.1553e1 -4.1553e1
0.7 4.6e1 -4.1703e1 -4.1703e1
0.7 4.7e1 -4.0387e1 -4.0387e1
0.7 4.8e1 -4.3811e1 -4.3811e1
0.7 4.9e1 -3.6753e1 -3.6753e1
0.7 5.0e1 -3.9859e1 -3.9859e1
0.7 5.1e1 -4.0506e1 -4.0506e1
0.7 5.2e1 -3.9975e1 -3.9975e1
0.7 5.3e1 -4.5657e1 -4.5657e1
0.7 5.4e1 -3.8626e1 -3.8626e1
0.7 5.5e1 -4.1257e1 -4.1257e1
0.7 5.6e1 -3.8808e1 -3.8808e1
0.7 5.7e1 -3.8907e1 -3.8907e1
0.7 5.8e1 -4.1615e1 -4.1615e1
0.7 5.9e1 -3.9761e1 -3.9761e1
0.7 6.0e1 -4.3554e1 -4.3554e1
0.7 6.1e1 -4.3642e1 -4.3642e1
0.7 6.2e1 -3.9795e1 -3.9795e1
0.7 6.3e1 -4.0247e1 -4.0247e1
0.7 6.4e1 -4.0989e1 -4.0989e1
0.7 6.5e1 -4.1993e1 -4.1993e1
0.7 6.6e1 -4.2556e1 -4.2556e1
0.7 6.7e1 -3.8314e1 -3.8314e1
0.7 6.8e1 -4.512e1 -4.512e1
0.7 6.9e1 -4.4538e1 -4.4538e1
0.7 7.0e1 -3.8808e1 -3.8808e1
0.7 7.1e1 -3.9728e1 -3.9728e1
0.7 7.2e1 -4.0639e1 -4.0639e1
0.7 7.3e1 -4.0021e1 -4.0021e1
0.7 7.4e1 -4.1866e1 -4.1866e1
0.7 7.5e1 -3.9967e1 -3.9967e1
0.7 7.6e1 -4.1636e1 -4.1636e1
0.7 7.7e1 -4.3749e1 -4.3749e1
0.7 7.8e1 -3.8434e1 -3.8434e1
0.7 7.9e1 -4.2731e1 -4.2731e1
0.7 8.0e1 -3.8763e1 -3.8763e1
0.7 8.1e1 -3.6344e1 -3.6344e1
0.7 8.2e1 -4.1676e1 -4.1676e1
0.7 8.3e1 -3.91e1 -3.91e1
0.7 8.4e1 -4.3144e1 -4.3144e1
0.7 8.5e1 -4.2965e1 -4.2965e1
0.7 8.6e1 -3.9217e1 -3.9217e1
0.7 8.7e1 -4.191e1 -4.191e1
0.7 8.8e1 -4.0618e1 -4.0618e1
0.7 8.9e1 -3.9806e1 -3.9806e1
0.7 9.0e1 -4.1921e1 -4.1921e1
0.7 9.1e1 -4.0068e1 -4.0068e1
0.7 9.2e1 -4.4394e1 -4.4394e1
0.7 9.3e1 -4.2495e1 -4.2495e1
0.7 9.4e1 -4.0551e1 -4.0551e1
0.7 9.5e1 -4.064e1 -4.064e1
0.7 9.6e1 -4.0984e1 -4.0984e1

0.8 1.0e0 -3.5988e1 -3.5988e1
0.8 2.0e0 -4.0352e1 -4.0352e1
0.8 3.0e0 -3.6291e1 -3.6291e1
0.8 4.0e0 -4.3915e1 -4.3915e1
0.8 5.0e0 -4.4987e1 -4.4987e1
0.8 6.0e0 -3.9927e1 -3.9927e1
0.8 7.0e0 -3.4716e1 -3.4716e1
0.8 8.0e0 -3.8791e1 -3.8791e1
0.8 9.0e0 -4.3914e1 -4.3914e1
0.8 1.0e1 -3.683e1 -3.683e1
0.8 1.1e1 -4.2824e1 -4.2824e1
0.8 1.2e1 -3.5073e1 -3.5073e1
0.8 1.3e1 -4.0397e1 -4.0397e1
0.8 1.4e1 -3.7227e1 -3.7227e1
0.8 1.5e1 -3.6004e1 -3.6004e1
0.8 1.6e1 -4.1852e1 -4.1852e1
0.8 1.7e1 -3.8535e1 -3.8535e1
0.8 1.8e1 -3.8698e1 -3.8698e1
0.8 1.9e1 -3.84e1 -3.84e1
0.8 2.0e1 -3.7546e1 -3.7546e1
0.8 2.1e1 -4.0092e1 -4.0092e1
0.8 2.2e1 -3.7419e1 -3.7419e1
0.8 2.3e1 -3.9553e1 -3.9553e1
0.8 2.4e1 -4.0355e1 -4.0355e1
0.8 2.5e1 -4.1318e1 -4.1318e1
0.8 2.6e1 -3.6827e1 -3.6827e1
0.8 2.7e1 -4.1172e1 -4.1172e1
0.8 2.8e1 -3.6559e1 -3.6559e1
0.8 2.9e1 -3.9415e1 -3.9415e1
0.8 3.0e1 -3.7039e1 -3.7039e1
0.8 3.1e1 -4.2401e1 -4.2401e1
0.8 3.2e1 -3.2948e1 -3.2948e1
0.8 3.3e1 -4.4605e1 -4.4605e1
0.8 3.4e1 -3.779e1 -3.779e1
0.8 3.5e1 -3.8837e1 -3.8837e1
0.8 3.6e1 -3.998e1 -3.998e1
0.8 3.7e1 -4.0327e1 -4.0327e1
0.8 3.8e1 -3.965e1 -3.965e1
0.8 3.9e1 -3.8161e1 -3.8161e1
0.8 4.0e1 -3.7402e1 -3.7402e1
0.8 4.1e1 -2.8237e1 -2.8237e1
0.8 4.2e1 -3.6301e1 -3.6301e1
0.8 4.3e1 -3.1954e1 -3.1954e1
0.8 4.4e1 -4.1876e1 -4.1876e1
0.8 4.5e1 -4.1932e1 -4.1932e1
0.8 4.6e1 -3.7845e1 -3.7845e1
0.8 4.7e1 -3.932e1 -3.932e1
0.8 4.8e1 -4.3037e1 -4.3037e1
0.8 4.9e1 -3.6769e1 -3.6769e1
0.8 5.0e1 -4.1489e1 -4.1489e1
0.8 5.1e1 -3.7795e1 -3.7795e1
0.8 5.2e1 -4.1912e1 -4.1912e1
0.8 5.3e1 -4.482e1 -4.482e1
0.8 5.4e1 -3.6178e1 -3.6178e1
0.8 5.5e1 -4.2275e1 -4.2275e1
0.8 5.6e1 -3.5101e1 -3.5101e1
0.8 5.7e1 -3.9738e1 -3.9738e1
0.8 5.8e1 -3.9265e1 -3.9265e1
0.8 5.9e1 -3.8878e1 -3.8878e1
0.8 6.0e1 -4.1785e1 -4.1785e1
0.8 6.1e1 -4.1013e1 -4.1013e1
0.8 6.2e1 -3.7385e1 -3.7385e1
0.8 6.3e1 -4.0264e1 -4.0264e1
0.8 6.4e1 -3.7003e1 -3.7003e1
0.8 6.5e1 -3.9701e1 -3.9701e1
0.8 6.6e1 -3.811e1 -3.811e1
0.8 6.7e1 -3.904e1 -3.904e1
0.8 6.8e1 -4.0123e1 -4.0123e1
0.8 6.9e1 -3.9565e1 -3.9565e1
0.8 7.0e1 -3.8908e1 -3.8908e1
0.8 7.1e1 -3.778e1 -3.778e1
0.8 7.2e1 -3.8971e1 -3.8971e1
0.8 7.3e1 -3.6772e1 -3.6772e1
0.8 7.4e1 -4.0032e1 -4.0032e1
0.8 7.5e1 -3.8342e1 -3.8342e1
0.8 7.6e1 -3.957e1 -3.957e1
0.8 7.7e1 -3.9985e1 -3.9985e1
0.8 7.8e1 -3.7977e1 -3.7977e1
0.8 7.9e1 -4.0706e1 -4.0706e1
0.8 8.0e1 -3.7197e1 -3.7197e1
0.8 8.1e1 -3.6306e1 -3.6306e1
0.8 8.2e1 -3.9152e1 -3.9152e1
0.8 8.3e1 -3.8052e1 -3.8052e1
0.8 8.4e1 -4.0708e1 -4.0708e1
0.8 8.5e1 -3.8121e1 -3.8121e1
0.8 8.6e1 -3.9982e1 -3.9982e1
0.8 8.7e1 -3.8933e1 -3.8933e1
0.8 8.8e1 -4.1412e1 -4.1412e1
0.8 8.9e1 -4.1188e1 -4.1188e1
0.8 9.0e1 -3.8654e1 -3.8654e1
0.8 9.1e1 -3.9952e1 -3.9952e1
0.8 9.2e1 -4.0752e1 -4.0752e1
0.8 9.3e1 -3.9984e1 -3.9984e1
0.8 9.4e1 -3.9174e1 -3.9174e1
0.8 9.5e1 -3.9916e1 -3.9916e1
0.8 9.6e1 -3.8887e1 -3.8887e1

0.9 1.0e0 -3.4875e1 -3.4875e1
0.9 2.0e0 -3.6772e1 -3.6772e1
0.9 3.0e0 -3.8097e1 -3.8097e1
0.9 4.0e0 -4.0312e1 -4.0312e1
0.9 5.0e0 -4.314e1 -4.314e1
0.9 6.0e0 -3.9916e1 -3.9916e1
0.9 7.0e0 -3.4377e1 -3.4377e1
0.9 8.0e0 -3.8553e1 -3.8553e1
0.9 9.0e0 -4.2557e1 -4.2557e1
0.9 1.0e1 -3.7098e1 -3.7098e1
0.9 1.1e1 -3.9118e1 -3.9118e1
0.9 1.2e1 -3.4902e1 -3.4902e1
0.9 1.3e1 -3.9874e1 -3.9874e1
0.9 1.4e1 -3.7197e1 -3.7197e1
0.9 1.5e1 -3.4848e1 -3.4848e1
0.9 1.6e1 -4.0393e1 -4.0393e1
0.9 1.7e1 -3.8443e1 -3.8443e1
0.9 1.8e1 -3.8169e1 -3.8169e1
0.9 1.9e1 -3.7403e1 -3.7403e1
0.9 2.0e1 -3.8327e1 -3.8327e1
0.9 2.1e1 -3.8886e1 -3.8886e1
0.9 2.2e1 -3.7296e1 -3.7296e1
0.9 2.3e1 -3.7527e1 -3.7527e1
0.9 2.4e1 -3.7619e1 -3.7619e1
0.9 2.5e1 -4.0497e1 -4.0497e1
0.9 2.6e1 -3.9405e1 -3.9405e1
0.9 2.7e1 -3.737e1 -3.737e1
0.9 2.8e1 -3.7333e1 -3.7333e1
0.9 2.9e1 -3.9894e1 -3.9894e1
0.9 3.0e1 -3.7982e1 -3.7982e1
0.9 3.1e1 -3.8008e1 -3.8008e1
0.9 3.2e1 -4.2874e1 -4.2874e1
0.9 3.3e1 -3.788e1 -3.788e1
0.9 3.4e1 -3.8012e1 -3.8012e1
0.9 3.5e1 -3.7256e1 -3.7256e1
0.9 3.6e1 -4.0069e1 -4.0069e1
0.9 3.7e1 -3.935e1 -3.935e1
0.9 3.8e1 -3.9463e1 -3.9463e1
0.9 3.9e1 -3.6785e1 -3.6785e1
0.9 4.0e1 -3.833e1 -3.833e1
0.9 4.1e1 -2.8724e1 -2.8724e1
0.9 4.2e1 -3.7057e1 -3.7057e1
0.9 4.3e1 -3.2455e1 -3.2455e1
0.9 4.4e1 -5.7335e1 -5.7335e1
0.9 4.5e1 -3.952e1 -3.952e1
0.9 4.6e1 -3.7978e1 -3.7978e1
0.9 4.7e1 -3.7949e1 -3.7949e1
0.9 4.8e1 -3.7726e1 -3.7726e1
0.9 4.9e1 -3.7383e1 -3.7383e1
0.9 5.0e1 -3.8958e1 -3.8958e1
0.9 5.1e1 -3.8332e1 -3.8332e1
0.9 5.2e1 -4.0441e1 -4.0441e1
0.9 5.3e1 -4.1634e1 -4.1634e1
0.9 5.4e1 -3.5484e1 -3.5484e1
0.9 5.5e1 -4.1216e1 -4.1216e1
0.9 5.6e1 -3.5578e1 -3.5578e1
0.9 5.7e1 -3.8616e1 -3.8616e1
0.9 5.8e1 -3.7605e1 -3.7605e1
0.9 5.9e1 -3.849e1 -3.849e1
0.9 6.0e1 -4.3798e1 -4.3798e1
0.9 6.1e1 -3.8259e1 -3.8259e1
0.9 6.2e1 -3.7152e1 -3.7152e1
0.9 6.3e1 -4.0496e1 -4.0496e1
0.9 6.4e1 -3.7174e1 -3.7174e1
0.9 6.5e1 -3.7544e1 -3.7544e1
0.9 6.6e1 -3.6827e1 -3.6827e1
0.9 6.7e1 -3.8019e1 -3.8019e1
0.9 6.8e1 -3.8362e1 -3.8362e1
0.9 6.9e1 -3.9892e1 -3.9892e1
0.9 7.0e1 -3.6798e1 -3.6798e1
0.9 7.1e1 -3.7248e1 -3.7248e1
0.9 7.2e1 -3.9103e1 -3.9103e1
0.9 7.3e1 -3.5875e1 -3.5875e1
0.9 7.4e1 -3.7043e1 -3.7043e1
0.9 7.5e1 -3.9639e1 -3.9639e1
0.9 7.6e1 -3.7647e1 -3.7647e1
0.9 7.7e1 -3.8165e1 -3.8165e1
0.9 7.8e1 -3.8496e1 -3.8496e1
0.9 7.9e1 -3.8627e1 -3.8627e1
0.9 8.0e1 -3.8801e1 -3.8801e1
0.9 8.1e1 -3.6506e1 -3.6506e1
0.9 8.2e1 -3.8483e1 -3.8483e1
0.9 8.3e1 -3.7928e1 -3.7928e1
0.9 8.4e1 -4.1419e1 -4.1419e1
0.9 8.5e1 -4.1503e1 -4.1503e1
0.9 8.6e1 -3.6955e1 -3.6955e1
0.9 8.7e1 -4.0506e1 -4.0506e1
0.9 8.8e1 -3.8914e1 -3.8914e1
0.9 8.9e1 -4.1511e1 -4.1511e1
0.9 9.0e1 -3.7433e1 -3.7433e1
0.9 9.1e1 -4.0165e1 -4.0165e1
0.9 9.2e1 -3.9096e1 -3.9096e1
0.9 9.3e1 -3.8793e1 -3.8793e1
0.9 9.4e1 -3.8966e1 -3.8966e1
0.9 9.5e1 -3.8818e1 -3.8818e1
0.9 9.6e1 -3.8646e1 -3.8646e1

1.0000000000 1.0e0 -3.6343e1 -3.6343e1
1.0000000000 2.0e0 -3.3891e1 -3.3891e1
1.0000000000 3.0e0 -3.885e1 -3.885e1
1.0000000000 4.0e0 -3.6776e1 -3.6776e1
1.0000000000 5.0e0 -4.2142e1 -4.2142e1
1.0000000000 6.0e0 -3.9222e1 -3.9222e1
1.0000000000 7.0e0 -3.4528e1 -3.4528e1
1.0000000000 8.0e0 -3.4902e1 -3.4902e1
1.0000000000 9.0e0 -4.1052e1 -4.1052e1
1.0000000000 1.0e1 -3.5948e1 -3.5948e1
1.0000000000 1.1e1 -3.8059e1 -3.8059e1
1.0000000000 1.2e1 -3.5392e1 -3.5392e1
1.0000000000 1.3e1 -3.9907e1 -3.9907e1
1.0000000000 1.4e1 -3.5601e1 -3.5601e1
1.0000000000 1.5e1 -3.5232e1 -3.5232e1
1.0000000000 1.6e1 -3.9228e1 -3.9228e1
1.0000000000 1.7e1 -3.9515e1 -3.9515e1
1.0000000000 1.8e1 -3.5727e1 -3.5727e1
1.0000000000 1.9e1 -4.0402e1 -4.0402e1
1.0000000000 2.0e1 -3.2663e1 -3.2663e1
1.0000000000 2.1e1 -3.7225e1 -3.7225e1
1.0000000000 2.2e1 -3.806e1 -3.806e1
1.0000000000 2.3e1 -3.6417e1 -3.6417e1
1.0000000000 2.4e1 -4.1636e1 -4.1636e1
1.0000000000 2.5e1 -4.0805e1 -4.0805e1
1.0000000000 2.6e1 -3.7133e1 -3.7133e1
1.0000000000 2.7e1 -4.0131e1 -4.0131e1
1.0000000000 2.8e1 -3.3087e1 -3.3087e1
1.0000000000 2.9e1 -3.9795e1 -3.9795e1
1.0000000000 3.0e1 -3.6229e1 -3.6229e1
1.0000000000 3.1e1 -3.7349e1 -3.7349e1
1.0000000000 3.2e1 -5.3302e1 -5.3302e1
1.0000000000 3.3e1 -3.7956e1 -3.7956e1
1.0000000000 3.4e1 -3.6437e1 -3.6437e1
1.0000000000 3.5e1 -3.8634e1 -3.8634e1
1.0000000000 3.6e1 -3.9042e1 -3.9042e1
1.0000000000 3.7e1 -3.9589e1 -3.9589e1
1.0000000000 3.8e1 -3.6721e1 -3.6721e1
1.0000000000 3.9e1 -3.7869e1 -3.7869e1
1.0000000000 4.0e1 -3.6304e1 -3.6304e1
1.0000000000 4.1e1 -3.2258e1 -3.2258e1
1.0000000000 4.2e1 -3.6385e1 -3.6385e1
1.0000000000 4.3e1 -3.2751e1 -3.2751e1
1.0000000000 4.4e1 -4.1075e1 -4.1075e1
1.0000000000 4.5e1 -4.0429e1 -4.0429e1
1.0000000000 4.6e1 -3.4724e1 -3.4724e1
1.0000000000 4.7e1 -3.9393e1 -3.9393e1
1.0000000000 4.8e1 -3.7106e1 -3.7106e1
1.0000000000 4.9e1 -3.6567e1 -3.6567e1
1.0000000000 5.0e1 -3.9133e1 -3.9133e1
1.0000000000 5.1e1 -3.7389e1 -3.7389e1
1.0000000000 5.2e1 -3.9001e1 -3.9001e1
1.0000000000 5.3e1 -4.0443e1 -4.0443e1
1.0000000000 5.4e1 -3.6272e1 -3.6272e1
1.0000000000 5.5e1 -3.8869e1 -3.8869e1
1.0000000000 5.6e1 -3.7746e1 -3.7746e1
1.0000000000 5.7e1 -3.7289e1 -3.7289e1
1.0000000000 5.8e1 -3.6284e1 -3.6284e1
1.0000000000 5.9e1 -3.92e1 -3.92e1
1.0000000000 6.0e1 -3.8633e1 -3.8633e1
1.0000000000 6.1e1 -3.6605e1 -3.6605e1
1.0000000000 6.2e1 -3.8776e1 -3.8776e1
1.0000000000 6.3e1 -3.6792e1 -3.6792e1
1.0000000000 6.4e1 -3.9669e1 -3.9669e1
1.0000000000 6.5e1 -3.6238e1 -3.6238e1
1.0000000000 6.6e1 -3.7361e1 -3.7361e1
1.0000000000 6.7e1 -3.7852e1 -3.7852e1
1.0000000000 6.8e1 -3.9186e1 -3.9186e1
1.0000000000 6.9e1 -3.9626e1 -3.9626e1
1.0000000000 7.0e1 -3.602e1 -3.602e1
1.0000000000 7.1e1 -3.8474e1 -3.8474e1
1.0000000000 7.2e1 -3.7409e1 -3.7409e1
1.0000000000 7.3e1 -3.9149e1 -3.9149e1
1.0000000000 7.4e1 -3.6367e1 -3.6367e1
1.0000000000 7.5e1 -3.8997e1 -3.8997e1
1.0000000000 7.6e1 -3.8402e1 -3.8402e1
1.0000000000 7.7e1 -3.7612e1 -3.7612e1
1.0000000000 7.8e1 -3.7507e1 -3.7507e1
1.0000000000 7.9e1 -3.83e1 -3.83e1
1.0000000000 8.0e1 -3.7366e1 -3.7366e1
1.0000000000 8.1e1 -3.5751e1 -3.5751e1
1.0000000000 8.2e1 -3.9838e1 -3.9838e1
1.0000000000 8.3e1 -3.6901e1 -3.6901e1
1.0000000000 8.4e1 -4.1534e1 -4.1534e1
1.0000000000 8.5e1 -3.9533e1 -3.9533e1
1.0000000000 8.6e1 -3.6571e1 -3.6571e1
1.0000000000 8.7e1 -3.984e1 -3.984e1
1.0000000000 8.8e1 -3.7257e1 -3.7257e1
1.0000000000 8.9e1 -3.8402e1 -3.8402e1
1.0000000000 9.0e1 -3.8223e1 -3.8223e1
1.0000000000 9.1e1 -3.8592e1 -3.8592e1
1.0000000000 9.2e1 -3.9978e1 -3.9978e1
1.0000000000 9.3e1 -3.9219e1 -3.9219e1
1.0000000000 9.4e1 -3.7982e1 -3.7982e1
1.0000000000 9.5e1 -3.8814e1 -3.8814e1
1.0000000000 9.6e1 -3.7449e1 -3.7449e1

1.1000000000 1.0e0 -3.7999e1 -3.7999e1
1.1000000000 2.0e0 -3.4727e1 -3.4727e1
1.1000000000 3.0e0 -3.7884e1 -3.7884e1
1.1000000000 4.0e0 -3.8061e1 -3.8061e1
1.1000000000 5.0e0 -3.8479e1 -3.8479e1
1.1000000000 6.0e0 -3.9197e1 -3.9197e1
1.1000000000 7.0e0 -3.4161e1 -3.4161e1
1.1000000000 8.0e0 -3.1749e1 -3.1749e1
1.1000000000 9.0e0 -3.8944e1 -3.8944e1
1.1000000000 1.0e1 -3.7128e1 -3.7128e1
1.1000000000 1.1e1 -3.7034e1 -3.7034e1
1.1000000000 1.2e1 -3.5005e1 -3.5005e1
1.1000000000 1.3e1 -3.8644e1 -3.8644e1
1.1000000000 1.4e1 -3.8314e1 -3.8314e1
1.1000000000 1.5e1 -3.4058e1 -3.4058e1
1.1000000000 1.6e1 -3.9648e1 -3.9648e1
1.1000000000 1.7e1 -3.4685e1 -3.4685e1
1.1000000000 1.8e1 -3.9428e1 -3.9428e1
1.1000000000 1.9e1 -3.7165e1 -3.7165e1
1.1000000000 2.0e1 -3.3586e1 -3.3586e1
1.1000000000 2.1e1 -3.7205e1 -3.7205e1
1.1000000000 2.2e1 -3.7277e1 -3.7277e1
1.1000000000 2.3e1 -3.702e1 -3.702e1
1.1000000000 2.4e1 -4.0923e1 -4.0923e1
1.1000000000 2.5e1 -4.0112e1 -4.0112e1
1.1000000000 2.6e1 -3.5566e1 -3.5566e1
1.1000000000 2.7e1 -4.3045e1 -4.3045e1
1.1000000000 2.8e1 -3.1996e1 -3.1996e1
1.1000000000 2.9e1 -3.723e1 -3.723e1
1.1000000000 3.0e1 -3.9074e1 -3.9074e1
1.1000000000 3.1e1 -3.6e1 -3.6e1
1.1000000000 3.2e1 -4.108e1 -4.108e1
1.1000000000 3.3e1 -4.0383e1 -4.0383e1
1.1000000000 3.4e1 -3.6561e1 -3.6561e1
1.1000000000 3.5e1 -3.8148e1 -3.8148e1
1.1000000000 3.6e1 -4.0165e1 -4.0165e1
1.1000000000 3.7e1 -3.8642e1 -3.8642e1
1.1000000000 3.8e1 -3.6447e1 -3.6447e1
1.1000000000 3.9e1 -3.9043e1 -3.9043e1
1.1000000000 4.0e1 -3.7274e1 -3.7274e1
1.1000000000 4.1e1 -2.8585e1 -2.8585e1
1.1000000000 4.2e1 -3.6585e1 -3.6585e1
1.1000000000 4.3e1 -3.0395e1 -3.0395e1
1.1000000000 4.4e1 -3.7149e1 -3.7149e1
1.1000000000 4.5e1 -3.8045e1 -3.8045e1
1.1000000000 4.6e1 -3.3316e1 -3.3316e1
1.1000000000 4.7e1 -3.9244e1 -3.9244e1
1.1000000000 4.8e1 -4.1356e1 -4.1356e1
1.1000000000 4.9e1 -4.0123e1 -4.0123e1
1.1000000000 5.0e1 -3.596e1 -3.596e1
1.1000000000 5.1e1 -4.0033e1 -4.0033e1
1.1000000000 5.2e1 -3.6109e1 -3.6109e1
1.1000000000 5.3e1 -3.8127e1 -3.8127e1
1.1000000000 5.4e1 -3.6339e1 -3.6339e1
1.1000000000 5.5e1 -3.8527e1 -3.8527e1
1.1000000000 5.6e1 -3.6838e1 -3.6838e1
1.1000000000 5.7e1 -3.6499e1 -3.6499e1
1.1000000000 5.8e1 -3.724e1 -3.724e1
1.1000000000 5.9e1 -3.8099e1 -3.8099e1
1.1000000000 6.0e1 -3.7034e1 -3.7034e1
1.1000000000 6.1e1 -3.7505e1 -3.7505e1
1.1000000000 6.2e1 -3.8366e1 -3.8366e1
1.1000000000 6.3e1 -3.6514e1 -3.6514e1
1.1000000000 6.4e1 -3.9141e1 -3.9141e1
1.1000000000 6.5e1 -3.7211e1 -3.7211e1
1.1000000000 6.6e1 -3.5515e1 -3.5515e1
1.1000000000 6.7e1 -3.8053e1 -3.8053e1
1.1000000000 6.8e1 -3.7724e1 -3.7724e1
1.1000000000 6.9e1 -3.9206e1 -3.9206e1
1.1000000000 7.0e1 -3.6108e1 -3.6108e1
1.1000000000 7.1e1 -3.8386e1 -3.8386e1
1.1000000000 7.2e1 -3.8207e1 -3.8207e1
1.1000000000 7.3e1 -3.697e1 -3.697e1
1.1000000000 7.4e1 -3.7513e1 -3.7513e1
1.1000000000 7.5e1 -3.7866e1 -3.7866e1
1.1000000000 7.6e1 -3.7973e1 -3.7973e1
1.1000000000 7.7e1 -3.7929e1 -3.7929e1
1.1000000000 7.8e1 -3.7873e1 -3.7873e1
1.1000000000 7.9e1 -3.8782e1 -3.8782e1
1.1000000000 8.0e1 -3.7067e1 -3.7067e1
1.1000000000 8.1e1 -3.544e1 -3.544e1
1.1000000000 8.2e1 -3.9891e1 -3.9891e1
1.1000000000 8.3e1 -3.6426e1 -3.6426e1
1.1000000000 8.4e1 -4.0836e1 -4.0836e1
1.1000000000 8.5e1 -3.8945e1 -3.8945e1
1.1000000000 8.6e1 -3.7232e1 -3.7232e1
1.1000000000 8.7e1 -3.8798e1 -3.8798e1
1.1000000000 8.8e1 -3.8157e1 -3.8157e1
1.1000000000 8.9e1 -3.748e1 -3.748e1
1.1000000000 9.0e1 -3.773e1 -3.773e1
1.1000000000 9.1e1 -3.8613e1 -3.8613e1
1.1000000000 9.2e1 -3.9537e1 -3.9537e1
1.1000000000 9.3e1 -3.8689e1 -3.8689e1
1.1000000000 9.4e1 -3.8076e1 -3.8076e1
1.1000000000 9.5e1 -3.8241e1 -3.8241e1
1.1000000000 9.6e1 -3.8177e1 -3.8177e1

2.1000000000 1.0e0 -2.8732e1 -2.8732e1
2.1000000000 2.0e0 -2.8945e1 -2.8945e1
2.1000000000 3.0e0 -3.0484e1 -3.0484e1
2.1000000000 4.0e0 -3.0931e1 -3.0931e1
2.1000000000 5.0e0 -3.2066e1 -3.2066e1
2.1000000000 6.0e0 -3.2158e1 -3.2158e1
2.1000000000 7.0e0 -2.8169e1 -2.8169e1
2.1000000000 8.0e0 -3.0312e1 -3.0312e1
2.1000000000 9.0e0 -3.1668e1 -3.1668e1
2.1000000000 1.0e1 -2.9504e1 -2.9504e1
2.1000000000 1.1e1 -3.1048e1 -3.1048e1
2.1000000000 1.2e1 -2.8237e1 -2.8237e1
2.1000000000 1.3e1 -3.2059e1 -3.2059e1
2.1000000000 1.4e1 -3.0151e1 -3.0151e1
2.1000000000 1.5e1 -2.932e1 -2.932e1
2.1000000000 1.6e1 -3.0328e1 -3.0328e1
2.1000000000 1.7e1 -2.9283e1 -2.9283e1
2.1000000000 1.8e1 -3.0374e1 -3.0374e1
2.1000000000 1.9e1 -2.9629e1 -2.9629e1
2.1000000000 2.0e1 -3.1707e1 -3.1707e1
2.1000000000 2.1e1 -3.2531e1 -3.2531e1
2.1000000000 2.2e1 -2.7858e1 -2.7858e1
2.1000000000 2.3e1 -3.2409e1 -3.2409e1
2.1000000000 2.4e1 -2.9873e1 -2.9873e1
2.1000000000 2.5e1 -3.1343e1 -3.1343e1
2.1000000000 2.6e1 -3.0389e1 -3.0389e1
2.1000000000 2.7e1 -3.157e1 -3.157e1
2.1000000000 2.8e1 -2.7966e1 -2.7966e1
2.1000000000 2.9e1 -3.2678e1 -3.2678e1
2.1000000000 3.0e1 -2.9314e1 -2.9314e1
2.1000000000 3.1e1 -3.0493e1 -3.0493e1
2.1000000000 3.2e1 -2.9994e1 -2.9994e1
2.1000000000 3.3e1 -3.5212e1 -3.5212e1
2.1000000000 3.4e1 -2.8113e1 -2.8113e1
2.1000000000 3.5e1 -3.0825e1 -3.0825e1
2.1000000000 3.6e1 -3.2132e1 -3.2132e1
2.1000000000 3.7e1 -3.2783e1 -3.2783e1
2.1000000000 3.8e1 -2.8953e1 -2.8953e1
2.1000000000 3.9e1 -3.1545e1 -3.1545e1
2.1000000000 4.0e1 -3.5029e1 -3.5029e1
2.1000000000 4.1e1 -3.0316e1 -3.0316e1
2.1000000000 4.2e1 -3.115e1 -3.115e1
2.1000000000 4.3e1 -2.6675e1 -2.6675e1
2.1000000000 4.4e1 -3.5617e1 -3.5617e1
2.1000000000 4.5e1 -3.2584e1 -3.2584e1
2.1000000000 4.6e1 -2.5998e1 -2.5998e1
2.1000000000 4.7e1 -3.2207e1 -3.2207e1
2.1000000000 4.8e1 -3.0617e1 -3.0617e1
2.1000000000 4.9e1 -3.1353e1 -3.1353e1
2.1000000000 5.0e1 -3.0105e1 -3.0105e1
2.1000000000 5.1e1 -2.8901e1 -2.8901e1
2.1000000000 5.2e1 -3.5542e1 -3.5542e1
2.1000000000 5.3e1 -3.3748e1 -3.3748e1
2.1000000000 5.4e1 -2.8609e1 -2.8609e1
2.1000000000 5.5e1 -2.9986e1 -2.9986e1
2.1000000000 5.6e1 -2.8956e1 -2.8956e1
2.1000000000 5.7e1 -3.1464e1 -3.1464e1
2.1000000000 5.8e1 -2.8304e1 -2.8304e1
2.1000000000 5.9e1 -3.1786e1 -3.1786e1
2.1000000000 6.0e1 -2.9973e1 -2.9973e1
2.1000000000 6.1e1 -2.8648e1 -2.8648e1
2.1000000000 6.2e1 -3.1223e1 -3.1223e1
2.1000000000 6.3e1 -2.953e1 -2.953e1
2.1000000000 6.4e1 -3.0469e1 -3.0469e1
2.1000000000 6.5e1 -3.1307e1 -3.1307e1
2.1000000000 6.6e1 -2.7446e1 -2.7446e1
2.1000000000 6.7e1 -3.1239e1 -3.1239e1
2.1000000000 6.8e1 -2.9391e1 -2.9391e1
2.1000000000 6.9e1 -3.1469e1 -3.1469e1
2.1000000000 7.0e1 -3.0461e1 -3.0461e1
2.1000000000 7.1e1 -2.9706e1 -2.9706e1
2.1000000000 7.2e1 -3.1923e1 -3.1923e1
2.1000000000 7.3e1 -3.1953e1 -3.1953e1
2.1000000000 7.4e1 -2.8813e1 -2.8813e1
2.1000000000 7.5e1 -3.1416e1 -3.1416e1
2.1000000000 7.6e1 -3.1077e1 -3.1077e1
2.1000000000 7.7e1 -3.0626e1 -3.0626e1
2.1000000000 7.8e1 -3.129e1 -3.129e1
2.1000000000 7.9e1 -2.9995e1 -2.9995e1
2.1000000000 8.0e1 -3.1789e1 -3.1789e1
2.1000000000 8.1e1 -3.0116e1 -3.0116e1
2.1000000000 8.2e1 -2.919e1 -2.919e1
2.1000000000 8.3e1 -3.136e1 -3.136e1
2.1000000000 8.4e1 -3.0116e1 -3.0116e1
2.1000000000 8.5e1 -2.9986e1 -2.9986e1
2.1000000000 8.6e1 -3.1106e1 -3.1106e1
2.1000000000 8.7e1 -3.102e1 -3.102e1
2.1000000000 8.8e1 -3.2066e1 -3.2066e1
2.1000000000 8.9e1 -3.1554e1 -3.1554e1
2.1000000000 9.0e1 -3.0572e1 -3.0572e1
2.1000000000 9.1e1 -3.1494e1 -3.1494e1
2.1000000000 9.2e1 -3.2804e1 -3.2804e1
2.1000000000 9.3e1 -3.2302e1 -3.2302e1
2.1000000000 9.4e1 -2.9648e1 -2.9648e1
2.1000000000 9.5e1 -3.1943e1 -3.1943e1
2.1000000000 9.6e1 -2.9379e1 -2.9379e1

3.1000000000 1.0e0 -2.158e1 -2.158e1
3.1000000000 2.0e0 -2.4243e1 -2.4243e1
3.1000000000 3.0e0 -2.5573e1 -2.5573e1
3.1000000000 4.0e0 -3.1054e1 -3.1054e1
3.1000000000 5.0e0 -3.0666e1 -3.0666e1
3.1000000000 6.0e0 -2.7968e1 -2.7968e1
3.1000000000 7.0e0 -2.4886e1 -2.4886e1
3.1000000000 8.0e0 -2.7466e1 -2.7466e1
3.1000000000 9.0e0 -2.8736e1 -2.8736e1
3.1000000000 1.0e1 -2.6564e1 -2.6564e1
3.1000000000 1.1e1 -2.6004e1 -2.6004e1
3.1000000000 1.2e1 -1.9972e1 -1.9972e1
3.1000000000 1.3e1 -2.9217e1 -2.9217e1
3.1000000000 1.4e1 -2.5717e1 -2.5717e1
3.1000000000 1.5e1 -2.4362e1 -2.4362e1
3.1000000000 1.6e1 -2.4067e1 -2.4067e1
3.1000000000 1.7e1 -2.9029e1 -2.9029e1
3.1000000000 1.8e1 -2.4953e1 -2.4953e1
3.1000000000 1.9e1 -3.1021e1 -3.1021e1
3.1000000000 2.0e1 -2.4034e1 -2.4034e1
3.1000000000 2.1e1 -2.7533e1 -2.7533e1
3.1000000000 2.2e1 -2.6606e1 -2.6606e1
3.1000000000 2.3e1 -2.6788e1 -2.6788e1
3.1000000000 2.4e1 -3.2475e1 -3.2475e1
3.1000000000 2.5e1 -3.1637e1 -3.1637e1
3.1000000000 2.6e1 -2.5501e1 -2.5501e1
3.1000000000 2.7e1 -2.8232e1 -2.8232e1
3.1000000000 2.8e1 -2.2735e1 -2.2735e1
3.1000000000 2.9e1 -2.8382e1 -2.8382e1
3.1000000000 3.0e1 -2.6391e1 -2.6391e1
3.1000000000 3.1e1 -2.5072e1 -2.5072e1
3.1000000000 3.2e1 -2.7049e1 -2.7049e1
3.1000000000 3.3e1 -3.3623e1 -3.3623e1
3.1000000000 3.4e1 -2.5272e1 -2.5272e1
3.1000000000 3.5e1 -2.795e1 -2.795e1
3.1000000000 3.6e1 -2.7844e1 -2.7844e1
3.1000000000 3.7e1 -3.0471e1 -3.0471e1
3.1000000000 3.8e1 -2.5757e1 -2.5757e1
3.1000000000 3.9e1 -2.8017e1 -2.8017e1
3.1000000000 4.0e1 -3.0142e1 -3.0142e1
3.1000000000 4.1e1 -2.6565e1 -2.6565e1
3.1000000000 4.2e1 -2.6512e1 -2.6512e1
3.1000000000 4.3e1 -2.6242e1 -2.6242e1
3.1000000000 4.4e1 -2.8248e1 -2.8248e1
3.1000000000 4.5e1 -2.5276e1 -2.5276e1
3.1000000000 4.6e1 -2.8835e1 -2.8835e1
3.1000000000 4.7e1 -2.6975e1 -2.6975e1
3.1000000000 4.8e1 -2.6877e1 -2.6877e1
3.1000000000 4.9e1 -2.5299e1 -2.5299e1
3.1000000000 5.0e1 -2.6963e1 -2.6963e1
3.1000000000 5.1e1 -2.6599e1 -2.6599e1
3.1000000000 5.2e1 -2.8345e1 -2.8345e1
3.1000000000 5.3e1 -3.283e1 -3.283e1
3.1000000000 5.4e1 -2.3421e1 -2.3421e1
3.1000000000 5.5e1 -2.93e1 -2.93e1
3.1000000000 5.6e1 -2.565e1 -2.565e1
3.1000000000 5.7e1 -2.7425e1 -2.7425e1
3.1000000000 5.8e1 -2.6462e1 -2.6462e1
3.1000000000 5.9e1 -2.6641e1 -2.6641e1
3.1000000000 6.0e1 -3.0942e1 -3.0942e1
3.1000000000 6.1e1 -2.7114e1 -2.7114e1
3.1000000000 6.2e1 -2.6244e1 -2.6244e1
3.1000000000 6.3e1 -2.7119e1 -2.7119e1
3.1000000000 6.4e1 -2.5729e1 -2.5729e1
3.1000000000 6.5e1 -2.8397e1 -2.8397e1
3.1000000000 6.6e1 -2.2968e1 -2.2968e1
3.1000000000 6.7e1 -2.7799e1 -2.7799e1
3.1000000000 6.8e1 -2.779e1 -2.779e1
3.1000000000 6.9e1 -2.8987e1 -2.8987e1
3.1000000000 7.0e1 -2.416e1 -2.416e1
3.1000000000 7.1e1 -2.7756e1 -2.7756e1
3.1000000000 7.2e1 -2.6842e1 -2.6842e1
3.1000000000 7.3e1 -2.4208e1 -2.4208e1
3.1000000000 7.4e1 -2.732e1 -2.732e1
3.1000000000 7.5e1 -2.631e1 -2.631e1
3.1000000000 7.6e1 -2.9487e1 -2.9487e1
3.1000000000 7.7e1 -2.994e1 -2.994e1
3.1000000000 7.8e1 -2.5779e1 -2.5779e1
3.1000000000 7.9e1 -2.7782e1 -2.7782e1
3.1000000000 8.0e1 -2.7535e1 -2.7535e1
3.1000000000 8.1e1 -2.4707e1 -2.4707e1
3.1000000000 8.2e1 -2.6062e1 -2.6062e1
3.1000000000 8.3e1 -2.7833e1 -2.7833e1
3.1000000000 8.4e1 -2.7661e1 -2.7661e1
3.1000000000 8.5e1 -2.8501e1 -2.8501e1
3.1000000000 8.6e1 -2.6514e1 -2.6514e1
3.1000000000 8.7e1 -2.8552e1 -2.8552e1
3.1000000000 8.8e1 -2.8942e1 -2.8942e1
3.1000000000 8.9e1 -2.7934e1 -2.7934e1
3.1000000000 9.0e1 -2.861e1 -2.861e1
3.1000000000 9.1e1 -2.8165e1 -2.8165e1
3.1000000000 9.2e1 -2.9923e1 -2.9923e1
3.1000000000 9.3e1 -2.8975e1 -2.8975e1
3.1000000000 9.4e1 -2.7452e1 -2.7452e1
3.1000000000 9.5e1 -2.7963e1 -2.7963e1
3.1000000000 9.6e1 -2.8102e1 -2.8102e1

4.1000000000 1.0e0 -2.2048e1 -2.2048e1
4.1000000000 2.0e0 -2.0227e1 -2.0227e1
4.1000000000 3.0e0 -2.5907e1 -2.5907e1
4.1000000000 4.0e0 -2.4852e1 -2.4852e1
4.1000000000 5.0e0 -2.4665e1 -2.4665e1
4.1000000000 6.0e0 -2.5828e1 -2.5828e1
4.1000000000 7.0e0 -2.2494e1 -2.2494e1
4.1000000000 8.0e0 -2.6636e1 -2.6636e1
4.1000000000 9.0e0 -2.5496e1 -2.5496e1
4.1000000000 1.0e1 -2.4733e1 -2.4733e1
4.1000000000 1.1e1 -2.4364e1 -2.4364e1
4.1000000000 1.2e1 -2.4239e1 -2.4239e1
4.1000000000 1.3e1 -2.6307e1 -2.6307e1
4.1000000000 1.4e1 -2.4339e1 -2.4339e1
4.1000000000 1.5e1 -2.3061e1 -2.3061e1
4.1000000000 1.6e1 -2.2599e1 -2.2599e1
4.1000000000 1.7e1 -2.4504e1 -2.4504e1
4.1000000000 1.8e1 -2.4251e1 -2.4251e1
4.1000000000 1.9e1 -2.5595e1 -2.5595e1
4.1000000000 2.0e1 -2.295e1 -2.295e1
4.1000000000 2.1e1 -2.5266e1 -2.5266e1
4.1000000000 2.2e1 -2.3103e1 -2.3103e1
4.1000000000 2.3e1 -2.502e1 -2.502e1
4.1000000000 2.4e1 -2.3156e1 -2.3156e1
4.1000000000 2.5e1 -2.5905e1 -2.5905e1
4.1000000000 2.6e1 -2.4114e1 -2.4114e1
4.1000000000 2.7e1 -2.633e1 -2.633e1
4.1000000000 2.8e1 -2.1769e1 -2.1769e1
4.1000000000 2.9e1 -2.3498e1 -2.3498e1
4.1000000000 3.0e1 -2.4063e1 -2.4063e1
4.1000000000 3.1e1 -2.4555e1 -2.4555e1
4.1000000000 3.2e1 -2.3943e1 -2.3943e1
4.1000000000 3.3e1 -2.4075e1 -2.4075e1
4.1000000000 3.4e1 -2.4264e1 -2.4264e1
4.1000000000 3.5e1 -2.3075e1 -2.3075e1
4.1000000000 3.6e1 -2.6714e1 -2.6714e1
4.1000000000 3.7e1 -2.563e1 -2.563e1
4.1000000000 3.8e1 -2.4196e1 -2.4196e1
4.1000000000 3.9e1 -2.4835e1 -2.4835e1
4.1000000000 4.0e1 -2.7795e1 -2.7795e1
4.1000000000 4.1e1 -2.5144e1 -2.5144e1
4.1000000000 4.2e1 -2.5281e1 -2.5281e1
4.1000000000 4.3e1 -2.3849e1 -2.3849e1
4.1000000000 4.4e1 -3.0091e1 -3.0091e1
4.1000000000 4.5e1 -2.5144e1 -2.5144e1
4.1000000000 4.6e1 -2.4137e1 -2.4137e1
4.1000000000 4.7e1 -2.6483e1 -2.6483e1
4.1000000000 4.8e1 -2.3287e1 -2.3287e1
4.1000000000 4.9e1 -2.5644e1 -2.5644e1
4.1000000000 5.0e1 -2.3173e1 -2.3173e1
4.1000000000 5.1e1 -2.492e1 -2.492e1
4.1000000000 5.2e1 -2.6344e1 -2.6344e1
4.1000000000 5.3e1 -2.3584e1 -2.3584e1
4.1000000000 5.4e1 -2.3374e1 -2.3374e1
4.1000000000 5.5e1 -2.3678e1 -2.3678e1
4.1000000000 5.6e1 -2.4645e1 -2.4645e1
4.1000000000 5.7e1 -2.1268e1 -2.1268e1
4.1000000000 5.8e1 -2.7394e1 -2.7394e1
4.1000000000 5.9e1 -2.3064e1 -2.3064e1
4.1000000000 6.0e1 -3.0354e1 -3.0354e1
4.1000000000 6.1e1 -2.5183e1 -2.5183e1
4.1000000000 6.2e1 -2.4875e1 -2.4875e1
4.1000000000 6.3e1 -2.4287e1 -2.4287e1
4.1000000000 6.4e1 -2.4768e1 -2.4768e1
4.1000000000 6.5e1 -2.4953e1 -2.4953e1
4.1000000000 6.6e1 -2.3056e1 -2.3056e1
4.1000000000 6.7e1 -2.5831e1 -2.5831e1
4.1000000000 6.8e1 -2.4837e1 -2.4837e1
4.1000000000 6.9e1 -2.5118e1 -2.5118e1
4.1000000000 7.0e1 -2.3813e1 -2.3813e1
4.1000000000 7.1e1 -2.4587e1 -2.4587e1
4.1000000000 7.2e1 -2.7063e1 -2.7063e1
4.1000000000 7.3e1 -2.3307e1 -2.3307e1
4.1000000000 7.4e1 -2.4966e1 -2.4966e1
4.1000000000 7.5e1 -2.4734e1 -2.4734e1
4.1000000000 7.6e1 -2.8395e1 -2.8395e1
4.1000000000 7.7e1 -3.0397e1 -3.0397e1
4.1000000000 7.8e1 -2.286e1 -2.286e1
4.1000000000 7.9e1 -2.7433e1 -2.7433e1
4.1000000000 8.0e1 -2.3679e1 -2.3679e1
4.1000000000 8.1e1 -2.2075e1 -2.2075e1
4.1000000000 8.2e1 -2.6142e1 -2.6142e1
4.1000000000 8.3e1 -2.4253e1 -2.4253e1
4.1000000000 8.4e1 -2.767e1 -2.767e1
4.1000000000 8.5e1 -2.5295e1 -2.5295e1
4.1000000000 8.6e1 -2.4496e1 -2.4496e1
4.1000000000 8.7e1 -2.6261e1 -2.6261e1
4.1000000000 8.8e1 -2.4763e1 -2.4763e1
4.1000000000 8.9e1 -2.563e1 -2.563e1
4.1000000000 9.0e1 -2.3766e1 -2.3766e1
4.1000000000 9.1e1 -2.7339e1 -2.7339e1
4.1000000000 9.2e1 -2.3841e1 -2.3841e1
4.1000000000 9.3e1 -2.56e1 -2.56e1
4.1000000000 9.4e1 -2.4394e1 -2.4394e1
4.1000000000 9.5e1 -2.4739e1 -2.4739e1
4.1000000000 9.6e1 -2.4508e1 -2.4508e1

5.1000000000 1.0e0 -2.4704e1 -2.4704e1
5.1000000000 2.0e0 -2.0792e1 -2.0792e1
5.1000000000 3.0e0 -2.5263e1 -2.5263e1
5.1000000000 4.0e0 -2.4795e1 -2.4795e1
5.1000000000 5.0e0 -2.4438e1 -2.4438e1
5.1000000000 6.0e0 -2.5834e1 -2.5834e1
5.1000000000 7.0e0 -2.4461e1 -2.4461e1
5.1000000000 8.0e0 -2.4906e1 -2.4906e1
5.1000000000 9.0e0 -2.4382e1 -2.4382e1
5.1000000000 1.0e1 -2.492e1 -2.492e1
5.1000000000 1.1e1 -2.4877e1 -2.4877e1
5.1000000000 1.2e1 -2.3764e1 -2.3764e1
5.1000000000 1.3e1 -2.4693e1 -2.4693e1
5.1000000000 1.4e1 -2.4657e1 -2.4657e1
5.1000000000 1.5e1 -2.4915e1 -2.4915e1
5.1000000000 1.6e1 -2.3856e1 -2.3856e1
5.1000000000 1.7e1 -2.4681e1 -2.4681e1
5.1000000000 1.8e1 -2.453e1 -2.453e1
5.1000000000 1.9e1 -2.5068e1 -2.5068e1
5.1000000000 2.0e1 -2.4393e1 -2.4393e1
5.1000000000 2.1e1 -2.4976e1 -2.4976e1
5.1000000000 2.2e1 -2.4671e1 -2.4671e1
5.1000000000 2.3e1 -2.4739e1 -2.4739e1
5.1000000000 2.4e1 -2.522e1 -2.522e1
5.1000000000 2.5e1 -2.5298e1 -2.5298e1
5.1000000000 2.6e1 -2.4461e1 -2.4461e1
5.1000000000 2.7e1 -2.4981e1 -2.4981e1
5.1000000000 2.8e1 -2.4638e1 -2.4638e1
5.1000000000 2.9e1 -2.5034e1 -2.5034e1
5.1000000000 3.0e1 -2.4557e1 -2.4557e1
5.1000000000 3.1e1 -2.4795e1 -2.4795e1
5.1000000000 3.2e1 -2.6105e1 -2.6105e1
5.1000000000 3.3e1 -2.5502e1 -2.5502e1
5.1000000000 3.4e1 -2.4521e1 -2.4521e1
5.1000000000 3.5e1 -2.4959e1 -2.4959e1
5.1000000000 3.6e1 -2.4644e1 -2.4644e1
5.1000000000 3.7e1 -2.46e1 -2.46e1
5.1000000000 3.8e1 -2.4983e1 -2.4983e1
5.1000000000 3.9e1 -2.467e1 -2.467e1
5.1000000000 4.0e1 -2.486e1 -2.486e1
5.1000000000 4.1e1 -2.482e1 -2.482e1
5.1000000000 4.2e1 -2.4779e1 -2.4779e1
5.1000000000 4.3e1 -2.4796e1 -2.4796e1
5.1000000000 4.4e1 -2.4564e1 -2.4564e1
5.1000000000 4.5e1 -2.4789e1 -2.4789e1
5.1000000000 4.6e1 -2.4784e1 -2.4784e1
5.1000000000 4.7e1 -2.4704e1 -2.4704e1
5.1000000000 4.8e1 -2.4371e1 -2.4371e1
5.1000000000 4.9e1 -2.4788e1 -2.4788e1
5.1000000000 5.0e1 -2.4677e1 -2.4677e1
5.1000000000 5.1e1 -2.4952e1 -2.4952e1
5.1000000000 5.2e1 -2.4699e1 -2.4699e1
5.1000000000 5.3e1 -2.5125e1 -2.5125e1
5.1000000000 5.4e1 -2.4465e1 -2.4465e1
5.1000000000 5.5e1 -2.4993e1 -2.4993e1
5.1000000000 5.6e1 -2.4539e1 -2.4539e1
5.1000000000 5.7e1 -2.4834e1 -2.4834e1
5.1000000000 5.8e1 -2.4714e1 -2.4714e1
5.1000000000 5.9e1 -2.484e1 -2.484e1
5.1000000000 6.0e1 -2.4787e1 -2.4787e1
5.1000000000 6.1e1 -2.4632e1 -2.4632e1
5.1000000000 6.2e1 -2.5043e1 -2.5043e1
5.1000000000 6.3e1 -2.4473e1 -2.4473e1
5.1000000000 6.4e1 -2.5493e1 -2.5493e1
5.1000000000 6.5e1 -2.4798e1 -2.4798e1
5.1000000000 6.6e1 -2.4467e1 -2.4467e1
5.1000000000 6.7e1 -2.4878e1 -2.4878e1
5.1000000000 6.8e1 -2.4536e1 -2.4536e1
5.1000000000 6.9e1 -2.4686e1 -2.4686e1
5.1000000000 7.0e1 -2.466e1 -2.466e1
5.1000000000 7.1e1 -2.4942e1 -2.4942e1
5.1000000000 7.2e1 -2.4862e1 -2.4862e1
5.1000000000 7.3e1 -2.5373e1 -2.5373e1
5.1000000000 7.4e1 -2.4418e1 -2.4418e1
5.1000000000 7.5e1 -2.4924e1 -2.4924e1
5.1000000000 7.6e1 -2.482e1 -2.482e1
5.1000000000 7.7e1 -2.4834e1 -2.4834e1
5.1000000000 7.8e1 -2.4789e1 -2.4789e1
5.1000000000 7.9e1 -2.4837e1 -2.4837e1
5.1000000000 8.0e1 -2.4609e1 -2.4609e1
5.1000000000 8.1e1 -2.4438e1 -2.4438e1
5.1000000000 8.2e1 -2.4917e1 -2.4917e1
5.1000000000 8.3e1 -2.4648e1 -2.4648e1
5.1000000000 8.4e1 -2.4816e1 -2.4816e1
5.1000000000 8.5e1 -2.5006e1 -2.5006e1
5.1000000000 8.6e1 -2.4761e1 -2.4761e1
5.1000000000 8.7e1 -2.4794e1 -2.4794e1
5.1000000000 8.8e1 -2.5651e1 -2.5651e1
5.1000000000 8.9e1 -2.3484e1 -2.3484e1
5.1000000000 9.0e1 -2.438e1 -2.438e1
5.1000000000 9.1e1 -2.49e1 -2.49e1
5.1000000000 9.2e1 -2.3729e1 -2.3729e1
5.1000000000 9.3e1 -2.8605e1 -2.8605e1
5.1000000000 9.4e1 -2.5153e1 -2.5153e1
5.1000000000 9.5e1 -2.4446e1 -2.4446e1
5.1000000000 9.6e1 -2.5639e1 -2.5639e1

6.1000000000 1.0e0 -2.0478e1 -2.0478e1
6.1000000000 2.0e0 -1.9527e1 -1.9527e1
6.1000000000 3.0e0 -2.1765e1 -2.1765e1
6.1000000000 4.0e0 -2.3021e1 -2.3021e1
6.1000000000 5.0e0 -2.1668e1 -2.1668e1
6.1000000000 6.0e0 -2.2837e1 -2.2837e1
6.1000000000 7.0e0 -2.1455e1 -2.1455e1
6.1000000000 8.0e0 -1.9591e1 -1.9591e1
6.1000000000 9.0e0 -2.3437e1 -2.3437e1
6.1000000000 1.0e1 -2.0644e1 -2.0644e1
6.1000000000 1.1e1 -2.3237e1 -2.3237e1
6.1000000000 1.2e1 -1.8966e1 -1.8966e1
6.1000000000 1.3e1 -2.2807e1 -2.2807e1
6.1000000000 1.4e1 -2.0721e1 -2.0721e1
6.1000000000 1.5e1 -2.206e1 -2.206e1
6.1000000000 1.6e1 -2.0656e1 -2.0656e1
6.1000000000 1.7e1 -2.262e1 -2.262e1
6.1000000000 1.8e1 -2.0532e1 -2.0532e1
6.1000000000 1.9e1 -2.3413e1 -2.3413e1
6.1000000000 2.0e1 -1.9872e1 -1.9872e1
6.1000000000 2.1e1 -2.1777e1 -2.1777e1
6.1000000000 2.2e1 -2.1946e1 -2.1946e1
6.1000000000 2.3e1 -2.1935e1 -2.1935e1
6.1000000000 2.4e1 -2.258e1 -2.258e1
6.1000000000 2.5e1 -2.2058e1 -2.2058e1
6.1000000000 2.6e1 -2.269e1 -2.269e1
6.1000000000 2.7e1 -2.1032e1 -2.1032e1
6.1000000000 2.8e1 -2.113e1 -2.113e1
6.1000000000 2.9e1 -2.2704e1 -2.2704e1
6.1000000000 3.0e1 -2.0494e1 -2.0494e1
6.1000000000 3.1e1 -2.2934e1 -2.2934e1
6.1000000000 3.2e1 -2.0479e1 -2.0479e1
6.1000000000 3.3e1 -2.2738e1 -2.2738e1
6.1000000000 3.4e1 -2.1584e1 -2.1584e1
6.1000000000 3.5e1 -2.223e1 -2.223e1
6.1000000000 3.6e1 -2.336e1 -2.336e1
6.1000000000 3.7e1 -2.3167e1 -2.3167e1
6.1000000000 3.8e1 -2.1985e1 -2.1985e1
6.1000000000 3.9e1 -2.1728e1 -2.1728e1
6.1000000000 4.0e1 -2.3856e1 -2.3856e1
6.1000000000 4.1e1 -2.1374e1 -2.1374e1
6.1000000000 4.2e1 -2.2819e1 -2.2819e1
6.1000000000 4.3e1 -2.1865e1 -2.1865e1
6.1000000000 4.4e1 -2.2731e1 -2.2731e1
6.1000000000 4.5e1 -2.1567e1 -2.1567e1
6.1000000000 4.6e1 -2.1399e1 -2.1399e1
6.1000000000 4.7e1 -2.2878e1 -2.2878e1
6.1000000000 4.8e1 -2.3237e1 -2.3237e1
6.1000000000 4.9e1 -2.2671e1 -2.2671e1
6.1000000000 5.0e1 -2.1639e1 -2.1639e1
6.1000000000 5.1e1 -2.1745e1 -2.1745e1
6.1000000000 5.2e1 -2.4546e1 -2.4546e1
6.1000000000 5.3e1 -2.319e1 -2.319e1
6.1000000000 5.4e1 -2.0327e1 -2.0327e1
6.1000000000 5.5e1 -2.3535e1 -2.3535e1
6.1000000000 5.6e1 -2.0086e1 -2.0086e1
6.1000000000 5.7e1 -2.1429e1 -2.1429e1
6.1000000000 5.8e1 -2.2125e1 -2.2125e1
6.1000000000 5.9e1 -2.2119e1 -2.2119e1
6.1000000000 6.0e1 -2.374e1 -2.374e1
6.1000000000 6.1e1 -2.316e1 -2.316e1
6.1000000000 6.2e1 -2.1973e1 -2.1973e1
6.1000000000 6.3e1 -2.197e1 -2.197e1
6.1000000000 6.4e1 -2.3955e1 -2.3955e1
6.1000000000 6.5e1 -2.2065e1 -2.2065e1
6.1000000000 6.6e1 -2.1368e1 -2.1368e1
6.1000000000 6.7e1 -2.206e1 -2.206e1
6.1000000000 6.8e1 -2.3847e1 -2.3847e1
6.1000000000 6.9e1 -2.3025e1 -2.3025e1
6.1000000000 7.0e1 -2.2666e1 -2.2666e1
6.1000000000 7.1e1 -2.2049e1 -2.2049e1
6.1000000000 7.2e1 -2.2352e1 -2.2352e1
6.1000000000 7.3e1 -2.0867e1 -2.0867e1
6.1000000000 7.4e1 -2.3017e1 -2.3017e1
6.1000000000 7.5e1 -2.1438e1 -2.1438e1
6.1000000000 7.6e1 -2.444e1 -2.444e1
6.1000000000 7.7e1 -2.344e1 -2.344e1
6.1000000000 7.8e1 -2.2444e1 -2.2444e1
6.1000000000 7.9e1 -2.2049e1 -2.2049e1
6.1000000000 8.0e1 -2.2822e1 -2.2822e1
6.1000000000 8.1e1 -1.9911e1 -1.9911e1
6.1000000000 8.2e1 -2.4137e1 -2.4137e1
6.1000000000 8.3e1 -2.1295e1 -2.1295e1
6.1000000000 8.4e1 -2.4949e1 -2.4949e1
6.1000000000 8.5e1 -2.3753e1 -2.3753e1
6.1000000000 8.6e1 -2.2719e1 -2.2719e1
6.1000000000 8.7e1 -2.2177e1 -2.2177e1
6.1000000000 8.8e1 -2.3948e1 -2.3948e1
6.1000000000 8.9e1 -2.2077e1 -2.2077e1
6.1000000000 9.0e1 -2.3264e1 -2.3264e1
6.1000000000 9.1e1 -2.2149e1 -2.2149e1
6.1000000000 9.2e1 -2.2901e1 -2.2901e1
6.1000000000 9.3e1 -2.1513e1 -2.1513e1
6.1000000000 9.4e1 -2.2562e1 -2.2562e1
6.1000000000 9.5e1 -2.1858e1 -2.1858e1
6.1000000000 9.6e1 -2.1959e1 -2.1959e1

7.1000000000 1.0e0 -1.9156e1 -1.9156e1
7.1000000000 2.0e0 -1.6608e1 -1.6608e1
7.1000000000 3.0e0 -2.085e1 -2.085e1
7.1000000000 4.0e0 -2.2023e1 -2.2023e1
7.1000000000 5.0e0 -2.0595e1 -2.0595e1
7.1000000000 6.0e0 -2.0503e1 -2.0503e1
7.1000000000 7.0e0 -1.9374e1 -1.9374e1
7.1000000000 8.0e0 -2.0754e1 -2.0754e1
7.1000000000 9.0e0 -2.0976e1 -2.0976e1
7.1000000000 1.0e1 -2.239e1 -2.239e1
7.1000000000 1.1e1 -2.0073e1 -2.0073e1
7.1000000000 1.2e1 -2.1558e1 -2.1558e1
7.1000000000 1.3e1 -2.2169e1 -2.2169e1
7.1000000000 1.4e1 -2.1252e1 -2.1252e1
7.1000000000 1.5e1 -1.9818e1 -1.9818e1
7.1000000000 1.6e1 -1.8774e1 -1.8774e1
7.1000000000 1.7e1 -1.9703e1 -1.9703e1
7.1000000000 1.8e1 -2.1101e1 -2.1101e1
7.1000000000 1.9e1 -2.1943e1 -2.1943e1
7.1000000000 2.0e1 -1.786e1 -1.786e1
7.1000000000 2.1e1 -1.9543e1 -1.9543e1
7.1000000000 2.2e1 -2.1287e1 -2.1287e1
7.1000000000 2.3e1 -2.1343e1 -2.1343e1
7.1000000000 2.4e1 -2.0767e1 -2.0767e1
7.1000000000 2.5e1 -2.1708e1 -2.1708e1
7.1000000000 2.6e1 -2.0538e1 -2.0538e1
7.1000000000 2.7e1 -2.2001e1 -2.2001e1
7.1000000000 2.8e1 -1.8409e1 -1.8409e1
7.1000000000 2.9e1 -2.138e1 -2.138e1
7.1000000000 3.0e1 -1.9822e1 -1.9822e1
7.1000000000 3.1e1 -2.1346e1 -2.1346e1
7.1000000000 3.2e1 -2.0446e1 -2.0446e1
7.1000000000 3.3e1 -2.3343e1 -2.3343e1
7.1000000000 3.4e1 -2.0257e1 -2.0257e1
7.1000000000 3.5e1 -2.1198e1 -2.1198e1
7.1000000000 3.6e1 -2.1441e1 -2.1441e1
7.1000000000 3.7e1 -2.1299e1 -2.1299e1
7.1000000000 3.8e1 -2.1181e1 -2.1181e1
7.1000000000 3.9e1 -2.0786e1 -2.0786e1
7.1000000000 4.0e1 -2.238e1 -2.238e1
7.1000000000 4.1e1 -2.1503e1 -2.1503e1
7.1000000000 4.2e1 -2.0932e1 -2.0932e1
7.1000000000 4.3e1 -2.1783e1 -2.1783e1
7.1000000000 4.4e1 -1.834e1 -1.834e1
7.1000000000 4.5e1 -1.9958e1 -1.9958e1
7.1000000000 4.6e1 -2.1388e1 -2.1388e1
7.1000000000 4.7e1 -2.1294e1 -2.1294e1
7.1000000000 4.8e1 -1.9674e1 -1.9674e1
7.1000000000 4.9e1 -1.8236e1 -1.8236e1
7.1000000000 5.0e1 -2.1166e1 -2.1166e1
7.1000000000 5.1e1 -2.122e1 -2.122e1
7.1000000000 5.2e1 -2.039e1 -2.039e1
7.1000000000 5.3e1 -1.9302e1 -1.9302e1
7.1000000000 5.4e1 -2.0347e1 -2.0347e1
7.1000000000 5.5e1 -2.1427e1 -2.1427e1
7.1000000000 5.6e1 -1.86e1 -1.86e1
7.1000000000 5.7e1 -1.9221e1 -1.9221e1
7.1000000000 5.8e1 -2.1146e1 -2.1146e1
7.1000000000 5.9e1 -2.0845e1 -2.0845e1
7.1000000000 6.0e1 -2.2559e1 -2.2559e1
7.1000000000 6.1e1 -2.2442e1 -2.2442e1
7.1000000000 6.2e1 -2.0046e1 -2.0046e1
7.1000000000 6.3e1 -2.2165e1 -2.2165e1
7.1000000000 6.4e1 -1.9874e1 -1.9874e1
7.1000000000 6.5e1 -1.8753e1 -1.8753e1
7.1000000000 6.6e1 -2.1524e1 -2.1524e1
7.1000000000 6.7e1 -2.0418e1 -2.0418e1
7.1000000000 6.8e1 -2.2149e1 -2.2149e1
7.1000000000 6.9e1 -2.0225e1 -2.0225e1
7.1000000000 7.0e1 -2.0725e1 -2.0725e1
7.1000000000 7.1e1 -2.1178e1 -2.1178e1
7.1000000000 7.2e1 -2.1219e1 -2.1219e1
7.1000000000 7.3e1 -2.1975e1 -2.1975e1
7.1000000000 7.4e1 -1.962e1 -1.962e1
7.1000000000 7.5e1 -2.1567e1 -2.1567e1
7.1000000000 7.6e1 -2.147e1 -2.147e1
7.1000000000 7.7e1 -2.2329e1 -2.2329e1
7.1000000000 7.8e1 -2.0023e1 -2.0023e1
7.1000000000 7.9e1 -2.203e1 -2.203e1
7.1000000000 8.0e1 -2.0091e1 -2.0091e1
7.1000000000 8.1e1 -1.9784e1 -1.9784e1
7.1000000000 8.2e1 -2.0172e1 -2.0172e1
7.1000000000 8.3e1 -2.1591e1 -2.1591e1
7.1000000000 8.4e1 -2.1156e1 -2.1156e1
7.1000000000 8.5e1 -2.0469e1 -2.0469e1
7.1000000000 8.6e1 -2.0833e1 -2.0833e1
7.1000000000 8.7e1 -2.16e1 -2.16e1
7.1000000000 8.8e1 -2.0892e1 -2.0892e1
7.1000000000 8.9e1 -2.1975e1 -2.1975e1
7.1000000000 9.0e1 -2.0105e1 -2.0105e1
7.1000000000 9.1e1 -2.2168e1 -2.2168e1
7.1000000000 9.2e1 -2.1138e1 -2.1138e1
7.1000000000 9.3e1 -2.1886e1 -2.1886e1
7.1000000000 9.4e1 -2.0472e1 -2.0472e1
7.1000000000 9.5e1 -2.1059e1 -2.1059e1
7.1000000000 9.6e1 -2.1523e1 -2.1523e1

8.1000000000 1.0e0 -1.8356e1 -1.8356e1
8.1000000000 2.0e0 -1.6033e1 -1.6033e1
8.1000000000 3.0e0 -2.0531e1 -2.0531e1
8.1000000000 4.0e0 -2.0535e1 -2.0535e1
8.1000000000 5.0e0 -1.9681e1 -1.9681e1
8.1000000000 6.0e0 -1.9598e1 -1.9598e1
8.1000000000 7.0e0 -1.8405e1 -1.8405e1
8.1000000000 8.0e0 -1.9981e1 -1.9981e1
8.1000000000 9.0e0 -2.1379e1 -2.1379e1
8.1000000000 1.0e1 -1.9892e1 -1.9892e1
8.1000000000 1.1e1 -1.8416e1 -1.8416e1
8.1000000000 1.2e1 -1.916e1 -1.916e1
8.1000000000 1.3e1 -2.1803e1 -2.1803e1
8.1000000000 1.4e1 -1.7056e1 -1.7056e1
8.1000000000 1.5e1 -2.1268e1 -2.1268e1
8.1000000000 1.6e1 -1.8991e1 -1.8991e1
8.1000000000 1.7e1 -2.1021e1 -2.1021e1
8.1000000000 1.8e1 -1.8443e1 -1.8443e1
8.1000000000 1.9e1 -2.101e1 -2.101e1
8.1000000000 2.0e1 -1.796e1 -1.796e1
8.1000000000 2.1e1 -1.8574e1 -1.8574e1
8.1000000000 2.2e1 -2.0824e1 -2.0824e1
8.1000000000 2.3e1 -1.8863e1 -1.8863e1
8.1000000000 2.4e1 -2.0582e1 -2.0582e1
8.1000000000 2.5e1 -2.0996e1 -2.0996e1
8.1000000000 2.6e1 -1.938e1 -1.938e1
8.1000000000 2.7e1 -1.9922e1 -1.9922e1
8.1000000000 2.8e1 -1.8324e1 -1.8324e1
8.1000000000 2.9e1 -2.1092e1 -2.1092e1
8.1000000000 3.0e1 -1.7706e1 -1.7706e1
8.1000000000 3.1e1 -2.1234e1 -2.1234e1
8.1000000000 3.2e1 -1.8628e1 -1.8628e1
8.1000000000 3.3e1 -1.9234e1 -1.9234e1
8.1000000000 3.4e1 -1.9373e1 -1.9373e1
8.1000000000 3.5e1 -2.0243e1 -2.0243e1
8.1000000000 3.6e1 -1.9547e1 -1.9547e1
8.1000000000 3.7e1 -1.9786e1 -1.9786e1
8.1000000000 3.8e1 -1.9832e1 -1.9832e1
8.1000000000 3.9e1 -1.9581e1 -1.9581e1
8.1000000000 4.0e1 -2.0877e1 -2.0877e1
8.1000000000 4.1e1 -1.9161e1 -1.9161e1
8.1000000000 4.2e1 -1.9551e1 -1.9551e1
8.1000000000 4.3e1 -2.0311e1 -2.0311e1
8.1000000000 4.4e1 -1.7955e1 -1.7955e1
8.1000000000 4.5e1 -1.7914e1 -1.7914e1
8.1000000000 4.6e1 -2.0756e1 -2.0756e1
8.1000000000 4.7e1 -1.8901e1 -1.8901e1
8.1000000000 4.8e1 -2.5604e1 -2.5604e1
8.1000000000 4.9e1 -2.0266e1 -2.0266e1
8.1000000000 5.0e1 -1.9449e1 -1.9449e1
8.1000000000 5.1e1 -1.9116e1 -1.9116e1
8.1000000000 5.2e1 -2.0681e1 -2.0681e1
8.1000000000 5.3e1 -2.0222e1 -2.0222e1
8.1000000000 5.4e1 -1.8155e1 -1.8155e1
8.1000000000 5.5e1 -2.0473e1 -2.0473e1
8.1000000000 5.6e1 -1.7639e1 -1.7639e1
8.1000000000 5.7e1 -1.7512e1 -1.7512e1
8.1000000000 5.8e1 -1.9245e1 -1.9245e1
8.1000000000 5.9e1 -1.9883e1 -1.9883e1
8.1000000000 6.0e1 -2.0855e1 -2.0855e1
8.1000000000 6.1e1 -2.0451e1 -2.0451e1
8.1000000000 6.2e1 -1.9638e1 -1.9638e1
8.1000000000 6.3e1 -1.9291e1 -1.9291e1
8.1000000000 6.4e1 -2.0305e1 -2.0305e1
8.1000000000 6.5e1 -1.9446e1 -1.9446e1
8.1000000000 6.6e1 -1.9503e1 -1.9503e1
8.1000000000 6.7e1 -1.9688e1 -1.9688e1
8.1000000000 6.8e1 -2.0967e1 -2.0967e1
8.1000000000 6.9e1 -1.9228e1 -1.9228e1
8.1000000000 7.0e1 -2.0018e1 -2.0018e1
8.1000000000 7.1e1 -1.9643e1 -1.9643e1
8.1000000000 7.2e1 -2.0013e1 -2.0013e1
8.1000000000 7.3e1 -1.9158e1 -1.9158e1
8.1000000000 7.4e1 -2.0182e1 -2.0182e1
8.1000000000 7.5e1 -1.9194e1 -1.9194e1
8.1000000000 7.6e1 -2.1944e1 -2.1944e1
8.1000000000 7.7e1 -1.9105e1 -1.9105e1
8.1000000000 7.8e1 -2.0263e1 -2.0263e1
8.1000000000 7.9e1 -1.9588e1 -1.9588e1
8.1000000000 8.0e1 -1.9463e1 -1.9463e1
8.1000000000 8.1e1 -1.8928e1 -1.8928e1
8.1000000000 8.2e1 -1.9559e1 -1.9559e1
8.1000000000 8.3e1 -2.0127e1 -2.0127e1
8.1000000000 8.4e1 -2.0726e1 -2.0726e1
8.1000000000 8.5e1 -2.0435e1 -2.0435e1
8.1000000000 8.6e1 -1.8861e1 -1.8861e1
8.1000000000 8.7e1 -2.1036e1 -2.1036e1
8.1000000000 8.8e1 -1.9406e1 -1.9406e1
8.1000000000 8.9e1 -1.9509e1 -1.9509e1
8.1000000000 9.0e1 -2.0175e1 -2.0175e1
8.1000000000 9.1e1 -1.9704e1 -1.9704e1
8.1000000000 9.2e1 -2.0944e1 -2.0944e1
8.1000000000 9.3e1 -2.0642e1 -2.0642e1
8.1000000000 9.4e1 -1.9802e1 -1.9802e1
8.1000000000 9.5e1 -1.975e1 -1.975e1
8.1000000000 9.6e1 -1.9528e1 -1.9528e1

9.1000000000 1.0e0 -1.6607e1 -1.6607e1
9.1000000000 2.0e0 -1.5918e1 -1.5918e1
9.1000000000 3.0e0 -1.8372e1 -1.8372e1
9.1000000000 4.0e0 -1.8481e1 -1.8481e1
9.1000000000 5.0e0 -1.9461e1 -1.9461e1
9.1000000000 6.0e0 -1.8387e1 -1.8387e1
9.1000000000 7.0e0 -1.799e1 -1.799e1
9.1000000000 8.0e0 -1.9412e1 -1.9412e1
9.1000000000 9.0e0 -1.9062e1 -1.9062e1
9.1000000000 1.0e1 -1.8571e1 -1.8571e1
9.1000000000 1.1e1 -1.8302e1 -1.8302e1
9.1000000000 1.2e1 -1.5778e1 -1.5778e1
9.1000000000 1.3e1 -1.8881e1 -1.8881e1
9.1000000000 1.4e1 -1.8187e1 -1.8187e1
9.1000000000 1.5e1 -1.7897e1 -1.7897e1
9.1000000000 1.6e1 -1.7418e1 -1.7418e1
9.1000000000 1.7e1 -1.8026e1 -1.8026e1
9.1000000000 1.8e1 -1.8684e1 -1.8684e1
9.1000000000 1.9e1 -1.8398e1 -1.8398e1
9.1000000000 2.0e1 -1.7364e1 -1.7364e1
9.1000000000 2.1e1 -1.7912e1 -1.7912e1
9.1000000000 2.2e1 -1.8258e1 -1.8258e1
9.1000000000 2.3e1 -1.8892e1 -1.8892e1
9.1000000000 2.4e1 -1.837e1 -1.837e1
9.1000000000 2.5e1 -1.8754e1 -1.8754e1
9.1000000000 2.6e1 -1.801e1 -1.801e1
9.1000000000 2.7e1 -1.892e1 -1.892e1
9.1000000000 2.8e1 -1.7854e1 -1.7854e1
9.1000000000 2.9e1 -1.8394e1 -1.8394e1
9.1000000000 3.0e1 -1.7536e1 -1.7536e1
9.1000000000 3.1e1 -1.8901e1 -1.8901e1
9.1000000000 3.2e1 -1.9067e1 -1.9067e1
9.1000000000 3.3e1 -1.9612e1 -1.9612e1
9.1000000000 3.4e1 -1.833e1 -1.833e1
9.1000000000 3.5e1 -1.8016e1 -1.8016e1
9.1000000000 3.6e1 -1.9875e1 -1.9875e1
9.1000000000 3.7e1 -1.9602e1 -1.9602e1
9.1000000000 3.8e1 -1.8045e1 -1.8045e1
9.1000000000 3.9e1 -1.7875e1 -1.7875e1
9.1000000000 4.0e1 -2.1533e1 -2.1533e1
9.1000000000 4.1e1 -1.8131e1 -1.8131e1
9.1000000000 4.2e1 -1.8886e1 -1.8886e1
9.1000000000 4.3e1 -1.8145e1 -1.8145e1
9.1000000000 4.4e1 -1.7831e1 -1.7831e1
9.1000000000 4.5e1 -1.6987e1 -1.6987e1
9.1000000000 4.6e1 -1.8068e1 -1.8068e1
9.1000000000 4.7e1 -1.931e1 -1.931e1
9.1000000000 4.8e1 -1.9369e1 -1.9369e1
9.1000000000 4.9e1 -1.7741e1 -1.7741e1
9.1000000000 5.0e1 -1.8497e1 -1.8497e1
9.1000000000 5.1e1 -1.8023e1 -1.8023e1
9.1000000000 5.2e1 -1.9825e1 -1.9825e1
9.1000000000 5.3e1 -1.8854e1 -1.8854e1
9.1000000000 5.4e1 -1.6988e1 -1.6988e1
9.1000000000 5.5e1 -1.8255e1 -1.8255e1
9.1000000000 5.6e1 -1.7018e1 -1.7018e1
9.1000000000 5.7e1 -1.7208e1 -1.7208e1
9.1000000000 5.8e1 -1.8712e1 -1.8712e1
9.1000000000 5.9e1 -1.8568e1 -1.8568e1
9.1000000000 6.0e1 -1.8162e1 -1.8162e1
9.1000000000 6.1e1 -1.7739e1 -1.7739e1
9.1000000000 6.2e1 -1.8292e1 -1.8292e1
9.1000000000 6.3e1 -1.8555e1 -1.8555e1
9.1000000000 6.4e1 -1.8957e1 -1.8957e1
9.1000000000 6.5e1 -1.77e1 -1.77e1
9.1000000000 6.6e1 -1.8436e1 -1.8436e1
9.1000000000 6.7e1 -1.8565e1 -1.8565e1
9.1000000000 6.8e1 -1.8193e1 -1.8193e1
9.1000000000 6.9e1 -1.7398e1 -1.7398e1
9.1000000000 7.0e1 -1.9611e1 -1.9611e1
9.1000000000 7.1e1 -1.7915e1 -1.7915e1
9.1000000000 7.2e1 -1.9158e1 -1.9158e1
9.1000000000 7.3e1 -1.7207e1 -1.7207e1
9.1000000000 7.4e1 -1.862e1 -1.862e1
9.1000000000 7.5e1 -1.7998e1 -1.7998e1
9.1000000000 7.6e1 -1.9799e1 -1.9799e1
9.1000000000 7.7e1 -1.887e1 -1.887e1
9.1000000000 7.8e1 -1.9059e1 -1.9059e1
9.1000000000 7.9e1 -1.8252e1 -1.8252e1
9.1000000000 8.0e1 -1.8584e1 -1.8584e1
9.1000000000 8.1e1 -1.7639e1 -1.7639e1
9.1000000000 8.2e1 -1.9242e1 -1.9242e1
9.1000000000 8.3e1 -1.8158e1 -1.8158e1
9.1000000000 8.4e1 -1.9038e1 -1.9038e1
9.1000000000 8.5e1 -1.8895e1 -1.8895e1
9.1000000000 8.6e1 -1.9022e1 -1.9022e1
9.1000000000 8.7e1 -1.837e1 -1.837e1
9.1000000000 8.8e1 -1.9737e1 -1.9737e1
9.1000000000 8.9e1 -1.9549e1 -1.9549e1
9.1000000000 9.0e1 -1.814e1 -1.814e1
9.1000000000 9.1e1 -1.9309e1 -1.9309e1
9.1000000000 9.2e1 -1.8104e1 -1.8104e1
9.1000000000 9.3e1 -1.8587e1 -1.8587e1
9.1000000000 9.4e1 -1.8108e1 -1.8108e1
9.1000000000 9.5e1 -1.9031e1 -1.9031e1
9.1000000000 9.6e1 -1.8233e1 -1.8233e1

10.1000000000 1.0e0 -1.6437e1 -1.6437e1
10.1000000000 2.0e0 -1.6503e1 -1.6503e1
10.1000000000 3.0e0 -1.834e1 -1.834e1
10.1000000000 4.0e0 -1.8126e1 -1.8126e1
10.1000000000 5.0e0 -1.8236e1 -1.8236e1
10.1000000000 6.0e0 -1.8754e1 -1.8754e1
10.1000000000 7.0e0 -1.7992e1 -1.7992e1
10.1000000000 8.0e0 -1.794e1 -1.794e1
10.1000000000 9.0e0 -1.9587e1 -1.9587e1
10.1000000000 1.0e1 -1.7485e1 -1.7485e1
10.1000000000 1.1e1 -1.977e1 -1.977e1
10.1000000000 1.2e1 -1.6279e1 -1.6279e1
10.1000000000 1.3e1 -1.8559e1 -1.8559e1
10.1000000000 1.4e1 -1.7862e1 -1.7862e1
10.1000000000 1.5e1 -1.9594e1 -1.9594e1
10.1000000000 1.6e1 -1.651e1 -1.651e1
10.1000000000 1.7e1 -1.9154e1 -1.9154e1
10.1000000000 1.8e1 -1.7758e1 -1.7758e1
10.1000000000 1.9e1 -1.8899e1 -1.8899e1
10.1000000000 2.0e1 -1.7808e1 -1.7808e1
10.1000000000 2.1e1 -1.8614e1 -1.8614e1
10.1000000000 2.2e1 -1.8354e1 -1.8354e1
10.1000000000 2.3e1 -1.8479e1 -1.8479e1
10.1000000000 2.4e1 -1.822e1 -1.822e1
10.1000000000 2.5e1 -1.9047e1 -1.9047e1
10.1000000000 2.6e1 -1.7953e1 -1.7953e1
10.1000000000 2.7e1 -1.9169e1 -1.9169e1
10.1000000000 2.8e1 -1.711e1 -1.711e1
10.1000000000 2.9e1 -1.7695e1 -1.7695e1
10.1000000000 3.0e1 -1.8605e1 -1.8605e1
10.1000000000 3.1e1 -1.8396e1 -1.8396e1
10.1000000000 3.2e1 -1.8104e1 -1.8104e1
10.1000000000 3.3e1 -1.9754e1 -1.9754e1
10.1000000000 3.4e1 -1.8163e1 -1.8163e1
10.1000000000 3.5e1 -1.8583e1 -1.8583e1
10.1000000000 3.6e1 -1.8755e1 -1.8755e1
10.1000000000 3.7e1 -1.885e1 -1.885e1
10.1000000000 3.8e1 -1.8217e1 -1.8217e1
10.1000000000 3.9e1 -1.8928e1 -1.8928e1
10.1000000000 4.0e1 -1.8607e1 -1.8607e1
10.1000000000 4.1e1 -1.8683e1 -1.8683e1
10.1000000000 4.2e1 -1.8021e1 -1.8021e1
10.1000000000 4.3e1 -1.9293e1 -1.9293e1
10.1000000000 4.4e1 -1.6947e1 -1.6947e1
10.1000000000 4.5e1 -1.8579e1 -1.8579e1
10.1000000000 4.6e1 -1.8068e1 -1.8068e1
10.1000000000 4.7e1 -1.8646e1 -1.8646e1
10.1000000000 4.8e1 -1.9446e1 -1.9446e1
10.1000000000 4.9e1 -1.9547e1 -1.9547e1
10.1000000000 5.0e1 -1.7288e1 -1.7288e1
10.1000000000 5.1e1 -1.9204e1 -1.9204e1
10.1000000000 5.2e1 -1.8285e1 -1.8285e1
10.1000000000 5.3e1 -1.9027e1 -1.9027e1
10.1000000000 5.4e1 -1.7554e1 -1.7554e1
10.1000000000 5.5e1 -1.8592e1 -1.8592e1
10.1000000000 5.6e1 -1.777e1 -1.777e1
10.1000000000 5.7e1 -1.7772e1 -1.7772e1
10.1000000000 5.8e1 -1.899e1 -1.899e1
10.1000000000 5.9e1 -1.8197e1 -1.8197e1
10.1000000000 6.0e1 -1.9588e1 -1.9588e1
10.1000000000 6.1e1 -1.87e1 -1.87e1
10.1000000000 6.2e1 -1.8106e1 -1.8106e1
10.1000000000 6.3e1 -1.8819e1 -1.8819e1
10.1000000000 6.4e1 -1.81e1 -1.81e1
10.1000000000 6.5e1 -1.8727e1 -1.8727e1
10.1000000000 6.6e1 -1.7947e1 -1.7947e1
10.1000000000 6.7e1 -1.8193e1 -1.8193e1
10.1000000000 6.8e1 -1.8641e1 -1.8641e1
10.1000000000 6.9e1 -1.7984e1 -1.7984e1
10.1000000000 7.0e1 -1.8988e1 -1.8988e1
10.1000000000 7.1e1 -1.8228e1 -1.8228e1
10.1000000000 7.2e1 -1.8941e1 -1.8941e1
10.1000000000 7.3e1 -1.8096e1 -1.8096e1
10.1000000000 7.4e1 -1.8244e1 -1.8244e1
10.1000000000 7.5e1 -1.8285e1 -1.8285e1
10.1000000000 7.6e1 -1.9099e1 -1.9099e1
10.1000000000 7.7e1 -1.8961e1 -1.8961e1
10.1000000000 7.8e1 -1.8066e1 -1.8066e1
10.1000000000 7.9e1 -1.8882e1 -1.8882e1
10.1000000000 8.0e1 -1.8254e1 -1.8254e1
10.1000000000 8.1e1 -1.892e1 -1.892e1
10.1000000000 8.2e1 -1.8015e1 -1.8015e1
10.1000000000 8.3e1 -1.8491e1 -1.8491e1
10.1000000000 8.4e1 -1.8708e1 -1.8708e1
10.1000000000 8.5e1 -1.9251e1 -1.9251e1
10.1000000000 8.6e1 -1.8149e1 -1.8149e1
10.1000000000 8.7e1 -1.8765e1 -1.8765e1
10.1000000000 8.8e1 -1.8409e1 -1.8409e1
10.1000000000 8.9e1 -1.7671e1 -1.7671e1
10.1000000000 9.0e1 -1.8814e1 -1.8814e1
10.1000000000 9.1e1 -1.8139e1 -1.8139e1
10.1000000000 9.2e1 -1.8932e1 -1.8932e1
10.1000000000 9.3e1 -1.8833e1 -1.8833e1
10.1000000000 9.4e1 -1.9182e1 -1.9182e1
10.1000000000 9.5e1 -1.7828e1 -1.7828e1
10.1000000000 9.6e1 -1.8778e1 -1.8778e1

20.1000000000 1.0e0 -1.2727e1 -1.2727e1
20.1000000000 2.0e0 -1.2914e1 -1.2914e1
20.1000000000 3.0e0 -1.2571e1 -1.2571e1
20.1000000000 4.0e0 -1.2901e1 -1.2901e1
20.1000000000 5.0e0 -1.2448e1 -1.2448e1
20.1000000000 6.0e0 -1.2873e1 -1.2873e1
20.1000000000 7.0e0 -1.2813e1 -1.2813e1
20.1000000000 8.0e0 -1.2489e1 -1.2489e1
20.1000000000 9.0e0 -1.2875e1 -1.2875e1
20.1000000000 1.0e1 -1.2618e1 -1.2618e1
20.1000000000 1.1e1 -1.2626e1 -1.2626e1
20.1000000000 1.2e1 -1.2425e1 -1.2425e1
20.1000000000 1.3e1 -1.2841e1 -1.2841e1
20.1000000000 1.4e1 -1.2752e1 -1.2752e1
20.1000000000 1.5e1 -1.2877e1 -1.2877e1
20.1000000000 1.6e1 -1.247e1 -1.247e1
20.1000000000 1.7e1 -1.2594e1 -1.2594e1
20.1000000000 1.8e1 -1.2627e1 -1.2627e1
20.1000000000 1.9e1 -1.277e1 -1.277e1
20.1000000000 2.0e1 -1.2905e1 -1.2905e1
20.1000000000 2.1e1 -1.3093e1 -1.3093e1
20.1000000000 2.2e1 -1.2723e1 -1.2723e1
20.1000000000 2.3e1 -1.2617e1 -1.2617e1
20.1000000000 2.4e1 -1.2712e1 -1.2712e1
20.1000000000 2.5e1 -1.233e1 -1.233e1
20.1000000000 2.6e1 -1.244e1 -1.244e1
20.1000000000 2.7e1 -1.3206e1 -1.3206e1
20.1000000000 2.8e1 -1.2562e1 -1.2562e1
20.1000000000 2.9e1 -1.2839e1 -1.2839e1
20.1000000000 3.0e1 -1.2515e1 -1.2515e1
20.1000000000 3.1e1 -1.2376e1 -1.2376e1
20.1000000000 3.2e1 -1.3311e1 -1.3311e1
20.1000000000 3.3e1 -1.2189e1 -1.2189e1
20.1000000000 3.4e1 -1.2704e1 -1.2704e1
20.1000000000 3.5e1 -1.2701e1 -1.2701e1
20.1000000000 3.6e1 -1.2532e1 -1.2532e1
20.1000000000 3.7e1 -1.2102e1 -1.2102e1
20.1000000000 3.8e1 -1.2856e1 -1.2856e1
20.1000000000 3.9e1 -1.3193e1 -1.3193e1
20.1000000000 4.0e1 -1.2054e1 -1.2054e1
20.1000000000 4.1e1 -1.2958e1 -1.2958e1
20.1000000000 4.2e1 -1.2674e1 -1.2674e1
20.1000000000 4.3e1 -1.2415e1 -1.2415e1
20.1000000000 4.4e1 -1.2984e1 -1.2984e1
20.1000000000 4.5e1 -1.2235e1 -1.2235e1
20.1000000000 4.6e1 -1.3152e1 -1.3152e1
20.1000000000 4.7e1 -1.2413e1 -1.2413e1
20.1000000000 4.8e1 -1.292e1 -1.292e1
20.1000000000 4.9e1 -1.2634e1 -1.2634e1
20.1000000000 5.0e1 -1.2307e1 -1.2307e1
20.1000000000 5.1e1 -1.2972e1 -1.2972e1
20.1000000000 5.2e1 -1.2881e1 -1.2881e1
20.1000000000 5.3e1 -1.2954e1 -1.2954e1
20.1000000000 5.4e1 -1.2636e1 -1.2636e1
20.1000000000 5.5e1 -1.2672e1 -1.2672e1
20.1000000000 5.6e1 -1.285e1 -1.285e1
20.1000000000 5.7e1 -1.2387e1 -1.2387e1
20.1000000000 5.8e1 -1.2657e1 -1.2657e1
20.1000000000 5.9e1 -1.2579e1 -1.2579e1
20.1000000000 6.0e1 -1.2917e1 -1.2917e1
20.1000000000 6.1e1 -1.2615e1 -1.2615e1
20.1000000000 6.2e1 -1.2862e1 -1.2862e1
20.1000000000 6.3e1 -1.2604e1 -1.2604e1
20.1000000000 6.4e1 -1.2822e1 -1.2822e1
20.1000000000 6.5e1 -1.2731e1 -1.2731e1
20.1000000000 6.6e1 -1.2663e1 -1.2663e1
20.1000000000 6.7e1 -1.2597e1 -1.2597e1
20.1000000000 6.8e1 -1.2753e1 -1.2753e1
20.1000000000 6.9e1 -1.3051e1 -1.3051e1
20.1000000000 7.0e1 -1.2813e1 -1.2813e1
20.1000000000 7.1e1 -1.271e1 -1.271e1
20.1000000000 7.2e1 -1.2756e1 -1.2756e1
20.1000000000 7.3e1 -1.2691e1 -1.2691e1
20.1000000000 7.4e1 -1.2661e1 -1.2661e1
20.1000000000 7.5e1 -1.2643e1 -1.2643e1
20.1000000000 7.6e1 -1.297e1 -1.297e1
20.1000000000 7.7e1 -1.2829e1 -1.2829e1
20.1000000000 7.8e1 -1.2766e1 -1.2766e1
20.1000000000 7.9e1 -1.2582e1 -1.2582e1
20.1000000000 8.0e1 -1.2865e1 -1.2865e1
20.1000000000 8.1e1 -1.2751e1 -1.2751e1
20.1000000000 8.2e1 -1.2738e1 -1.2738e1
20.1000000000 8.3e1 -1.2725e1 -1.2725e1
20.1000000000 8.4e1 -1.2693e1 -1.2693e1
20.1000000000 8.5e1 -1.2803e1 -1.2803e1
20.1000000000 8.6e1 -1.2949e1 -1.2949e1
20.1000000000 8.7e1 -1.2483e1 -1.2483e1
20.1000000000 8.8e1 -1.304e1 -1.304e1
20.1000000000 8.9e1 -1.2992e1 -1.2992e1
20.1000000000 9.0e1 -1.2728e1 -1.2728e1
20.1000000000 9.1e1 -1.2684e1 -1.2684e1
20.1000000000 9.2e1 -1.2863e1 -1.2863e1
20.1000000000 9.3e1 -1.2981e1 -1.2981e1
20.1000000000 9.4e1 -1.248e1 -1.248e1
20.1000000000 9.5e1 -1.2833e1 -1.2833e1
20.1000000000 9.6e1 -1.2702e1 -1.2702e1

30.1000000000 1.0e0 -8.6216e0 -8.6216e0
30.1000000000 2.0e0 -8.4608e0 -8.4608e0
30.1000000000 3.0e0 -9.258e0 -9.258e0
30.1000000000 4.0e0 -9.2065e0 -9.2065e0
30.1000000000 5.0e0 -8.861e0 -8.861e0
30.1000000000 6.0e0 -8.8681e0 -8.8681e0
30.1000000000 7.0e0 -8.9328e0 -8.9328e0
30.1000000000 8.0e0 -9.1254e0 -9.1254e0
30.1000000000 9.0e0 -9.0224e0 -9.0224e0
30.1000000000 1.0e1 -9.2955e0 -9.2955e0
30.1000000000 1.1e1 -8.9729e0 -8.9729e0
30.1000000000 1.2e1 -9.0878e0 -9.0878e0
30.1000000000 1.3e1 -9.3845e0 -9.3845e0
30.1000000000 1.4e1 -8.8979e0 -8.8979e0
30.1000000000 1.5e1 -9.2223e0 -9.2223e0
30.1000000000 1.6e1 -8.9484e0 -8.9484e0
30.1000000000 1.7e1 -8.8435e0 -8.8435e0
30.1000000000 1.8e1 -9.8264e0 -9.8264e0
30.1000000000 1.9e1 -8.7499e0 -8.7499e0
30.1000000000 2.0e1 -9.3152e0 -9.3152e0
30.1000000000 2.1e1 -8.6939e0 -8.6939e0
30.1000000000 2.2e1 -9.5078e0 -9.5078e0
30.1000000000 2.3e1 -8.9352e0 -8.9352e0
30.1000000000 2.4e1 -9.4065e0 -9.4065e0
30.1000000000 2.5e1 -9.465e0 -9.465e0
30.1000000000 2.6e1 -9.235e0 -9.235e0
30.1000000000 2.7e1 -9.0812e0 -9.0812e0
30.1000000000 2.8e1 -8.9279e0 -8.9279e0
30.1000000000 2.9e1 -8.3965e0 -8.3965e0
30.1000000000 3.0e1 -9.5763e0 -9.5763e0
30.1000000000 3.1e1 -9.0145e0 -9.0145e0
30.1000000000 3.2e1 -9.2875e0 -9.2875e0
30.1000000000 3.3e1 -9.1199e0 -9.1199e0
30.1000000000 3.4e1 -9.2994e0 -9.2994e0
30.1000000000 3.5e1 -8.8004e0 -8.8004e0
30.1000000000 3.6e1 -9.0179e0 -9.0179e0
30.1000000000 3.7e1 -8.5133e0 -8.5133e0
30.1000000000 3.8e1 -9.3435e0 -9.3435e0
30.1000000000 3.9e1 -9.1952e0 -9.1952e0
30.1000000000 4.0e1 -9.0475e0 -9.0475e0
30.1000000000 4.1e1 -8.5993e0 -8.5993e0
30.1000000000 4.2e1 -9.3025e0 -9.3025e0
30.1000000000 4.3e1 -9.0073e0 -9.0073e0
30.1000000000 4.4e1 -9.0567e0 -9.0567e0
30.1000000000 4.5e1 -8.3434e0 -8.3434e0
30.1000000000 4.6e1 -9.5862e0 -9.5862e0
30.1000000000 4.7e1 -9.0948e0 -9.0948e0
30.1000000000 4.8e1 -7.7838e0 -7.7838e0
30.1000000000 4.9e1 -1.0468e1 -1.0468e1
30.1000000000 5.0e1 -9.1458e0 -9.1458e0
30.1000000000 5.1e1 -8.8103e0 -8.8103e0
30.1000000000 5.2e1 -9.0853e0 -9.0853e0
30.1000000000 5.3e1 -9.6556e0 -9.6556e0
30.1000000000 5.4e1 -8.6541e0 -8.6541e0
30.1000000000 5.5e1 -9.184e0 -9.184e0
30.1000000000 5.6e1 -9.2923e0 -9.2923e0
30.1000000000 5.7e1 -8.8183e0 -8.8183e0
30.1000000000 5.8e1 -9.3e0 -9.3e0
30.1000000000 5.9e1 -9.0388e0 -9.0388e0
30.1000000000 6.0e1 -9.4596e0 -9.4596e0
30.1000000000 6.1e1 -9.327e0 -9.327e0
30.1000000000 6.2e1 -8.891e0 -8.891e0
30.1000000000 6.3e1 -9.4158e0 -9.4158e0
30.1000000000 6.4e1 -8.9604e0 -8.9604e0
30.1000000000 6.5e1 -8.9297e0 -8.9297e0
30.1000000000 6.6e1 -8.6643e0 -8.6643e0
30.1000000000 6.7e1 -9.1457e0 -9.1457e0
30.1000000000 6.8e1 -9.5416e0 -9.5416e0
30.1000000000 6.9e1 -9.0446e0 -9.0446e0
30.1000000000 7.0e1 -9.0509e0 -9.0509e0
30.1000000000 7.1e1 -8.9452e0 -8.9452e0
30.1000000000 7.2e1 -9.3324e0 -9.3324e0
30.1000000000 7.3e1 -8.6503e0 -8.6503e0
30.1000000000 7.4e1 -9.1161e0 -9.1161e0
30.1000000000 7.5e1 -9.1241e0 -9.1241e0
30.1000000000 7.6e1 -9.4929e0 -9.4929e0
30.1000000000 7.7e1 -8.5493e0 -8.5493e0
30.1000000000 7.8e1 -9.1323e0 -9.1323e0
30.1000000000 7.9e1 -9.0659e0 -9.0659e0
30.1000000000 8.0e1 -9.4353e0 -9.4353e0
30.1000000000 8.1e1 -8.7943e0 -8.7943e0
30.1000000000 8.2e1 -9.2526e0 -9.2526e0
30.1000000000 8.3e1 -8.9468e0 -8.9468e0
30.1000000000 8.4e1 -9.6014e0 -9.6014e0
30.1000000000 8.5e1 -9.2281e0 -9.2281e0
30.1000000000 8.6e1 -9.2736e0 -9.2736e0
30.1000000000 8.7e1 -9.1181e0 -9.1181e0
30.1000000000 8.8e1 -9.1939e0 -9.1939e0
30.1000000000 8.9e1 -9.1783e0 -9.1783e0
30.1000000000 9.0e1 -9.261e0 -9.261e0
30.1000000000 9.1e1 -9.0303e0 -9.0303e0
30.1000000000 9.2e1 -9.6055e0 -9.6055e0
30.1000000000 9.3e1 -9.3799e0 -9.3799e0
30.1000000000 9.4e1 -8.921e0 -8.921e0
30.1000000000 9.5e1 -9.5995e0 -9.5995e0
30.1000000000 9.6e1 -8.975e0 -8.975e0

40.1000000000 1.0e0 -6.4279e0 -6.4279e0
40.1000000000 2.0e0 -7.0786e0 -7.0786e0
40.1000000000 3.0e0 -6.6256e0 -6.6256e0
40.1000000000 4.0e0 -6.8538e0 -6.8538e0
40.1000000000 5.0e0 -6.7098e0 -6.7098e0
40.1000000000 6.0e0 -6.8922e0 -6.8922e0
40.1000000000 7.0e0 -6.8821e0 -6.8821e0
40.1000000000 8.0e0 -6.7725e0 -6.7725e0
40.1000000000 9.0e0 -7.072e0 -7.072e0
40.1000000000 1.0e1 -6.5208e0 -6.5208e0
40.1000000000 1.1e1 -6.938e0 -6.938e0
40.1000000000 1.2e1 -7.1222e0 -7.1222e0
40.1000000000 1.3e1 -6.6037e0 -6.6037e0
40.1000000000 1.4e1 -6.8425e0 -6.8425e0
40.1000000000 1.5e1 -6.9413e0 -6.9413e0
40.1000000000 1.6e1 -6.3062e0 -6.3062e0
40.1000000000 1.7e1 -6.6381e0 -6.6381e0
40.1000000000 1.8e1 -6.8184e0 -6.8184e0
40.1000000000 1.9e1 -6.6566e0 -6.6566e0
40.1000000000 2.0e1 -6.9988e0 -6.9988e0
40.1000000000 2.1e1 -6.7726e0 -6.7726e0
40.1000000000 2.2e1 -6.8578e0 -6.8578e0
40.1000000000 2.3e1 -6.6318e0 -6.6318e0
40.1000000000 2.4e1 -7.0288e0 -7.0288e0
40.1000000000 2.5e1 -6.8015e0 -6.8015e0
40.1000000000 2.6e1 -6.7045e0 -6.7045e0
40.1000000000 2.7e1 -6.8149e0 -6.8149e0
40.1000000000 2.8e1 -6.8194e0 -6.8194e0
40.1000000000 2.9e1 -6.695e0 -6.695e0
40.1000000000 3.0e1 -6.729e0 -6.729e0
40.1000000000 3.1e1 -6.7306e0 -6.7306e0
40.1000000000 3.2e1 -6.7988e0 -6.7988e0
40.1000000000 3.3e1 -6.8613e0 -6.8613e0
40.1000000000 3.4e1 -6.7292e0 -6.7292e0
40.1000000000 3.5e1 -6.7328e0 -6.7328e0
40.1000000000 3.6e1 -6.858e0 -6.858e0
40.1000000000 3.7e1 -6.7528e0 -6.7528e0
40.1000000000 3.8e1 -6.9521e0 -6.9521e0
40.1000000000 3.9e1 -6.4999e0 -6.4999e0
40.1000000000 4.0e1 -6.9348e0 -6.9348e0
40.1000000000 4.1e1 -6.9124e0 -6.9124e0
40.1000000000 4.2e1 -6.5338e0 -6.5338e0
40.1000000000 4.3e1 -6.9771e0 -6.9771e0
40.1000000000 4.4e1 -6.7706e0 -6.7706e0
40.1000000000 4.5e1 -6.6819e0 -6.6819e0
40.1000000000 4.6e1 -7.0683e0 -7.0683e0
40.1000000000 4.7e1 -6.5409e0 -6.5409e0
40.1000000000 4.8e1 -7.244e0 -7.244e0
40.1000000000 4.9e1 -6.9411e0 -6.9411e0
40.1000000000 5.0e1 -6.7797e0 -6.7797e0
40.1000000000 5.1e1 -6.7259e0 -6.7259e0
40.1000000000 5.2e1 -6.9134e0 -6.9134e0
40.1000000000 5.3e1 -6.7613e0 -6.7613e0
40.1000000000 5.4e1 -7.0275e0 -7.0275e0
40.1000000000 5.5e1 -6.6823e0 -6.6823e0
40.1000000000 5.6e1 -6.6533e0 -6.6533e0
40.1000000000 5.7e1 -6.6904e0 -6.6904e0
40.1000000000 5.8e1 -6.7225e0 -6.7225e0
40.1000000000 5.9e1 -6.6974e0 -6.6974e0
40.1000000000 6.0e1 -6.9711e0 -6.9711e0
40.1000000000 6.1e1 -6.8601e0 -6.8601e0
40.1000000000 6.2e1 -6.823e0 -6.823e0
40.1000000000 6.3e1 -6.7011e0 -6.7011e0
40.1000000000 6.4e1 -6.8603e0 -6.8603e0
40.1000000000 6.5e1 -6.99e0 -6.99e0
40.1000000000 6.6e1 -6.658e0 -6.658e0
40.1000000000 6.7e1 -6.7651e0 -6.7651e0
40.1000000000 6.8e1 -6.8604e0 -6.8604e0
40.1000000000 6.9e1 -6.9532e0 -6.9532e0
40.1000000000 7.0e1 -6.7906e0 -6.7906e0
40.1000000000 7.1e1 -6.6442e0 -6.6442e0
40.1000000000 7.2e1 -7.0629e0 -7.0629e0
40.1000000000 7.3e1 -6.8861e0 -6.8861e0
40.1000000000 7.4e1 -6.949e0 -6.949e0
40.1000000000 7.5e1 -6.5363e0 -6.5363e0
40.1000000000 7.6e1 -7.0056e0 -7.0056e0
40.1000000000 7.7e1 -6.9131e0 -6.9131e0
40.1000000000 7.8e1 -6.7585e0 -6.7585e0
40.1000000000 7.9e1 -6.9074e0 -6.9074e0
40.1000000000 8.0e1 -6.7264e0 -6.7264e0
40.1000000000 8.1e1 -6.618e0 -6.618e0
40.1000000000 8.2e1 -6.8937e0 -6.8937e0
40.1000000000 8.3e1 -6.7049e0 -6.7049e0
40.1000000000 8.4e1 -6.8505e0 -6.8505e0
40.1000000000 8.5e1 -6.9086e0 -6.9086e0
40.1000000000 8.6e1 -6.764e0 -6.764e0
40.1000000000 8.7e1 -6.7125e0 -6.7125e0
40.1000000000 8.8e1 -7.0579e0 -7.0579e0
40.1000000000 8.9e1 -7.1021e0 -7.1021e0
40.1000000000 9.0e1 -6.8434e0 -6.8434e0
40.1000000000 9.1e1 -6.7377e0 -6.7377e0
40.1000000000 9.2e1 -6.9786e0 -6.9786e0
40.1000000000 9.3e1 -7.0932e0 -7.0932e0
40.1000000000 9.4e1 -6.6613e0 -6.6613e0
40.1000000000 9.5e1 -6.7997e0 -6.7997e0
40.1000000000 9.6e1 -6.9253e0 -6.9253e0

50.1000000000 1.0e0 -4.1564e0 -4.1564e0
50.1000000000 2.0e0 -4.6399e0 -4.6399e0
50.1000000000 3.0e0 -4.7376e0 -4.7376e0
50.1000000000 4.0e0 -5.0461e0 -5.0461e0
50.1000000000 5.0e0 -5.19e0 -5.19e0
50.1000000000 6.0e0 -5.1556e0 -5.1556e0
50.1000000000 7.0e0 -4.8722e0 -4.8722e0
50.1000000000 8.0e0 -4.6262e0 -4.6262e0
50.1000000000 9.0e0 -5.1466e0 -5.1466e0
50.1000000000 1.0e1 -4.8553e0 -4.8553e0
50.1000000000 1.1e1 -4.9248e0 -4.9248e0
50.1000000000 1.2e1 -5.0912e0 -5.0912e0
50.1000000000 1.3e1 -5.0836e0 -5.0836e0
50.1000000000 1.4e1 -4.7854e0 -4.7854e0
50.1000000000 1.5e1 -5.0322e0 -5.0322e0
50.1000000000 1.6e1 -5.2501e0 -5.2501e0
50.1000000000 1.7e1 -5.0105e0 -5.0105e0
50.1000000000 1.8e1 -4.8851e0 -4.8851e0
50.1000000000 1.9e1 -4.9267e0 -4.9267e0
50.1000000000 2.0e1 -5.1665e0 -5.1665e0
50.1000000000 2.1e1 -4.9328e0 -4.9328e0
50.1000000000 2.2e1 -4.9957e0 -4.9957e0
50.1000000000 2.3e1 -4.8202e0 -4.8202e0
50.1000000000 2.4e1 -5.1354e0 -5.1354e0
50.1000000000 2.5e1 -5.1545e0 -5.1545e0
50.1000000000 2.6e1 -4.928e0 -4.928e0
50.1000000000 2.7e1 -4.9152e0 -4.9152e0
50.1000000000 2.8e1 -5.2104e0 -5.2104e0
50.1000000000 2.9e1 -5.1326e0 -5.1326e0
50.1000000000 3.0e1 -4.9301e0 -4.9301e0
50.1000000000 3.1e1 -4.8913e0 -4.8913e0
50.1000000000 3.2e1 -4.8624e0 -4.8624e0
50.1000000000 3.3e1 -5.1061e0 -5.1061e0
50.1000000000 3.4e1 -4.9735e0 -4.9735e0
50.1000000000 3.5e1 -4.8572e0 -4.8572e0
50.1000000000 3.6e1 -5.1433e0 -5.1433e0
50.1000000000 3.7e1 -4.8446e0 -4.8446e0
50.1000000000 3.8e1 -4.9493e0 -4.9493e0
50.1000000000 3.9e1 -4.9372e0 -4.9372e0
50.1000000000 4.0e1 -5.1448e0 -5.1448e0
50.1000000000 4.1e1 -5.1191e0 -5.1191e0
50.1000000000 4.2e1 -4.8518e0 -4.8518e0
50.1000000000 4.3e1 -4.8643e0 -4.8643e0
50.1000000000 4.4e1 -5.0566e0 -5.0566e0
50.1000000000 4.5e1 -4.848e0 -4.848e0
50.1000000000 4.6e1 -5.3479e0 -5.3479e0
50.1000000000 4.7e1 -4.7205e0 -4.7205e0
50.1000000000 4.8e1 -4.8311e0 -4.8311e0
50.1000000000 4.9e1 -5.4248e0 -5.4248e0
50.1000000000 5.0e1 -4.8862e0 -4.8862e0
50.1000000000 5.1e1 -4.8728e0 -4.8728e0
50.1000000000 5.2e1 -5.2232e0 -5.2232e0
50.1000000000 5.3e1 -5.2143e0 -5.2143e0
50.1000000000 5.4e1 -4.8734e0 -4.8734e0
50.1000000000 5.5e1 -4.8766e0 -4.8766e0
50.1000000000 5.6e1 -5.0938e0 -5.0938e0
50.1000000000 5.7e1 -4.9883e0 -4.9883e0
50.1000000000 5.8e1 -4.8513e0 -4.8513e0
50.1000000000 5.9e1 -5.0349e0 -5.0349e0
50.1000000000 6.0e1 -4.9523e0 -4.9523e0
50.1000000000 6.1e1 -5.0989e0 -5.0989e0
50.1000000000 6.2e1 -4.8282e0 -4.8282e0
50.1000000000 6.3e1 -5.0298e0 -5.0298e0
50.1000000000 6.4e1 -4.7797e0 -4.7797e0
50.1000000000 6.5e1 -5.0977e0 -5.0977e0
50.1000000000 6.6e1 -5.0095e0 -5.0095e0
50.1000000000 6.7e1 -4.7973e0 -4.7973e0
50.1000000000 6.8e1 -5.0698e0 -5.0698e0
50.1000000000 6.9e1 -4.9042e0 -4.9042e0
50.1000000000 7.0e1 -4.786e0 -4.786e0
50.1000000000 7.1e1 -4.882e0 -4.882e0
50.1000000000 7.2e1 -5.2726e0 -5.2726e0
50.1000000000 7.3e1 -4.3927e0 -4.3927e0
50.1000000000 7.4e1 -4.8461e0 -4.8461e0
50.1000000000 7.5e1 -4.881e0 -4.881e0
50.1000000000 7.6e1 -4.7661e0 -4.7661e0
50.1000000000 7.7e1 -6.4817e0 -6.4817e0
50.1000000000 7.8e1 -4.978e0 -4.978e0
50.1000000000 7.9e1 -5.0412e0 -5.0412e0
50.1000000000 8.0e1 -4.916e0 -4.916e0
50.1000000000 8.1e1 -5.0799e0 -5.0799e0
50.1000000000 8.2e1 -4.9027e0 -4.9027e0
50.1000000000 8.3e1 -4.7636e0 -4.7636e0
50.1000000000 8.4e1 -5.1205e0 -5.1205e0
50.1000000000 8.5e1 -5.1547e0 -5.1547e0
50.1000000000 8.6e1 -4.9863e0 -4.9863e0
50.1000000000 8.7e1 -4.8357e0 -4.8357e0
50.1000000000 8.8e1 -5.1282e0 -5.1282e0
50.1000000000 8.9e1 -5.2181e0 -5.2181e0
50.1000000000 9.0e1 -4.869e0 -4.869e0
50.1000000000 9.1e1 -4.8664e0 -4.8664e0
50.1000000000 9.2e1 -5.0961e0 -5.0961e0
50.1000000000 9.3e1 -4.6568e0 -4.6568e0
50.1000000000 9.4e1 -4.7592e0 -4.7592e0
50.1000000000 9.5e1 -5.0164e0 -5.0164e0
50.1000000000 9.6e1 -5.6107e0 -5.6107e0

60.1000000000 1.0e0 -3.8649e0 -3.8649e0
60.1000000000 2.0e0 -3.2752e0 -3.2752e0
60.1000000000 3.0e0 -3.5506e0 -3.5506e0
60.1000000000 4.0e0 -3.5644e0 -3.5644e0
60.1000000000 5.0e0 -2.0955e0 -2.0955e0
60.1000000000 6.0e0 -3.7925e0 -3.7925e0
60.1000000000 7.0e0 -3.8171e0 -3.8171e0
60.1000000000 8.0e0 -3.4168e0 -3.4168e0
60.1000000000 9.0e0 -3.7817e0 -3.7817e0
60.1000000000 1.0e1 -3.4572e0 -3.4572e0
60.1000000000 1.1e1 -3.2227e0 -3.2227e0
60.1000000000 1.2e1 -4.1611e0 -4.1611e0
60.1000000000 1.3e1 -3.6323e0 -3.6323e0
60.1000000000 1.4e1 -3.5074e0 -3.5074e0
60.1000000000 1.5e1 -3.3901e0 -3.3901e0
60.1000000000 1.6e1 -3.5184e0 -3.5184e0
60.1000000000 1.7e1 -3.4015e0 -3.4015e0
60.1000000000 1.8e1 -3.495e0 -3.495e0
60.1000000000 1.9e1 -3.5109e0 -3.5109e0
60.1000000000 2.0e1 -3.7377e0 -3.7377e0
60.1000000000 2.1e1 -3.7422e0 -3.7422e0
60.1000000000 2.2e1 -3.5171e0 -3.5171e0
60.1000000000 2.3e1 -3.3844e0 -3.3844e0
60.1000000000 2.4e1 -3.5529e0 -3.5529e0
60.1000000000 2.5e1 -3.5365e0 -3.5365e0
60.1000000000 2.6e1 -3.5295e0 -3.5295e0
60.1000000000 2.7e1 -3.5206e0 -3.5206e0
60.1000000000 2.8e1 -3.5394e0 -3.5394e0
60.1000000000 2.9e1 -3.6953e0 -3.6953e0
60.1000000000 3.0e1 -3.5382e0 -3.5382e0
60.1000000000 3.1e1 -3.4126e0 -3.4126e0
60.1000000000 3.2e1 -3.6342e0 -3.6342e0
60.1000000000 3.3e1 -3.8827e0 -3.8827e0
60.1000000000 3.4e1 -3.3628e0 -3.3628e0
60.1000000000 3.5e1 -3.5463e0 -3.5463e0
60.1000000000 3.6e1 -3.4845e0 -3.4845e0
60.1000000000 3.7e1 -3.5401e0 -3.5401e0
60.1000000000 3.8e1 -3.4567e0 -3.4567e0
60.1000000000 3.9e1 -3.5276e0 -3.5276e0
60.1000000000 4.0e1 -3.5688e0 -3.5688e0
60.1000000000 4.1e1 -4.0625e0 -4.0625e0
60.1000000000 4.2e1 -3.3662e0 -3.3662e0
60.1000000000 4.3e1 -3.2699e0 -3.2699e0
60.1000000000 4.4e1 -3.8219e0 -3.8219e0
60.1000000000 4.5e1 -3.4226e0 -3.4226e0
60.1000000000 4.6e1 -3.5934e0 -3.5934e0
60.1000000000 4.7e1 -3.3939e0 -3.3939e0
60.1000000000 4.8e1 -3.6696e0 -3.6696e0
60.1000000000 4.9e1 -3.5945e0 -3.5945e0
60.1000000000 5.0e1 -3.8532e0 -3.8532e0
60.1000000000 5.1e1 -3.359e0 -3.359e0
60.1000000000 5.2e1 -3.6126e0 -3.6126e0
60.1000000000 5.3e1 -3.9648e0 -3.9648e0
60.1000000000 5.4e1 -3.2428e0 -3.2428e0
60.1000000000 5.5e1 -3.5343e0 -3.5343e0
60.1000000000 5.6e1 -3.5743e0 -3.5743e0
60.1000000000 5.7e1 -3.4888e0 -3.4888e0
60.1000000000 5.8e1 -3.4703e0 -3.4703e0
60.1000000000 5.9e1 -3.5939e0 -3.5939e0
60.1000000000 6.0e1 -3.4842e0 -3.4842e0
60.1000000000 6.1e1 -3.5361e0 -3.5361e0
60.1000000000 6.2e1 -3.4598e0 -3.4598e0
60.1000000000 6.3e1 -3.5659e0 -3.5659e0
60.1000000000 6.4e1 -3.4195e0 -3.4195e0
60.1000000000 6.5e1 -3.3565e0 -3.3565e0
60.1000000000 6.6e1 -3.8374e0 -3.8374e0
60.1000000000 6.7e1 -3.3237e0 -3.3237e0
60.1000000000 6.8e1 -3.7411e0 -3.7411e0
60.1000000000 6.9e1 -3.6544e0 -3.6544e0
60.1000000000 7.0e1 -3.3894e0 -3.3894e0
60.1000000000 7.1e1 -3.6575e0 -3.6575e0
60.1000000000 7.2e1 -3.4286e0 -3.4286e0
60.1000000000 7.3e1 -3.7209e0 -3.7209e0
60.1000000000 7.4e1 -3.4504e0 -3.4504e0
60.1000000000 7.5e1 -3.3747e0 -3.3747e0
60.1000000000 7.6e1 -3.7162e0 -3.7162e0
60.1000000000 7.7e1 -3.6035e0 -3.6035e0
60.1000000000 7.8e1 -3.4468e0 -3.4468e0
60.1000000000 7.9e1 -3.6768e0 -3.6768e0
60.1000000000 8.0e1 -3.3742e0 -3.3742e0
60.1000000000 8.1e1 -3.5712e0 -3.5712e0
60.1000000000 8.2e1 -3.3505e0 -3.3505e0
60.1000000000 8.3e1 -3.5962e0 -3.5962e0
60.1000000000 8.4e1 -3.5614e0 -3.5614e0
60.1000000000 8.5e1 -3.5649e0 -3.5649e0
60.1000000000 8.6e1 -3.6365e0 -3.6365e0
60.1000000000 8.7e1 -3.2592e0 -3.2592e0
60.1000000000 8.8e1 -3.977e0 -3.977e0
60.1000000000 8.9e1 -3.6672e0 -3.6672e0
60.1000000000 9.0e1 -3.5156e0 -3.5156e0
60.1000000000 9.1e1 -3.4555e0 -3.4555e0
60.1000000000 9.2e1 -3.7874e0 -3.7874e0
60.1000000000 9.3e1 -3.6925e0 -3.6925e0
60.1000000000 9.4e1 -3.508e0 -3.508e0
60.1000000000 9.5e1 -3.4559e0 -3.4559e0
60.1000000000 9.6e1 -3.4863e0 -3.4863e0

70.1000000000 1.0e0 -2.4453e0 -2.4453e0
70.1000000000 2.0e0 -2.0165e0 -2.0165e0
70.1000000000 3.0e0 -2.3532e0 -2.3532e0
70.1000000000 4.0e0 -2.3619e0 -2.3619e0
70.1000000000 5.0e0 -2.3341e0 -2.3341e0
70.1000000000 6.0e0 -2.2874e0 -2.2874e0
70.1000000000 7.0e0 -2.3459e0 -2.3459e0
70.1000000000 8.0e0 -1.9999e0 -1.9999e0
70.1000000000 9.0e0 -2.6336e0 -2.6336e0
70.1000000000 1.0e1 -2.2133e0 -2.2133e0
70.1000000000 1.1e1 -2.2481e0 -2.2481e0
70.1000000000 1.2e1 -2.0888e0 -2.0888e0
70.1000000000 1.3e1 -2.3691e0 -2.3691e0
70.1000000000 1.4e1 -2.1491e0 -2.1491e0
70.1000000000 1.5e1 -2.3049e0 -2.3049e0
70.1000000000 1.6e1 -2.0865e0 -2.0865e0
70.1000000000 1.7e1 -2.4225e0 -2.4225e0
70.1000000000 1.8e1 -2.3197e0 -2.3197e0
70.1000000000 1.9e1 -2.1423e0 -2.1423e0
70.1000000000 2.0e1 -2.4785e0 -2.4785e0
70.1000000000 2.1e1 -2.4195e0 -2.4195e0
70.1000000000 2.2e1 -2.3007e0 -2.3007e0
70.1000000000 2.3e1 -2.259e0 -2.259e0
70.1000000000 2.4e1 -2.376e0 -2.376e0
70.1000000000 2.5e1 -2.4301e0 -2.4301e0
70.1000000000 2.6e1 -2.195e0 -2.195e0
70.1000000000 2.7e1 -2.2881e0 -2.2881e0
70.1000000000 2.8e1 -2.3539e0 -2.3539e0
70.1000000000 2.9e1 -2.4011e0 -2.4011e0
70.1000000000 3.0e1 -2.2239e0 -2.2239e0
70.1000000000 3.1e1 -2.3377e0 -2.3377e0
70.1000000000 3.2e1 -2.2012e0 -2.2012e0
70.1000000000 3.3e1 -2.2085e0 -2.2085e0
70.1000000000 3.4e1 -2.3551e0 -2.3551e0
70.1000000000 3.5e1 -2.2284e0 -2.2284e0
70.1000000000 3.6e1 -2.3191e0 -2.3191e0
70.1000000000 3.7e1 -2.2822e0 -2.2822e0
70.1000000000 3.8e1 -2.3378e0 -2.3378e0
70.1000000000 3.9e1 -2.1906e0 -2.1906e0
70.1000000000 4.0e1 -2.4147e0 -2.4147e0
70.1000000000 4.1e1 -2.2774e0 -2.2774e0
70.1000000000 4.2e1 -2.4336e0 -2.4336e0
70.1000000000 4.3e1 -2.1945e0 -2.1945e0
70.1000000000 4.4e1 -2.2515e0 -2.2515e0
70.1000000000 4.5e1 -2.2236e0 -2.2236e0
70.1000000000 4.6e1 -2.552e0 -2.552e0
70.1000000000 4.7e1 -2.0701e0 -2.0701e0
70.1000000000 4.8e1 -2.4397e0 -2.4397e0
70.1000000000 4.9e1 -2.6946e0 -2.6946e0
70.1000000000 5.0e1 -2.1504e0 -2.1504e0
70.1000000000 5.1e1 -2.3774e0 -2.3774e0
70.1000000000 5.2e1 -2.2592e0 -2.2592e0
70.1000000000 5.3e1 -2.447e0 -2.447e0
70.1000000000 5.4e1 -2.2319e0 -2.2319e0
70.1000000000 5.5e1 -2.3248e0 -2.3248e0
70.1000000000 5.6e1 -2.1112e0 -2.1112e0
70.1000000000 5.7e1 -2.2411e0 -2.2411e0
70.1000000000 5.8e1 -2.414e0 -2.414e0
70.1000000000 5.9e1 -2.2469e0 -2.2469e0
70.1000000000 6.0e1 -2.3727e0 -2.3727e0
70.1000000000 6.1e1 -2.3724e0 -2.3724e0
70.1000000000 6.2e1 -2.1459e0 -2.1459e0
70.1000000000 6.3e1 -2.3885e0 -2.3885e0
70.1000000000 6.4e1 -2.2173e0 -2.2173e0
70.1000000000 6.5e1 -2.3187e0 -2.3187e0
70.1000000000 6.6e1 -2.314e0 -2.314e0
70.1000000000 6.7e1 -2.2451e0 -2.2451e0
70.1000000000 6.8e1 -2.4457e0 -2.4457e0
70.1000000000 6.9e1 -2.3265e0 -2.3265e0
70.1000000000 7.0e1 -2.3087e0 -2.3087e0
70.1000000000 7.1e1 -2.232e0 -2.232e0
70.1000000000 7.2e1 -2.4392e0 -2.4392e0
70.1000000000 7.3e1 -2.4316e0 -2.4316e0
70.1000000000 7.4e1 -2.3075e0 -2.3075e0
70.1000000000 7.5e1 -2.2633e0 -2.2633e0
70.1000000000 7.6e1 -2.4518e0 -2.4518e0
70.1000000000 7.7e1 -2.3604e0 -2.3604e0
70.1000000000 7.8e1 -2.2217e0 -2.2217e0
70.1000000000 7.9e1 -2.3967e0 -2.3967e0
70.1000000000 8.0e1 -2.2328e0 -2.2328e0
70.1000000000 8.1e1 -2.2892e0 -2.2892e0
70.1000000000 8.2e1 -2.356e0 -2.356e0
70.1000000000 8.3e1 -2.1392e0 -2.1392e0
70.1000000000 8.4e1 -2.6033e0 -2.6033e0
70.1000000000 8.5e1 -2.399e0 -2.399e0
70.1000000000 8.6e1 -2.3112e0 -2.3112e0
70.1000000000 8.7e1 -2.2643e0 -2.2643e0
70.1000000000 8.8e1 -2.5446e0 -2.5446e0
70.1000000000 8.9e1 -2.311e0 -2.311e0
70.1000000000 9.0e1 -2.1479e0 -2.1479e0
70.1000000000 9.1e1 -2.4484e0 -2.4484e0
70.1000000000 9.2e1 -2.487e0 -2.487e0
70.1000000000 9.3e1 -2.1891e0 -2.1891e0
70.1000000000 9.4e1 -2.3328e0 -2.3328e0
70.1000000000 9.5e1 -2.1628e0 -2.1628e0
70.1000000000 9.6e1 -2.2075e0 -2.2075e0

80.1000000000 1.0e0 -1.5016e0 -1.5016e0
80.1000000000 2.0e0 -1.408e0 -1.408e0
80.1000000000 3.0e0 -1.2273e0 -1.2273e0
80.1000000000 4.0e0 -1.2496e0 -1.2496e0
80.1000000000 5.0e0 -1.4006e0 -1.4006e0
80.1000000000 6.0e0 -1.2221e0 -1.2221e0
80.1000000000 7.0e0 -1.1773e0 -1.1773e0
80.1000000000 8.0e0 -1.1021e0 -1.1021e0
80.1000000000 9.0e0 -1.3645e0 -1.3645e0
80.1000000000 1.0e1 -1.1574e0 -1.1574e0
80.1000000000 1.1e1 -1.2904e0 -1.2904e0
80.1000000000 1.2e1 -1.0719e0 -1.0719e0
80.1000000000 1.3e1 -1.2783e0 -1.2783e0
80.1000000000 1.4e1 -1.2258e0 -1.2258e0
80.1000000000 1.5e1 -1.1898e0 -1.1898e0
80.1000000000 1.6e1 -1.3682e0 -1.3682e0
80.1000000000 1.7e1 -1.3501e0 -1.3501e0
80.1000000000 1.8e1 -1.0804e0 -1.0804e0
80.1000000000 1.9e1 -1.2936e0 -1.2936e0
80.1000000000 2.0e1 -1.2744e0 -1.2744e0
80.1000000000 2.1e1 -1.3963e0 -1.3963e0
80.1000000000 2.2e1 -1.1812e0 -1.1812e0
80.1000000000 2.3e1 -1.2135e0 -1.2135e0
80.1000000000 2.4e1 -1.3196e0 -1.3196e0
80.1000000000 2.5e1 -1.2461e0 -1.2461e0
80.1000000000 2.6e1 -1.197e0 -1.197e0
80.1000000000 2.7e1 -1.2153e0 -1.2153e0
80.1000000000 2.8e1 -1.427e0 -1.427e0
80.1000000000 2.9e1 -1.1252e0 -1.1252e0
80.1000000000 3.0e1 -1.3316e0 -1.3316e0
80.1000000000 3.1e1 -1.1795e0 -1.1795e0
80.1000000000 3.2e1 -1.5495e0 -1.5495e0
80.1000000000 3.3e1 -1.4392e0 -1.4392e0
80.1000000000 3.4e1 -1.2053e0 -1.2053e0
80.1000000000 3.5e1 -1.215e0 -1.215e0
80.1000000000 3.6e1 -1.2826e0 -1.2826e0
80.1000000000 3.7e1 -1.2581e0 -1.2581e0
80.1000000000 3.8e1 -1.2604e0 -1.2604e0
80.1000000000 3.9e1 -1.2576e0 -1.2576e0
80.1000000000 4.0e1 -1.3505e0 -1.3505e0
80.1000000000 4.1e1 -1.4174e0 -1.4174e0
80.1000000000 4.2e1 -1.2345e0 -1.2345e0
80.1000000000 4.3e1 -1.1112e0 -1.1112e0
80.1000000000 4.4e1 -1.534e0 -1.534e0
80.1000000000 4.5e1 -1.1007e0 -1.1007e0
80.1000000000 4.6e1 -1.4078e0 -1.4078e0
80.1000000000 4.7e1 -1.0832e0 -1.0832e0
80.1000000000 4.8e1 -1.6032e0 -1.6032e0
80.1000000000 4.9e1 -1.7907e0 -1.7907e0
80.1000000000 5.0e1 -1.2234e0 -1.2234e0
80.1000000000 5.1e1 -1.2046e0 -1.2046e0
80.1000000000 5.2e1 -1.3296e0 -1.3296e0
80.1000000000 5.3e1 -1.3481e0 -1.3481e0
80.1000000000 5.4e1 -1.1746e0 -1.1746e0
80.1000000000 5.5e1 -1.3228e0 -1.3228e0
80.1000000000 5.6e1 -1.1078e0 -1.1078e0
80.1000000000 5.7e1 -1.0908e0 -1.0908e0
80.1000000000 5.8e1 -1.3556e0 -1.3556e0
80.1000000000 5.9e1 -1.1735e0 -1.1735e0
80.1000000000 6.0e1 -1.2792e0 -1.2792e0
80.1000000000 6.1e1 -1.3027e0 -1.3027e0
80.1000000000 6.2e1 -1.2159e0 -1.2159e0
80.1000000000 6.3e1 -1.2688e0 -1.2688e0
80.1000000000 6.4e1 -1.1466e0 -1.1466e0
80.1000000000 6.5e1 -1.2267e0 -1.2267e0
80.1000000000 6.6e1 -1.3361e0 -1.3361e0
80.1000000000 6.7e1 -1.0644e0 -1.0644e0
80.1000000000 6.8e1 -1.5131e0 -1.5131e0
80.1000000000 6.9e1 -1.3333e0 -1.3333e0
80.1000000000 7.0e1 -1.2563e0 -1.2563e0
80.1000000000 7.1e1 -1.2037e0 -1.2037e0
80.1000000000 7.2e1 -1.4105e0 -1.4105e0
80.1000000000 7.3e1 -1.4587e0 -1.4587e0
80.1000000000 7.4e1 -1.2996e0 -1.2996e0
80.1000000000 7.5e1 -1.079e0 -1.079e0
80.1000000000 7.6e1 -1.4062e0 -1.4062e0
80.1000000000 7.7e1 -1.3894e0 -1.3894e0
80.1000000000 7.8e1 -1.1886e0 -1.1886e0
80.1000000000 7.9e1 -1.2677e0 -1.2677e0
80.1000000000 8.0e1 -1.3029e0 -1.3029e0
80.1000000000 8.1e1 -1.1501e0 -1.1501e0
80.1000000000 8.2e1 -1.3142e0 -1.3142e0
80.1000000000 8.3e1 -1.1553e0 -1.1553e0
80.1000000000 8.4e1 -1.3061e0 -1.3061e0
80.1000000000 8.5e1 -1.2828e0 -1.2828e0
80.1000000000 8.6e1 -1.3094e0 -1.3094e0
80.1000000000 8.7e1 -1.0956e0 -1.0956e0
80.1000000000 8.8e1 -1.5744e0 -1.5744e0
80.1000000000 8.9e1 -1.227e0 -1.227e0
80.1000000000 9.0e1 -1.24e0 -1.24e0
80.1000000000 9.1e1 -1.2635e0 -1.2635e0
80.1000000000 9.2e1 -1.4073e0 -1.4073e0
80.1000000000 9.3e1 -1.489e0 -1.489e0
80.1000000000 9.4e1 -9.5988e-1 -9.5988e-1
80.1000000000 9.5e1 -1.2616e0 -1.2616e0
80.1000000000 9.6e1 -1.3237e0 -1.3237e0

90.1000000000 1.0e0 -7.454e-1 -7.454e-1
90.1000000000 2.0e0 -3.4839e-1 -3.4839e-1
90.1000000000 3.0e0 -2.8589e-1 -2.8589e-1
90.1000000000 4.0e0 -6.5889e-1 -6.5889e-1
90.1000000000 5.0e0 -5.5671e-1 -5.5671e-1
90.1000000000 6.0e0 -4.8892e-1 -4.8892e-1
90.1000000000 7.0e0 -2.9934e-1 -2.9934e-1
90.1000000000 8.0e0 -2.3426e-1 -2.3426e-1
90.1000000000 9.0e0 -5.5123e-1 -5.5123e-1
90.1000000000 1.0e1 -2.542e-1 -2.542e-1
90.1000000000 1.1e1 -4.2604e-1 -4.2604e-1
90.1000000000 1.2e1 -4.9996e-1 -4.9996e-1
90.1000000000 1.3e1 -4.2066e-1 -4.2066e-1
90.1000000000 1.4e1 -2.8865e-1 -2.8865e-1
90.1000000000 1.5e1 -4.6968e-1 -4.6968e-1
90.1000000000 1.6e1 -3.233e-1 -3.233e-1
90.1000000000 1.7e1 -4.2961e-1 -4.2961e-1
90.1000000000 1.8e1 -3.0924e-1 -3.0924e-1
90.1000000000 1.9e1 -3.5188e-1 -3.5188e-1
90.1000000000 2.0e1 -4.6411e-1 -4.6411e-1
90.1000000000 2.1e1 -3.9549e-1 -3.9549e-1
90.1000000000 2.2e1 -4.4544e-1 -4.4544e-1
90.1000000000 2.3e1 -2.4245e-1 -2.4245e-1
90.1000000000 2.4e1 -5.9443e-1 -5.9443e-1
90.1000000000 2.5e1 -3.6796e-1 -3.6796e-1
90.1000000000 2.6e1 -3.2487e-1 -3.2487e-1
90.1000000000 2.7e1 -4.6121e-1 -4.6121e-1
90.1000000000 2.8e1 -3.9349e-1 -3.9349e-1
90.1000000000 2.9e1 -4.4117e-1 -4.4117e-1
90.1000000000 3.0e1 -3.3034e-1 -3.3034e-1
90.1000000000 3.1e1 -3.5119e-1 -3.5119e-1
90.1000000000 3.2e1 -6.3967e-1 -6.3967e-1
90.1000000000 3.3e1 -4.8447e-1 -4.8447e-1
90.1000000000 3.4e1 -3.6599e-1 -3.6599e-1
90.1000000000 3.5e1 -2.9033e-1 -2.9033e-1
90.1000000000 3.6e1 -4.2465e-1 -4.2465e-1
90.1000000000 3.7e1 -2.654e-1 -2.654e-1
90.1000000000 3.8e1 -4.3428e-1 -4.3428e-1
90.1000000000 3.9e1 -2.9648e-1 -2.9648e-1
90.1000000000 4.0e1 -4.6041e-1 -4.6041e-1
90.1000000000 4.1e1 -5.6094e-1 -5.6094e-1
90.1000000000 4.2e1 -2.8575e-1 -2.8575e-1
90.1000000000 4.3e1 -3.7035e-1 -3.7035e-1
90.1000000000 4.4e1 -6.21e-1 -6.21e-1
90.1000000000 4.5e1 -4.699e-1 -4.699e-1
90.1000000000 4.6e1 -4.8599e-1 -4.8599e-1
90.1000000000 4.7e1 -2.7177e-1 -2.7177e-1
90.1000000000 4.8e1 -6.2444e-1 -6.2444e-1
90.1000000000 4.9e1 -4.0368e-1 -4.0368e-1
90.1000000000 5.0e1 -4.4533e-1 -4.4533e-1
90.1000000000 5.1e1 -3.3158e-1 -3.3158e-1
90.1000000000 5.2e1 -4.5534e-1 -4.5534e-1
90.1000000000 5.3e1 -2.7296e-1 -2.7296e-1
90.1000000000 5.4e1 -4.2217e-1 -4.2217e-1
90.1000000000 5.5e1 -3.0647e-1 -3.0647e-1
90.1000000000 5.6e1 -5.3839e-1 -5.3839e-1
90.1000000000 5.7e1 -5.5366e-1 -5.5366e-1
90.1000000000 5.8e1 -3.1972e-1 -3.1972e-1
90.1000000000 5.9e1 -2.5761e-1 -2.5761e-1
90.1000000000 6.0e1 -6.5714e-1 -6.5714e-1
90.1000000000 6.1e1 -5.2079e-1 -5.2079e-1
90.1000000000 6.2e1 -3.7316e-1 -3.7316e-1
90.1000000000 6.3e1 -3.0679e-1 -3.0679e-1
90.1000000000 6.4e1 -5.0916e-1 -5.0916e-1
90.1000000000 6.5e1 -2.9628e-1 -2.9628e-1
90.1000000000 6.6e1 -3.0837e-1 -3.0837e-1
90.1000000000 6.7e1 -3.6209e-1 -3.6209e-1
90.1000000000 6.8e1 -4.3016e-1 -4.3016e-1
90.1000000000 6.9e1 -4.9136e-1 -4.9136e-1
90.1000000000 7.0e1 -3.8395e-1 -3.8395e-1
90.1000000000 7.1e1 -3.8319e-1 -3.8319e-1
90.1000000000 7.2e1 -4.276e-1 -4.276e-1
90.1000000000 7.3e1 -5.4566e-1 -5.4566e-1
90.1000000000 7.4e1 -2.6815e-1 -2.6815e-1
90.1000000000 7.5e1 -3.1041e-1 -3.1041e-1
90.1000000000 7.6e1 -5.675e-1 -5.675e-1
90.1000000000 7.7e1 -5.2121e-1 -5.2121e-1
90.1000000000 7.8e1 -3.2949e-1 -3.2949e-1
90.1000000000 7.9e1 -3.5247e-1 -3.5247e-1
90.1000000000 8.0e1 -4.1756e-1 -4.1756e-1
90.1000000000 8.1e1 -3.4425e-1 -3.4425e-1
90.1000000000 8.2e1 -4.7288e-1 -4.7288e-1
90.1000000000 8.3e1 -2.4571e-1 -2.4571e-1
90.1000000000 8.4e1 -4.823e-1 -4.823e-1
90.1000000000 8.5e1 -3.737e-1 -3.737e-1
90.1000000000 8.6e1 -3.4692e-1 -3.4692e-1
90.1000000000 8.7e1 -3.3017e-1 -3.3017e-1
90.1000000000 8.8e1 -4.6784e-1 -4.6784e-1
90.1000000000 8.9e1 -2.2081e-1 -2.2081e-1
90.1000000000 9.0e1 -3.3552e-1 -3.3552e-1
90.1000000000 9.1e1 -3.5974e-1 -3.5974e-1
90.1000000000 9.2e1 -6.5689e-1 -6.5689e-1
90.1000000000 9.3e1 -5.3774e-1 -5.3774e-1
90.1000000000 9.4e1 -4.0878e-1 -4.0878e-1
90.1000000000 9.5e1 -2.3998e-1 -2.3998e-1
90.1000000000 9.6e1 -3.6119e-1 -3.6119e-1

100.1000000000 1.0e0 2.6774e-1 2.6774e-1
100.1000000000 2.0e0 3.6422e-1 3.6422e-1
100.1000000000 3.0e0 4.2051e-1 4.2051e-1
100.1000000000 4.0e0 3.2899e-1 3.2899e-1
100.1000000000 5.0e0 6.9659e-1 6.9659e-1
100.1000000000 6.0e0 2.4462e-1 2.4462e-1
100.1000000000 7.0e0 3.5437e-1 3.5437e-1
100.1000000000 8.0e0 4.7546e-1 4.7546e-1
100.1000000000 9.0e0 2.5196e-1 2.5196e-1
100.1000000000 1.0e1 4.1747e-1 4.1747e-1
100.1000000000 1.1e1 2.4374e-1 2.4374e-1
100.1000000000 1.2e1 5.9117e-1 5.9117e-1
100.1000000000 1.3e1 3.4051e-1 3.4051e-1
100.1000000000 1.4e1 2.5442e-1 2.5442e-1
100.1000000000 1.5e1 3.3992e-1 3.3992e-1
100.1000000000 1.6e1 4.3629e-1 4.3629e-1
100.1000000000 1.7e1 3.4452e-1 3.4452e-1
100.1000000000 1.8e1 4.2412e-1 4.2412e-1
100.1000000000 1.9e1 3.9435e-1 3.9435e-1
100.1000000000 2.0e1 1.5324e-1 1.5324e-1
100.1000000000 2.1e1 2.9449e-1 2.9449e-1
100.1000000000 2.2e1 2.8667e-1 2.8667e-1
100.1000000000 2.3e1 4.0065e-1 4.0065e-1
100.1000000000 2.4e1 2.9768e-1 2.9768e-1
100.1000000000 2.5e1 3.4432e-1 3.4432e-1
100.1000000000 2.6e1 3.8386e-1 3.8386e-1
100.1000000000 2.7e1 2.9856e-1 2.9856e-1
100.1000000000 2.8e1 3.1758e-1 3.1758e-1
100.1000000000 2.9e1 2.1369e-1 2.1369e-1
100.1000000000 3.0e1 3.1929e-1 3.1929e-1
100.1000000000 3.1e1 4.6788e-1 4.6788e-1
100.1000000000 3.2e1 2.2788e-1 2.2788e-1
100.1000000000 3.3e1 2.7285e-1 2.7285e-1
100.1000000000 3.4e1 3.1417e-1 3.1417e-1
100.1000000000 3.5e1 4.3005e-1 4.3005e-1
100.1000000000 3.6e1 2.8114e-1 2.8114e-1
100.1000000000 3.7e1 3.4021e-1 3.4021e-1
100.1000000000 3.8e1 3.5691e-1 3.5691e-1
100.1000000000 3.9e1 3.391e-1 3.391e-1
100.1000000000 4.0e1 2.8841e-1 2.8841e-1
100.1000000000 4.1e1 2.0674e-1 2.0674e-1
100.1000000000 4.2e1 3.9656e-1 3.9656e-1
100.1000000000 4.3e1 3.3331e-1 3.3331e-1
100.1000000000 4.4e1 3.9963e-1 3.9963e-1
100.1000000000 4.5e1 5.8943e-1 5.8943e-1
100.1000000000 4.6e1 2.1752e-1 2.1752e-1
100.1000000000 4.7e1 4.2973e-1 4.2973e-1
100.1000000000 4.8e1 2.0614e-1 2.0614e-1
100.1000000000 4.9e1 3.0483e-1 3.0483e-1
100.1000000000 5.0e1 3.5211e-1 3.5211e-1
100.1000000000 5.1e1 4.4826e-1 4.4826e-1
100.1000000000 5.2e1 2.3084e-1 2.3084e-1
100.1000000000 5.3e1 3.0991e-1 3.0991e-1
100.1000000000 5.4e1 2.7095e-1 2.7095e-1
100.1000000000 5.5e1 3.7278e-1 3.7278e-1
100.1000000000 5.6e1 3.1811e-1 3.1811e-1
100.1000000000 5.7e1 3.5518e-1 3.5518e-1
100.1000000000 5.8e1 3.5591e-1 3.5591e-1
100.1000000000 5.9e1 3.7808e-1 3.7808e-1
100.1000000000 6.0e1 2.399e-1 2.399e-1
100.1000000000 6.1e1 2.9167e-1 2.9167e-1
100.1000000000 6.2e1 3.8734e-1 3.8734e-1
100.1000000000 6.3e1 2.4594e-1 2.4594e-1
100.1000000000 6.4e1 4.3496e-1 4.3496e-1
100.1000000000 6.5e1 3.7637e-1 3.7637e-1
100.1000000000 6.6e1 3.379e-1 3.379e-1
100.1000000000 6.7e1 4.0371e-1 4.0371e-1
100.1000000000 6.8e1 2.9631e-1 2.9631e-1
100.1000000000 6.9e1 2.1042e-1 2.1042e-1
100.1000000000 7.0e1 3.7635e-1 3.7635e-1
100.1000000000 7.1e1 4.223e-1 4.223e-1
100.1000000000 7.2e1 2.8936e-1 2.8936e-1
100.1000000000 7.3e1 2.9256e-1 2.9256e-1
100.1000000000 7.4e1 3.1032e-1 3.1032e-1
100.1000000000 7.5e1 4.1221e-1 4.1221e-1
100.1000000000 7.6e1 2.9171e-1 2.9171e-1
100.1000000000 7.7e1 2.6761e-1 2.6761e-1
100.1000000000 7.8e1 4.9721e-1 4.9721e-1
100.1000000000 7.9e1 2.6776e-1 2.6776e-1
100.1000000000 8.0e1 4.2243e-1 4.2243e-1
100.1000000000 8.1e1 2.7346e-1 2.7346e-1
100.1000000000 8.2e1 3.2236e-1 3.2236e-1
100.1000000000 8.3e1 5.0445e-1 5.0445e-1
100.1000000000 8.4e1 2.4574e-1 2.4574e-1
100.1000000000 8.5e1 3.239e-1 3.239e-1
100.1000000000 8.6e1 1.6836e-1 1.6836e-1
100.1000000000 8.7e1 4.4287e-1 4.4287e-1
100.1000000000 8.8e1 2.7732e-1 2.7732e-1
100.1000000000 8.9e1 2.0602e-1 2.0602e-1
100.1000000000 9.0e1 4.9475e-1 4.9475e-1
100.1000000000 9.1e1 2.982e-1 2.982e-1
100.1000000000 9.2e1 3.4614e-1 3.4614e-1
100.1000000000 9.3e1 3.2181e-1 3.2181e-1
100.1000000000 9.4e1 3.6554e-1 3.6554e-1
100.1000000000 9.5e1 3.2503e-1 3.2503e-1
100.1000000000 9.6e1 3.713e-1 3.713e-1

200.1000000000 1.0e0 3.244e0 3.244e0
200.1000000000 2.0e0 3.5539e0 3.5539e0
200.1000000000 3.0e0 3.6004e0 3.6004e0
200.1000000000 4.0e0 3.7288e0 3.7288e0
200.1000000000 5.0e0 3.5886e0 3.5886e0
200.1000000000 6.0e0 3.6936e0 3.6936e0
200.1000000000 7.0e0 3.6132e0 3.6132e0
200.1000000000 8.0e0 3.541e0 3.541e0
200.1000000000 9.0e0 3.7689e0 3.7689e0
200.1000000000 1.0e1 3.6094e0 3.6094e0
200.1000000000 1.1e1 3.5359e0 3.5359e0
200.1000000000 1.2e1 3.5209e0 3.5209e0
200.1000000000 1.3e1 3.5903e0 3.5903e0
200.1000000000 1.4e1 3.5043e0 3.5043e0
200.1000000000 1.5e1 3.7785e0 3.7785e0
200.1000000000 1.6e1 3.5295e0 3.5295e0
200.1000000000 1.7e1 3.5243e0 3.5243e0
200.1000000000 1.8e1 3.596e0 3.596e0
200.1000000000 1.9e1 3.6212e0 3.6212e0
200.1000000000 2.0e1 3.5656e0 3.5656e0
200.1000000000 2.1e1 3.6272e0 3.6272e0
200.1000000000 2.2e1 3.605e0 3.605e0
200.1000000000 2.3e1 3.6092e0 3.6092e0
200.1000000000 2.4e1 3.6985e0 3.6985e0
200.1000000000 2.5e1 3.7762e0 3.7762e0
200.1000000000 2.6e1 3.6094e0 3.6094e0
200.1000000000 2.7e1 3.606e0 3.606e0
200.1000000000 2.8e1 3.495e0 3.495e0
200.1000000000 2.9e1 3.5373e0 3.5373e0
200.1000000000 3.0e1 3.5285e0 3.5285e0
200.1000000000 3.1e1 3.683e0 3.683e0
200.1000000000 3.2e1 3.6678e0 3.6678e0
200.1000000000 3.3e1 3.6897e0 3.6897e0
200.1000000000 3.4e1 3.6088e0 3.6088e0
200.1000000000 3.5e1 3.5381e0 3.5381e0
200.1000000000 3.6e1 3.6813e0 3.6813e0
200.1000000000 3.7e1 3.6672e0 3.6672e0
200.1000000000 3.8e1 3.6233e0 3.6233e0
200.1000000000 3.9e1 3.6346e0 3.6346e0
200.1000000000 4.0e1 3.6979e0 3.6979e0
200.1000000000 4.1e1 3.6531e0 3.6531e0
200.1000000000 4.2e1 3.3908e0 3.3908e0
200.1000000000 4.3e1 3.6322e0 3.6322e0
200.1000000000 4.4e1 3.6291e0 3.6291e0
200.1000000000 4.5e1 3.3081e0 3.3081e0
200.1000000000 4.6e1 3.7833e0 3.7833e0
200.1000000000 4.7e1 3.5742e0 3.5742e0
200.1000000000 4.8e1 3.729e0 3.729e0
200.1000000000 4.9e1 3.5935e0 3.5935e0
200.1000000000 5.0e1 3.5415e0 3.5415e0
200.1000000000 5.1e1 3.56e0 3.56e0
200.1000000000 5.2e1 3.7034e0 3.7034e0
200.1000000000 5.3e1 3.7586e0 3.7586e0
200.1000000000 5.4e1 3.3194e0 3.3194e0
200.1000000000 5.5e1 3.6856e0 3.6856e0
200.1000000000 5.6e1 3.6156e0 3.6156e0
200.1000000000 5.7e1 3.4533e0 3.4533e0
200.1000000000 5.8e1 3.6333e0 3.6333e0
200.1000000000 5.9e1 3.5652e0 3.5652e0
200.1000000000 6.0e1 3.7841e0 3.7841e0
200.1000000000 6.1e1 3.6301e0 3.6301e0
200.1000000000 6.2e1 3.6645e0 3.6645e0
200.1000000000 6.3e1 3.6323e0 3.6323e0
200.1000000000 6.4e1 3.6747e0 3.6747e0
200.1000000000 6.5e1 3.6428e0 3.6428e0
200.1000000000 6.6e1 3.445e0 3.445e0
200.1000000000 6.7e1 3.5313e0 3.5313e0
200.1000000000 6.8e1 3.7555e0 3.7555e0
200.1000000000 6.9e1 3.5555e0 3.5555e0
200.1000000000 7.0e1 3.5948e0 3.5948e0
200.1000000000 7.1e1 3.5735e0 3.5735e0
200.1000000000 7.2e1 3.6686e0 3.6686e0
200.1000000000 7.3e1 3.625e0 3.625e0
200.1000000000 7.4e1 3.4717e0 3.4717e0
200.1000000000 7.5e1 3.6581e0 3.6581e0
200.1000000000 7.6e1 3.7469e0 3.7469e0
200.1000000000 7.7e1 3.8624e0 3.8624e0
200.1000000000 7.8e1 3.5036e0 3.5036e0
200.1000000000 7.9e1 3.6911e0 3.6911e0
200.1000000000 8.0e1 3.6783e0 3.6783e0
200.1000000000 8.1e1 3.5825e0 3.5825e0
200.1000000000 8.2e1 3.6713e0 3.6713e0
200.1000000000 8.3e1 3.5862e0 3.5862e0
200.1000000000 8.4e1 3.7525e0 3.7525e0
200.1000000000 8.5e1 3.7394e0 3.7394e0
200.1000000000 8.6e1 3.6465e0 3.6465e0
200.1000000000 8.7e1 3.6593e0 3.6593e0
200.1000000000 8.8e1 3.8046e0 3.8046e0
200.1000000000 8.9e1 3.847e0 3.847e0
200.1000000000 9.0e1 3.5851e0 3.5851e0
200.1000000000 9.1e1 3.6436e0 3.6436e0
200.1000000000 9.2e1 3.7631e0 3.7631e0
200.1000000000 9.3e1 3.7659e0 3.7659e0
200.1000000000 9.4e1 3.6186e0 3.6186e0
200.1000000000 9.5e1 3.7384e0 3.7384e0
200.1000000000 9.6e1 3.6166e0 3.6166e0

300.1000000000 1.0e0 3.2236e0 3.2236e0
300.1000000000 2.0e0 3.5476e0 3.5476e0
300.1000000000 3.0e0 3.5318e0 3.5318e0
300.1000000000 4.0e0 3.6641e0 3.6641e0
300.1000000000 5.0e0 3.4474e0 3.4474e0
300.1000000000 6.0e0 3.6176e0 3.6176e0
300.1000000000 7.0e0 3.5565e0 3.5565e0
300.1000000000 8.0e0 3.443e0 3.443e0
300.1000000000 9.0e0 3.719e0 3.719e0
300.1000000000 1.0e1 3.5255e0 3.5255e0
300.1000000000 1.1e1 3.4893e0 3.4893e0
300.1000000000 1.2e1 3.1951e0 3.1951e0
300.1000000000 1.3e1 3.7013e0 3.7013e0
300.1000000000 1.4e1 3.3876e0 3.3876e0
300.1000000000 1.5e1 3.4992e0 3.4992e0
300.1000000000 1.6e1 3.3431e0 3.3431e0
300.1000000000 1.7e1 3.5039e0 3.5039e0
300.1000000000 1.8e1 3.5919e0 3.5919e0
300.1000000000 1.9e1 3.5315e0 3.5315e0
300.1000000000 2.0e1 3.4063e0 3.4063e0
300.1000000000 2.1e1 3.5229e0 3.5229e0
300.1000000000 2.2e1 3.5576e0 3.5576e0
300.1000000000 2.3e1 3.5388e0 3.5388e0
300.1000000000 2.4e1 3.5676e0 3.5676e0
300.1000000000 2.5e1 3.6675e0 3.6675e0
300.1000000000 2.6e1 3.5181e0 3.5181e0
300.1000000000 2.7e1 3.5696e0 3.5696e0
300.1000000000 2.8e1 3.5748e0 3.5748e0
300.1000000000 2.9e1 3.5698e0 3.5698e0
300.1000000000 3.0e1 3.5061e0 3.5061e0
300.1000000000 3.1e1 3.5846e0 3.5846e0
300.1000000000 3.2e1 3.59e0 3.59e0
300.1000000000 3.3e1 3.5337e0 3.5337e0
300.1000000000 3.4e1 3.534e0 3.534e0
300.1000000000 3.5e1 3.5293e0 3.5293e0
300.1000000000 3.6e1 3.5965e0 3.5965e0
300.1000000000 3.7e1 3.5872e0 3.5872e0
300.1000000000 3.8e1 3.5285e0 3.5285e0
300.1000000000 3.9e1 3.5505e0 3.5505e0
300.1000000000 4.0e1 3.6367e0 3.6367e0
300.1000000000 4.1e1 3.7432e0 3.7432e0
300.1000000000 4.2e1 3.4619e0 3.4619e0
300.1000000000 4.3e1 3.5307e0 3.5307e0
300.1000000000 4.4e1 3.6126e0 3.6126e0
300.1000000000 4.5e1 3.3187e0 3.3187e0
300.1000000000 4.6e1 3.7458e0 3.7458e0
300.1000000000 4.7e1 3.456e0 3.456e0
300.1000000000 4.8e1 3.6597e0 3.6597e0
300.1000000000 4.9e1 3.6103e0 3.6103e0
300.1000000000 5.0e1 3.3845e0 3.3845e0
300.1000000000 5.1e1 3.5388e0 3.5388e0
300.1000000000 5.2e1 3.6759e0 3.6759e0
300.1000000000 5.3e1 3.5557e0 3.5557e0
300.1000000000 5.4e1 3.4409e0 3.4409e0
300.1000000000 5.5e1 3.5002e0 3.5002e0
300.1000000000 5.6e1 3.5407e0 3.5407e0
300.1000000000 5.7e1 3.4756e0 3.4756e0
300.1000000000 5.8e1 3.5493e0 3.5493e0
300.1000000000 5.9e1 3.5714e0 3.5714e0
300.1000000000 6.0e1 3.7011e0 3.7011e0
300.1000000000 6.1e1 3.6502e0 3.6502e0
300.1000000000 6.2e1 3.4703e0 3.4703e0
300.1000000000 6.3e1 3.6077e0 3.6077e0
300.1000000000 6.4e1 3.5961e0 3.5961e0
300.1000000000 6.5e1 3.4412e0 3.4412e0
300.1000000000 6.6e1 3.4703e0 3.4703e0
300.1000000000 6.7e1 3.5076e0 3.5076e0
300.1000000000 6.8e1 3.6969e0 3.6969e0
300.1000000000 6.9e1 3.5041e0 3.5041e0
300.1000000000 7.0e1 3.5315e0 3.5315e0
300.1000000000 7.1e1 3.4948e0 3.4948e0
300.1000000000 7.2e1 3.6442e0 3.6442e0
300.1000000000 7.3e1 3.6498e0 3.6498e0
300.1000000000 7.4e1 3.5712e0 3.5712e0
300.1000000000 7.5e1 3.5484e0 3.5484e0
300.1000000000 7.6e1 3.7091e0 3.7091e0
300.1000000000 7.7e1 3.7414e0 3.7414e0
300.1000000000 7.8e1 3.4921e0 3.4921e0
300.1000000000 7.9e1 3.597e0 3.597e0
300.1000000000 8.0e1 3.5593e0 3.5593e0
300.1000000000 8.1e1 3.5054e0 3.5054e0
300.1000000000 8.2e1 3.5966e0 3.5966e0
300.1000000000 8.3e1 3.5111e0 3.5111e0
300.1000000000 8.4e1 3.705e0 3.705e0
300.1000000000 8.5e1 3.7335e0 3.7335e0
300.1000000000 8.6e1 3.5712e0 3.5712e0
300.1000000000 8.7e1 3.5661e0 3.5661e0
300.1000000000 8.8e1 3.7422e0 3.7422e0
300.1000000000 8.9e1 3.7044e0 3.7044e0
300.1000000000 9.0e1 3.5733e0 3.5733e0
300.1000000000 9.1e1 3.551e0 3.551e0
300.1000000000 9.2e1 3.7136e0 3.7136e0
300.1000000000 9.3e1 3.7121e0 3.7121e0
300.1000000000 9.4e1 3.5046e0 3.5046e0
300.1000000000 9.5e1 3.6054e0 3.6054e0
300.1000000000 9.6e1 3.5458e0 3.5458e0

400.1000000000 1.0e0 1.8545e0 1.8545e0
400.1000000000 2.0e0 2.2052e0 2.2052e0
400.1000000000 3.0e0 2.2236e0 2.2236e0
400.1000000000 4.0e0 2.4219e0 2.4219e0
400.1000000000 5.0e0 2.1986e0 2.1986e0
400.1000000000 6.0e0 2.3459e0 2.3459e0
400.1000000000 7.0e0 2.2811e0 2.2811e0
400.1000000000 8.0e0 2.1968e0 2.1968e0
400.1000000000 9.0e0 2.4075e0 2.4075e0
400.1000000000 1.0e1 2.254e0 2.254e0
400.1000000000 1.1e1 2.241e0 2.241e0
400.1000000000 1.2e1 2.1275e0 2.1275e0
400.1000000000 1.3e1 2.347e0 2.347e0
400.1000000000 1.4e1 2.1915e0 2.1915e0
400.1000000000 1.5e1 2.2261e0 2.2261e0
400.1000000000 1.6e1 2.0245e0 2.0245e0
400.1000000000 1.7e1 2.2402e0 2.2402e0
400.1000000000 1.8e1 2.2457e0 2.2457e0
400.1000000000 1.9e1 2.2603e0 2.2603e0
400.1000000000 2.0e1 2.2135e0 2.2135e0
400.1000000000 2.1e1 2.1956e0 2.1956e0
400.1000000000 2.2e1 2.2991e0 2.2991e0
400.1000000000 2.3e1 2.2765e0 2.2765e0
400.1000000000 2.4e1 2.3616e0 2.3616e0
400.1000000000 2.5e1 2.3634e0 2.3634e0
400.1000000000 2.6e1 2.1783e0 2.1783e0
400.1000000000 2.7e1 2.2768e0 2.2768e0
400.1000000000 2.8e1 2.1557e0 2.1557e0
400.1000000000 2.9e1 2.2257e0 2.2257e0
400.1000000000 3.0e1 2.2849e0 2.2849e0
400.1000000000 3.1e1 2.2416e0 2.2416e0
400.1000000000 3.2e1 2.276e0 2.276e0
400.1000000000 3.3e1 2.3648e0 2.3648e0
400.1000000000 3.4e1 2.2877e0 2.2877e0
400.1000000000 3.5e1 2.2531e0 2.2531e0
400.1000000000 3.6e1 2.332e0 2.332e0
400.1000000000 3.7e1 2.3188e0 2.3188e0
400.1000000000 3.8e1 2.2999e0 2.2999e0
400.1000000000 3.9e1 2.2952e0 2.2952e0
400.1000000000 4.0e1 2.3515e0 2.3515e0
400.1000000000 4.1e1 2.3502e0 2.3502e0
400.1000000000 4.2e1 2.1375e0 2.1375e0
400.1000000000 4.3e1 2.2966e0 2.2966e0
400.1000000000 4.4e1 2.283e0 2.283e0
400.1000000000 4.5e1 2.1355e0 2.1355e0
400.1000000000 4.6e1 2.3641e0 2.3641e0
400.1000000000 4.7e1 2.2504e0 2.2504e0
400.1000000000 4.8e1 2.3547e0 2.3547e0
400.1000000000 4.9e1 2.302e0 2.302e0
400.1000000000 5.0e1 2.2442e0 2.2442e0
400.1000000000 5.1e1 2.2221e0 2.2221e0
400.1000000000 5.2e1 2.4129e0 2.4129e0
400.1000000000 5.3e1 2.3833e0 2.3833e0
400.1000000000 5.4e1 2.1143e0 2.1143e0
400.1000000000 5.5e1 2.2953e0 2.2953e0
400.1000000000 5.6e1 2.2449e0 2.2449e0
400.1000000000 5.7e1 2.2326e0 2.2326e0
400.1000000000 5.8e1 2.3169e0 2.3169e0
400.1000000000 5.9e1 2.2455e0 2.2455e0
400.1000000000 6.0e1 2.3933e0 2.3933e0
400.1000000000 6.1e1 2.34e0 2.34e0
400.1000000000 6.2e1 2.2198e0 2.2198e0
400.1000000000 6.3e1 2.3515e0 2.3515e0
400.1000000000 6.4e1 2.3341e0 2.3341e0
400.1000000000 6.5e1 2.2203e0 2.2203e0
400.1000000000 6.6e1 2.1649e0 2.1649e0
400.1000000000 6.7e1 2.284e0 2.284e0
400.1000000000 6.8e1 2.4107e0 2.4107e0
400.1000000000 6.9e1 2.3302e0 2.3302e0
400.1000000000 7.0e1 2.2475e0 2.2475e0
400.1000000000 7.1e1 2.2953e0 2.2953e0
400.1000000000 7.2e1 2.3906e0 2.3906e0
400.1000000000 7.3e1 2.3387e0 2.3387e0
400.1000000000 7.4e1 2.3075e0 2.3075e0
400.1000000000 7.5e1 2.2821e0 2.2821e0
400.1000000000 7.6e1 2.4496e0 2.4496e0
400.1000000000 7.7e1 2.4095e0 2.4095e0
400.1000000000 7.8e1 2.2805e0 2.2805e0
400.1000000000 7.9e1 2.303e0 2.303e0
400.1000000000 8.0e1 2.3708e0 2.3708e0
400.1000000000 8.1e1 2.2081e0 2.2081e0
400.1000000000 8.2e1 2.2922e0 2.2922e0
400.1000000000 8.3e1 2.2658e0 2.2658e0
400.1000000000 8.4e1 2.3993e0 2.3993e0
400.1000000000 8.5e1 2.3417e0 2.3417e0
400.1000000000 8.6e1 2.2999e0 2.2999e0
400.1000000000 8.7e1 2.3179e0 2.3179e0
400.1000000000 8.8e1 2.4328e0 2.4328e0
400.1000000000 8.9e1 2.3584e0 2.3584e0
400.1000000000 9.0e1 2.3129e0 2.3129e0
400.1000000000 9.1e1 2.2784e0 2.2784e0
400.1000000000 9.2e1 2.4176e0 2.4176e0
400.1000000000 9.3e1 2.4142e0 2.4142e0
400.1000000000 9.4e1 2.2737e0 2.2737e0
400.1000000000 9.5e1 2.3174e0 2.3174e0
400.1000000000 9.6e1 2.2865e0 2.2865e0

500.1000000000 1.0e0 5.6254e-1 5.6254e-1
500.1000000000 2.0e0 6.8796e-1 6.8796e-1
500.1000000000 3.0e0 7.0407e-1 7.0407e-1
500.1000000000 4.0e0 7.1634e-1 7.1634e-1
500.1000000000 5.0e0 6.6934e-1 6.6934e-1
500.1000000000 6.0e0 6.9223e-1 6.9223e-1
500.1000000000 7.0e0 6.2888e-1 6.2888e-1
500.1000000000 8.0e0 6.7075e-1 6.7075e-1
500.1000000000 9.0e0 7.1689e-1 7.1689e-1
500.1000000000 1.0e1 7.0532e-1 7.0532e-1
500.1000000000 1.1e1 6.6547e-1 6.6547e-1
500.1000000000 1.2e1 7.121e-1 7.121e-1
500.1000000000 1.3e1 7.2462e-1 7.2462e-1
500.1000000000 1.4e1 7.0321e-1 7.0321e-1
500.1000000000 1.5e1 6.226e-1 6.226e-1
500.1000000000 1.6e1 6.1888e-1 6.1888e-1
500.1000000000 1.7e1 6.5598e-1 6.5598e-1
500.1000000000 1.8e1 7.1585e-1 7.1585e-1
500.1000000000 1.9e1 7.2293e-1 7.2293e-1
500.1000000000 2.0e1 6.2962e-1 6.2962e-1
500.1000000000 2.1e1 6.9716e-1 6.9716e-1
500.1000000000 2.2e1 6.6294e-1 6.6294e-1
500.1000000000 2.3e1 6.9022e-1 6.9022e-1
500.1000000000 2.4e1 7.0136e-1 7.0136e-1
500.1000000000 2.5e1 7.4686e-1 7.4686e-1
500.1000000000 2.6e1 6.8425e-1 6.8425e-1
500.1000000000 2.7e1 7.2344e-1 7.2344e-1
500.1000000000 2.8e1 6.6759e-1 6.6759e-1
500.1000000000 2.9e1 7.4703e-1 7.4703e-1
500.1000000000 3.0e1 5.9865e-1 5.9865e-1
500.1000000000 3.1e1 7.4537e-1 7.4537e-1
500.1000000000 3.2e1 5.6549e-1 5.6549e-1
500.1000000000 3.3e1 6.8423e-1 6.8423e-1
500.1000000000 3.4e1 6.9613e-1 6.9613e-1
500.1000000000 3.5e1 7.1651e-1 7.1651e-1
500.1000000000 3.6e1 6.7135e-1 6.7135e-1
500.1000000000 3.7e1 6.8399e-1 6.8399e-1
500.1000000000 3.8e1 6.8911e-1 6.8911e-1
500.1000000000 3.9e1 6.957e-1 6.957e-1
500.1000000000 4.0e1 6.8238e-1 6.8238e-1
500.1000000000 4.1e1 6.814e-1 6.814e-1
500.1000000000 4.2e1 6.1509e-1 6.1509e-1
500.1000000000 4.3e1 7.1847e-1 7.1847e-1
500.1000000000 4.4e1 6.5484e-1 6.5484e-1
500.1000000000 4.5e1 5.8617e-1 5.8617e-1
500.1000000000 4.6e1 7.1828e-1 7.1828e-1
500.1000000000 4.7e1 6.9135e-1 6.9135e-1
500.1000000000 4.8e1 6.7829e-1 6.7829e-1
500.1000000000 4.9e1 7.012e-1 7.012e-1
500.1000000000 5.0e1 6.2224e-1 6.2224e-1
500.1000000000 5.1e1 7.1447e-1 7.1447e-1
500.1000000000 5.2e1 7.4549e-1 7.4549e-1
500.1000000000 5.3e1 7.6187e-1 7.6187e-1
500.1000000000 5.4e1 6.3109e-1 6.3109e-1
500.1000000000 5.5e1 7.0556e-1 7.0556e-1
500.1000000000 5.6e1 6.9254e-1 6.9254e-1
500.1000000000 5.7e1 6.7587e-1 6.7587e-1
500.1000000000 5.8e1 6.6305e-1 6.6305e-1
500.1000000000 5.9e1 6.7724e-1 6.7724e-1
500.1000000000 6.0e1 7.6038e-1 7.6038e-1
500.1000000000 6.1e1 6.7193e-1 6.7193e-1
500.1000000000 6.2e1 7.0797e-1 7.0797e-1
500.1000000000 6.3e1 7.1548e-1 7.1548e-1
500.1000000000 6.4e1 6.7395e-1 6.7395e-1
500.1000000000 6.5e1 6.8403e-1 6.8403e-1
500.1000000000 6.6e1 5.9956e-1 5.9956e-1
500.1000000000 6.7e1 6.8542e-1 6.8542e-1
500.1000000000 6.8e1 7.5948e-1 7.5948e-1
500.1000000000 6.9e1 7.0906e-1 7.0906e-1
500.1000000000 7.0e1 6.3389e-1 6.3389e-1
500.1000000000 7.1e1 7.3378e-1 7.3378e-1
500.1000000000 7.2e1 7.0354e-1 7.0354e-1
500.1000000000 7.3e1 7.1509e-1 7.1509e-1
500.1000000000 7.4e1 6.5527e-1 6.5527e-1
500.1000000000 7.5e1 7.3745e-1 7.3745e-1
500.1000000000 7.6e1 6.9479e-1 6.9479e-1
500.1000000000 7.7e1 7.3921e-1 7.3921e-1
500.1000000000 7.8e1 6.8831e-1 6.8831e-1
500.1000000000 7.9e1 7.0891e-1 7.0891e-1
500.1000000000 8.0e1 6.9571e-1 6.9571e-1
500.1000000000 8.1e1 6.5258e-1 6.5258e-1
500.1000000000 8.2e1 6.5947e-1 6.5947e-1
500.1000000000 8.3e1 7.029e-1 7.029e-1
500.1000000000 8.4e1 7.274e-1 7.274e-1
500.1000000000 8.5e1 7.5114e-1 7.5114e-1
500.1000000000 8.6e1 7.1175e-1 7.1175e-1
500.1000000000 8.7e1 7.2541e-1 7.2541e-1
500.1000000000 8.8e1 7.1741e-1 7.1741e-1
500.1000000000 8.9e1 7.4301e-1 7.4301e-1
500.1000000000 9.0e1 6.6666e-1 6.6666e-1
500.1000000000 9.1e1 7.4095e-1 7.4095e-1
500.1000000000 9.2e1 6.7969e-1 6.7969e-1
500.1000000000 9.3e1 7.2794e-1 7.2794e-1
500.1000000000 9.4e1 6.9286e-1 6.9286e-1
500.1000000000 9.5e1 6.8898e-1 6.8898e-1
500.1000000000 9.6e1 6.8766e-1 6.8766e-1

600.1000000000 1.0e0 -6.6131e-1 -6.6131e-1
600.1000000000 2.0e0 -8.0913e-1 -8.0913e-1
600.1000000000 3.0e0 -7.6132e-1 -7.6132e-1
600.1000000000 4.0e0 -9.5637e-1 -9.5637e-1
600.1000000000 5.0e0 -8.1867e-1 -8.1867e-1
600.1000000000 6.0e0 -9.0232e-1 -9.0232e-1
600.1000000000 7.0e0 -7.06e-1 -7.06e-1
600.1000000000 8.0e0 -8.1774e-1 -8.1774e-1
600.1000000000 9.0e0 -8.7091e-1 -8.7091e-1
600.1000000000 1.0e1 -8.177e-1 -8.177e-1
600.1000000000 1.1e1 -7.8913e-1 -7.8913e-1
600.1000000000 1.2e1 -8.3944e-1 -8.3944e-1
600.1000000000 1.3e1 -9.3463e-1 -9.3463e-1
600.1000000000 1.4e1 -6.5893e-1 -6.5893e-1
600.1000000000 1.5e1 -7.5831e-1 -7.5831e-1
600.1000000000 1.6e1 -8.6873e-1 -8.6873e-1
600.1000000000 1.7e1 -9.0518e-1 -9.0518e-1
600.1000000000 1.8e1 -7.8433e-1 -7.8433e-1
600.1000000000 1.9e1 -8.0111e-1 -8.0111e-1
600.1000000000 2.0e1 -7.5123e-1 -7.5123e-1
600.1000000000 2.1e1 -8.006e-1 -8.006e-1
600.1000000000 2.2e1 -8.7342e-1 -8.7342e-1
600.1000000000 2.3e1 -7.4828e-1 -7.4828e-1
600.1000000000 2.4e1 -9.5551e-1 -9.5551e-1
600.1000000000 2.5e1 -8.5855e-1 -8.5855e-1
600.1000000000 2.6e1 -7.7348e-1 -7.7348e-1
600.1000000000 2.7e1 -8.789e-1 -8.789e-1
600.1000000000 2.8e1 -6.5909e-1 -6.5909e-1
600.1000000000 2.9e1 -7.4913e-1 -7.4913e-1
600.1000000000 3.0e1 -7.5809e-1 -7.5809e-1
600.1000000000 3.1e1 -8.2948e-1 -8.2948e-1
600.1000000000 3.2e1 -7.8496e-1 -7.8496e-1
600.1000000000 3.3e1 -9.3136e-1 -9.3136e-1
600.1000000000 3.4e1 -8.0092e-1 -8.0092e-1
600.1000000000 3.5e1 -8.3086e-1 -8.3086e-1
600.1000000000 3.6e1 -8.7679e-1 -8.7679e-1
600.1000000000 3.7e1 -8.5366e-1 -8.5366e-1
600.1000000000 3.8e1 -8.7004e-1 -8.7004e-1
600.1000000000 3.9e1 -7.9875e-1 -7.9875e-1
600.1000000000 4.0e1 -9.0121e-1 -9.0121e-1
600.1000000000 4.1e1 -9.9079e-1 -9.9079e-1
600.1000000000 4.2e1 -6.4638e-1 -6.4638e-1
600.1000000000 4.3e1 -8.2214e-1 -8.2214e-1
600.1000000000 4.4e1 -8.1323e-1 -8.1323e-1
600.1000000000 4.5e1 -7.9839e-1 -7.9839e-1
600.1000000000 4.6e1 -8.6104e-1 -8.6104e-1
600.1000000000 4.7e1 -8.0686e-1 -8.0686e-1
600.1000000000 4.8e1 -8.223e-1 -8.223e-1
600.1000000000 4.9e1 -9.683e-1 -9.683e-1
600.1000000000 5.0e1 -8.0417e-1 -8.0417e-1
600.1000000000 5.1e1 -7.5994e-1 -7.5994e-1
600.1000000000 5.2e1 -9.4697e-1 -9.4697e-1
600.1000000000 5.3e1 -8.7356e-1 -8.7356e-1
600.1000000000 5.4e1 -8.0466e-1 -8.0466e-1
600.1000000000 5.5e1 -7.7013e-1 -7.7013e-1
600.1000000000 5.6e1 -7.768e-1 -7.768e-1
600.1000000000 5.7e1 -8.0257e-1 -8.0257e-1
600.1000000000 5.8e1 -7.7437e-1 -7.7437e-1
600.1000000000 5.9e1 -7.8207e-1 -7.8207e-1
600.1000000000 6.0e1 -9.0083e-1 -9.0083e-1
600.1000000000 6.1e1 -8.5945e-1 -8.5945e-1
600.1000000000 6.2e1 -7.8852e-1 -7.8852e-1
600.1000000000 6.3e1 -7.9168e-1 -7.9168e-1
600.1000000000 6.4e1 -8.4956e-1 -8.4956e-1
600.1000000000 6.5e1 -7.1807e-1 -7.1807e-1
600.1000000000 6.6e1 -8.4147e-1 -8.4147e-1
600.1000000000 6.7e1 -7.8158e-1 -7.8158e-1
600.1000000000 6.8e1 -9.269e-1 -9.269e-1
600.1000000000 6.9e1 -8.2292e-1 -8.2292e-1
600.1000000000 7.0e1 -8.0229e-1 -8.0229e-1
600.1000000000 7.1e1 -8.555e-1 -8.555e-1
600.1000000000 7.2e1 -8.3158e-1 -8.3158e-1
600.1000000000 7.3e1 -8.0391e-1 -8.0391e-1
600.1000000000 7.4e1 -8.4211e-1 -8.4211e-1
600.1000000000 7.5e1 -8.3271e-1 -8.3271e-1
600.1000000000 7.6e1 -8.6818e-1 -8.6818e-1
600.1000000000 7.7e1 -8.1248e-1 -8.1248e-1
600.1000000000 7.8e1 -8.0967e-1 -8.0967e-1
600.1000000000 7.9e1 -8.4309e-1 -8.4309e-1
600.1000000000 8.0e1 -8.4275e-1 -8.4275e-1
600.1000000000 8.1e1 -8.6683e-1 -8.6683e-1
600.1000000000 8.2e1 -9.0109e-1 -9.0109e-1
600.1000000000 8.3e1 -7.4581e-1 -7.4581e-1
600.1000000000 8.4e1 -9.2429e-1 -9.2429e-1
600.1000000000 8.5e1 -8.1251e-1 -8.1251e-1
600.1000000000 8.6e1 -8.5676e-1 -8.5676e-1
600.1000000000 8.7e1 -8.3763e-1 -8.3763e-1
600.1000000000 8.8e1 -9.3038e-1 -9.3038e-1
600.1000000000 8.9e1 -8.7103e-1 -8.7103e-1
600.1000000000 9.0e1 -8.8072e-1 -8.8072e-1
600.1000000000 9.1e1 -7.671e-1 -7.671e-1
600.1000000000 9.2e1 -9.5722e-1 -9.5722e-1
600.1000000000 9.3e1 -9.1348e-1 -9.1348e-1
600.1000000000 9.4e1 -8.3305e-1 -8.3305e-1
600.1000000000 9.5e1 -8.5495e-1 -8.5495e-1
600.1000000000 9.6e1 -8.3804e-1 -8.3804e-1

700.1000000000 1.0e0 -1.1867e0 -1.1867e0
700.1000000000 2.0e0 -1.4363e0 -1.4363e0
700.1000000000 3.0e0 -1.742e0 -1.742e0
700.1000000000 4.0e0 -1.8974e0 -1.8974e0
700.1000000000 5.0e0 -1.496e0 -1.496e0
700.1000000000 6.0e0 -1.7416e0 -1.7416e0
700.1000000000 7.0e0 -1.2431e0 -1.2431e0
700.1000000000 8.0e0 -1.6036e0 -1.6036e0
700.1000000000 9.0e0 -2.0111e0 -2.0111e0
700.1000000000 1.0e1 -1.5231e0 -1.5231e0
700.1000000000 1.1e1 -1.5631e0 -1.5631e0
700.1000000000 1.2e1 -1.9167e0 -1.9167e0
700.1000000000 1.3e1 -2.0182e0 -2.0182e0
700.1000000000 1.4e1 -1.3415e0 -1.3415e0
700.1000000000 1.5e1 -1.3706e0 -1.3706e0
700.1000000000 1.6e1 -1.5756e0 -1.5756e0
700.1000000000 1.7e1 -1.6478e0 -1.6478e0
700.1000000000 1.8e1 -1.6252e0 -1.6252e0
700.1000000000 1.9e1 -1.6723e0 -1.6723e0
700.1000000000 2.0e1 -1.4725e0 -1.4725e0
700.1000000000 2.1e1 -1.6866e0 -1.6866e0
700.1000000000 2.2e1 -1.6694e0 -1.6694e0
700.1000000000 2.3e1 -1.4888e0 -1.4888e0
700.1000000000 2.4e1 -1.8653e0 -1.8653e0
700.1000000000 2.5e1 -1.979e0 -1.979e0
700.1000000000 2.6e1 -1.6463e0 -1.6463e0
700.1000000000 2.7e1 -1.677e0 -1.677e0
700.1000000000 2.8e1 -1.5275e0 -1.5275e0
700.1000000000 2.9e1 -1.557e0 -1.557e0
700.1000000000 3.0e1 -1.4773e0 -1.4773e0
700.1000000000 3.1e1 -1.6719e0 -1.6719e0
700.1000000000 3.2e1 -1.8947e0 -1.8947e0
700.1000000000 3.3e1 -1.9372e0 -1.9372e0
700.1000000000 3.4e1 -1.6654e0 -1.6654e0
700.1000000000 3.5e1 -1.6481e0 -1.6481e0
700.1000000000 3.6e1 -1.9341e0 -1.9341e0
700.1000000000 3.7e1 -1.8822e0 -1.8822e0
700.1000000000 3.8e1 -1.6397e0 -1.6397e0
700.1000000000 3.9e1 -1.6407e0 -1.6407e0
700.1000000000 4.0e1 -1.9879e0 -1.9879e0
700.1000000000 4.1e1 -1.767e0 -1.767e0
700.1000000000 4.2e1 -1.1972e0 -1.1972e0
700.1000000000 4.3e1 -1.7046e0 -1.7046e0
700.1000000000 4.4e1 -1.6564e0 -1.6564e0
700.1000000000 4.5e1 -1.3661e0 -1.3661e0
700.1000000000 4.6e1 -1.7174e0 -1.7174e0
700.1000000000 4.7e1 -1.7752e0 -1.7752e0
700.1000000000 4.8e1 -1.9247e0 -1.9247e0
700.1000000000 4.9e1 -1.8376e0 -1.8376e0
700.1000000000 5.0e1 -1.449e0 -1.449e0
700.1000000000 5.1e1 -1.7355e0 -1.7355e0
700.1000000000 5.2e1 -1.966e0 -1.966e0
700.1000000000 5.3e1 -2.0604e0 -2.0604e0
700.1000000000 5.4e1 -1.217e0 -1.217e0
700.1000000000 5.5e1 -1.6635e0 -1.6635e0
700.1000000000 5.6e1 -1.5206e0 -1.5206e0
700.1000000000 5.7e1 -1.4822e0 -1.4822e0
700.1000000000 5.8e1 -1.3864e0 -1.3864e0
700.1000000000 5.9e1 -1.6086e0 -1.6086e0
700.1000000000 6.0e1 -2.2002e0 -2.2002e0
700.1000000000 6.1e1 -1.7882e0 -1.7882e0
700.1000000000 6.2e1 -1.5399e0 -1.5399e0
700.1000000000 6.3e1 -1.6818e0 -1.6818e0
700.1000000000 6.4e1 -1.7365e0 -1.7365e0
700.1000000000 6.5e1 -1.6323e0 -1.6323e0
700.1000000000 6.6e1 -1.4726e0 -1.4726e0
700.1000000000 6.7e1 -1.7386e0 -1.7386e0
700.1000000000 6.8e1 -1.9341e0 -1.9341e0
700.1000000000 6.9e1 -1.991e0 -1.991e0
700.1000000000 7.0e1 -1.4953e0 -1.4953e0
700.1000000000 7.1e1 -1.6807e0 -1.6807e0
700.1000000000 7.2e1 -2.0078e0 -2.0078e0
700.1000000000 7.3e1 -1.8872e0 -1.8872e0
700.1000000000 7.4e1 -1.5278e0 -1.5278e0
700.1000000000 7.5e1 -1.7996e0 -1.7996e0
700.1000000000 7.6e1 -1.9709e0 -1.9709e0
700.1000000000 7.7e1 -1.8971e0 -1.8971e0
700.1000000000 7.8e1 -1.6369e0 -1.6369e0
700.1000000000 7.9e1 -1.7054e0 -1.7054e0
700.1000000000 8.0e1 -1.807e0 -1.807e0
700.1000000000 8.1e1 -1.4453e0 -1.4453e0
700.1000000000 8.2e1 -1.6251e0 -1.6251e0
700.1000000000 8.3e1 -1.7155e0 -1.7155e0
700.1000000000 8.4e1 -1.9399e0 -1.9399e0
700.1000000000 8.5e1 -2.0549e0 -2.0549e0
700.1000000000 8.6e1 -1.6227e0 -1.6227e0
700.1000000000 8.7e1 -1.8144e0 -1.8144e0
700.1000000000 8.8e1 -2.1422e0 -2.1422e0
700.1000000000 8.9e1 -2.0159e0 -2.0159e0
700.1000000000 9.0e1 -1.6442e0 -1.6442e0
700.1000000000 9.1e1 -1.6973e0 -1.6973e0
700.1000000000 9.2e1 -1.889e0 -1.889e0
700.1000000000 9.3e1 -1.9199e0 -1.9199e0
700.1000000000 9.4e1 -1.691e0 -1.691e0
700.1000000000 9.5e1 -1.7389e0 -1.7389e0
700.1000000000 9.6e1 -1.6886e0 -1.6886e0

800.1000000000 1.0e0 -8.9995e-1 -8.9995e-1
800.1000000000 2.0e0 -1.3146e0 -1.3146e0
800.1000000000 3.0e0 -1.2944e0 -1.2944e0
800.1000000000 4.0e0 -1.8453e0 -1.8453e0
800.1000000000 5.0e0 -1.4027e0 -1.4027e0
800.1000000000 6.0e0 -1.5321e0 -1.5321e0
800.1000000000 7.0e0 -1.1003e0 -1.1003e0
800.1000000000 8.0e0 -1.6347e0 -1.6347e0
800.1000000000 9.0e0 -2.0279e0 -2.0279e0
800.1000000000 1.0e1 -1.2741e0 -1.2741e0
800.1000000000 1.1e1 -1.6012e0 -1.6012e0
800.1000000000 1.2e1 -1.9179e0 -1.9179e0
800.1000000000 1.3e1 -2.1387e0 -2.1387e0
800.1000000000 1.4e1 -1.1615e0 -1.1615e0
800.1000000000 1.5e1 -1.0747e0 -1.0747e0
800.1000000000 1.6e1 -9.012e-1 -9.012e-1
800.1000000000 1.7e1 -1.3554e0 -1.3554e0
800.1000000000 1.8e1 -1.7173e0 -1.7173e0
800.1000000000 1.9e1 -1.2906e0 -1.2906e0
800.1000000000 2.0e1 -1.2695e0 -1.2695e0
800.1000000000 2.1e1 -1.4652e0 -1.4652e0
800.1000000000 2.2e1 -1.686e0 -1.686e0
800.1000000000 2.3e1 -1.5952e0 -1.5952e0
800.1000000000 2.4e1 -2.0738e0 -2.0738e0
800.1000000000 2.5e1 -2.0507e0 -2.0507e0
800.1000000000 2.6e1 -1.5732e0 -1.5732e0
800.1000000000 2.7e1 -1.7232e0 -1.7232e0
800.1000000000 2.8e1 -1.1894e0 -1.1894e0
800.1000000000 2.9e1 -1.5489e0 -1.5489e0
800.1000000000 3.0e1 -1.5511e0 -1.5511e0
800.1000000000 3.1e1 -1.6682e0 -1.6682e0
800.1000000000 3.2e1 -1.8377e0 -1.8377e0
800.1000000000 3.3e1 -1.9074e0 -1.9074e0
800.1000000000 3.4e1 -1.3998e0 -1.3998e0
800.1000000000 3.5e1 -1.4946e0 -1.4946e0
800.1000000000 3.6e1 -1.9058e0 -1.9058e0
800.1000000000 3.7e1 -1.9207e0 -1.9207e0
800.1000000000 3.8e1 -1.003e0 -1.003e0
800.1000000000 3.9e1 -1.6653e0 -1.6653e0
800.1000000000 4.0e1 -1.9801e0 -1.9801e0
800.1000000000 4.1e1 -1.8963e0 -1.8963e0
800.1000000000 4.2e1 -1.1013e0 -1.1013e0
800.1000000000 4.3e1 -1.749e0 -1.749e0
800.1000000000 4.4e1 -1.5287e0 -1.5287e0
800.1000000000 4.5e1 -1.0444e0 -1.0444e0
800.1000000000 4.6e1 -1.1515e0 -1.1515e0
800.1000000000 4.7e1 -1.7242e0 -1.7242e0
800.1000000000 4.8e1 -1.8367e0 -1.8367e0
800.1000000000 4.9e1 -1.8782e0 -1.8782e0
800.1000000000 5.0e1 -1.5089e0 -1.5089e0
800.1000000000 5.1e1 -1.5928e0 -1.5928e0
800.1000000000 5.2e1 -2.0829e0 -2.0829e0
800.1000000000 5.3e1 -2.0287e0 -2.0287e0
800.1000000000 5.4e1 -1.2174e0 -1.2174e0
800.1000000000 5.5e1 -1.6639e0 -1.6639e0
800.1000000000 5.6e1 -1.2792e0 -1.2792e0
800.1000000000 5.7e1 -1.4549e0 -1.4549e0
800.1000000000 5.8e1 -1.2991e0 -1.2991e0
800.1000000000 5.9e1 -1.4381e0 -1.4381e0
800.1000000000 6.0e1 -2.198e0 -2.198e0
800.1000000000 6.1e1 -1.9054e0 -1.9054e0
800.1000000000 6.2e1 -1.3715e0 -1.3715e0
800.1000000000 6.3e1 -1.4956e0 -1.4956e0
800.1000000000 6.4e1 -1.4884e0 -1.4884e0
800.1000000000 6.5e1 -1.3688e0 -1.3688e0
800.1000000000 6.6e1 -1.5138e0 -1.5138e0
800.1000000000 6.7e1 -1.5684e0 -1.5684e0
800.1000000000 6.8e1 -1.9637e0 -1.9637e0
800.1000000000 6.9e1 -1.9096e0 -1.9096e0
800.1000000000 7.0e1 -1.5845e0 -1.5845e0
800.1000000000 7.1e1 -1.4196e0 -1.4196e0
800.1000000000 7.2e1 -1.8571e0 -1.8571e0
800.1000000000 7.3e1 -1.9679e0 -1.9679e0
800.1000000000 7.4e1 -1.3171e0 -1.3171e0
800.1000000000 7.5e1 -1.5612e0 -1.5612e0
800.1000000000 7.6e1 -1.9493e0 -1.9493e0
800.1000000000 7.7e1 -1.9397e0 -1.9397e0
800.1000000000 7.8e1 -1.5584e0 -1.5584e0
800.1000000000 7.9e1 -1.298e0 -1.298e0
800.1000000000 8.0e1 -1.3909e0 -1.3909e0
800.1000000000 8.1e1 -1.5278e0 -1.5278e0
800.1000000000 8.2e1 -1.5656e0 -1.5656e0
800.1000000000 8.3e1 -1.5838e0 -1.5838e0
800.1000000000 8.4e1 -2.0062e0 -2.0062e0
800.1000000000 8.5e1 -1.9365e0 -1.9365e0
800.1000000000 8.6e1 -1.6624e0 -1.6624e0
800.1000000000 8.7e1 -1.6802e0 -1.6802e0
800.1000000000 8.8e1 -2.1348e0 -2.1348e0
800.1000000000 8.9e1 -2.0464e0 -2.0464e0
800.1000000000 9.0e1 -1.52e0 -1.52e0
800.1000000000 9.1e1 -1.62e0 -1.62e0
800.1000000000 9.2e1 -2.0414e0 -2.0414e0
800.1000000000 9.3e1 -1.9885e0 -1.9885e0
800.1000000000 9.4e1 -1.3016e0 -1.3016e0
800.1000000000 9.5e1 -1.4749e0 -1.4749e0
800.1000000000 9.6e1 -1.6925e0 -1.6925e0

900.1000000000 1.0e0 -5.2868e-1 -5.2868e-1
900.1000000000 2.0e0 -6.5353e-1 -6.5353e-1
900.1000000000 3.0e0 -7.7955e-1 -7.7955e-1
900.1000000000 4.0e0 -9.6805e-1 -9.6805e-1
900.1000000000 5.0e0 -7.3967e-1 -7.3967e-1
900.1000000000 6.0e0 -7.704e-1 -7.704e-1
900.1000000000 7.0e0 -6.9499e-1 -6.9499e-1
900.1000000000 8.0e0 -5.6872e-1 -5.6872e-1
900.1000000000 9.0e0 -1.0236e0 -1.0236e0
900.1000000000 1.0e1 -7.4373e-1 -7.4373e-1
900.1000000000 1.1e1 -7.6649e-1 -7.6649e-1
900.1000000000 1.2e1 -8.2548e-1 -8.2548e-1
900.1000000000 1.3e1 -1.0229e0 -1.0229e0
900.1000000000 1.4e1 -6.7571e-1 -6.7571e-1
900.1000000000 1.5e1 -7.2121e-1 -7.2121e-1
900.1000000000 1.6e1 -6.6357e-1 -6.6357e-1
900.1000000000 1.7e1 -7.0949e-1 -7.0949e-1
900.1000000000 1.8e1 -8.263e-1 -8.263e-1
900.1000000000 1.9e1 -7.9945e-1 -7.9945e-1
900.1000000000 2.0e1 -8.0406e-1 -8.0406e-1
900.1000000000 2.1e1 -7.6317e-1 -7.6317e-1
900.1000000000 2.2e1 -7.7582e-1 -7.7582e-1
900.1000000000 2.3e1 -6.7906e-1 -6.7906e-1
900.1000000000 2.4e1 -1.0987e0 -1.0987e0
900.1000000000 2.5e1 -9.7669e-1 -9.7669e-1
900.1000000000 2.6e1 -8.1353e-1 -8.1353e-1
900.1000000000 2.7e1 -7.8569e-1 -7.8569e-1
900.1000000000 2.8e1 -6.7066e-1 -6.7066e-1
900.1000000000 2.9e1 -7.512e-1 -7.512e-1
900.1000000000 3.0e1 -5.9628e-1 -5.9628e-1
900.1000000000 3.1e1 -8.3169e-1 -8.3169e-1
900.1000000000 3.2e1 -9.7157e-1 -9.7157e-1
900.1000000000 3.3e1 -8.5099e-1 -8.5099e-1
900.1000000000 3.4e1 -7.9045e-1 -7.9045e-1
900.1000000000 3.5e1 -8.1124e-1 -8.1124e-1
900.1000000000 3.6e1 -8.5836e-1 -8.5836e-1
900.1000000000 3.7e1 -9.1875e-1 -9.1875e-1
900.1000000000 3.8e1 -7.8568e-1 -7.8568e-1
900.1000000000 3.9e1 -7.9126e-1 -7.9126e-1
900.1000000000 4.0e1 -9.188e-1 -9.188e-1
900.1000000000 4.1e1 -1.0095e0 -1.0095e0
900.1000000000 4.2e1 -4.6738e-1 -4.6738e-1
900.1000000000 4.3e1 -8.152e-1 -8.152e-1
900.1000000000 4.4e1 -7.5411e-1 -7.5411e-1
900.1000000000 4.5e1 -5.816e-1 -5.816e-1
900.1000000000 4.6e1 -7.9655e-1 -7.9655e-1
900.1000000000 4.7e1 -7.9804e-1 -7.9804e-1
900.1000000000 4.8e1 -9.3612e-1 -9.3612e-1
900.1000000000 4.9e1 -8.0008e-1 -8.0008e-1
900.1000000000 5.0e1 -7.1439e-1 -7.1439e-1
900.1000000000 5.1e1 -8.2131e-1 -8.2131e-1
900.1000000000 5.2e1 -9.5587e-1 -9.5587e-1
900.1000000000 5.3e1 -9.4502e-1 -9.4502e-1
900.1000000000 5.4e1 -5.9841e-1 -5.9841e-1
900.1000000000 5.5e1 -8.5858e-1 -8.5858e-1
900.1000000000 5.6e1 -7.5185e-1 -7.5185e-1
900.1000000000 5.7e1 -6.4639e-1 -6.4639e-1
900.1000000000 5.8e1 -5.9396e-1 -5.9396e-1
900.1000000000 5.9e1 -7.6123e-1 -7.6123e-1
900.1000000000 6.0e1 -1.0338e0 -1.0338e0
900.1000000000 6.1e1 -1.0368e0 -1.0368e0
900.1000000000 6.2e1 -6.0257e-1 -6.0257e-1
900.1000000000 6.3e1 -8.4857e-1 -8.4857e-1
900.1000000000 6.4e1 -8.4013e-1 -8.4013e-1
900.1000000000 6.5e1 -7.7819e-1 -7.7819e-1
900.1000000000 6.6e1 -7.5083e-1 -7.5083e-1
900.1000000000 6.7e1 -7.9472e-1 -7.9472e-1
900.1000000000 6.8e1 -1.0144e0 -1.0144e0
900.1000000000 6.9e1 -1.0565e0 -1.0565e0
900.1000000000 7.0e1 -7.774e-1 -7.774e-1
900.1000000000 7.1e1 -7.6789e-1 -7.6789e-1
900.1000000000 7.2e1 -1.0255e0 -1.0255e0
900.1000000000 7.3e1 -9.9125e-1 -9.9125e-1
900.1000000000 7.4e1 -7.1256e-1 -7.1256e-1
900.1000000000 7.5e1 -8.1518e-1 -8.1518e-1
900.1000000000 7.6e1 -1.0345e0 -1.0345e0
900.1000000000 7.7e1 -9.7072e-1 -9.7072e-1
900.1000000000 7.8e1 -7.8487e-1 -7.8487e-1
900.1000000000 7.9e1 -7.6919e-1 -7.6919e-1
900.1000000000 8.0e1 -8.717e-1 -8.717e-1
900.1000000000 8.1e1 -7.5701e-1 -7.5701e-1
900.1000000000 8.2e1 -8.4457e-1 -8.4457e-1
900.1000000000 8.3e1 -7.2099e-1 -7.2099e-1
900.1000000000 8.4e1 -1.1019e0 -1.1019e0
900.1000000000 8.5e1 -9.5698e-1 -9.5698e-1
900.1000000000 8.6e1 -7.3339e-1 -7.3339e-1
900.1000000000 8.7e1 -9.1027e-1 -9.1027e-1
900.1000000000 8.8e1 -9.4499e-1 -9.4499e-1
900.1000000000 8.9e1 -9.0312e-1 -9.0312e-1
900.1000000000 9.0e1 -8.3634e-1 -8.3634e-1
900.1000000000 9.1e1 -7.6413e-1 -7.6413e-1
900.1000000000 9.2e1 -9.8373e-1 -9.8373e-1
900.1000000000 9.3e1 -9.6951e-1 -9.6951e-1
900.1000000000 9.4e1 -8.1867e-1 -8.1867e-1
900.1000000000 9.5e1 -8.3017e-1 -8.3017e-1
900.1000000000 9.6e1 -8.192e-1 -8.192e-1

1000.1000000000 1.0e0 3.689e-2 3.689e-2
1000.1000000000 2.0e0 2.8139e-1 2.8139e-1
1000.1000000000 3.0e0 1.2426e-1 1.2426e-1
1000.1000000000 4.0e0 3.0687e-1 3.0687e-1
1000.1000000000 5.0e0 1.5331e-1 1.5331e-1
1000.1000000000 6.0e0 2.7086e-1 2.7086e-1
1000.1000000000 7.0e0 8.1234e-2 8.1234e-2
1000.1000000000 8.0e0 3.2978e-1 3.2978e-1
1000.1000000000 9.0e0 1.8033e-1 1.8033e-1
1000.1000000000 1.0e1 2.0418e-1 2.0418e-1
1000.1000000000 1.1e1 2.2626e-1 2.2626e-1
1000.1000000000 1.2e1 2.4577e-2 2.4577e-2
1000.1000000000 1.3e1 3.2189e-1 3.2189e-1
1000.1000000000 1.4e1 1.7375e-1 1.7375e-1
1000.1000000000 1.5e1 1.919e-1 1.919e-1
1000.1000000000 1.6e1 2.0247e-1 2.0247e-1
1000.1000000000 1.7e1 2.254e-1 2.254e-1
1000.1000000000 1.8e1 2.6333e-1 2.6333e-1
1000.1000000000 1.9e1 1.6062e-1 1.6062e-1
1000.1000000000 2.0e1 1.7162e-1 1.7162e-1
1000.1000000000 2.1e1 2.6979e-1 2.6979e-1
1000.1000000000 2.2e1 1.5459e-1 1.5459e-1
1000.1000000000 2.3e1 2.7676e-1 2.7676e-1
1000.1000000000 2.4e1 -2.4168e-1 -2.4168e-1
1000.1000000000 2.5e1 1.9029e-1 1.9029e-1
1000.1000000000 2.6e1 1.7309e-1 1.7309e-1
1000.1000000000 2.7e1 2.4897e-1 2.4897e-1
1000.1000000000 2.8e1 1.5718e-1 1.5718e-1
1000.1000000000 2.9e1 3.0445e-1 3.0445e-1
1000.1000000000 3.0e1 1.1149e-1 1.1149e-1
1000.1000000000 3.1e1 2.8844e-1 2.8844e-1
1000.1000000000 3.2e1 1.7339e-1 1.7339e-1
1000.1000000000 3.3e1 2.5389e-1 2.5389e-1
1000.1000000000 3.4e1 1.789e-1 1.789e-1
1000.1000000000 3.5e1 2.344e-1 2.344e-1
1000.1000000000 3.6e1 2.3909e-1 2.3909e-1
1000.1000000000 3.7e1 2.6336e-1 2.6336e-1
1000.1000000000 3.8e1 2.5353e-1 2.5353e-1
1000.1000000000 3.9e1 1.8868e-1 1.8868e-1
1000.1000000000 4.0e1 1.5666e-1 1.5666e-1
1000.1000000000 4.1e1 1.4463e-1 1.4463e-1
1000.1000000000 4.2e1 1.1739e-1 1.1739e-1
1000.1000000000 4.3e1 2.981e-1 2.981e-1
1000.1000000000 4.4e1 1.6986e-2 1.6986e-2
1000.1000000000 4.5e1 2.4964e-1 2.4964e-1
1000.1000000000 4.6e1 1.5617e-1 1.5617e-1
1000.1000000000 4.7e1 2.597e-1 2.597e-1
1000.1000000000 4.8e1 1.3214e-1 1.3214e-1
1000.1000000000 4.9e1 1.2513e-1 1.2513e-1
1000.1000000000 5.0e1 1.9543e-1 1.9543e-1
1000.1000000000 5.1e1 2.218e-1 2.218e-1
1000.1000000000 5.2e1 3.6086e-1 3.6086e-1
1000.1000000000 5.3e1 1.8593e-1 1.8593e-1
1000.1000000000 5.4e1 1.4588e-1 1.4588e-1
1000.1000000000 5.5e1 1.9774e-1 1.9774e-1
1000.1000000000 5.6e1 2.1543e-1 2.1543e-1
1000.1000000000 5.7e1 1.0135e-1 1.0135e-1
1000.1000000000 5.8e1 1.8052e-1 1.8052e-1
1000.1000000000 5.9e1 1.5657e-1 1.5657e-1
1000.1000000000 6.0e1 2.5339e-1 2.5339e-1
1000.1000000000 6.1e1 8.0253e-2 8.0253e-2
1000.1000000000 6.2e1 1.6404e-1 1.6404e-1
1000.1000000000 6.3e1 1.5654e-1 1.5654e-1
1000.1000000000 6.4e1 2.1772e-1 2.1772e-1
1000.1000000000 6.5e1 1.594e-1 1.594e-1
1000.1000000000 6.6e1 1.8427e-1 1.8427e-1
1000.1000000000 6.7e1 2.7415e-1 2.7415e-1
1000.1000000000 6.8e1 1.886e-1 1.886e-1
1000.1000000000 6.9e1 1.2844e-1 1.2844e-1
1000.1000000000 7.0e1 1.2829e-1 1.2829e-1
1000.1000000000 7.1e1 2.2863e-1 2.2863e-1
1000.1000000000 7.2e1 2.7907e-1 2.7907e-1
1000.1000000000 7.3e1 1.7198e-1 1.7198e-1
1000.1000000000 7.4e1 2.0447e-1 2.0447e-1
1000.1000000000 7.5e1 2.0545e-1 2.0545e-1
1000.1000000000 7.6e1 3.3958e-1 3.3958e-1
1000.1000000000 7.7e1 2.782e-1 2.782e-1
1000.1000000000 7.8e1 2.1675e-1 2.1675e-1
1000.1000000000 7.9e1 2.2016e-1 2.2016e-1
1000.1000000000 8.0e1 2.049e-1 2.049e-1
1000.1000000000 8.1e1 1.6952e-1 1.6952e-1
1000.1000000000 8.2e1 2.0108e-1 2.0108e-1
1000.1000000000 8.3e1 2.3236e-1 2.3236e-1
1000.1000000000 8.4e1 2.3838e-1 2.3838e-1
1000.1000000000 8.5e1 1.0255e-1 1.0255e-1
1000.1000000000 8.6e1 2.4595e-1 2.4595e-1
1000.1000000000 8.7e1 2.0882e-1 2.0882e-1
1000.1000000000 8.8e1 4.0388e-1 4.0388e-1
1000.1000000000 8.9e1 4.6719e-1 4.6719e-1
1000.1000000000 9.0e1 1.4233e-1 1.4233e-1
1000.1000000000 9.1e1 2.0544e-1 2.0544e-1
1000.1000000000 9.2e1 3.4107e-1 3.4107e-1
1000.1000000000 9.3e1 3.1882e-1 3.1882e-1
1000.1000000000 9.4e1 2.3694e-1 2.3694e-1
1000.1000000000 9.5e1 1.7961e-1 1.7961e-1
1000.1000000000 9.6e1 3.4717e-1 3.4717e-1


==> figures/gsvd_control-figure33_contourtmp0.dat <==
0.1 1.0e0 -5.8636e1 -5.8636e1
0.1 2.0e0 -6.1479e1 -6.1479e1
0.1 3.0e0 -6.5914e1 -6.5914e1
0.1 4.0e0 -5.9807e1 -5.9807e1
0.1 5.0e0 -6.1939e1 -6.1939e1
0.1 6.0e0 -6.7739e1 -6.7739e1
0.1 7.0e0 -5.5124e1 -5.5124e1
0.1 8.0e0 -5.3612e1 -5.3612e1
0.1 9.0e0 -5.461e1 -5.461e1
0.1 1.0e1 -5.5702e1 -5.5702e1
0.1 1.1e1 -6.6854e1 -6.6854e1
0.1 1.2e1 -6.9081e1 -6.9081e1
0.1 1.3e1 -6.862e1 -6.862e1
0.1 1.4e1 -6.1376e1 -6.1376e1
0.1 1.5e1 -6.4844e1 -6.4844e1
0.1 1.6e1 -5.5707e1 -5.5707e1
0.1 1.7e1 -5.9157e1 -5.9157e1
0.1 1.8e1 -7.5179e1 -7.5179e1
0.1 1.9e1 -6.843e1 -6.843e1
0.1 2.0e1 -6.326e1 -6.326e1
0.1 2.1e1 -7.7581e1 -7.7581e1
0.1 2.2e1 -6.4622e1 -6.4622e1
0.1 2.3e1 -8.1954e1 -8.1954e1
0.1 2.4e1 -5.9235e1 -5.9235e1
0.1 2.5e1 -6.9434e1 -6.9434e1
0.1 2.6e1 -8.5803e1 -8.5803e1
0.1 2.7e1 -6.4053e1 -6.4053e1
0.1 2.8e1 -7.5495e1 -7.5495e1
0.1 2.9e1 -6.7986e1 -6.7986e1
0.1 3.0e1 -5.8851e1 -5.8851e1
0.1 3.1e1 -6.2636e1 -6.2636e1
0.1 3.2e1 -5.6037e1 -5.6037e1
0.1 3.3e1 -6.79e1 -6.79e1
0.1 3.4e1 -6.3016e1 -6.3016e1
0.1 3.5e1 -7.3597e1 -7.3597e1
0.1 3.6e1 -6.0337e1 -6.0337e1
0.1 3.7e1 -7.5756e1 -7.5756e1
0.1 3.8e1 -5.8923e1 -5.8923e1
0.1 3.9e1 -6.7142e1 -6.7142e1
0.1 4.0e1 -6.4775e1 -6.4775e1
0.1 4.1e1 -6.6277e1 -6.6277e1
0.1 4.2e1 -5.419e1 -5.419e1
0.1 4.3e1 -8.7557e1 -8.7557e1
0.1 4.4e1 -5.8764e1 -5.8764e1
0.1 4.5e1 -6.9531e1 -6.9531e1
0.1 4.6e1 -7.2038e1 -7.2038e1
0.1 4.7e1 -8.0539e1 -8.0539e1
0.1 4.8e1 -6.6584e1 -6.6584e1
0.1 4.9e1 -5.5709e1 -5.5709e1
0.1 5.0e1 -6.1638e1 -6.1638e1
0.1 5.1e1 -1.0586e2 -1.0586e2
0.1 5.2e1 -6.7706e1 -6.7706e1
0.1 5.3e1 -5.3569e1 -5.3569e1
0.1 5.4e1 -8.3471e1 -8.3471e1
0.1 5.5e1 -6.9294e1 -6.9294e1
0.1 5.6e1 -7.3827e1 -7.3827e1
0.1 5.7e1 -6.1353e1 -6.1353e1
0.1 5.8e1 -6.467e1 -6.467e1
0.1 5.9e1 -6.5555e1 -6.5555e1
0.1 6.0e1 -7.0632e1 -7.0632e1
0.1 6.1e1 -6.486e1 -6.486e1
0.1 6.2e1 -6.3498e1 -6.3498e1
0.1 6.3e1 -6.1409e1 -6.1409e1
0.1 6.4e1 -7.1063e1 -7.1063e1
0.1 6.5e1 -6.0117e1 -6.0117e1
0.1 6.6e1 -5.3803e1 -5.3803e1
0.1 6.7e1 -7.6985e1 -7.6985e1
0.1 6.8e1 -6.1398e1 -6.1398e1
0.1 6.9e1 -5.5785e1 -5.5785e1
0.1 7.0e1 -5.8319e1 -5.8319e1
0.1 7.1e1 -6.9589e1 -6.9589e1
0.1 7.2e1 -7.1221e1 -7.1221e1
0.1 7.3e1 -6.6094e1 -6.6094e1
0.1 7.4e1 -6.6701e1 -6.6701e1
0.1 7.5e1 -5.8768e1 -5.8768e1
0.1 7.6e1 -1.023e2 -1.023e2
0.1 7.7e1 -5.7395e1 -5.7395e1
0.1 7.8e1 -6.0307e1 -6.0307e1
0.1 7.9e1 -6.3785e1 -6.3785e1
0.1 8.0e1 -6.0287e1 -6.0287e1
0.1 8.1e1 -6.0759e1 -6.0759e1
0.1 8.2e1 -6.2412e1 -6.2412e1
0.1 8.3e1 -6.8991e1 -6.8991e1
0.1 8.4e1 -6.8631e1 -6.8631e1
0.1 8.5e1 -8.1262e1 -8.1262e1
0.1 8.6e1 -5.8232e1 -5.8232e1
0.1 8.7e1 -7.1247e1 -7.1247e1
0.1 8.8e1 -6.2565e1 -6.2565e1
0.1 8.9e1 -6.5579e1 -6.5579e1
0.1 9.0e1 -5.6982e1 -5.6982e1
0.1 9.1e1 -7.4204e1 -7.4204e1
0.1 9.2e1 -5.8441e1 -5.8441e1
0.1 9.3e1 -5.9003e1 -5.9003e1
0.1 9.4e1 -7.2438e1 -7.2438e1
0.1 9.5e1 -6.5128e1 -6.5128e1
0.1 9.6e1 -6.0252e1 -6.0252e1

0.2 1.0e0 -5.0642e1 -5.0642e1
0.2 2.0e0 -4.8165e1 -4.8165e1
0.2 3.0e0 -5.4131e1 -5.4131e1
0.2 4.0e0 -4.8901e1 -4.8901e1
0.2 5.0e0 -6.2789e1 -6.2789e1
0.2 6.0e0 -5.4296e1 -5.4296e1
0.2 7.0e0 -5.0118e1 -5.0118e1
0.2 8.0e0 -5.5095e1 -5.5095e1
0.2 9.0e0 -5.4232e1 -5.4232e1
0.2 1.0e1 -5.0433e1 -5.0433e1
0.2 1.1e1 -5.5186e1 -5.5186e1
0.2 1.2e1 -4.7084e1 -4.7084e1
0.2 1.3e1 -5.2342e1 -5.2342e1
0.2 1.4e1 -5.1911e1 -5.1911e1
0.2 1.5e1 -5.0284e1 -5.0284e1
0.2 1.6e1 -4.8774e1 -4.8774e1
0.2 1.7e1 -5.2903e1 -5.2903e1
0.2 1.8e1 -5.0921e1 -5.0921e1
0.2 1.9e1 -5.3252e1 -5.3252e1
0.2 2.0e1 -5.0966e1 -5.0966e1
0.2 2.1e1 -5.5122e1 -5.5122e1
0.2 2.2e1 -5.1523e1 -5.1523e1
0.2 2.3e1 -5.3057e1 -5.3057e1
0.2 2.4e1 -5.2812e1 -5.2812e1
0.2 2.5e1 -5.3479e1 -5.3479e1
0.2 2.6e1 -5.1645e1 -5.1645e1
0.2 2.7e1 -5.2813e1 -5.2813e1
0.2 2.8e1 -5.0825e1 -5.0825e1
0.2 2.9e1 -5.7129e1 -5.7129e1
0.2 3.0e1 -5.101e1 -5.101e1
0.2 3.1e1 -5.2761e1 -5.2761e1
0.2 3.2e1 -4.159e1 -4.159e1
0.2 3.3e1 -5.3917e1 -5.3917e1
0.2 3.4e1 -5.1255e1 -5.1255e1
0.2 3.5e1 -5.3213e1 -5.3213e1
0.2 3.6e1 -5.0312e1 -5.0312e1
0.2 3.7e1 -5.2911e1 -5.2911e1
0.2 3.8e1 -5.268e1 -5.268e1
0.2 3.9e1 -4.9777e1 -4.9777e1
0.2 4.0e1 -5.0905e1 -5.0905e1
0.2 4.1e1 -4.4397e1 -4.4397e1
0.2 4.2e1 -5.8643e1 -5.8643e1
0.2 4.3e1 -4.9817e1 -4.9817e1
0.2 4.4e1 -5.9637e1 -5.9637e1
0.2 4.5e1 -5.2234e1 -5.2234e1
0.2 4.6e1 -5.0471e1 -5.0471e1
0.2 4.7e1 -5.4373e1 -5.4373e1
0.2 4.8e1 -5.4998e1 -5.4998e1
0.2 4.9e1 -6.2659e1 -6.2659e1
0.2 5.0e1 -5.1659e1 -5.1659e1
0.2 5.1e1 -5.2795e1 -5.2795e1
0.2 5.2e1 -5.2887e1 -5.2887e1
0.2 5.3e1 -6.108e1 -6.108e1
0.2 5.4e1 -4.9736e1 -4.9736e1
0.2 5.5e1 -5.2454e1 -5.2454e1
0.2 5.6e1 -5.2022e1 -5.2022e1
0.2 5.7e1 -4.7688e1 -4.7688e1
0.2 5.8e1 -5.214e1 -5.214e1
0.2 5.9e1 -5.2771e1 -5.2771e1
0.2 6.0e1 -5.1565e1 -5.1565e1
0.2 6.1e1 -4.8887e1 -4.8887e1
0.2 6.2e1 -5.671e1 -5.671e1
0.2 6.3e1 -5.0546e1 -5.0546e1
0.2 6.4e1 -5.2636e1 -5.2636e1
0.2 6.5e1 -5.0856e1 -5.0856e1
0.2 6.6e1 -5.1619e1 -5.1619e1
0.2 6.7e1 -5.1526e1 -5.1526e1
0.2 6.8e1 -5.3763e1 -5.3763e1
0.2 6.9e1 -5.3949e1 -5.3949e1
0.2 7.0e1 -5.1661e1 -5.1661e1
0.2 7.1e1 -5.2343e1 -5.2343e1
0.2 7.2e1 -5.2422e1 -5.2422e1
0.2 7.3e1 -4.9887e1 -4.9887e1
0.2 7.4e1 -5.4111e1 -5.4111e1
0.2 7.5e1 -5.2034e1 -5.2034e1
0.2 7.6e1 -5.4172e1 -5.4172e1
0.2 7.7e1 -5.5281e1 -5.5281e1
0.2 7.8e1 -5.1369e1 -5.1369e1
0.2 7.9e1 -5.2135e1 -5.2135e1
0.2 8.0e1 -5.2704e1 -5.2704e1
0.2 8.1e1 -4.7442e1 -4.7442e1
0.2 8.2e1 -5.1571e1 -5.1571e1
0.2 8.3e1 -5.2518e1 -5.2518e1
0.2 8.4e1 -5.324e1 -5.324e1
0.2 8.5e1 -5.0445e1 -5.0445e1
0.2 8.6e1 -5.3811e1 -5.3811e1
0.2 8.7e1 -5.2222e1 -5.2222e1
0.2 8.8e1 -5.4977e1 -5.4977e1
0.2 8.9e1 -5.4793e1 -5.4793e1
0.2 9.0e1 -5.2827e1 -5.2827e1
0.2 9.1e1 -5.3029e1 -5.3029e1
0.2 9.2e1 -5.5371e1 -5.5371e1
0.2 9.3e1 -5.3249e1 -5.3249e1
0.2 9.4e1 -5.1558e1 -5.1558e1
0.2 9.5e1 -5.3578e1 -5.3578e1
0.2 9.6e1 -5.1202e1 -5.1202e1

0.3 1.0e0 -4.1659e1 -4.1659e1
0.3 2.0e0 -4.5746e1 -4.5746e1
0.3 3.0e0 -4.9656e1 -4.9656e1
0.3 4.0e0 -4.9372e1 -4.9372e1
0.3 5.0e0 -5.4201e1 -5.4201e1
0.3 6.0e0 -5.096e1 -5.096e1
0.3 7.0e0 -4.4719e1 -4.4719e1
0.3 8.0e0 -4.7152e1 -4.7152e1
0.3 9.0e0 -5.2092e1 -5.2092e1
0.3 1.0e1 -4.8946e1 -4.8946e1
0.3 1.1e1 -4.7884e1 -4.7884e1
0.3 1.2e1 -4.5772e1 -4.5772e1
0.3 1.3e1 -5.0522e1 -5.0522e1
0.3 1.4e1 -4.8224e1 -4.8224e1
0.3 1.5e1 -4.415e1 -4.415e1
0.3 1.6e1 -4.5217e1 -4.5217e1
0.3 1.7e1 -4.8103e1 -4.8103e1
0.3 1.8e1 -4.9322e1 -4.9322e1
0.3 1.9e1 -4.7835e1 -4.7835e1
0.3 2.0e1 -4.9293e1 -4.9293e1
0.3 2.1e1 -5.1526e1 -5.1526e1
0.3 2.2e1 -4.7673e1 -4.7673e1
0.3 2.3e1 -4.9455e1 -4.9455e1
0.3 2.4e1 -4.7035e1 -4.7035e1
0.3 2.5e1 -4.9252e1 -4.9252e1
0.3 2.6e1 -4.9666e1 -4.9666e1
0.3 2.7e1 -4.8828e1 -4.8828e1
0.3 2.8e1 -4.5979e1 -4.5979e1
0.3 2.9e1 -5.0586e1 -5.0586e1
0.3 3.0e1 -4.664e1 -4.664e1
0.3 3.1e1 -4.9669e1 -4.9669e1
0.3 3.2e1 -4.0571e1 -4.0571e1
0.3 3.3e1 -4.8973e1 -4.8973e1
0.3 3.4e1 -4.8818e1 -4.8818e1
0.3 3.5e1 -4.8612e1 -4.8612e1
0.3 3.6e1 -5.0651e1 -5.0651e1
0.3 3.7e1 -5.0412e1 -5.0412e1
0.3 3.8e1 -4.8378e1 -4.8378e1
0.3 3.9e1 -4.8215e1 -4.8215e1
0.3 4.0e1 -4.6044e1 -4.6044e1
0.3 4.1e1 -4.052e1 -4.052e1
0.3 4.2e1 -6.3891e1 -6.3891e1
0.3 4.3e1 -4.5807e1 -4.5807e1
0.3 4.4e1 -6.7778e1 -6.7778e1
0.3 4.5e1 -5.154e1 -5.154e1
0.3 4.6e1 -4.6311e1 -4.6311e1
0.3 4.7e1 -4.9926e1 -4.9926e1
0.3 4.8e1 -5.3261e1 -5.3261e1
0.3 4.9e1 -5.2797e1 -5.2797e1
0.3 5.0e1 -4.8718e1 -4.8718e1
0.3 5.1e1 -4.8224e1 -4.8224e1
0.3 5.2e1 -5.2813e1 -5.2813e1
0.3 5.3e1 -5.9459e1 -5.9459e1
0.3 5.4e1 -4.6131e1 -4.6131e1
0.3 5.5e1 -5.189e1 -5.189e1
0.3 5.6e1 -4.7285e1 -4.7285e1
0.3 5.7e1 -4.4234e1 -4.4234e1
0.3 5.8e1 -5.0783e1 -5.0783e1
0.3 5.9e1 -4.9438e1 -4.9438e1
0.3 6.0e1 -5.1838e1 -5.1838e1
0.3 6.1e1 -5.2042e1 -5.2042e1
0.3 6.2e1 -4.9876e1 -4.9876e1
0.3 6.3e1 -4.9817e1 -4.9817e1
0.3 6.4e1 -4.9119e1 -4.9119e1
0.3 6.5e1 -4.772e1 -4.772e1
0.3 6.6e1 -4.4981e1 -4.4981e1
0.3 6.7e1 -4.7726e1 -4.7726e1
0.3 6.8e1 -5.2392e1 -5.2392e1
0.3 6.9e1 -4.7034e1 -4.7034e1
0.3 7.0e1 -4.7019e1 -4.7019e1
0.3 7.1e1 -4.7546e1 -4.7546e1
0.3 7.2e1 -4.7956e1 -4.7956e1
0.3 7.3e1 -4.171e1 -4.171e1
0.3 7.4e1 -5.2835e1 -5.2835e1
0.3 7.5e1 -4.7537e1 -4.7537e1
0.3 7.6e1 -5.1502e1 -5.1502e1
0.3 7.7e1 -5.0753e1 -5.0753e1
0.3 7.8e1 -4.8747e1 -4.8747e1
0.3 7.9e1 -4.8859e1 -4.8859e1
0.3 8.0e1 -5.0482e1 -5.0482e1
0.3 8.1e1 -4.2069e1 -4.2069e1
0.3 8.2e1 -4.7615e1 -4.7615e1
0.3 8.3e1 -4.9103e1 -4.9103e1
0.3 8.4e1 -5.1189e1 -5.1189e1
0.3 8.5e1 -4.7242e1 -4.7242e1
0.3 8.6e1 -5.0168e1 -5.0168e1
0.3 8.7e1 -4.8949e1 -4.8949e1
0.3 8.8e1 -5.3449e1 -5.3449e1
0.3 8.9e1 -5.0283e1 -5.0283e1
0.3 9.0e1 -5.0063e1 -5.0063e1
0.3 9.1e1 -5.0254e1 -5.0254e1
0.3 9.2e1 -5.2669e1 -5.2669e1
0.3 9.3e1 -5.2136e1 -5.2136e1
0.3 9.4e1 -4.8355e1 -4.8355e1
0.3 9.5e1 -5.1149e1 -5.1149e1
0.3 9.6e1 -4.7073e1 -4.7073e1

0.4 1.0e0 -3.8522e1 -3.8522e1
0.4 2.0e0 -4.5473e1 -4.5473e1
0.4 3.0e0 -4.61e1 -4.61e1
0.4 4.0e0 -4.8241e1 -4.8241e1
0.4 5.0e0 -5.0848e1 -5.0848e1
0.4 6.0e0 -4.8126e1 -4.8126e1
0.4 7.0e0 -4.2093e1 -4.2093e1
0.4 8.0e0 -4.4903e1 -4.4903e1
0.4 9.0e0 -4.9517e1 -4.9517e1
0.4 1.0e1 -4.4677e1 -4.4677e1
0.4 1.1e1 -4.444e1 -4.444e1
0.4 1.2e1 -4.6454e1 -4.6454e1
0.4 1.3e1 -4.7794e1 -4.7794e1
0.4 1.4e1 -4.2668e1 -4.2668e1
0.4 1.5e1 -4.1666e1 -4.1666e1
0.4 1.6e1 -4.0631e1 -4.0631e1
0.4 1.7e1 -4.6216e1 -4.6216e1
0.4 1.8e1 -4.5146e1 -4.5146e1
0.4 1.9e1 -4.4977e1 -4.4977e1
0.4 2.0e1 -4.6707e1 -4.6707e1
0.4 2.1e1 -5.169e1 -5.169e1
0.4 2.2e1 -4.271e1 -4.271e1
0.4 2.3e1 -4.8421e1 -4.8421e1
0.4 2.4e1 -4.0529e1 -4.0529e1
0.4 2.5e1 -4.6093e1 -4.6093e1
0.4 2.6e1 -4.5795e1 -4.5795e1
0.4 2.7e1 -4.5171e1 -4.5171e1
0.4 2.8e1 -4.3897e1 -4.3897e1
0.4 2.9e1 -4.8527e1 -4.8527e1
0.4 3.0e1 -4.1987e1 -4.1987e1
0.4 3.1e1 -4.8883e1 -4.8883e1
0.4 3.2e1 -3.364e1 -3.364e1
0.4 3.3e1 -4.742e1 -4.742e1
0.4 3.4e1 -4.5896e1 -4.5896e1
0.4 3.5e1 -4.5739e1 -4.5739e1
0.4 3.6e1 -4.8337e1 -4.8337e1
0.4 3.7e1 -4.8778e1 -4.8778e1
0.4 3.8e1 -4.5242e1 -4.5242e1
0.4 3.9e1 -4.6311e1 -4.6311e1
0.4 4.0e1 -4.0074e1 -4.0074e1
0.4 4.1e1 -3.7146e1 -3.7146e1
0.4 4.2e1 -5.3547e1 -5.3547e1
0.4 4.3e1 -4.1088e1 -4.1088e1
0.4 4.4e1 -5.5435e1 -5.5435e1
0.4 4.5e1 -4.9264e1 -4.9264e1
0.4 4.6e1 -4.2762e1 -4.2762e1
0.4 4.7e1 -4.5618e1 -4.5618e1
0.4 4.8e1 -4.9023e1 -4.9023e1
0.4 4.9e1 -4.9727e1 -4.9727e1
0.4 5.0e1 -4.642e1 -4.642e1
0.4 5.1e1 -4.7335e1 -4.7335e1
0.4 5.2e1 -4.8293e1 -4.8293e1
0.4 5.3e1 -5.4106e1 -5.4106e1
0.4 5.4e1 -4.5108e1 -4.5108e1
0.4 5.5e1 -4.789e1 -4.789e1
0.4 5.6e1 -4.3574e1 -4.3574e1
0.4 5.7e1 -4.409e1 -4.409e1
0.4 5.8e1 -4.7651e1 -4.7651e1
0.4 5.9e1 -4.4535e1 -4.4535e1
0.4 6.0e1 -5.0431e1 -5.0431e1
0.4 6.1e1 -5.19e1 -5.19e1
0.4 6.2e1 -4.4557e1 -4.4557e1
0.4 6.3e1 -4.6984e1 -4.6984e1
0.4 6.4e1 -4.4468e1 -4.4468e1
0.4 6.5e1 -4.7946e1 -4.7946e1
0.4 6.6e1 -4.2022e1 -4.2022e1
0.4 6.7e1 -4.6128e1 -4.6128e1
0.4 6.8e1 -4.8782e1 -4.8782e1
0.4 6.9e1 -4.52e1 -4.52e1
0.4 7.0e1 -4.5377e1 -4.5377e1
0.4 7.1e1 -4.379e1 -4.379e1
0.4 7.2e1 -4.6603e1 -4.6603e1
0.4 7.3e1 -4.2675e1 -4.2675e1
0.4 7.4e1 -4.4927e1 -4.4927e1
0.4 7.5e1 -4.6626e1 -4.6626e1
0.4 7.6e1 -4.5635e1 -4.5635e1
0.4 7.7e1 -4.6697e1 -4.6697e1
0.4 7.8e1 -4.5941e1 -4.5941e1
0.4 7.9e1 -4.5695e1 -4.5695e1
0.4 8.0e1 -4.9097e1 -4.9097e1
0.4 8.1e1 -3.9889e1 -3.9889e1
0.4 8.2e1 -4.3811e1 -4.3811e1
0.4 8.3e1 -4.6109e1 -4.6109e1
0.4 8.4e1 -4.8084e1 -4.8084e1
0.4 8.5e1 -4.5022e1 -4.5022e1
0.4 8.6e1 -4.6394e1 -4.6394e1
0.4 8.7e1 -4.639e1 -4.639e1
0.4 8.8e1 -4.9795e1 -4.9795e1
0.4 8.9e1 -4.7722e1 -4.7722e1
0.4 9.0e1 -4.6192e1 -4.6192e1
0.4 9.1e1 -4.8295e1 -4.8295e1
0.4 9.2e1 -4.6046e1 -4.6046e1
0.4 9.3e1 -4.5409e1 -4.5409e1
0.4 9.4e1 -4.654e1 -4.654e1
0.4 9.5e1 -4.6637e1 -4.6637e1
0.4 9.6e1 -4.4665e1 -4.4665e1

0.5 1.0e0 -3.7971e1 -3.7971e1
0.5 2.0e0 -4.3368e1 -4.3368e1
0.5 3.0e0 -4.3121e1 -4.3121e1
0.5 4.0e0 -4.5273e1 -4.5273e1
0.5 5.0e0 -5.0146e1 -5.0146e1
0.5 6.0e0 -4.5872e1 -4.5872e1
0.5 7.0e0 -4.0473e1 -4.0473e1
0.5 8.0e0 -4.1415e1 -4.1415e1
0.5 9.0e0 -4.7507e1 -4.7507e1
0.5 1.0e1 -4.171e1 -4.171e1
0.5 1.1e1 -4.1785e1 -4.1785e1
0.5 1.2e1 -6.0963e1 -6.0963e1
0.5 1.3e1 -4.6796e1 -4.6796e1
0.5 1.4e1 -3.8627e1 -3.8627e1
0.5 1.5e1 -4.3651e1 -4.3651e1
0.5 1.6e1 -4.0278e1 -4.0278e1
0.5 1.7e1 -4.3071e1 -4.3071e1
0.5 1.8e1 -4.2689e1 -4.2689e1
0.5 1.9e1 -4.2116e1 -4.2116e1
0.5 2.0e1 -4.4171e1 -4.4171e1
0.5 2.1e1 -4.7897e1 -4.7897e1
0.5 2.2e1 -4.0636e1 -4.0636e1
0.5 2.3e1 -4.4008e1 -4.4008e1
0.5 2.4e1 -4.1333e1 -4.1333e1
0.5 2.5e1 -4.5605e1 -4.5605e1
0.5 2.6e1 -4.224e1 -4.224e1
0.5 2.7e1 -4.3077e1 -4.3077e1
0.5 2.8e1 -4.0935e1 -4.0935e1
0.5 2.9e1 -4.4897e1 -4.4897e1
0.5 3.0e1 -4.1804e1 -4.1804e1
0.5 3.1e1 -4.3422e1 -4.3422e1
0.5 3.2e1 -3.6628e1 -3.6628e1
0.5 3.3e1 -5.1622e1 -5.1622e1
0.5 3.4e1 -4.1941e1 -4.1941e1
0.5 3.5e1 -4.2966e1 -4.2966e1
0.5 3.6e1 -4.4373e1 -4.4373e1
0.5 3.7e1 -4.483e1 -4.483e1
0.5 3.8e1 -4.4157e1 -4.4157e1
0.5 3.9e1 -4.2177e1 -4.2177e1
0.5 4.0e1 -4.2183e1 -4.2183e1
0.5 4.1e1 -3.6313e1 -3.6313e1
0.5 4.2e1 -5.5872e1 -5.5872e1
0.5 4.3e1 -3.946e1 -3.946e1
0.5 4.4e1 -5.971e1 -5.971e1
0.5 4.5e1 -4.3945e1 -4.3945e1
0.5 4.6e1 -4.1344e1 -4.1344e1
0.5 4.7e1 -4.394e1 -4.394e1
0.5 4.8e1 -4.4013e1 -4.4013e1
0.5 4.9e1 -4.835e1 -4.835e1
0.5 5.0e1 -4.3128e1 -4.3128e1
0.5 5.1e1 -4.5288e1 -4.5288e1
0.5 5.2e1 -4.28e1 -4.28e1
0.5 5.3e1 -4.7939e1 -4.7939e1
0.5 5.4e1 -4.3675e1 -4.3675e1
0.5 5.5e1 -4.2923e1 -4.2923e1
0.5 5.6e1 -4.3366e1 -4.3366e1
0.5 5.7e1 -4.3521e1 -4.3521e1
0.5 5.8e1 -4.3167e1 -4.3167e1
0.5 5.9e1 -4.2773e1 -4.2773e1
0.5 6.0e1 -4.4779e1 -4.4779e1
0.5 6.1e1 -4.5821e1 -4.5821e1
0.5 6.2e1 -4.2811e1 -4.2811e1
0.5 6.3e1 -4.3372e1 -4.3372e1
0.5 6.4e1 -4.4742e1 -4.4742e1
0.5 6.5e1 -4.118e1 -4.118e1
0.5 6.6e1 -4.2029e1 -4.2029e1
0.5 6.7e1 -4.2929e1 -4.2929e1
0.5 6.8e1 -4.4878e1 -4.4878e1
0.5 6.9e1 -4.2119e1 -4.2119e1
0.5 7.0e1 -4.4882e1 -4.4882e1
0.5 7.1e1 -4.0542e1 -4.0542e1
0.5 7.2e1 -4.6703e1 -4.6703e1
0.5 7.3e1 -4.3222e1 -4.3222e1
0.5 7.4e1 -4.1802e1 -4.1802e1
0.5 7.5e1 -4.4159e1 -4.4159e1
0.5 7.6e1 -4.3429e1 -4.3429e1
0.5 7.7e1 -4.0531e1 -4.0531e1
0.5 7.8e1 -4.3815e1 -4.3815e1
0.5 7.9e1 -4.3364e1 -4.3364e1
0.5 8.0e1 -4.5784e1 -4.5784e1
0.5 8.1e1 -3.9542e1 -3.9542e1
0.5 8.2e1 -4.0479e1 -4.0479e1
0.5 8.3e1 -4.5063e1 -4.5063e1
0.5 8.4e1 -4.2686e1 -4.2686e1
0.5 8.5e1 -4.1214e1 -4.1214e1
0.5 8.6e1 -4.4243e1 -4.4243e1
0.5 8.7e1 -4.3765e1 -4.3765e1
0.5 8.8e1 -4.6789e1 -4.6789e1
0.5 8.9e1 -4.434e1 -4.434e1
0.5 9.0e1 -4.3627e1 -4.3627e1
0.5 9.1e1 -4.5188e1 -4.5188e1
0.5 9.2e1 -4.365e1 -4.365e1
0.5 9.3e1 -4.3918e1 -4.3918e1
0.5 9.4e1 -4.3835e1 -4.3835e1
0.5 9.5e1 -4.4118e1 -4.4118e1
0.5 9.6e1 -4.2462e1 -4.2462e1

0.6 1.0e0 -3.7908e1 -3.7908e1
0.6 2.0e0 -3.9198e1 -3.9198e1
0.6 3.0e0 -4.1391e1 -4.1391e1
0.6 4.0e0 -4.6867e1 -4.6867e1
0.6 5.0e0 -4.2965e1 -4.2965e1
0.6 6.0e0 -4.4549e1 -4.4549e1
0.6 7.0e0 -3.8626e1 -3.8626e1
0.6 8.0e0 -3.8328e1 -3.8328e1
0.6 9.0e0 -4.6006e1 -4.6006e1
0.6 1.0e1 -4.1557e1 -4.1557e1
0.6 1.1e1 -4.0993e1 -4.0993e1
0.6 1.2e1 -4.3771e1 -4.3771e1
0.6 1.3e1 -4.6298e1 -4.6298e1
0.6 1.4e1 -3.8949e1 -3.8949e1
0.6 1.5e1 -4.1209e1 -4.1209e1
0.6 1.6e1 -4.1054e1 -4.1054e1
0.6 1.7e1 -3.91e1 -3.91e1
0.6 1.8e1 -4.4965e1 -4.4965e1
0.6 1.9e1 -4.0688e1 -4.0688e1
0.6 2.0e1 -4.1832e1 -4.1832e1
0.6 2.1e1 -5.0415e1 -5.0415e1
0.6 2.2e1 -3.9091e1 -3.9091e1
0.6 2.3e1 -4.4557e1 -4.4557e1
0.6 2.4e1 -3.8345e1 -3.8345e1
0.6 2.5e1 -4.5022e1 -4.5022e1
0.6 2.6e1 -4.0539e1 -4.0539e1
0.6 2.7e1 -4.3849e1 -4.3849e1
0.6 2.8e1 -3.8101e1 -3.8101e1
0.6 2.9e1 -4.2541e1 -4.2541e1
0.6 3.0e1 -4.0218e1 -4.0218e1
0.6 3.1e1 -4.5403e1 -4.5403e1
0.6 3.2e1 -3.076e1 -3.076e1
0.6 3.3e1 -4.1314e1 -4.1314e1
0.6 3.4e1 -4.2839e1 -4.2839e1
0.6 3.5e1 -4.0969e1 -4.0969e1
0.6 3.6e1 -4.4974e1 -4.4974e1
0.6 3.7e1 -4.3935e1 -4.3935e1
0.6 3.8e1 -4.0939e1 -4.0939e1
0.6 3.9e1 -4.1729e1 -4.1729e1
0.6 4.0e1 -3.9593e1 -3.9593e1
0.6 4.1e1 -3.3857e1 -3.3857e1
0.6 4.2e1 -5.2405e1 -5.2405e1
0.6 4.3e1 -3.8448e1 -3.8448e1
0.6 4.4e1 -4.8068e1 -4.8068e1
0.6 4.5e1 -4.3764e1 -4.3764e1
0.6 4.6e1 -4.1427e1 -4.1427e1
0.6 4.7e1 -4.2984e1 -4.2984e1
0.6 4.8e1 -4.4095e1 -4.4095e1
0.6 4.9e1 -4.6419e1 -4.6419e1
0.6 5.0e1 -4.1737e1 -4.1737e1
0.6 5.1e1 -4.3591e1 -4.3591e1
0.6 5.2e1 -4.4143e1 -4.4143e1
0.6 5.3e1 -4.5326e1 -4.5326e1
0.6 5.4e1 -4.2023e1 -4.2023e1
0.6 5.5e1 -4.1936e1 -4.1936e1
0.6 5.6e1 -4.3662e1 -4.3662e1
0.6 5.7e1 -4.2545e1 -4.2545e1
0.6 5.8e1 -4.1787e1 -4.1787e1
0.6 5.9e1 -4.2752e1 -4.2752e1
0.6 6.0e1 -4.4844e1 -4.4844e1
0.6 6.1e1 -4.6201e1 -4.6201e1
0.6 6.2e1 -4.2796e1 -4.2796e1
0.6 6.3e1 -4.283e1 -4.283e1
0.6 6.4e1 -4.3727e1 -4.3727e1
0.6 6.5e1 -3.8532e1 -3.8532e1
0.6 6.6e1 -3.9875e1 -3.9875e1
0.6 6.7e1 -4.3111e1 -4.3111e1
0.6 6.8e1 -4.2403e1 -4.2403e1
0.6 6.9e1 -3.8381e1 -3.8381e1
0.6 7.0e1 -4.7533e1 -4.7533e1
0.6 7.1e1 -3.8512e1 -3.8512e1
0.6 7.2e1 -4.9668e1 -4.9668e1
0.6 7.3e1 -3.8887e1 -3.8887e1
0.6 7.4e1 -4.2307e1 -4.2307e1
0.6 7.5e1 -4.2841e1 -4.2841e1
0.6 7.6e1 -4.2858e1 -4.2858e1
0.6 7.7e1 -3.9025e1 -3.9025e1
0.6 7.8e1 -4.3567e1 -4.3567e1
0.6 7.9e1 -4.263e1 -4.263e1
0.6 8.0e1 -4.3389e1 -4.3389e1
0.6 8.1e1 -3.6741e1 -3.6741e1
0.6 8.2e1 -4.0853e1 -4.0853e1
0.6 8.3e1 -4.2721e1 -4.2721e1
0.6 8.4e1 -4.4505e1 -4.4505e1
0.6 8.5e1 -4.1595e1 -4.1595e1
0.6 8.6e1 -4.3597e1 -4.3597e1
0.6 8.7e1 -4.2663e1 -4.2663e1
0.6 8.8e1 -4.8981e1 -4.8981e1
0.6 8.9e1 -4.3514e1 -4.3514e1
0.6 9.0e1 -4.2699e1 -4.2699e1
0.6 9.1e1 -4.5166e1 -4.5166e1
0.6 9.2e1 -4.3647e1 -4.3647e1
0.6 9.3e1 -4.254e1 -4.254e1
0.6 9.4e1 -4.3207e1 -4.3207e1
0.6 9.5e1 -4.3818e1 -4.3818e1
0.6 9.6e1 -4.2194e1 -4.2194e1

0.7 1.0e0 -3.6023e1 -3.6023e1
0.7 2.0e0 -3.8808e1 -3.8808e1
0.7 3.0e0 -3.8682e1 -3.8682e1
0.7 4.0e0 -5.0315e1 -5.0315e1
0.7 5.0e0 -4.1123e1 -4.1123e1
0.7 6.0e0 -4.2842e1 -4.2842e1
0.7 7.0e0 -3.6742e1 -3.6742e1
0.7 8.0e0 -3.6717e1 -3.6717e1
0.7 9.0e0 -4.1478e1 -4.1478e1
0.7 1.0e1 -4.291e1 -4.291e1
0.7 1.1e1 -3.8267e1 -3.8267e1
0.7 1.2e1 -4.1671e1 -4.1671e1
0.7 1.3e1 -4.4989e1 -4.4989e1
0.7 1.4e1 -3.9121e1 -3.9121e1
0.7 1.5e1 -3.7953e1 -3.7953e1
0.7 1.6e1 -3.8342e1 -3.8342e1
0.7 1.7e1 -4.0988e1 -4.0988e1
0.7 1.8e1 -3.9417e1 -3.9417e1
0.7 1.9e1 -4.1764e1 -4.1764e1
0.7 2.0e1 -3.7952e1 -3.7952e1
0.7 2.1e1 -4.4683e1 -4.4683e1
0.7 2.2e1 -3.7743e1 -3.7743e1
0.7 2.3e1 -4.3126e1 -4.3126e1
0.7 2.4e1 -3.5846e1 -3.5846e1
0.7 2.5e1 -4.1378e1 -4.1378e1
0.7 2.6e1 -4.0938e1 -4.0938e1
0.7 2.7e1 -4.013e1 -4.013e1
0.7 2.8e1 -3.712e1 -3.712e1
0.7 2.9e1 -3.991e1 -3.991e1
0.7 3.0e1 -4.0606e1 -4.0606e1
0.7 3.1e1 -4.0242e1 -4.0242e1
0.7 3.2e1 -3.341e1 -3.341e1
0.7 3.3e1 -4.4547e1 -4.4547e1
0.7 3.4e1 -3.9946e1 -3.9946e1
0.7 3.5e1 -4.027e1 -4.027e1
0.7 3.6e1 -4.4332e1 -4.4332e1
0.7 3.7e1 -4.2642e1 -4.2642e1
0.7 3.8e1 -3.9673e1 -3.9673e1
0.7 3.9e1 -4.0407e1 -4.0407e1
0.7 4.0e1 -3.7501e1 -3.7501e1
0.7 4.1e1 -3.2598e1 -3.2598e1
0.7 4.2e1 -5.2548e1 -5.2548e1
0.7 4.3e1 -3.724e1 -3.724e1
0.7 4.4e1 -4.7294e1 -4.7294e1
0.7 4.5e1 -4.1722e1 -4.1722e1
0.7 4.6e1 -4.1017e1 -4.1017e1
0.7 4.7e1 -4.0288e1 -4.0288e1
0.7 4.8e1 -5.023e1 -5.023e1
0.7 4.9e1 -4.4103e1 -4.4103e1
0.7 5.0e1 -4.1093e1 -4.1093e1
0.7 5.1e1 -4.0154e1 -4.0154e1
0.7 5.2e1 -4.9568e1 -4.9568e1
0.7 5.3e1 -4.6074e1 -4.6074e1
0.7 5.4e1 -3.8321e1 -3.8321e1
0.7 5.5e1 -4.2551e1 -4.2551e1
0.7 5.6e1 -4.1201e1 -4.1201e1
0.7 5.7e1 -3.8809e1 -3.8809e1
0.7 5.8e1 -3.9836e1 -3.9836e1
0.7 5.9e1 -4.2449e1 -4.2449e1
0.7 6.0e1 -4.2205e1 -4.2205e1
0.7 6.1e1 -4.2662e1 -4.2662e1
0.7 6.2e1 -4.1442e1 -4.1442e1
0.7 6.3e1 -4.2856e1 -4.2856e1
0.7 6.4e1 -4.0618e1 -4.0618e1
0.7 6.5e1 -3.8096e1 -3.8096e1
0.7 6.6e1 -3.823e1 -3.823e1
0.7 6.7e1 -4.1707e1 -4.1707e1
0.7 6.8e1 -4.1512e1 -4.1512e1
0.7 6.9e1 -3.9805e1 -3.9805e1
0.7 7.0e1 -3.9842e1 -3.9842e1
0.7 7.1e1 -3.9178e1 -3.9178e1
0.7 7.2e1 -4.477e1 -4.477e1
0.7 7.3e1 -3.8418e1 -3.8418e1
0.7 7.4e1 -3.9646e1 -3.9646e1
0.7 7.5e1 -4.2427e1 -4.2427e1
0.7 7.6e1 -4.0772e1 -4.0772e1
0.7 7.7e1 -4.0042e1 -4.0042e1
0.7 7.8e1 -4.1582e1 -4.1582e1
0.7 7.9e1 -4.1828e1 -4.1828e1
0.7 8.0e1 -4.1306e1 -4.1306e1
0.7 8.1e1 -3.7805e1 -3.7805e1
0.7 8.2e1 -3.877e1 -3.877e1
0.7 8.3e1 -4.2507e1 -4.2507e1
0.7 8.4e1 -4.156e1 -4.156e1
0.7 8.5e1 -3.8748e1 -3.8748e1
0.7 8.6e1 -4.349e1 -4.349e1
0.7 8.7e1 -4.0564e1 -4.0564e1
0.7 8.8e1 -4.7242e1 -4.7242e1
0.7 8.9e1 -4.1021e1 -4.1021e1
0.7 9.0e1 -4.2427e1 -4.2427e1
0.7 9.1e1 -4.2352e1 -4.2352e1
0.7 9.2e1 -4.3242e1 -4.3242e1
0.7 9.3e1 -4.1598e1 -4.1598e1
0.7 9.4e1 -4.2191e1 -4.2191e1
0.7 9.5e1 -4.1439e1 -4.1439e1
0.7 9.6e1 -4.0811e1 -4.0811e1

0.8 1.0e0 -3.0256e1 -3.0256e1
0.8 2.0e0 -3.5937e1 -3.5937e1
0.8 3.0e0 -3.983e1 -3.983e1
0.8 4.0e0 -4.0e1 -4.0e1
0.8 5.0e0 -3.9835e1 -3.9835e1
0.8 6.0e0 -4.1163e1 -4.1163e1
0.8 7.0e0 -3.5028e1 -3.5028e1
0.8 8.0e0 -3.4873e1 -3.4873e1
0.8 9.0e0 -3.9433e1 -3.9433e1
0.8 1.0e1 -4.1717e1 -4.1717e1
0.8 1.1e1 -3.5218e1 -3.5218e1
0.8 1.2e1 -3.9861e1 -3.9861e1
0.8 1.3e1 -4.2682e1 -4.2682e1
0.8 1.4e1 -3.8077e1 -3.8077e1
0.8 1.5e1 -3.2692e1 -3.2692e1
0.8 1.6e1 -3.8508e1 -3.8508e1
0.8 1.7e1 -4.0945e1 -4.0945e1
0.8 1.8e1 -3.6512e1 -3.6512e1
0.8 1.9e1 -4.2033e1 -4.2033e1
0.8 2.0e1 -3.4278e1 -3.4278e1
0.8 2.1e1 -4.2383e1 -4.2383e1
0.8 2.2e1 -3.541e1 -3.541e1
0.8 2.3e1 -4.2245e1 -4.2245e1
0.8 2.4e1 -3.6147e1 -3.6147e1
0.8 2.5e1 -4.3365e1 -4.3365e1
0.8 2.6e1 -3.6459e1 -3.6459e1
0.8 2.7e1 -4.1764e1 -4.1764e1
0.8 2.8e1 -3.4181e1 -3.4181e1
0.8 2.9e1 -3.7305e1 -3.7305e1
0.8 3.0e1 -4.0789e1 -4.0789e1
0.8 3.1e1 -3.7025e1 -3.7025e1
0.8 3.2e1 -4.8489e1 -4.8489e1
0.8 3.3e1 -3.8492e1 -3.8492e1
0.8 3.4e1 -3.8776e1 -3.8776e1
0.8 3.5e1 -3.8826e1 -3.8826e1
0.8 3.6e1 -4.2119e1 -4.2119e1
0.8 3.7e1 -4.1407e1 -4.1407e1
0.8 3.8e1 -3.8022e1 -3.8022e1
0.8 3.9e1 -4.0165e1 -4.0165e1
0.8 4.0e1 -3.4636e1 -3.4636e1
0.8 4.1e1 -3.1807e1 -3.1807e1
0.8 4.2e1 -5.4757e1 -5.4757e1
0.8 4.3e1 -3.512e1 -3.512e1
0.8 4.4e1 -4.9651e1 -4.9651e1
0.8 4.5e1 -4.1151e1 -4.1151e1
0.8 4.6e1 -3.7661e1 -3.7661e1
0.8 4.7e1 -3.9486e1 -3.9486e1
0.8 4.8e1 -4.5231e1 -4.5231e1
0.8 4.9e1 -4.0019e1 -4.0019e1
0.8 5.0e1 -4.0217e1 -4.0217e1
0.8 5.1e1 -3.8859e1 -3.8859e1
0.8 5.2e1 -4.4885e1 -4.4885e1
0.8 5.3e1 -4.7965e1 -4.7965e1
0.8 5.4e1 -3.6109e1 -3.6109e1
0.8 5.5e1 -4.2608e1 -4.2608e1
0.8 5.6e1 -3.8202e1 -3.8202e1
0.8 5.7e1 -3.5877e1 -3.5877e1
0.8 5.8e1 -3.8629e1 -3.8629e1
0.8 5.9e1 -4.0532e1 -4.0532e1
0.8 6.0e1 -3.8959e1 -3.8959e1
0.8 6.1e1 -3.9161e1 -3.9161e1
0.8 6.2e1 -4.3041e1 -4.3041e1
0.8 6.3e1 -3.7955e1 -3.7955e1
0.8 6.4e1 -4.4114e1 -4.4114e1
0.8 6.5e1 -3.4364e1 -3.4364e1
0.8 6.6e1 -3.9417e1 -3.9417e1
0.8 6.7e1 -3.7673e1 -3.7673e1
0.8 6.8e1 -4.2887e1 -4.2887e1
0.8 6.9e1 -3.9565e1 -3.9565e1
0.8 7.0e1 -3.6313e1 -3.6313e1
0.8 7.1e1 -3.9738e1 -3.9738e1
0.8 7.2e1 -4.0259e1 -4.0259e1
0.8 7.3e1 -3.5668e1 -3.5668e1
0.8 7.4e1 -3.9072e1 -3.9072e1
0.8 7.5e1 -3.9706e1 -3.9706e1
0.8 7.6e1 -4.1566e1 -4.1566e1
0.8 7.7e1 -4.0942e1 -4.0942e1
0.8 7.8e1 -4.0452e1 -4.0452e1
0.8 7.9e1 -4.027e1 -4.027e1
0.8 8.0e1 -3.9396e1 -3.9396e1
0.8 8.1e1 -3.8421e1 -3.8421e1
0.8 8.2e1 -3.7862e1 -3.7862e1
0.8 8.3e1 -4.0196e1 -4.0196e1
0.8 8.4e1 -4.1908e1 -4.1908e1
0.8 8.5e1 -3.6693e1 -3.6693e1
0.8 8.6e1 -4.1545e1 -4.1545e1
0.8 8.7e1 -3.9461e1 -3.9461e1
0.8 8.8e1 -4.4659e1 -4.4659e1
0.8 8.9e1 -4.3239e1 -4.3239e1
0.8 9.0e1 -4.0316e1 -4.0316e1
0.8 9.1e1 -4.1473e1 -4.1473e1
0.8 9.2e1 -4.0142e1 -4.0142e1
0.8 9.3e1 -3.9116e1 -3.9116e1
0.8 9.4e1 -4.2148e1 -4.2148e1
0.8 9.5e1 -3.7841e1 -3.7841e1
0.8 9.6e1 -4.2336e1 -4.2336e1

0.9 1.0e0 -2.9314e1 -2.9314e1
0.9 2.0e0 -3.6364e1 -3.6364e1
0.9 3.0e0 -3.812e1 -3.812e1
0.9 4.0e0 -3.9628e1 -3.9628e1
0.9 5.0e0 -3.8099e1 -3.8099e1
0.9 6.0e0 -3.9865e1 -3.9865e1
0.9 7.0e0 -3.4458e1 -3.4458e1
0.9 8.0e0 -4.0506e1 -4.0506e1
0.9 9.0e0 -4.1269e1 -4.1269e1
0.9 1.0e1 -3.7432e1 -3.7432e1
0.9 1.1e1 -3.5292e1 -3.5292e1
0.9 1.2e1 -3.9838e1 -3.9838e1
0.9 1.3e1 -3.8762e1 -3.8762e1
0.9 1.4e1 -3.8305e1 -3.8305e1
0.9 1.5e1 -3.1983e1 -3.1983e1
0.9 1.6e1 -3.7277e1 -3.7277e1
0.9 1.7e1 -3.8042e1 -3.8042e1
0.9 1.8e1 -3.5117e1 -3.5117e1
0.9 1.9e1 -4.1611e1 -4.1611e1
0.9 2.0e1 -3.2032e1 -3.2032e1
0.9 2.1e1 -3.7194e1 -3.7194e1
0.9 2.2e1 -3.4129e1 -3.4129e1
0.9 2.3e1 -3.8603e1 -3.8603e1
0.9 2.4e1 -3.4666e1 -3.4666e1
0.9 2.5e1 -4.1491e1 -4.1491e1
0.9 2.6e1 -3.5453e1 -3.5453e1
0.9 2.7e1 -4.1097e1 -4.1097e1
0.9 2.8e1 -3.3852e1 -3.3852e1
0.9 2.9e1 -3.7021e1 -3.7021e1
0.9 3.0e1 -3.9086e1 -3.9086e1
0.9 3.1e1 -3.7011e1 -3.7011e1
0.9 3.2e1 -3.7211e1 -3.7211e1
0.9 3.3e1 -3.7787e1 -3.7787e1
0.9 3.4e1 -3.9493e1 -3.9493e1
0.9 3.5e1 -3.7306e1 -3.7306e1
0.9 3.6e1 -4.0437e1 -4.0437e1
0.9 3.7e1 -3.9469e1 -3.9469e1
0.9 3.8e1 -3.7889e1 -3.7889e1
0.9 3.9e1 -3.7933e1 -3.7933e1
0.9 4.0e1 -3.5288e1 -3.5288e1
0.9 4.1e1 -3.1466e1 -3.1466e1
0.9 4.2e1 -6.0499e1 -6.0499e1
0.9 4.3e1 -3.3827e1 -3.3827e1
0.9 4.4e1 -6.3876e1 -6.3876e1
0.9 4.5e1 -4.2487e1 -4.2487e1
0.9 4.6e1 -3.6257e1 -3.6257e1
0.9 4.7e1 -3.8478e1 -3.8478e1
0.9 4.8e1 -3.9896e1 -3.9896e1
0.9 4.9e1 -3.9297e1 -3.9297e1
0.9 5.0e1 -3.7811e1 -3.7811e1
0.9 5.1e1 -3.8292e1 -3.8292e1
0.9 5.2e1 -4.0972e1 -4.0972e1
0.9 5.3e1 -4.0808e1 -4.0808e1
0.9 5.4e1 -3.6615e1 -3.6615e1
0.9 5.5e1 -3.957e1 -3.957e1
0.9 5.6e1 -3.6807e1 -3.6807e1
0.9 5.7e1 -3.7268e1 -3.7268e1
0.9 5.8e1 -3.7224e1 -3.7224e1
0.9 5.9e1 -3.9515e1 -3.9515e1
0.9 6.0e1 -3.7746e1 -3.7746e1
0.9 6.1e1 -3.9834e1 -3.9834e1
0.9 6.2e1 -3.9599e1 -3.9599e1
0.9 6.3e1 -3.8118e1 -3.8118e1
0.9 6.4e1 -4.137e1 -4.137e1
0.9 6.5e1 -3.3325e1 -3.3325e1
0.9 6.6e1 -3.7761e1 -3.7761e1
0.9 6.7e1 -3.7494e1 -3.7494e1
0.9 6.8e1 -4.0275e1 -4.0275e1
0.9 6.9e1 -3.6526e1 -3.6526e1
0.9 7.0e1 -3.643e1 -3.643e1
0.9 7.1e1 -3.78e1 -3.78e1
0.9 7.2e1 -3.8907e1 -3.8907e1
0.9 7.3e1 -3.3892e1 -3.3892e1
0.9 7.4e1 -3.7149e1 -3.7149e1
0.9 7.5e1 -3.9332e1 -3.9332e1
0.9 7.6e1 -3.9573e1 -3.9573e1
0.9 7.7e1 -3.8267e1 -3.8267e1
0.9 7.8e1 -3.8217e1 -3.8217e1
0.9 7.9e1 -3.9978e1 -3.9978e1
0.9 8.0e1 -3.744e1 -3.744e1
0.9 8.1e1 -3.4006e1 -3.4006e1
0.9 8.2e1 -3.7878e1 -3.7878e1
0.9 8.3e1 -3.8139e1 -3.8139e1
0.9 8.4e1 -4.1896e1 -4.1896e1
0.9 8.5e1 -3.5429e1 -3.5429e1
0.9 8.6e1 -3.8694e1 -3.8694e1
0.9 8.7e1 -3.8803e1 -3.8803e1
0.9 8.8e1 -3.9905e1 -3.9905e1
0.9 8.9e1 -4.3391e1 -4.3391e1
0.9 9.0e1 -3.8709e1 -3.8709e1
0.9 9.1e1 -4.0439e1 -4.0439e1
0.9 9.2e1 -3.8718e1 -3.8718e1
0.9 9.3e1 -3.7592e1 -3.7592e1
0.9 9.4e1 -4.0238e1 -4.0238e1
0.9 9.5e1 -3.7366e1 -3.7366e1
0.9 9.6e1 -3.9119e1 -3.9119e1

1.0000000000 1.0e0 -3.1651e1 -3.1651e1
1.0000000000 2.0e0 -3.416e1 -3.416e1
1.0000000000 3.0e0 -3.8025e1 -3.8025e1
1.0000000000 4.0e0 -3.7811e1 -3.7811e1
1.0000000000 5.0e0 -3.6379e1 -3.6379e1
1.0000000000 6.0e0 -3.893e1 -3.893e1
1.0000000000 7.0e0 -3.4136e1 -3.4136e1
1.0000000000 8.0e0 -3.5802e1 -3.5802e1
1.0000000000 9.0e0 -3.7407e1 -3.7407e1
1.0000000000 1.0e1 -3.7269e1 -3.7269e1
1.0000000000 1.1e1 -3.5169e1 -3.5169e1
1.0000000000 1.2e1 -3.3965e1 -3.3965e1
1.0000000000 1.3e1 -3.7646e1 -3.7646e1
1.0000000000 1.4e1 -3.6258e1 -3.6258e1
1.0000000000 1.5e1 -3.2878e1 -3.2878e1
1.0000000000 1.6e1 -3.3748e1 -3.3748e1
1.0000000000 1.7e1 -3.747e1 -3.747e1
1.0000000000 1.8e1 -3.4707e1 -3.4707e1
1.0000000000 1.9e1 -3.9692e1 -3.9692e1
1.0000000000 2.0e1 -3.1844e1 -3.1844e1
1.0000000000 2.1e1 -3.4737e1 -3.4737e1
1.0000000000 2.2e1 -3.4494e1 -3.4494e1
1.0000000000 2.3e1 -3.6553e1 -3.6553e1
1.0000000000 2.4e1 -3.432e1 -3.432e1
1.0000000000 2.5e1 -3.8365e1 -3.8365e1
1.0000000000 2.6e1 -3.6102e1 -3.6102e1
1.0000000000 2.7e1 -3.7681e1 -3.7681e1
1.0000000000 2.8e1 -3.2958e1 -3.2958e1
1.0000000000 2.9e1 -3.6947e1 -3.6947e1
1.0000000000 3.0e1 -3.6221e1 -3.6221e1
1.0000000000 3.1e1 -3.7179e1 -3.7179e1
1.0000000000 3.2e1 -3.4258e1 -3.4258e1
1.0000000000 3.3e1 -3.5766e1 -3.5766e1
1.0000000000 3.4e1 -3.802e1 -3.802e1
1.0000000000 3.5e1 -3.6109e1 -3.6109e1
1.0000000000 3.6e1 -3.8569e1 -3.8569e1
1.0000000000 3.7e1 -3.9249e1 -3.9249e1
1.0000000000 3.8e1 -3.6343e1 -3.6343e1
1.0000000000 3.9e1 -3.7053e1 -3.7053e1
1.0000000000 4.0e1 -3.3734e1 -3.3734e1
1.0000000000 4.1e1 -2.9268e1 -2.9268e1
1.0000000000 4.2e1 -4.9107e1 -4.9107e1
1.0000000000 4.3e1 -3.0953e1 -3.0953e1
1.0000000000 4.4e1 -3.6057e1 -3.6057e1
1.0000000000 4.5e1 -3.7412e1 -3.7412e1
1.0000000000 4.6e1 -3.3525e1 -3.3525e1
1.0000000000 4.7e1 -3.7735e1 -3.7735e1
1.0000000000 4.8e1 -3.4126e1 -3.4126e1
1.0000000000 4.9e1 -3.8879e1 -3.8879e1
1.0000000000 5.0e1 -3.5638e1 -3.5638e1
1.0000000000 5.1e1 -3.7689e1 -3.7689e1
1.0000000000 5.2e1 -3.7508e1 -3.7508e1
1.0000000000 5.3e1 -3.7646e1 -3.7646e1
1.0000000000 5.4e1 -3.5541e1 -3.5541e1
1.0000000000 5.5e1 -3.7811e1 -3.7811e1
1.0000000000 5.6e1 -3.4343e1 -3.4343e1
1.0000000000 5.7e1 -3.5022e1 -3.5022e1
1.0000000000 5.8e1 -3.573e1 -3.573e1
1.0000000000 5.9e1 -3.7732e1 -3.7732e1
1.0000000000 6.0e1 -3.5389e1 -3.5389e1
1.0000000000 6.1e1 -3.5921e1 -3.5921e1
1.0000000000 6.2e1 -3.7769e1 -3.7769e1
1.0000000000 6.3e1 -3.626e1 -3.626e1
1.0000000000 6.4e1 -3.6258e1 -3.6258e1
1.0000000000 6.5e1 -3.5852e1 -3.5852e1
1.0000000000 6.6e1 -3.4623e1 -3.4623e1
1.0000000000 6.7e1 -3.6862e1 -3.6862e1
1.0000000000 6.8e1 -3.808e1 -3.808e1
1.0000000000 6.9e1 -3.9141e1 -3.9141e1
1.0000000000 7.0e1 -3.5893e1 -3.5893e1
1.0000000000 7.1e1 -3.6176e1 -3.6176e1
1.0000000000 7.2e1 -3.906e1 -3.906e1
1.0000000000 7.3e1 -3.4122e1 -3.4122e1
1.0000000000 7.4e1 -3.632e1 -3.632e1
1.0000000000 7.5e1 -3.658e1 -3.658e1
1.0000000000 7.6e1 -3.913e1 -3.913e1
1.0000000000 7.7e1 -3.7817e1 -3.7817e1
1.0000000000 7.8e1 -3.6373e1 -3.6373e1
1.0000000000 7.9e1 -3.7822e1 -3.7822e1
1.0000000000 8.0e1 -3.6959e1 -3.6959e1
1.0000000000 8.1e1 -3.5296e1 -3.5296e1
1.0000000000 8.2e1 -3.6814e1 -3.6814e1
1.0000000000 8.3e1 -3.7009e1 -3.7009e1
1.0000000000 8.4e1 -3.8378e1 -3.8378e1
1.0000000000 8.5e1 -3.491e1 -3.491e1
1.0000000000 8.6e1 -3.7188e1 -3.7188e1
1.0000000000 8.7e1 -3.7177e1 -3.7177e1
1.0000000000 8.8e1 -3.8387e1 -3.8387e1
1.0000000000 8.9e1 -4.0817e1 -4.0817e1
1.0000000000 9.0e1 -3.7122e1 -3.7122e1
1.0000000000 9.1e1 -3.8049e1 -3.8049e1
1.0000000000 9.2e1 -3.8754e1 -3.8754e1
1.0000000000 9.3e1 -3.7441e1 -3.7441e1
1.0000000000 9.4e1 -3.6694e1 -3.6694e1
1.0000000000 9.5e1 -3.7635e1 -3.7635e1
1.0000000000 9.6e1 -3.5291e1 -3.5291e1

1.1000000000 1.0e0 -3.4137e1 -3.4137e1
1.1000000000 2.0e0 -3.2208e1 -3.2208e1
1.1000000000 3.0e0 -3.9374e1 -3.9374e1
1.1000000000 4.0e0 -3.3582e1 -3.3582e1
1.1000000000 5.0e0 -3.5064e1 -3.5064e1
1.1000000000 6.0e0 -3.746e1 -3.746e1
1.1000000000 7.0e0 -3.3883e1 -3.3883e1
1.1000000000 8.0e0 -3.4623e1 -3.4623e1
1.1000000000 9.0e0 -3.657e1 -3.657e1
1.1000000000 1.0e1 -3.7292e1 -3.7292e1
1.1000000000 1.1e1 -3.5312e1 -3.5312e1
1.1000000000 1.2e1 -3.8983e1 -3.8983e1
1.1000000000 1.3e1 -3.7109e1 -3.7109e1
1.1000000000 1.4e1 -3.7366e1 -3.7366e1
1.1000000000 1.5e1 -3.3247e1 -3.3247e1
1.1000000000 1.6e1 -4.088e1 -4.088e1
1.1000000000 1.7e1 -3.6801e1 -3.6801e1
1.1000000000 1.8e1 -3.4201e1 -3.4201e1
1.1000000000 1.9e1 -3.9267e1 -3.9267e1
1.1000000000 2.0e1 -3.2239e1 -3.2239e1
1.1000000000 2.1e1 -3.4957e1 -3.4957e1
1.1000000000 2.2e1 -3.4764e1 -3.4764e1
1.1000000000 2.3e1 -3.6457e1 -3.6457e1
1.1000000000 2.4e1 -3.6404e1 -3.6404e1
1.1000000000 2.5e1 -4.0116e1 -4.0116e1
1.1000000000 2.6e1 -3.4923e1 -3.4923e1
1.1000000000 2.7e1 -3.8916e1 -3.8916e1
1.1000000000 2.8e1 -3.1557e1 -3.1557e1
1.1000000000 2.9e1 -3.4419e1 -3.4419e1
1.1000000000 3.0e1 -3.8137e1 -3.8137e1
1.1000000000 3.1e1 -3.6783e1 -3.6783e1
1.1000000000 3.2e1 -3.6783e1 -3.6783e1
1.1000000000 3.3e1 -3.7258e1 -3.7258e1
1.1000000000 3.4e1 -3.6701e1 -3.6701e1
1.1000000000 3.5e1 -3.6358e1 -3.6358e1
1.1000000000 3.6e1 -3.8147e1 -3.8147e1
1.1000000000 3.7e1 -3.8194e1 -3.8194e1
1.1000000000 3.8e1 -3.6933e1 -3.6933e1
1.1000000000 3.9e1 -3.5903e1 -3.5903e1
1.1000000000 4.0e1 -3.7038e1 -3.7038e1
1.1000000000 4.1e1 -3.0045e1 -3.0045e1
1.1000000000 4.2e1 -4.4884e1 -4.4884e1
1.1000000000 4.3e1 -2.7648e1 -2.7648e1
1.1000000000 4.4e1 -2.6233e1 -2.6233e1
1.1000000000 4.5e1 -3.0994e1 -3.0994e1
1.1000000000 4.6e1 -3.1487e1 -3.1487e1
1.1000000000 4.7e1 -3.7636e1 -3.7636e1
1.1000000000 4.8e1 -3.0331e1 -3.0331e1
1.1000000000 4.9e1 -4.1378e1 -4.1378e1
1.1000000000 5.0e1 -3.3822e1 -3.3822e1
1.1000000000 5.1e1 -3.8318e1 -3.8318e1
1.1000000000 5.2e1 -3.4314e1 -3.4314e1
1.1000000000 5.3e1 -3.5171e1 -3.5171e1
1.1000000000 5.4e1 -3.5377e1 -3.5377e1
1.1000000000 5.5e1 -3.7999e1 -3.7999e1
1.1000000000 5.6e1 -3.4313e1 -3.4313e1
1.1000000000 5.7e1 -3.5511e1 -3.5511e1
1.1000000000 5.8e1 -3.4401e1 -3.4401e1
1.1000000000 5.9e1 -3.8611e1 -3.8611e1
1.1000000000 6.0e1 -3.4723e1 -3.4723e1
1.1000000000 6.1e1 -3.6539e1 -3.6539e1
1.1000000000 6.2e1 -3.5386e1 -3.5386e1
1.1000000000 6.3e1 -3.7542e1 -3.7542e1
1.1000000000 6.4e1 -3.4117e1 -3.4117e1
1.1000000000 6.5e1 -3.5055e1 -3.5055e1
1.1000000000 6.6e1 -3.4782e1 -3.4782e1
1.1000000000 6.7e1 -3.5447e1 -3.5447e1
1.1000000000 6.8e1 -3.9313e1 -3.9313e1
1.1000000000 6.9e1 -4.3053e1 -4.3053e1
1.1000000000 7.0e1 -3.5571e1 -3.5571e1
1.1000000000 7.1e1 -3.6552e1 -3.6552e1
1.1000000000 7.2e1 -3.8627e1 -3.8627e1
1.1000000000 7.3e1 -3.8216e1 -3.8216e1
1.1000000000 7.4e1 -3.5353e1 -3.5353e1
1.1000000000 7.5e1 -3.6888e1 -3.6888e1
1.1000000000 7.6e1 -3.6462e1 -3.6462e1
1.1000000000 7.7e1 -3.605e1 -3.605e1
1.1000000000 7.8e1 -3.7895e1 -3.7895e1
1.1000000000 7.9e1 -3.5109e1 -3.5109e1
1.1000000000 8.0e1 -3.8127e1 -3.8127e1
1.1000000000 8.1e1 -3.576e1 -3.576e1
1.1000000000 8.2e1 -3.7038e1 -3.7038e1
1.1000000000 8.3e1 -3.6391e1 -3.6391e1
1.1000000000 8.4e1 -3.7273e1 -3.7273e1
1.1000000000 8.5e1 -3.6143e1 -3.6143e1
1.1000000000 8.6e1 -3.7014e1 -3.7014e1
1.1000000000 8.7e1 -3.6006e1 -3.6006e1
1.1000000000 8.8e1 -3.908e1 -3.908e1
1.1000000000 8.9e1 -4.1611e1 -4.1611e1
1.1000000000 9.0e1 -3.5284e1 -3.5284e1
1.1000000000 9.1e1 -3.7697e1 -3.7697e1
1.1000000000 9.2e1 -3.6808e1 -3.6808e1
1.1000000000 9.3e1 -3.5856e1 -3.5856e1
1.1000000000 9.4e1 -3.6091e1 -3.6091e1
1.1000000000 9.5e1 -3.5988e1 -3.5988e1
1.1000000000 9.6e1 -3.5259e1 -3.5259e1

2.1000000000 1.0e0 -2.6482e1 -2.6482e1
2.1000000000 2.0e0 -2.737e1 -2.737e1
2.1000000000 3.0e0 -3.1619e1 -3.1619e1
2.1000000000 4.0e0 -2.9653e1 -2.9653e1
2.1000000000 5.0e0 -3.3366e1 -3.3366e1
2.1000000000 6.0e0 -3.0708e1 -3.0708e1
2.1000000000 7.0e0 -2.7211e1 -2.7211e1
2.1000000000 8.0e0 -3.455e1 -3.455e1
2.1000000000 9.0e0 -3.0175e1 -3.0175e1
2.1000000000 1.0e1 -2.9744e1 -2.9744e1
2.1000000000 1.1e1 -2.9563e1 -2.9563e1
2.1000000000 1.2e1 -2.9023e1 -2.9023e1
2.1000000000 1.3e1 -3.1354e1 -3.1354e1
2.1000000000 1.4e1 -2.9957e1 -2.9957e1
2.1000000000 1.5e1 -2.7614e1 -2.7614e1
2.1000000000 1.6e1 -2.8033e1 -2.8033e1
2.1000000000 1.7e1 -3.1396e1 -3.1396e1
2.1000000000 1.8e1 -2.9018e1 -2.9018e1
2.1000000000 1.9e1 -3.1205e1 -3.1205e1
2.1000000000 2.0e1 -2.7027e1 -2.7027e1
2.1000000000 2.1e1 -2.9115e1 -2.9115e1
2.1000000000 2.2e1 -3.0816e1 -3.0816e1
2.1000000000 2.3e1 -2.9145e1 -2.9145e1
2.1000000000 2.4e1 -3.1705e1 -3.1705e1
2.1000000000 2.5e1 -3.2676e1 -3.2676e1
2.1000000000 2.6e1 -2.9434e1 -2.9434e1
2.1000000000 2.7e1 -2.9731e1 -2.9731e1
2.1000000000 2.8e1 -2.9732e1 -2.9732e1
2.1000000000 2.9e1 -2.9969e1 -2.9969e1
2.1000000000 3.0e1 -2.9586e1 -2.9586e1
2.1000000000 3.1e1 -2.9796e1 -2.9796e1
2.1000000000 3.2e1 -3.0309e1 -3.0309e1
2.1000000000 3.3e1 -3.1787e1 -3.1787e1
2.1000000000 3.4e1 -3.0717e1 -3.0717e1
2.1000000000 3.5e1 -2.9465e1 -2.9465e1
2.1000000000 3.6e1 -3.2483e1 -3.2483e1
2.1000000000 3.7e1 -3.0841e1 -3.0841e1
2.1000000000 3.8e1 -3.0473e1 -3.0473e1
2.1000000000 3.9e1 -2.9288e1 -2.9288e1
2.1000000000 4.0e1 -3.0583e1 -3.0583e1
2.1000000000 4.1e1 -2.3367e1 -2.3367e1
2.1000000000 4.2e1 -4.7847e1 -4.7847e1
2.1000000000 4.3e1 -2.2939e1 -2.2939e1
2.1000000000 4.4e1 -2.6365e1 -2.6365e1
2.1000000000 4.5e1 -2.6793e1 -2.6793e1
2.1000000000 4.6e1 -2.8216e1 -2.8216e1
2.1000000000 4.7e1 -3.2462e1 -3.2462e1
2.1000000000 4.8e1 -2.9977e1 -2.9977e1
2.1000000000 4.9e1 -3.1417e1 -3.1417e1
2.1000000000 5.0e1 -2.9452e1 -2.9452e1
2.1000000000 5.1e1 -3.187e1 -3.187e1
2.1000000000 5.2e1 -3.0718e1 -3.0718e1
2.1000000000 5.3e1 -3.1549e1 -3.1549e1
2.1000000000 5.4e1 -2.9511e1 -2.9511e1
2.1000000000 5.5e1 -3.1294e1 -3.1294e1
2.1000000000 5.6e1 -3.1245e1 -3.1245e1
2.1000000000 5.7e1 -3.026e1 -3.026e1
2.1000000000 5.8e1 -2.9569e1 -2.9569e1
2.1000000000 5.9e1 -3.1493e1 -3.1493e1
2.1000000000 6.0e1 -3.1639e1 -3.1639e1
2.1000000000 6.1e1 -3.1036e1 -3.1036e1
2.1000000000 6.2e1 -3.1808e1 -3.1808e1
2.1000000000 6.3e1 -3.0433e1 -3.0433e1
2.1000000000 6.4e1 -3.2578e1 -3.2578e1
2.1000000000 6.5e1 -2.8383e1 -2.8383e1
2.1000000000 6.6e1 -2.8578e1 -2.8578e1
2.1000000000 6.7e1 -3.1775e1 -3.1775e1
2.1000000000 6.8e1 -3.131e1 -3.131e1
2.1000000000 6.9e1 -2.936e1 -2.936e1
2.1000000000 7.0e1 -2.9178e1 -2.9178e1
2.1000000000 7.1e1 -3.0425e1 -3.0425e1
2.1000000000 7.2e1 -3.2163e1 -3.2163e1
2.1000000000 7.3e1 -2.8219e1 -2.8219e1
2.1000000000 7.4e1 -3.0605e1 -3.0605e1
2.1000000000 7.5e1 -3.085e1 -3.085e1
2.1000000000 7.6e1 -3.1917e1 -3.1917e1
2.1000000000 7.7e1 -2.9734e1 -2.9734e1
2.1000000000 7.8e1 -3.1833e1 -3.1833e1
2.1000000000 7.9e1 -3.1024e1 -3.1024e1
2.1000000000 8.0e1 -3.1514e1 -3.1514e1
2.1000000000 8.1e1 -2.9612e1 -2.9612e1
2.1000000000 8.2e1 -2.8699e1 -2.8699e1
2.1000000000 8.3e1 -3.2865e1 -3.2865e1
2.1000000000 8.4e1 -3.0543e1 -3.0543e1
2.1000000000 8.5e1 -3.0454e1 -3.0454e1
2.1000000000 8.6e1 -3.0287e1 -3.0287e1
2.1000000000 8.7e1 -3.2564e1 -3.2564e1
2.1000000000 8.8e1 -3.099e1 -3.099e1
2.1000000000 8.9e1 -3.1087e1 -3.1087e1
2.1000000000 9.0e1 -3.1173e1 -3.1173e1
2.1000000000 9.1e1 -3.1316e1 -3.1316e1
2.1000000000 9.2e1 -3.2303e1 -3.2303e1
2.1000000000 9.3e1 -3.2835e1 -3.2835e1
2.1000000000 9.4e1 -3.0711e1 -3.0711e1
2.1000000000 9.5e1 -3.1908e1 -3.1908e1
2.1000000000 9.6e1 -2.8977e1 -2.8977e1

3.1000000000 1.0e0 -2.2337e1 -2.2337e1
3.1000000000 2.0e0 -2.0219e1 -2.0219e1
3.1000000000 3.0e0 -2.6907e1 -2.6907e1
3.1000000000 4.0e0 -2.7788e1 -2.7788e1
3.1000000000 5.0e0 -2.7749e1 -2.7749e1
3.1000000000 6.0e0 -2.6421e1 -2.6421e1
3.1000000000 7.0e0 -2.2801e1 -2.2801e1
3.1000000000 8.0e0 -3.0702e1 -3.0702e1
3.1000000000 9.0e0 -2.9312e1 -2.9312e1
3.1000000000 1.0e1 -2.5811e1 -2.5811e1
3.1000000000 1.1e1 -2.5383e1 -2.5383e1
3.1000000000 1.2e1 -2.4702e1 -2.4702e1
3.1000000000 1.3e1 -2.8215e1 -2.8215e1
3.1000000000 1.4e1 -2.513e1 -2.513e1
3.1000000000 1.5e1 -2.5792e1 -2.5792e1
3.1000000000 1.6e1 -2.4212e1 -2.4212e1
3.1000000000 1.7e1 -2.5652e1 -2.5652e1
3.1000000000 1.8e1 -2.6803e1 -2.6803e1
3.1000000000 1.9e1 -2.7324e1 -2.7324e1
3.1000000000 2.0e1 -2.3468e1 -2.3468e1
3.1000000000 2.1e1 -2.6068e1 -2.6068e1
3.1000000000 2.2e1 -2.7892e1 -2.7892e1
3.1000000000 2.3e1 -2.5722e1 -2.5722e1
3.1000000000 2.4e1 -2.7977e1 -2.7977e1
3.1000000000 2.5e1 -2.9018e1 -2.9018e1
3.1000000000 2.6e1 -2.5899e1 -2.5899e1
3.1000000000 2.7e1 -2.9747e1 -2.9747e1
3.1000000000 2.8e1 -1.9529e1 -1.9529e1
3.1000000000 2.9e1 -2.4323e1 -2.4323e1
3.1000000000 3.0e1 -2.6911e1 -2.6911e1
3.1000000000 3.1e1 -2.5833e1 -2.5833e1
3.1000000000 3.2e1 -2.5393e1 -2.5393e1
3.1000000000 3.3e1 -2.8664e1 -2.8664e1
3.1000000000 3.4e1 -2.6514e1 -2.6514e1
3.1000000000 3.5e1 -2.5597e1 -2.5597e1
3.1000000000 3.6e1 -2.7806e1 -2.7806e1
3.1000000000 3.7e1 -2.7343e1 -2.7343e1
3.1000000000 3.8e1 -2.5948e1 -2.5948e1
3.1000000000 3.9e1 -2.733e1 -2.733e1
3.1000000000 4.0e1 -2.5672e1 -2.5672e1
3.1000000000 4.1e1 -2.2725e1 -2.2725e1
3.1000000000 4.2e1 -2.8907e1 -2.8907e1
3.1000000000 4.3e1 -2.42e1 -2.42e1
3.1000000000 4.4e1 -3.4564e1 -3.4564e1
3.1000000000 4.5e1 -2.5352e1 -2.5352e1
3.1000000000 4.6e1 -2.6769e1 -2.6769e1
3.1000000000 4.7e1 -2.7507e1 -2.7507e1
3.1000000000 4.8e1 -2.6941e1 -2.6941e1
3.1000000000 4.9e1 -2.6654e1 -2.6654e1
3.1000000000 5.0e1 -2.5955e1 -2.5955e1
3.1000000000 5.1e1 -2.574e1 -2.574e1
3.1000000000 5.2e1 -2.7986e1 -2.7986e1
3.1000000000 5.3e1 -2.6721e1 -2.6721e1
3.1000000000 5.4e1 -2.4708e1 -2.4708e1
3.1000000000 5.5e1 -2.6513e1 -2.6513e1
3.1000000000 5.6e1 -2.4852e1 -2.4852e1
3.1000000000 5.7e1 -2.2849e1 -2.2849e1
3.1000000000 5.8e1 -2.6416e1 -2.6416e1
3.1000000000 5.9e1 -2.6117e1 -2.6117e1
3.1000000000 6.0e1 -2.9382e1 -2.9382e1
3.1000000000 6.1e1 -2.6676e1 -2.6676e1
3.1000000000 6.2e1 -2.586e1 -2.586e1
3.1000000000 6.3e1 -2.6858e1 -2.6858e1
3.1000000000 6.4e1 -2.693e1 -2.693e1
3.1000000000 6.5e1 -2.2723e1 -2.2723e1
3.1000000000 6.6e1 -2.7408e1 -2.7408e1
3.1000000000 6.7e1 -2.4427e1 -2.4427e1
3.1000000000 6.8e1 -2.8864e1 -2.8864e1
3.1000000000 6.9e1 -2.4859e1 -2.4859e1
3.1000000000 7.0e1 -2.7975e1 -2.7975e1
3.1000000000 7.1e1 -2.4421e1 -2.4421e1
3.1000000000 7.2e1 -2.9842e1 -2.9842e1
3.1000000000 7.3e1 -2.2557e1 -2.2557e1
3.1000000000 7.4e1 -2.8093e1 -2.8093e1
3.1000000000 7.5e1 -2.5214e1 -2.5214e1
3.1000000000 7.6e1 -2.9002e1 -2.9002e1
3.1000000000 7.7e1 -2.6372e1 -2.6372e1
3.1000000000 7.8e1 -2.7471e1 -2.7471e1
3.1000000000 7.9e1 -2.6e1 -2.6e1
3.1000000000 8.0e1 -2.8002e1 -2.8002e1
3.1000000000 8.1e1 -2.4373e1 -2.4373e1
3.1000000000 8.2e1 -2.5196e1 -2.5196e1
3.1000000000 8.3e1 -2.7095e1 -2.7095e1
3.1000000000 8.4e1 -2.6459e1 -2.6459e1
3.1000000000 8.5e1 -2.513e1 -2.513e1
3.1000000000 8.6e1 -2.914e1 -2.914e1
3.1000000000 8.7e1 -2.578e1 -2.578e1
3.1000000000 8.8e1 -3.1506e1 -3.1506e1
3.1000000000 8.9e1 -2.8253e1 -2.8253e1
3.1000000000 9.0e1 -2.7986e1 -2.7986e1
3.1000000000 9.1e1 -2.6914e1 -2.6914e1
3.1000000000 9.2e1 -3.101e1 -3.101e1
3.1000000000 9.3e1 -2.9976e1 -2.9976e1
3.1000000000 9.4e1 -2.5801e1 -2.5801e1
3.1000000000 9.5e1 -2.8366e1 -2.8366e1
3.1000000000 9.6e1 -2.5594e1 -2.5594e1

4.1000000000 1.0e0 -1.9599e1 -1.9599e1
4.1000000000 2.0e0 -1.7429e1 -1.7429e1
4.1000000000 3.0e0 -2.439e1 -2.439e1
4.1000000000 4.0e0 -2.5279e1 -2.5279e1
4.1000000000 5.0e0 -2.5735e1 -2.5735e1
4.1000000000 6.0e0 -2.5141e1 -2.5141e1
4.1000000000 7.0e0 -2.1802e1 -2.1802e1
4.1000000000 8.0e0 -2.4072e1 -2.4072e1
4.1000000000 9.0e0 -2.3146e1 -2.3146e1
4.1000000000 1.0e1 -2.5185e1 -2.5185e1
4.1000000000 1.1e1 -2.2317e1 -2.2317e1
4.1000000000 1.2e1 -2.2658e1 -2.2658e1
4.1000000000 1.3e1 -2.4857e1 -2.4857e1
4.1000000000 1.4e1 -2.4186e1 -2.4186e1
4.1000000000 1.5e1 -2.1609e1 -2.1609e1
4.1000000000 1.6e1 -2.0641e1 -2.0641e1
4.1000000000 1.7e1 -2.4078e1 -2.4078e1
4.1000000000 1.8e1 -2.3639e1 -2.3639e1
4.1000000000 1.9e1 -2.4754e1 -2.4754e1
4.1000000000 2.0e1 -2.2179e1 -2.2179e1
4.1000000000 2.1e1 -2.4019e1 -2.4019e1
4.1000000000 2.2e1 -2.4077e1 -2.4077e1
4.1000000000 2.3e1 -2.4052e1 -2.4052e1
4.1000000000 2.4e1 -2.3644e1 -2.3644e1
4.1000000000 2.5e1 -2.4495e1 -2.4495e1
4.1000000000 2.6e1 -2.4948e1 -2.4948e1
4.1000000000 2.7e1 -2.3025e1 -2.3025e1
4.1000000000 2.8e1 -2.1931e1 -2.1931e1
4.1000000000 2.9e1 -2.3436e1 -2.3436e1
4.1000000000 3.0e1 -2.2747e1 -2.2747e1
4.1000000000 3.1e1 -2.4483e1 -2.4483e1
4.1000000000 3.2e1 -2.3905e1 -2.3905e1
4.1000000000 3.3e1 -2.5048e1 -2.5048e1
4.1000000000 3.4e1 -2.4889e1 -2.4889e1
4.1000000000 3.5e1 -2.3552e1 -2.3552e1
4.1000000000 3.6e1 -2.5974e1 -2.5974e1
4.1000000000 3.7e1 -2.4937e1 -2.4937e1
4.1000000000 3.8e1 -2.4602e1 -2.4602e1
4.1000000000 3.9e1 -2.3646e1 -2.3646e1
4.1000000000 4.0e1 -2.3379e1 -2.3379e1
4.1000000000 4.1e1 -2.024e1 -2.024e1
4.1000000000 4.2e1 -2.8382e1 -2.8382e1
4.1000000000 4.3e1 -2.1688e1 -2.1688e1
4.1000000000 4.4e1 -3.0308e1 -3.0308e1
4.1000000000 4.5e1 -2.5288e1 -2.5288e1
4.1000000000 4.6e1 -2.4266e1 -2.4266e1
4.1000000000 4.7e1 -2.3932e1 -2.3932e1
4.1000000000 4.8e1 -2.0512e1 -2.0512e1
4.1000000000 4.9e1 -2.5058e1 -2.5058e1
4.1000000000 5.0e1 -2.3389e1 -2.3389e1
4.1000000000 5.1e1 -2.3817e1 -2.3817e1
4.1000000000 5.2e1 -2.6101e1 -2.6101e1
4.1000000000 5.3e1 -2.5853e1 -2.5853e1
4.1000000000 5.4e1 -2.16e1 -2.16e1
4.1000000000 5.5e1 -2.5612e1 -2.5612e1
4.1000000000 5.6e1 -2.1737e1 -2.1737e1
4.1000000000 5.7e1 -1.9994e1 -1.9994e1
4.1000000000 5.8e1 -2.5159e1 -2.5159e1
4.1000000000 5.9e1 -2.438e1 -2.438e1
4.1000000000 6.0e1 -2.5226e1 -2.5226e1
4.1000000000 6.1e1 -2.4643e1 -2.4643e1
4.1000000000 6.2e1 -2.4263e1 -2.4263e1
4.1000000000 6.3e1 -2.5454e1 -2.5454e1
4.1000000000 6.4e1 -2.379e1 -2.379e1
4.1000000000 6.5e1 -2.2539e1 -2.2539e1
4.1000000000 6.6e1 -2.3338e1 -2.3338e1
4.1000000000 6.7e1 -2.2455e1 -2.2455e1
4.1000000000 6.8e1 -2.8112e1 -2.8112e1
4.1000000000 6.9e1 -2.3879e1 -2.3879e1
4.1000000000 7.0e1 -2.4187e1 -2.4187e1
4.1000000000 7.1e1 -2.3686e1 -2.3686e1
4.1000000000 7.2e1 -2.4948e1 -2.4948e1
4.1000000000 7.3e1 -2.1847e1 -2.1847e1
4.1000000000 7.4e1 -2.4596e1 -2.4596e1
4.1000000000 7.5e1 -2.435e1 -2.435e1
4.1000000000 7.6e1 -2.6112e1 -2.6112e1
4.1000000000 7.7e1 -2.5036e1 -2.5036e1
4.1000000000 7.8e1 -2.4384e1 -2.4384e1
4.1000000000 7.9e1 -2.6397e1 -2.6397e1
4.1000000000 8.0e1 -2.2998e1 -2.2998e1
4.1000000000 8.1e1 -2.1104e1 -2.1104e1
4.1000000000 8.2e1 -2.5137e1 -2.5137e1
4.1000000000 8.3e1 -2.4154e1 -2.4154e1
4.1000000000 8.4e1 -2.6801e1 -2.6801e1
4.1000000000 8.5e1 -2.5111e1 -2.5111e1
4.1000000000 8.6e1 -2.4924e1 -2.4924e1
4.1000000000 8.7e1 -2.5022e1 -2.5022e1
4.1000000000 8.8e1 -2.6164e1 -2.6164e1
4.1000000000 8.9e1 -2.495e1 -2.495e1
4.1000000000 9.0e1 -2.5329e1 -2.5329e1
4.1000000000 9.1e1 -2.5244e1 -2.5244e1
4.1000000000 9.2e1 -2.5099e1 -2.5099e1
4.1000000000 9.3e1 -2.4364e1 -2.4364e1
4.1000000000 9.4e1 -2.5401e1 -2.5401e1
4.1000000000 9.5e1 -2.4513e1 -2.4513e1
4.1000000000 9.6e1 -2.37e1 -2.37e1

5.1000000000 1.0e0 -2.4306e1 -2.4306e1
5.1000000000 2.0e0 -1.816e1 -1.816e1
5.1000000000 3.0e0 -2.2955e1 -2.2955e1
5.1000000000 4.0e0 -2.4058e1 -2.4058e1
5.1000000000 5.0e0 -2.3806e1 -2.3806e1
5.1000000000 6.0e0 -2.1779e1 -2.1779e1
5.1000000000 7.0e0 -2.3868e1 -2.3868e1
5.1000000000 8.0e0 -2.4286e1 -2.4286e1
5.1000000000 9.0e0 -2.4345e1 -2.4345e1
5.1000000000 1.0e1 -2.3941e1 -2.3941e1
5.1000000000 1.1e1 -2.4168e1 -2.4168e1
5.1000000000 1.2e1 -2.3798e1 -2.3798e1
5.1000000000 1.3e1 -2.4124e1 -2.4124e1
5.1000000000 1.4e1 -2.3866e1 -2.3866e1
5.1000000000 1.5e1 -2.4164e1 -2.4164e1
5.1000000000 1.6e1 -2.4199e1 -2.4199e1
5.1000000000 1.7e1 -2.4062e1 -2.4062e1
5.1000000000 1.8e1 -2.4063e1 -2.4063e1
5.1000000000 1.9e1 -2.3841e1 -2.3841e1
5.1000000000 2.0e1 -2.4357e1 -2.4357e1
5.1000000000 2.1e1 -2.3993e1 -2.3993e1
5.1000000000 2.2e1 -2.4271e1 -2.4271e1
5.1000000000 2.3e1 -2.3809e1 -2.3809e1
5.1000000000 2.4e1 -2.4626e1 -2.4626e1
5.1000000000 2.5e1 -2.4394e1 -2.4394e1
5.1000000000 2.6e1 -2.3858e1 -2.3858e1
5.1000000000 2.7e1 -2.4269e1 -2.4269e1
5.1000000000 2.8e1 -2.3744e1 -2.3744e1
5.1000000000 2.9e1 -2.4058e1 -2.4058e1
5.1000000000 3.0e1 -2.3938e1 -2.3938e1
5.1000000000 3.1e1 -2.3914e1 -2.3914e1
5.1000000000 3.2e1 -2.6746e1 -2.6746e1
5.1000000000 3.3e1 -2.4351e1 -2.4351e1
5.1000000000 3.4e1 -2.4228e1 -2.4228e1
5.1000000000 3.5e1 -2.3891e1 -2.3891e1
5.1000000000 3.6e1 -2.4157e1 -2.4157e1
5.1000000000 3.7e1 -2.3982e1 -2.3982e1
5.1000000000 3.8e1 -2.4241e1 -2.4241e1
5.1000000000 3.9e1 -2.3902e1 -2.3902e1
5.1000000000 4.0e1 -2.4349e1 -2.4349e1
5.1000000000 4.1e1 -2.4113e1 -2.4113e1
5.1000000000 4.2e1 -2.4133e1 -2.4133e1
5.1000000000 4.3e1 -2.3972e1 -2.3972e1
5.1000000000 4.4e1 -2.4164e1 -2.4164e1
5.1000000000 4.5e1 -2.4044e1 -2.4044e1
5.1000000000 4.6e1 -2.4187e1 -2.4187e1
5.1000000000 4.7e1 -2.3883e1 -2.3883e1
5.1000000000 4.8e1 -2.5373e1 -2.5373e1
5.1000000000 4.9e1 -2.491e1 -2.491e1
5.1000000000 5.0e1 -2.397e1 -2.397e1
5.1000000000 5.1e1 -2.4205e1 -2.4205e1
5.1000000000 5.2e1 -2.4034e1 -2.4034e1
5.1000000000 5.3e1 -2.4365e1 -2.4365e1
5.1000000000 5.4e1 -2.3953e1 -2.3953e1
5.1000000000 5.5e1 -2.4048e1 -2.4048e1
5.1000000000 5.6e1 -2.4132e1 -2.4132e1
5.1000000000 5.7e1 -2.4154e1 -2.4154e1
5.1000000000 5.8e1 -2.4185e1 -2.4185e1
5.1000000000 5.9e1 -2.3907e1 -2.3907e1
5.1000000000 6.0e1 -2.4387e1 -2.4387e1
5.1000000000 6.1e1 -2.4161e1 -2.4161e1
5.1000000000 6.2e1 -2.4165e1 -2.4165e1
5.1000000000 6.3e1 -2.3868e1 -2.3868e1
5.1000000000 6.4e1 -2.4284e1 -2.4284e1
5.1000000000 6.5e1 -2.3568e1 -2.3568e1
5.1000000000 6.6e1 -2.4262e1 -2.4262e1
5.1000000000 6.7e1 -2.4059e1 -2.4059e1
5.1000000000 6.8e1 -2.3921e1 -2.3921e1
5.1000000000 6.9e1 -2.3816e1 -2.3816e1
5.1000000000 7.0e1 -2.4085e1 -2.4085e1
5.1000000000 7.1e1 -2.4164e1 -2.4164e1
5.1000000000 7.2e1 -2.3986e1 -2.3986e1
5.1000000000 7.3e1 -2.4249e1 -2.4249e1
5.1000000000 7.4e1 -2.4031e1 -2.4031e1
5.1000000000 7.5e1 -2.3839e1 -2.3839e1
5.1000000000 7.6e1 -2.4606e1 -2.4606e1
5.1000000000 7.7e1 -2.4126e1 -2.4126e1
5.1000000000 7.8e1 -2.4251e1 -2.4251e1
5.1000000000 7.9e1 -2.4048e1 -2.4048e1
5.1000000000 8.0e1 -2.348e1 -2.348e1
5.1000000000 8.1e1 -2.3497e1 -2.3497e1
5.1000000000 8.2e1 -2.4269e1 -2.4269e1
5.1000000000 8.3e1 -2.4169e1 -2.4169e1
5.1000000000 8.4e1 -2.3471e1 -2.3471e1
5.1000000000 8.5e1 -2.3903e1 -2.3903e1
5.1000000000 8.6e1 -2.4082e1 -2.4082e1
5.1000000000 8.7e1 -2.4035e1 -2.4035e1
5.1000000000 8.8e1 -2.4523e1 -2.4523e1
5.1000000000 8.9e1 -2.3839e1 -2.3839e1
5.1000000000 9.0e1 -2.3834e1 -2.3834e1
5.1000000000 9.1e1 -2.3214e1 -2.3214e1
5.1000000000 9.2e1 -2.5046e1 -2.5046e1
5.1000000000 9.3e1 -2.7271e1 -2.7271e1
5.1000000000 9.4e1 -2.4658e1 -2.4658e1
5.1000000000 9.5e1 -2.2774e1 -2.2774e1
5.1000000000 9.6e1 -2.5268e1 -2.5268e1

6.1000000000 1.0e0 -2.0522e1 -2.0522e1
6.1000000000 2.0e0 -1.7121e1 -1.7121e1
6.1000000000 3.0e0 -2.1726e1 -2.1726e1
6.1000000000 4.0e0 -2.1389e1 -2.1389e1
6.1000000000 5.0e0 -2.2648e1 -2.2648e1
6.1000000000 6.0e0 -2.1311e1 -2.1311e1
6.1000000000 7.0e0 -1.9099e1 -1.9099e1
6.1000000000 8.0e0 -2.2866e1 -2.2866e1
6.1000000000 9.0e0 -2.2282e1 -2.2282e1
6.1000000000 1.0e1 -2.0957e1 -2.0957e1
6.1000000000 1.1e1 -2.0865e1 -2.0865e1
6.1000000000 1.2e1 -2.2947e1 -2.2947e1
6.1000000000 1.3e1 -2.2646e1 -2.2646e1
6.1000000000 1.4e1 -1.9846e1 -1.9846e1
6.1000000000 1.5e1 -2.0471e1 -2.0471e1
6.1000000000 1.6e1 -2.1623e1 -2.1623e1
6.1000000000 1.7e1 -2.2436e1 -2.2436e1
6.1000000000 1.8e1 -2.0351e1 -2.0351e1
6.1000000000 1.9e1 -2.1551e1 -2.1551e1
6.1000000000 2.0e1 -2.1118e1 -2.1118e1
6.1000000000 2.1e1 -2.2196e1 -2.2196e1
6.1000000000 2.2e1 -2.059e1 -2.059e1
6.1000000000 2.3e1 -2.1912e1 -2.1912e1
6.1000000000 2.4e1 -2.075e1 -2.075e1
6.1000000000 2.5e1 -2.33e1 -2.33e1
6.1000000000 2.6e1 -2.0157e1 -2.0157e1
6.1000000000 2.7e1 -2.2199e1 -2.2199e1
6.1000000000 2.8e1 -1.9911e1 -1.9911e1
6.1000000000 2.9e1 -2.0865e1 -2.0865e1
6.1000000000 3.0e1 -2.0787e1 -2.0787e1
6.1000000000 3.1e1 -2.1272e1 -2.1272e1
6.1000000000 3.2e1 -2.4755e1 -2.4755e1
6.1000000000 3.3e1 -2.3668e1 -2.3668e1
6.1000000000 3.4e1 -2.0839e1 -2.0839e1
6.1000000000 3.5e1 -2.1769e1 -2.1769e1
6.1000000000 3.6e1 -2.1566e1 -2.1566e1
6.1000000000 3.7e1 -2.1386e1 -2.1386e1
6.1000000000 3.8e1 -2.1758e1 -2.1758e1
6.1000000000 3.9e1 -2.0996e1 -2.0996e1
6.1000000000 4.0e1 -2.3166e1 -2.3166e1
6.1000000000 4.1e1 -1.9742e1 -1.9742e1
6.1000000000 4.2e1 -2.2462e1 -2.2462e1
6.1000000000 4.3e1 -2.0308e1 -2.0308e1
6.1000000000 4.4e1 -2.5718e1 -2.5718e1
6.1000000000 4.5e1 -2.2426e1 -2.2426e1
6.1000000000 4.6e1 -2.0101e1 -2.0101e1
6.1000000000 4.7e1 -2.1949e1 -2.1949e1
6.1000000000 4.8e1 -2.1936e1 -2.1936e1
6.1000000000 4.9e1 -2.1894e1 -2.1894e1
6.1000000000 5.0e1 -2.1694e1 -2.1694e1
6.1000000000 5.1e1 -2.1371e1 -2.1371e1
6.1000000000 5.2e1 -2.2471e1 -2.2471e1
6.1000000000 5.3e1 -2.2778e1 -2.2778e1
6.1000000000 5.4e1 -2.0062e1 -2.0062e1
6.1000000000 5.5e1 -2.2114e1 -2.2114e1
6.1000000000 5.6e1 -1.9502e1 -1.9502e1
6.1000000000 5.7e1 -1.9006e1 -1.9006e1
6.1000000000 5.8e1 -2.2046e1 -2.2046e1
6.1000000000 5.9e1 -2.1669e1 -2.1669e1
6.1000000000 6.0e1 -2.1062e1 -2.1062e1
6.1000000000 6.1e1 -2.1427e1 -2.1427e1
6.1000000000 6.2e1 -2.1669e1 -2.1669e1
6.1000000000 6.3e1 -2.113e1 -2.113e1
6.1000000000 6.4e1 -2.1446e1 -2.1446e1
6.1000000000 6.5e1 -2.0163e1 -2.0163e1
6.1000000000 6.6e1 -2.176e1 -2.176e1
6.1000000000 6.7e1 -2.1381e1 -2.1381e1
6.1000000000 6.8e1 -2.3518e1 -2.3518e1
6.1000000000 6.9e1 -2.2666e1 -2.2666e1
6.1000000000 7.0e1 -2.1292e1 -2.1292e1
6.1000000000 7.1e1 -2.12e1 -2.12e1
6.1000000000 7.2e1 -2.2371e1 -2.2371e1
6.1000000000 7.3e1 -2.0746e1 -2.0746e1
6.1000000000 7.4e1 -2.2643e1 -2.2643e1
6.1000000000 7.5e1 -2.0895e1 -2.0895e1
6.1000000000 7.6e1 -2.3429e1 -2.3429e1
6.1000000000 7.7e1 -2.1973e1 -2.1973e1
6.1000000000 7.8e1 -2.2439e1 -2.2439e1
6.1000000000 7.9e1 -2.0706e1 -2.0706e1
6.1000000000 8.0e1 -2.3095e1 -2.3095e1
6.1000000000 8.1e1 -2.054e1 -2.054e1
6.1000000000 8.2e1 -2.2416e1 -2.2416e1
6.1000000000 8.3e1 -2.1127e1 -2.1127e1
6.1000000000 8.4e1 -2.2889e1 -2.2889e1
6.1000000000 8.5e1 -2.3165e1 -2.3165e1
6.1000000000 8.6e1 -2.1513e1 -2.1513e1
6.1000000000 8.7e1 -2.2085e1 -2.2085e1
6.1000000000 8.8e1 -2.2021e1 -2.2021e1
6.1000000000 8.9e1 -2.2223e1 -2.2223e1
6.1000000000 9.0e1 -2.1365e1 -2.1365e1
6.1000000000 9.1e1 -2.2164e1 -2.2164e1
6.1000000000 9.2e1 -2.2104e1 -2.2104e1
6.1000000000 9.3e1 -2.3407e1 -2.3407e1
6.1000000000 9.4e1 -2.0399e1 -2.0399e1
6.1000000000 9.5e1 -2.281e1 -2.281e1
6.1000000000 9.6e1 -1.9913e1 -1.9913e1

7.1000000000 1.0e0 -1.5313e1 -1.5313e1
7.1000000000 2.0e0 -1.6898e1 -1.6898e1
7.1000000000 3.0e0 -1.9306e1 -1.9306e1
7.1000000000 4.0e0 -2.0538e1 -2.0538e1
7.1000000000 5.0e0 -1.9702e1 -1.9702e1
7.1000000000 6.0e0 -2.0229e1 -2.0229e1
7.1000000000 7.0e0 -1.8917e1 -1.8917e1
7.1000000000 8.0e0 -2.0136e1 -2.0136e1
7.1000000000 9.0e0 -1.9819e1 -1.9819e1
7.1000000000 1.0e1 -2.0568e1 -2.0568e1
7.1000000000 1.1e1 -1.9169e1 -1.9169e1
7.1000000000 1.2e1 -2.3378e1 -2.3378e1
7.1000000000 1.3e1 -2.0178e1 -2.0178e1
7.1000000000 1.4e1 -1.9938e1 -1.9938e1
7.1000000000 1.5e1 -1.8809e1 -1.8809e1
7.1000000000 1.6e1 -2.1011e1 -2.1011e1
7.1000000000 1.7e1 -2.0797e1 -2.0797e1
7.1000000000 1.8e1 -1.891e1 -1.891e1
7.1000000000 1.9e1 -2.0699e1 -2.0699e1
7.1000000000 2.0e1 -1.9484e1 -1.9484e1
7.1000000000 2.1e1 -2.0481e1 -2.0481e1
7.1000000000 2.2e1 -1.9562e1 -1.9562e1
7.1000000000 2.3e1 -2.027e1 -2.027e1
7.1000000000 2.4e1 -2.0259e1 -2.0259e1
7.1000000000 2.5e1 -2.0874e1 -2.0874e1
7.1000000000 2.6e1 -1.9876e1 -1.9876e1
7.1000000000 2.7e1 -1.9952e1 -1.9952e1
7.1000000000 2.8e1 -1.9718e1 -1.9718e1
7.1000000000 2.9e1 -2.0857e1 -2.0857e1
7.1000000000 3.0e1 -1.8594e1 -1.8594e1
7.1000000000 3.1e1 -2.0322e1 -2.0322e1
7.1000000000 3.2e1 -2.1793e1 -2.1793e1
7.1000000000 3.3e1 -2.2641e1 -2.2641e1
7.1000000000 3.4e1 -1.9545e1 -1.9545e1
7.1000000000 3.5e1 -2.0289e1 -2.0289e1
7.1000000000 3.6e1 -2.0547e1 -2.0547e1
7.1000000000 3.7e1 -2.0897e1 -2.0897e1
7.1000000000 3.8e1 -1.9544e1 -1.9544e1
7.1000000000 3.9e1 -2.024e1 -2.024e1
7.1000000000 4.0e1 -2.0198e1 -2.0198e1
7.1000000000 4.1e1 -1.8399e1 -1.8399e1
7.1000000000 4.2e1 -2.1969e1 -2.1969e1
7.1000000000 4.3e1 -1.8672e1 -1.8672e1
7.1000000000 4.4e1 -2.3532e1 -2.3532e1
7.1000000000 4.5e1 -2.0127e1 -2.0127e1
7.1000000000 4.6e1 -2.0009e1 -2.0009e1
7.1000000000 4.7e1 -1.9907e1 -1.9907e1
7.1000000000 4.8e1 -2.1294e1 -2.1294e1
7.1000000000 4.9e1 -1.8604e1 -1.8604e1
7.1000000000 5.0e1 -2.0626e1 -2.0626e1
7.1000000000 5.1e1 -1.9825e1 -1.9825e1
7.1000000000 5.2e1 -2.0304e1 -2.0304e1
7.1000000000 5.3e1 -1.9661e1 -1.9661e1
7.1000000000 5.4e1 -1.9764e1 -1.9764e1
7.1000000000 5.5e1 -2.0253e1 -2.0253e1
7.1000000000 5.6e1 -1.9905e1 -1.9905e1
7.1000000000 5.7e1 -1.9122e1 -1.9122e1
7.1000000000 5.8e1 -1.9592e1 -1.9592e1
7.1000000000 5.9e1 -2.0786e1 -2.0786e1
7.1000000000 6.0e1 -1.9971e1 -1.9971e1
7.1000000000 6.1e1 -2.0081e1 -2.0081e1
7.1000000000 6.2e1 -2.0679e1 -2.0679e1
7.1000000000 6.3e1 -1.9753e1 -1.9753e1
7.1000000000 6.4e1 -2.0695e1 -2.0695e1
7.1000000000 6.5e1 -2.0913e1 -2.0913e1
7.1000000000 6.6e1 -1.8821e1 -1.8821e1
7.1000000000 6.7e1 -2.0369e1 -2.0369e1
7.1000000000 6.8e1 -2.0328e1 -2.0328e1
7.1000000000 6.9e1 -1.9894e1 -1.9894e1
7.1000000000 7.0e1 -1.9986e1 -1.9986e1
7.1000000000 7.1e1 -2.0475e1 -2.0475e1
7.1000000000 7.2e1 -2.0e1 -2.0e1
7.1000000000 7.3e1 -2.0013e1 -2.0013e1
7.1000000000 7.4e1 -2.0454e1 -2.0454e1
7.1000000000 7.5e1 -1.962e1 -1.962e1
7.1000000000 7.6e1 -2.1843e1 -2.1843e1
7.1000000000 7.7e1 -2.0694e1 -2.0694e1
7.1000000000 7.8e1 -2.0763e1 -2.0763e1
7.1000000000 7.9e1 -1.9491e1 -1.9491e1
7.1000000000 8.0e1 -2.0803e1 -2.0803e1
7.1000000000 8.1e1 -1.8956e1 -1.8956e1
7.1000000000 8.2e1 -2.1693e1 -2.1693e1
7.1000000000 8.3e1 -1.9486e1 -1.9486e1
7.1000000000 8.4e1 -2.1062e1 -2.1062e1
7.1000000000 8.5e1 -2.0281e1 -2.0281e1
7.1000000000 8.6e1 -2.0854e1 -2.0854e1
7.1000000000 8.7e1 -2.0082e1 -2.0082e1
7.1000000000 8.8e1 -2.0445e1 -2.0445e1
7.1000000000 8.9e1 -2.1131e1 -2.1131e1
7.1000000000 9.0e1 -2.0255e1 -2.0255e1
7.1000000000 9.1e1 -2.0345e1 -2.0345e1
7.1000000000 9.2e1 -2.0765e1 -2.0765e1
7.1000000000 9.3e1 -2.0118e1 -2.0118e1
7.1000000000 9.4e1 -2.02e1 -2.02e1
7.1000000000 9.5e1 -2.0146e1 -2.0146e1
7.1000000000 9.6e1 -2.0257e1 -2.0257e1

8.1000000000 1.0e0 -1.5211e1 -1.5211e1
8.1000000000 2.0e0 -1.4251e1 -1.4251e1
8.1000000000 3.0e0 -1.9324e1 -1.9324e1
8.1000000000 4.0e0 -2.0769e1 -2.0769e1
8.1000000000 5.0e0 -2.1645e1 -2.1645e1
8.1000000000 6.0e0 -1.8597e1 -1.8597e1
8.1000000000 7.0e0 -1.9172e1 -1.9172e1
8.1000000000 8.0e0 -1.9971e1 -1.9971e1
8.1000000000 9.0e0 -2.0936e1 -2.0936e1
8.1000000000 1.0e1 -1.8741e1 -1.8741e1
8.1000000000 1.1e1 -1.8963e1 -1.8963e1
8.1000000000 1.2e1 -2.049e1 -2.049e1
8.1000000000 1.3e1 -2.0046e1 -2.0046e1
8.1000000000 1.4e1 -1.9218e1 -1.9218e1
8.1000000000 1.5e1 -1.8803e1 -1.8803e1
8.1000000000 1.6e1 -1.7799e1 -1.7799e1
8.1000000000 1.7e1 -1.781e1 -1.781e1
8.1000000000 1.8e1 -2.0243e1 -2.0243e1
8.1000000000 1.9e1 -1.9114e1 -1.9114e1
8.1000000000 2.0e1 -1.869e1 -1.869e1
8.1000000000 2.1e1 -1.9151e1 -1.9151e1
8.1000000000 2.2e1 -1.9114e1 -1.9114e1
8.1000000000 2.3e1 -1.926e1 -1.926e1
8.1000000000 2.4e1 -1.8684e1 -1.8684e1
8.1000000000 2.5e1 -2.0159e1 -2.0159e1
8.1000000000 2.6e1 -1.9264e1 -1.9264e1
8.1000000000 2.7e1 -1.9066e1 -1.9066e1
8.1000000000 2.8e1 -1.715e1 -1.715e1
8.1000000000 2.9e1 -1.8687e1 -1.8687e1
8.1000000000 3.0e1 -1.9084e1 -1.9084e1
8.1000000000 3.1e1 -1.91e1 -1.91e1
8.1000000000 3.2e1 -2.0539e1 -2.0539e1
8.1000000000 3.3e1 -2.0065e1 -2.0065e1
8.1000000000 3.4e1 -1.8922e1 -1.8922e1
8.1000000000 3.5e1 -1.9715e1 -1.9715e1
8.1000000000 3.6e1 -1.9297e1 -1.9297e1
8.1000000000 3.7e1 -1.8976e1 -1.8976e1
8.1000000000 3.8e1 -2.0014e1 -2.0014e1
8.1000000000 3.9e1 -1.8912e1 -1.8912e1
8.1000000000 4.0e1 -1.9816e1 -1.9816e1
8.1000000000 4.1e1 -1.7749e1 -1.7749e1
8.1000000000 4.2e1 -2.0153e1 -2.0153e1
8.1000000000 4.3e1 -1.8744e1 -1.8744e1
8.1000000000 4.4e1 -1.9336e1 -1.9336e1
8.1000000000 4.5e1 -1.7848e1 -1.7848e1
8.1000000000 4.6e1 -1.9765e1 -1.9765e1
8.1000000000 4.7e1 -1.8845e1 -1.8845e1
8.1000000000 4.8e1 -2.0625e1 -2.0625e1
8.1000000000 4.9e1 -1.8359e1 -1.8359e1
8.1000000000 5.0e1 -1.9872e1 -1.9872e1
8.1000000000 5.1e1 -1.9053e1 -1.9053e1
8.1000000000 5.2e1 -1.9704e1 -1.9704e1
8.1000000000 5.3e1 -2.0611e1 -2.0611e1
8.1000000000 5.4e1 -1.8511e1 -1.8511e1
8.1000000000 5.5e1 -1.9706e1 -1.9706e1
8.1000000000 5.6e1 -1.8371e1 -1.8371e1
8.1000000000 5.7e1 -1.9264e1 -1.9264e1
8.1000000000 5.8e1 -1.9268e1 -1.9268e1
8.1000000000 5.9e1 -1.93e1 -1.93e1
8.1000000000 6.0e1 -2.0252e1 -2.0252e1
8.1000000000 6.1e1 -1.9753e1 -1.9753e1
8.1000000000 6.2e1 -1.9058e1 -1.9058e1
8.1000000000 6.3e1 -1.9545e1 -1.9545e1
8.1000000000 6.4e1 -1.914e1 -1.914e1
8.1000000000 6.5e1 -1.9115e1 -1.9115e1
8.1000000000 6.6e1 -1.9266e1 -1.9266e1
8.1000000000 6.7e1 -1.9049e1 -1.9049e1
8.1000000000 6.8e1 -2.0675e1 -2.0675e1
8.1000000000 6.9e1 -2.0744e1 -2.0744e1
8.1000000000 7.0e1 -1.8706e1 -1.8706e1
8.1000000000 7.1e1 -1.9668e1 -1.9668e1
8.1000000000 7.2e1 -1.9576e1 -1.9576e1
8.1000000000 7.3e1 -1.9184e1 -1.9184e1
8.1000000000 7.4e1 -1.9777e1 -1.9777e1
8.1000000000 7.5e1 -1.8759e1 -1.8759e1
8.1000000000 7.6e1 -2.1061e1 -2.1061e1
8.1000000000 7.7e1 -2.0393e1 -2.0393e1
8.1000000000 7.8e1 -1.9718e1 -1.9718e1
8.1000000000 7.9e1 -1.9524e1 -1.9524e1
8.1000000000 8.0e1 -1.8563e1 -1.8563e1
8.1000000000 8.1e1 -1.8333e1 -1.8333e1
8.1000000000 8.2e1 -2.0142e1 -2.0142e1
8.1000000000 8.3e1 -1.8819e1 -1.8819e1
8.1000000000 8.4e1 -2.0525e1 -2.0525e1
8.1000000000 8.5e1 -2.0511e1 -2.0511e1
8.1000000000 8.6e1 -1.9552e1 -1.9552e1
8.1000000000 8.7e1 -1.9297e1 -1.9297e1
8.1000000000 8.8e1 -2.0037e1 -2.0037e1
8.1000000000 8.9e1 -2.0001e1 -2.0001e1
8.1000000000 9.0e1 -1.9166e1 -1.9166e1
8.1000000000 9.1e1 -1.9666e1 -1.9666e1
8.1000000000 9.2e1 -1.9635e1 -1.9635e1
8.1000000000 9.3e1 -2.0199e1 -2.0199e1
8.1000000000 9.4e1 -1.8646e1 -1.8646e1
8.1000000000 9.5e1 -1.9682e1 -1.9682e1
8.1000000000 9.6e1 -1.9593e1 -1.9593e1

9.1000000000 1.0e0 -1.5214e1 -1.5214e1
9.1000000000 2.0e0 -1.5748e1 -1.5748e1
9.1000000000 3.0e0 -1.8417e1 -1.8417e1
9.1000000000 4.0e0 -1.81e1 -1.81e1
9.1000000000 5.0e0 -1.8027e1 -1.8027e1
9.1000000000 6.0e0 -1.8511e1 -1.8511e1
9.1000000000 7.0e0 -1.6882e1 -1.6882e1
9.1000000000 8.0e0 -1.85e1 -1.85e1
9.1000000000 9.0e0 -1.9691e1 -1.9691e1
9.1000000000 1.0e1 -1.7571e1 -1.7571e1
9.1000000000 1.1e1 -1.8224e1 -1.8224e1
9.1000000000 1.2e1 -1.9311e1 -1.9311e1
9.1000000000 1.3e1 -1.8665e1 -1.8665e1
9.1000000000 1.4e1 -1.749e1 -1.749e1
9.1000000000 1.5e1 -1.774e1 -1.774e1
9.1000000000 1.6e1 -1.7717e1 -1.7717e1
9.1000000000 1.7e1 -1.8779e1 -1.8779e1
9.1000000000 1.8e1 -1.7855e1 -1.7855e1
9.1000000000 1.9e1 -1.8375e1 -1.8375e1
9.1000000000 2.0e1 -1.731e1 -1.731e1
9.1000000000 2.1e1 -1.7752e1 -1.7752e1
9.1000000000 2.2e1 -1.8721e1 -1.8721e1
9.1000000000 2.3e1 -1.7819e1 -1.7819e1
9.1000000000 2.4e1 -1.994e1 -1.994e1
9.1000000000 2.5e1 -1.8847e1 -1.8847e1
9.1000000000 2.6e1 -1.7646e1 -1.7646e1
9.1000000000 2.7e1 -1.7961e1 -1.7961e1
9.1000000000 2.8e1 -1.9452e1 -1.9452e1
9.1000000000 2.9e1 -1.8039e1 -1.8039e1
9.1000000000 3.0e1 -1.7368e1 -1.7368e1
9.1000000000 3.1e1 -1.7736e1 -1.7736e1
9.1000000000 3.2e1 -1.7937e1 -1.7937e1
9.1000000000 3.3e1 -1.8722e1 -1.8722e1
9.1000000000 3.4e1 -1.8877e1 -1.8877e1
9.1000000000 3.5e1 -1.7387e1 -1.7387e1
9.1000000000 3.6e1 -1.893e1 -1.893e1
9.1000000000 3.7e1 -1.8779e1 -1.8779e1
9.1000000000 3.8e1 -1.8263e1 -1.8263e1
9.1000000000 3.9e1 -1.8091e1 -1.8091e1
9.1000000000 4.0e1 -1.8431e1 -1.8431e1
9.1000000000 4.1e1 -1.6523e1 -1.6523e1
9.1000000000 4.2e1 -1.8647e1 -1.8647e1
9.1000000000 4.3e1 -1.7728e1 -1.7728e1
9.1000000000 4.4e1 -1.843e1 -1.843e1
9.1000000000 4.5e1 -1.7665e1 -1.7665e1
9.1000000000 4.6e1 -1.7966e1 -1.7966e1
9.1000000000 4.7e1 -1.8272e1 -1.8272e1
9.1000000000 4.8e1 -1.9812e1 -1.9812e1
9.1000000000 4.9e1 -1.7035e1 -1.7035e1
9.1000000000 5.0e1 -1.9037e1 -1.9037e1
9.1000000000 5.1e1 -1.7901e1 -1.7901e1
9.1000000000 5.2e1 -1.8353e1 -1.8353e1
9.1000000000 5.3e1 -1.8061e1 -1.8061e1
9.1000000000 5.4e1 -1.8076e1 -1.8076e1
9.1000000000 5.5e1 -1.7746e1 -1.7746e1
9.1000000000 5.6e1 -1.8143e1 -1.8143e1
9.1000000000 5.7e1 -1.7392e1 -1.7392e1
9.1000000000 5.8e1 -1.8812e1 -1.8812e1
9.1000000000 5.9e1 -1.8034e1 -1.8034e1
9.1000000000 6.0e1 -1.8702e1 -1.8702e1
9.1000000000 6.1e1 -1.944e1 -1.944e1
9.1000000000 6.2e1 -1.7701e1 -1.7701e1
9.1000000000 6.3e1 -1.8679e1 -1.8679e1
9.1000000000 6.4e1 -1.8115e1 -1.8115e1
9.1000000000 6.5e1 -1.8838e1 -1.8838e1
9.1000000000 6.6e1 -1.7754e1 -1.7754e1
9.1000000000 6.7e1 -1.8129e1 -1.8129e1
9.1000000000 6.8e1 -1.9183e1 -1.9183e1
9.1000000000 6.9e1 -1.851e1 -1.851e1
9.1000000000 7.0e1 -1.8678e1 -1.8678e1
9.1000000000 7.1e1 -1.8076e1 -1.8076e1
9.1000000000 7.2e1 -1.8834e1 -1.8834e1
9.1000000000 7.3e1 -1.8513e1 -1.8513e1
9.1000000000 7.4e1 -1.8004e1 -1.8004e1
9.1000000000 7.5e1 -1.8399e1 -1.8399e1
9.1000000000 7.6e1 -1.9051e1 -1.9051e1
9.1000000000 7.7e1 -1.94e1 -1.94e1
9.1000000000 7.8e1 -1.825e1 -1.825e1
9.1000000000 7.9e1 -1.8443e1 -1.8443e1
9.1000000000 8.0e1 -1.8291e1 -1.8291e1
9.1000000000 8.1e1 -1.7913e1 -1.7913e1
9.1000000000 8.2e1 -1.8774e1 -1.8774e1
9.1000000000 8.3e1 -1.8302e1 -1.8302e1
9.1000000000 8.4e1 -1.8779e1 -1.8779e1
9.1000000000 8.5e1 -1.9575e1 -1.9575e1
9.1000000000 8.6e1 -1.8352e1 -1.8352e1
9.1000000000 8.7e1 -1.8548e1 -1.8548e1
9.1000000000 8.8e1 -1.8552e1 -1.8552e1
9.1000000000 8.9e1 -1.8475e1 -1.8475e1
9.1000000000 9.0e1 -1.8744e1 -1.8744e1
9.1000000000 9.1e1 -1.824e1 -1.824e1
9.1000000000 9.2e1 -1.9151e1 -1.9151e1
9.1000000000 9.3e1 -1.8543e1 -1.8543e1
9.1000000000 9.4e1 -1.8828e1 -1.8828e1
9.1000000000 9.5e1 -1.7701e1 -1.7701e1
9.1000000000 9.6e1 -1.9344e1 -1.9344e1

10.1000000000 1.0e0 -1.7602e1 -1.7602e1
10.1000000000 2.0e0 -1.6132e1 -1.6132e1
10.1000000000 3.0e0 -1.7487e1 -1.7487e1
10.1000000000 4.0e0 -1.7999e1 -1.7999e1
10.1000000000 5.0e0 -1.8705e1 -1.8705e1
10.1000000000 6.0e0 -1.7624e1 -1.7624e1
10.1000000000 7.0e0 -1.7105e1 -1.7105e1
10.1000000000 8.0e0 -1.8583e1 -1.8583e1
10.1000000000 9.0e0 -1.8366e1 -1.8366e1
10.1000000000 1.0e1 -1.7652e1 -1.7652e1
10.1000000000 1.1e1 -1.8118e1 -1.8118e1
10.1000000000 1.2e1 -1.8593e1 -1.8593e1
10.1000000000 1.3e1 -1.8082e1 -1.8082e1
10.1000000000 1.4e1 -1.7787e1 -1.7787e1
10.1000000000 1.5e1 -1.7469e1 -1.7469e1
10.1000000000 1.6e1 -1.8128e1 -1.8128e1
10.1000000000 1.7e1 -1.7645e1 -1.7645e1
10.1000000000 1.8e1 -1.811e1 -1.811e1
10.1000000000 1.9e1 -1.7655e1 -1.7655e1
10.1000000000 2.0e1 -1.75e1 -1.75e1
10.1000000000 2.1e1 -1.754e1 -1.754e1
10.1000000000 2.2e1 -1.8339e1 -1.8339e1
10.1000000000 2.3e1 -1.7633e1 -1.7633e1
10.1000000000 2.4e1 -1.8301e1 -1.8301e1
10.1000000000 2.5e1 -1.8178e1 -1.8178e1
10.1000000000 2.6e1 -1.7571e1 -1.7571e1
10.1000000000 2.7e1 -1.8629e1 -1.8629e1
10.1000000000 2.8e1 -1.6285e1 -1.6285e1
10.1000000000 2.9e1 -1.7646e1 -1.7646e1
10.1000000000 3.0e1 -1.7467e1 -1.7467e1
10.1000000000 3.1e1 -1.8144e1 -1.8144e1
10.1000000000 3.2e1 -1.821e1 -1.821e1
10.1000000000 3.3e1 -1.7332e1 -1.7332e1
10.1000000000 3.4e1 -1.7918e1 -1.7918e1
10.1000000000 3.5e1 -1.8048e1 -1.8048e1
10.1000000000 3.6e1 -1.7754e1 -1.7754e1
10.1000000000 3.7e1 -1.7753e1 -1.7753e1
10.1000000000 3.8e1 -1.7844e1 -1.7844e1
10.1000000000 3.9e1 -1.7724e1 -1.7724e1
10.1000000000 4.0e1 -1.8426e1 -1.8426e1
10.1000000000 4.1e1 -1.7113e1 -1.7113e1
10.1000000000 4.2e1 -1.8249e1 -1.8249e1
10.1000000000 4.3e1 -1.7576e1 -1.7576e1
10.1000000000 4.4e1 -1.7904e1 -1.7904e1
10.1000000000 4.5e1 -1.704e1 -1.704e1
10.1000000000 4.6e1 -1.8175e1 -1.8175e1
10.1000000000 4.7e1 -1.7989e1 -1.7989e1
10.1000000000 4.8e1 -1.7853e1 -1.7853e1
10.1000000000 4.9e1 -1.9061e1 -1.9061e1
10.1000000000 5.0e1 -1.7191e1 -1.7191e1
10.1000000000 5.1e1 -1.8028e1 -1.8028e1
10.1000000000 5.2e1 -1.7951e1 -1.7951e1
10.1000000000 5.3e1 -1.8789e1 -1.8789e1
10.1000000000 5.4e1 -1.697e1 -1.697e1
10.1000000000 5.5e1 -1.8033e1 -1.8033e1
10.1000000000 5.6e1 -1.7645e1 -1.7645e1
10.1000000000 5.7e1 -1.7266e1 -1.7266e1
10.1000000000 5.8e1 -1.7833e1 -1.7833e1
10.1000000000 5.9e1 -1.8188e1 -1.8188e1
10.1000000000 6.0e1 -1.7851e1 -1.7851e1
10.1000000000 6.1e1 -1.7914e1 -1.7914e1
10.1000000000 6.2e1 -1.7762e1 -1.7762e1
10.1000000000 6.3e1 -1.7715e1 -1.7715e1
10.1000000000 6.4e1 -1.9064e1 -1.9064e1
10.1000000000 6.5e1 -1.7202e1 -1.7202e1
10.1000000000 6.6e1 -1.7581e1 -1.7581e1
10.1000000000 6.7e1 -1.8075e1 -1.8075e1
10.1000000000 6.8e1 -1.7854e1 -1.7854e1
10.1000000000 6.9e1 -1.8109e1 -1.8109e1
10.1000000000 7.0e1 -1.7722e1 -1.7722e1
10.1000000000 7.1e1 -1.7901e1 -1.7901e1
10.1000000000 7.2e1 -1.8535e1 -1.8535e1
10.1000000000 7.3e1 -1.8207e1 -1.8207e1
10.1000000000 7.4e1 -1.7486e1 -1.7486e1
10.1000000000 7.5e1 -1.7758e1 -1.7758e1
10.1000000000 7.6e1 -1.8665e1 -1.8665e1
10.1000000000 7.7e1 -1.8735e1 -1.8735e1
10.1000000000 7.8e1 -1.7919e1 -1.7919e1
10.1000000000 7.9e1 -1.761e1 -1.761e1
10.1000000000 8.0e1 -1.8393e1 -1.8393e1
10.1000000000 8.1e1 -1.742e1 -1.742e1
10.1000000000 8.2e1 -1.8169e1 -1.8169e1
10.1000000000 8.3e1 -1.7719e1 -1.7719e1
10.1000000000 8.4e1 -1.8191e1 -1.8191e1
10.1000000000 8.5e1 -1.8449e1 -1.8449e1
10.1000000000 8.6e1 -1.7881e1 -1.7881e1
10.1000000000 8.7e1 -1.7869e1 -1.7869e1
10.1000000000 8.8e1 -1.8331e1 -1.8331e1
10.1000000000 8.9e1 -1.8019e1 -1.8019e1
10.1000000000 9.0e1 -1.782e1 -1.782e1
10.1000000000 9.1e1 -1.7682e1 -1.7682e1
10.1000000000 9.2e1 -1.8436e1 -1.8436e1
10.1000000000 9.3e1 -1.8161e1 -1.8161e1
10.1000000000 9.4e1 -1.8139e1 -1.8139e1
10.1000000000 9.5e1 -1.7529e1 -1.7529e1
10.1000000000 9.6e1 -1.8481e1 -1.8481e1

20.1000000000 1.0e0 -1.2028e1 -1.2028e1
20.1000000000 2.0e0 -1.173e1 -1.173e1
20.1000000000 3.0e0 -1.217e1 -1.217e1
20.1000000000 4.0e0 -1.2253e1 -1.2253e1
20.1000000000 5.0e0 -1.1558e1 -1.1558e1
20.1000000000 6.0e0 -1.2096e1 -1.2096e1
20.1000000000 7.0e0 -1.2423e1 -1.2423e1
20.1000000000 8.0e0 -1.2616e1 -1.2616e1
20.1000000000 9.0e0 -1.2452e1 -1.2452e1
20.1000000000 1.0e1 -1.1806e1 -1.1806e1
20.1000000000 1.1e1 -1.2202e1 -1.2202e1
20.1000000000 1.2e1 -1.2524e1 -1.2524e1
20.1000000000 1.3e1 -1.2285e1 -1.2285e1
20.1000000000 1.4e1 -1.2068e1 -1.2068e1
20.1000000000 1.5e1 -1.2297e1 -1.2297e1
20.1000000000 1.6e1 -1.1993e1 -1.1993e1
20.1000000000 1.7e1 -1.2189e1 -1.2189e1
20.1000000000 1.8e1 -1.2061e1 -1.2061e1
20.1000000000 1.9e1 -1.2098e1 -1.2098e1
20.1000000000 2.0e1 -1.2424e1 -1.2424e1
20.1000000000 2.1e1 -1.2346e1 -1.2346e1
20.1000000000 2.2e1 -1.204e1 -1.204e1
20.1000000000 2.3e1 -1.2108e1 -1.2108e1
20.1000000000 2.4e1 -1.2424e1 -1.2424e1
20.1000000000 2.5e1 -1.2178e1 -1.2178e1
20.1000000000 2.6e1 -1.1937e1 -1.1937e1
20.1000000000 2.7e1 -1.2241e1 -1.2241e1
20.1000000000 2.8e1 -1.2394e1 -1.2394e1
20.1000000000 2.9e1 -1.2255e1 -1.2255e1
20.1000000000 3.0e1 -1.1985e1 -1.1985e1
20.1000000000 3.1e1 -1.1921e1 -1.1921e1
20.1000000000 3.2e1 -1.2897e1 -1.2897e1
20.1000000000 3.3e1 -1.2225e1 -1.2225e1
20.1000000000 3.4e1 -1.1915e1 -1.1915e1
20.1000000000 3.5e1 -1.2173e1 -1.2173e1
20.1000000000 3.6e1 -1.1909e1 -1.1909e1
20.1000000000 3.7e1 -1.1735e1 -1.1735e1
20.1000000000 3.8e1 -1.2333e1 -1.2333e1
20.1000000000 3.9e1 -1.2385e1 -1.2385e1
20.1000000000 4.0e1 -1.1689e1 -1.1689e1
20.1000000000 4.1e1 -1.2326e1 -1.2326e1
20.1000000000 4.2e1 -1.1771e1 -1.1771e1
20.1000000000 4.3e1 -1.1898e1 -1.1898e1
20.1000000000 4.4e1 -1.247e1 -1.247e1
20.1000000000 4.5e1 -1.1817e1 -1.1817e1
20.1000000000 4.6e1 -1.2453e1 -1.2453e1
20.1000000000 4.7e1 -1.19e1 -1.19e1
20.1000000000 4.8e1 -1.2528e1 -1.2528e1
20.1000000000 4.9e1 -1.1904e1 -1.1904e1
20.1000000000 5.0e1 -1.2148e1 -1.2148e1
20.1000000000 5.1e1 -1.2049e1 -1.2049e1
20.1000000000 5.2e1 -1.2279e1 -1.2279e1
20.1000000000 5.3e1 -1.2396e1 -1.2396e1
20.1000000000 5.4e1 -1.1875e1 -1.1875e1
20.1000000000 5.5e1 -1.2235e1 -1.2235e1
20.1000000000 5.6e1 -1.2033e1 -1.2033e1
20.1000000000 5.7e1 -1.2126e1 -1.2126e1
20.1000000000 5.8e1 -1.2045e1 -1.2045e1
20.1000000000 5.9e1 -1.197e1 -1.197e1
20.1000000000 6.0e1 -1.2375e1 -1.2375e1
20.1000000000 6.1e1 -1.2194e1 -1.2194e1
20.1000000000 6.2e1 -1.2204e1 -1.2204e1
20.1000000000 6.3e1 -1.2057e1 -1.2057e1
20.1000000000 6.4e1 -1.2274e1 -1.2274e1
20.1000000000 6.5e1 -1.2282e1 -1.2282e1
20.1000000000 6.6e1 -1.1916e1 -1.1916e1
20.1000000000 6.7e1 -1.1925e1 -1.1925e1
20.1000000000 6.8e1 -1.2273e1 -1.2273e1
20.1000000000 6.9e1 -1.2414e1 -1.2414e1
20.1000000000 7.0e1 -1.2187e1 -1.2187e1
20.1000000000 7.1e1 -1.2127e1 -1.2127e1
20.1000000000 7.2e1 -1.2137e1 -1.2137e1
20.1000000000 7.3e1 -1.223e1 -1.223e1
20.1000000000 7.4e1 -1.1967e1 -1.1967e1
20.1000000000 7.5e1 -1.1922e1 -1.1922e1
20.1000000000 7.6e1 -1.2323e1 -1.2323e1
20.1000000000 7.7e1 -1.2668e1 -1.2668e1
20.1000000000 7.8e1 -1.2133e1 -1.2133e1
20.1000000000 7.9e1 -1.2142e1 -1.2142e1
20.1000000000 8.0e1 -1.2128e1 -1.2128e1
20.1000000000 8.1e1 -1.212e1 -1.212e1
20.1000000000 8.2e1 -1.2174e1 -1.2174e1
20.1000000000 8.3e1 -1.1873e1 -1.1873e1
20.1000000000 8.4e1 -1.2288e1 -1.2288e1
20.1000000000 8.5e1 -1.2352e1 -1.2352e1
20.1000000000 8.6e1 -1.222e1 -1.222e1
20.1000000000 8.7e1 -1.2048e1 -1.2048e1
20.1000000000 8.8e1 -1.2429e1 -1.2429e1
20.1000000000 8.9e1 -1.2612e1 -1.2612e1
20.1000000000 9.0e1 -1.2129e1 -1.2129e1
20.1000000000 9.1e1 -1.2035e1 -1.2035e1
20.1000000000 9.2e1 -1.2255e1 -1.2255e1
20.1000000000 9.3e1 -1.1823e1 -1.1823e1
20.1000000000 9.4e1 -1.1975e1 -1.1975e1
20.1000000000 9.5e1 -1.2244e1 -1.2244e1
20.1000000000 9.6e1 -1.2236e1 -1.2236e1

30.1000000000 1.0e0 -9.1774e0 -9.1774e0
30.1000000000 2.0e0 -7.9647e0 -7.9647e0
30.1000000000 3.0e0 -8.5242e0 -8.5242e0
30.1000000000 4.0e0 -9.1297e0 -9.1297e0
30.1000000000 5.0e0 -8.4059e0 -8.4059e0
30.1000000000 6.0e0 -8.7359e0 -8.7359e0
30.1000000000 7.0e0 -8.2818e0 -8.2818e0
30.1000000000 8.0e0 -8.5734e0 -8.5734e0
30.1000000000 9.0e0 -8.7957e0 -8.7957e0
30.1000000000 1.0e1 -8.4684e0 -8.4684e0
30.1000000000 1.1e1 -8.7744e0 -8.7744e0
30.1000000000 1.2e1 -8.6436e0 -8.6436e0
30.1000000000 1.3e1 -8.7944e0 -8.7944e0
30.1000000000 1.4e1 -8.2745e0 -8.2745e0
30.1000000000 1.5e1 -8.9645e0 -8.9645e0
30.1000000000 1.6e1 -8.3851e0 -8.3851e0
30.1000000000 1.7e1 -8.4686e0 -8.4686e0
30.1000000000 1.8e1 -8.8744e0 -8.8744e0
30.1000000000 1.9e1 -8.4718e0 -8.4718e0
30.1000000000 2.0e1 -8.797e0 -8.797e0
30.1000000000 2.1e1 -8.4964e0 -8.4964e0
30.1000000000 2.2e1 -8.7559e0 -8.7559e0
30.1000000000 2.3e1 -8.5851e0 -8.5851e0
30.1000000000 2.4e1 -8.8856e0 -8.8856e0
30.1000000000 2.5e1 -9.0115e0 -9.0115e0
30.1000000000 2.6e1 -8.4689e0 -8.4689e0
30.1000000000 2.7e1 -8.4442e0 -8.4442e0
30.1000000000 2.8e1 -8.9535e0 -8.9535e0
30.1000000000 2.9e1 -8.4688e0 -8.4688e0
30.1000000000 3.0e1 -8.7873e0 -8.7873e0
30.1000000000 3.1e1 -8.5388e0 -8.5388e0
30.1000000000 3.2e1 -9.3513e0 -9.3513e0
30.1000000000 3.3e1 -8.8176e0 -8.8176e0
30.1000000000 3.4e1 -8.431e0 -8.431e0
30.1000000000 3.5e1 -8.468e0 -8.468e0
30.1000000000 3.6e1 -8.6731e0 -8.6731e0
30.1000000000 3.7e1 -8.5021e0 -8.5021e0
30.1000000000 3.8e1 -8.6019e0 -8.6019e0
30.1000000000 3.9e1 -8.7265e0 -8.7265e0
30.1000000000 4.0e1 -8.469e0 -8.469e0
30.1000000000 4.1e1 -8.4548e0 -8.4548e0
30.1000000000 4.2e1 -8.7892e0 -8.7892e0
30.1000000000 4.3e1 -8.2413e0 -8.2413e0
30.1000000000 4.4e1 -9.0175e0 -9.0175e0
30.1000000000 4.5e1 -8.2158e0 -8.2158e0
30.1000000000 4.6e1 -8.9522e0 -8.9522e0
30.1000000000 4.7e1 -8.5604e0 -8.5604e0
30.1000000000 4.8e1 -7.9633e0 -7.9633e0
30.1000000000 4.9e1 -8.7834e0 -8.7834e0
30.1000000000 5.0e1 -8.4198e0 -8.4198e0
30.1000000000 5.1e1 -8.7806e0 -8.7806e0
30.1000000000 5.2e1 -8.4986e0 -8.4986e0
30.1000000000 5.3e1 -9.1785e0 -9.1785e0
30.1000000000 5.4e1 -7.9539e0 -7.9539e0
30.1000000000 5.5e1 -8.8893e0 -8.8893e0
30.1000000000 5.6e1 -8.6275e0 -8.6275e0
30.1000000000 5.7e1 -8.6113e0 -8.6113e0
30.1000000000 5.8e1 -8.5482e0 -8.5482e0
30.1000000000 5.9e1 -8.5181e0 -8.5181e0
30.1000000000 6.0e1 -9.0921e0 -9.0921e0
30.1000000000 6.1e1 -8.6512e0 -8.6512e0
30.1000000000 6.2e1 -8.5567e0 -8.5567e0
30.1000000000 6.3e1 -8.8316e0 -8.8316e0
30.1000000000 6.4e1 -8.4257e0 -8.4257e0
30.1000000000 6.5e1 -8.3709e0 -8.3709e0
30.1000000000 6.6e1 -8.5998e0 -8.5998e0
30.1000000000 6.7e1 -8.1681e0 -8.1681e0
30.1000000000 6.8e1 -9.4421e0 -9.4421e0
30.1000000000 6.9e1 -8.7239e0 -8.7239e0
30.1000000000 7.0e1 -8.8375e0 -8.8375e0
30.1000000000 7.1e1 -8.5152e0 -8.5152e0
30.1000000000 7.2e1 -8.6814e0 -8.6814e0
30.1000000000 7.3e1 -8.6915e0 -8.6915e0
30.1000000000 7.4e1 -8.3678e0 -8.3678e0
30.1000000000 7.5e1 -8.731e0 -8.731e0
30.1000000000 7.6e1 -8.9718e0 -8.9718e0
30.1000000000 7.7e1 -8.6284e0 -8.6284e0
30.1000000000 7.8e1 -8.5079e0 -8.5079e0
30.1000000000 7.9e1 -8.6773e0 -8.6773e0
30.1000000000 8.0e1 -8.5698e0 -8.5698e0
30.1000000000 8.1e1 -8.2154e0 -8.2154e0
30.1000000000 8.2e1 -8.9099e0 -8.9099e0
30.1000000000 8.3e1 -8.4826e0 -8.4826e0
30.1000000000 8.4e1 -8.8782e0 -8.8782e0
30.1000000000 8.5e1 -8.8211e0 -8.8211e0
30.1000000000 8.6e1 -8.6817e0 -8.6817e0
30.1000000000 8.7e1 -8.5693e0 -8.5693e0
30.1000000000 8.8e1 -8.9746e0 -8.9746e0
30.1000000000 8.9e1 -8.9751e0 -8.9751e0
30.1000000000 9.0e1 -8.6039e0 -8.6039e0
30.1000000000 9.1e1 -8.6885e0 -8.6885e0
30.1000000000 9.2e1 -8.7623e0 -8.7623e0
30.1000000000 9.3e1 -8.8506e0 -8.8506e0
30.1000000000 9.4e1 -8.4428e0 -8.4428e0
30.1000000000 9.5e1 -8.8751e0 -8.8751e0
30.1000000000 9.6e1 -8.5266e0 -8.5266e0

40.1000000000 1.0e0 -6.2685e0 -6.2685e0
40.1000000000 2.0e0 -6.2355e0 -6.2355e0
40.1000000000 3.0e0 -6.0056e0 -6.0056e0
40.1000000000 4.0e0 -6.3708e0 -6.3708e0
40.1000000000 5.0e0 -6.1497e0 -6.1497e0
40.1000000000 6.0e0 -6.3989e0 -6.3989e0
40.1000000000 7.0e0 -6.3135e0 -6.3135e0
40.1000000000 8.0e0 -6.01e0 -6.01e0
40.1000000000 9.0e0 -6.5486e0 -6.5486e0
40.1000000000 1.0e1 -5.9191e0 -5.9191e0
40.1000000000 1.1e1 -6.1646e0 -6.1646e0
40.1000000000 1.2e1 -6.2011e0 -6.2011e0
40.1000000000 1.3e1 -6.2005e0 -6.2005e0
40.1000000000 1.4e1 -6.1627e0 -6.1627e0
40.1000000000 1.5e1 -6.1632e0 -6.1632e0
40.1000000000 1.6e1 -5.9082e0 -5.9082e0
40.1000000000 1.7e1 -6.2078e0 -6.2078e0
40.1000000000 1.8e1 -6.1703e0 -6.1703e0
40.1000000000 1.9e1 -6.1193e0 -6.1193e0
40.1000000000 2.0e1 -6.3077e0 -6.3077e0
40.1000000000 2.1e1 -6.2164e0 -6.2164e0
40.1000000000 2.2e1 -6.1896e0 -6.1896e0
40.1000000000 2.3e1 -6.0614e0 -6.0614e0
40.1000000000 2.4e1 -6.3815e0 -6.3815e0
40.1000000000 2.5e1 -6.2068e0 -6.2068e0
40.1000000000 2.6e1 -6.1237e0 -6.1237e0
40.1000000000 2.7e1 -6.1823e0 -6.1823e0
40.1000000000 2.8e1 -6.0128e0 -6.0128e0
40.1000000000 2.9e1 -6.0629e0 -6.0629e0
40.1000000000 3.0e1 -6.0979e0 -6.0979e0
40.1000000000 3.1e1 -6.1036e0 -6.1036e0
40.1000000000 3.2e1 -6.2447e0 -6.2447e0
40.1000000000 3.3e1 -6.2788e0 -6.2788e0
40.1000000000 3.4e1 -6.2279e0 -6.2279e0
40.1000000000 3.5e1 -6.0334e0 -6.0334e0
40.1000000000 3.6e1 -6.3032e0 -6.3032e0
40.1000000000 3.7e1 -6.2392e0 -6.2392e0
40.1000000000 3.8e1 -6.2048e0 -6.2048e0
40.1000000000 3.9e1 -6.1353e0 -6.1353e0
40.1000000000 4.0e1 -6.2599e0 -6.2599e0
40.1000000000 4.1e1 -6.3329e0 -6.3329e0
40.1000000000 4.2e1 -6.1484e0 -6.1484e0
40.1000000000 4.3e1 -6.0818e0 -6.0818e0
40.1000000000 4.4e1 -6.1807e0 -6.1807e0
40.1000000000 4.5e1 -6.0297e0 -6.0297e0
40.1000000000 4.6e1 -6.4478e0 -6.4478e0
40.1000000000 4.7e1 -6.0287e0 -6.0287e0
40.1000000000 4.8e1 -6.4205e0 -6.4205e0
40.1000000000 4.9e1 -6.3816e0 -6.3816e0
40.1000000000 5.0e1 -6.0785e0 -6.0785e0
40.1000000000 5.1e1 -6.1546e0 -6.1546e0
40.1000000000 5.2e1 -6.2264e0 -6.2264e0
40.1000000000 5.3e1 -6.2413e0 -6.2413e0
40.1000000000 5.4e1 -6.2782e0 -6.2782e0
40.1000000000 5.5e1 -6.1523e0 -6.1523e0
40.1000000000 5.6e1 -6.0815e0 -6.0815e0
40.1000000000 5.7e1 -6.0261e0 -6.0261e0
40.1000000000 5.8e1 -6.3727e0 -6.3727e0
40.1000000000 5.9e1 -6.0032e0 -6.0032e0
40.1000000000 6.0e1 -6.3922e0 -6.3922e0
40.1000000000 6.1e1 -6.3239e0 -6.3239e0
40.1000000000 6.2e1 -6.1094e0 -6.1094e0
40.1000000000 6.3e1 -6.1754e0 -6.1754e0
40.1000000000 6.4e1 -6.2409e0 -6.2409e0
40.1000000000 6.5e1 -6.2041e0 -6.2041e0
40.1000000000 6.6e1 -6.2261e0 -6.2261e0
40.1000000000 6.7e1 -6.0902e0 -6.0902e0
40.1000000000 6.8e1 -6.2115e0 -6.2115e0
40.1000000000 6.9e1 -6.2727e0 -6.2727e0
40.1000000000 7.0e1 -6.1945e0 -6.1945e0
40.1000000000 7.1e1 -6.1304e0 -6.1304e0
40.1000000000 7.2e1 -6.3369e0 -6.3369e0
40.1000000000 7.3e1 -6.3266e0 -6.3266e0
40.1000000000 7.4e1 -6.1884e0 -6.1884e0
40.1000000000 7.5e1 -6.0109e0 -6.0109e0
40.1000000000 7.6e1 -6.3831e0 -6.3831e0
40.1000000000 7.7e1 -6.2212e0 -6.2212e0
40.1000000000 7.8e1 -6.1832e0 -6.1832e0
40.1000000000 7.9e1 -6.1457e0 -6.1457e0
40.1000000000 8.0e1 -6.2407e0 -6.2407e0
40.1000000000 8.1e1 -6.1356e0 -6.1356e0
40.1000000000 8.2e1 -6.3118e0 -6.3118e0
40.1000000000 8.3e1 -6.0342e0 -6.0342e0
40.1000000000 8.4e1 -6.3735e0 -6.3735e0
40.1000000000 8.5e1 -6.473e0 -6.473e0
40.1000000000 8.6e1 -6.2497e0 -6.2497e0
40.1000000000 8.7e1 -6.062e0 -6.062e0
40.1000000000 8.8e1 -6.3818e0 -6.3818e0
40.1000000000 8.9e1 -6.4259e0 -6.4259e0
40.1000000000 9.0e1 -6.165e0 -6.165e0
40.1000000000 9.1e1 -6.1187e0 -6.1187e0
40.1000000000 9.2e1 -6.3923e0 -6.3923e0
40.1000000000 9.3e1 -6.504e0 -6.504e0
40.1000000000 9.4e1 -6.0381e0 -6.0381e0
40.1000000000 9.5e1 -6.2923e0 -6.2923e0
40.1000000000 9.6e1 -6.0679e0 -6.0679e0

50.1000000000 1.0e0 -3.6021e0 -3.6021e0
50.1000000000 2.0e0 -4.2114e0 -4.2114e0
50.1000000000 3.0e0 -4.0165e0 -4.0165e0
50.1000000000 4.0e0 -4.488e0 -4.488e0
50.1000000000 5.0e0 -4.3421e0 -4.3421e0
50.1000000000 6.0e0 -4.7162e0 -4.7162e0
50.1000000000 7.0e0 -4.2204e0 -4.2204e0
50.1000000000 8.0e0 -4.2238e0 -4.2238e0
50.1000000000 9.0e0 -4.4661e0 -4.4661e0
50.1000000000 1.0e1 -4.2531e0 -4.2531e0
50.1000000000 1.1e1 -4.3565e0 -4.3565e0
50.1000000000 1.2e1 -4.4684e0 -4.4684e0
50.1000000000 1.3e1 -4.4567e0 -4.4567e0
50.1000000000 1.4e1 -4.1883e0 -4.1883e0
50.1000000000 1.5e1 -4.429e0 -4.429e0
50.1000000000 1.6e1 -4.4972e0 -4.4972e0
50.1000000000 1.7e1 -4.4075e0 -4.4075e0
50.1000000000 1.8e1 -4.2664e0 -4.2664e0
50.1000000000 1.9e1 -4.3282e0 -4.3282e0
50.1000000000 2.0e1 -4.4981e0 -4.4981e0
50.1000000000 2.1e1 -4.3196e0 -4.3196e0
50.1000000000 2.2e1 -4.3187e0 -4.3187e0
50.1000000000 2.3e1 -4.2418e0 -4.2418e0
50.1000000000 2.4e1 -4.5492e0 -4.5492e0
50.1000000000 2.5e1 -4.4948e0 -4.4948e0
50.1000000000 2.6e1 -4.3064e0 -4.3064e0
50.1000000000 2.7e1 -4.3224e0 -4.3224e0
50.1000000000 2.8e1 -4.4893e0 -4.4893e0
50.1000000000 2.9e1 -4.4805e0 -4.4805e0
50.1000000000 3.0e1 -4.2937e0 -4.2937e0
50.1000000000 3.1e1 -4.3237e0 -4.3237e0
50.1000000000 3.2e1 -4.3554e0 -4.3554e0
50.1000000000 3.3e1 -4.4305e0 -4.4305e0
50.1000000000 3.4e1 -4.2832e0 -4.2832e0
50.1000000000 3.5e1 -4.295e0 -4.295e0
50.1000000000 3.6e1 -4.4474e0 -4.4474e0
50.1000000000 3.7e1 -4.3122e0 -4.3122e0
50.1000000000 3.8e1 -4.2682e0 -4.2682e0
50.1000000000 3.9e1 -4.4035e0 -4.4035e0
50.1000000000 4.0e1 -4.4662e0 -4.4662e0
50.1000000000 4.1e1 -4.4693e0 -4.4693e0
50.1000000000 4.2e1 -4.2552e0 -4.2552e0
50.1000000000 4.3e1 -4.1349e0 -4.1349e0
50.1000000000 4.4e1 -4.5219e0 -4.5219e0
50.1000000000 4.5e1 -4.191e0 -4.191e0
50.1000000000 4.6e1 -4.6925e0 -4.6925e0
50.1000000000 4.7e1 -4.1886e0 -4.1886e0
50.1000000000 4.8e1 -4.2976e0 -4.2976e0
50.1000000000 4.9e1 -4.6731e0 -4.6731e0
50.1000000000 5.0e1 -4.3007e0 -4.3007e0
50.1000000000 5.1e1 -4.2137e0 -4.2137e0
50.1000000000 5.2e1 -4.5802e0 -4.5802e0
50.1000000000 5.3e1 -4.484e0 -4.484e0
50.1000000000 5.4e1 -4.2724e0 -4.2724e0
50.1000000000 5.5e1 -4.3165e0 -4.3165e0
50.1000000000 5.6e1 -4.4258e0 -4.4258e0
50.1000000000 5.7e1 -4.3908e0 -4.3908e0
50.1000000000 5.8e1 -4.2441e0 -4.2441e0
50.1000000000 5.9e1 -4.3443e0 -4.3443e0
50.1000000000 6.0e1 -4.529e0 -4.529e0
50.1000000000 6.1e1 -4.5714e0 -4.5714e0
50.1000000000 6.2e1 -4.1623e0 -4.1623e0
50.1000000000 6.3e1 -4.4338e0 -4.4338e0
50.1000000000 6.4e1 -4.2599e0 -4.2599e0
50.1000000000 6.5e1 -4.4581e0 -4.4581e0
50.1000000000 6.6e1 -4.2851e0 -4.2851e0
50.1000000000 6.7e1 -4.2155e0 -4.2155e0
50.1000000000 6.8e1 -4.4965e0 -4.4965e0
50.1000000000 6.9e1 -4.4063e0 -4.4063e0
50.1000000000 7.0e1 -4.2813e0 -4.2813e0
50.1000000000 7.1e1 -4.2402e0 -4.2402e0
50.1000000000 7.2e1 -4.5384e0 -4.5384e0
50.1000000000 7.3e1 -4.0895e0 -4.0895e0
50.1000000000 7.4e1 -4.2219e0 -4.2219e0
50.1000000000 7.5e1 -4.1933e0 -4.1933e0
50.1000000000 7.6e1 -4.4324e0 -4.4324e0
50.1000000000 7.7e1 -5.627e0 -5.627e0
50.1000000000 7.8e1 -4.3406e0 -4.3406e0
50.1000000000 7.9e1 -4.4644e0 -4.4644e0
50.1000000000 8.0e1 -4.2978e0 -4.2978e0
50.1000000000 8.1e1 -4.5083e0 -4.5083e0
50.1000000000 8.2e1 -4.1953e0 -4.1953e0
50.1000000000 8.3e1 -4.2208e0 -4.2208e0
50.1000000000 8.4e1 -4.4876e0 -4.4876e0
50.1000000000 8.5e1 -4.3988e0 -4.3988e0
50.1000000000 8.6e1 -4.3647e0 -4.3647e0
50.1000000000 8.7e1 -4.2063e0 -4.2063e0
50.1000000000 8.8e1 -4.533e0 -4.533e0
50.1000000000 8.9e1 -4.6247e0 -4.6247e0
50.1000000000 9.0e1 -4.3624e0 -4.3624e0
50.1000000000 9.1e1 -4.216e0 -4.216e0
50.1000000000 9.2e1 -4.4231e0 -4.4231e0
50.1000000000 9.3e1 -4.2341e0 -4.2341e0
50.1000000000 9.4e1 -4.046e0 -4.046e0
50.1000000000 9.5e1 -4.2388e0 -4.2388e0
50.1000000000 9.6e1 -5.5028e0 -5.5028e0

60.1000000000 1.0e0 -3.0245e0 -3.0245e0
60.1000000000 2.0e0 -2.7497e0 -2.7497e0
60.1000000000 3.0e0 -2.7155e0 -2.7155e0
60.1000000000 4.0e0 -3.0809e0 -3.0809e0
60.1000000000 5.0e0 -1.7493e0 -1.7493e0
60.1000000000 6.0e0 -3.1941e0 -3.1941e0
60.1000000000 7.0e0 -2.7501e0 -2.7501e0
60.1000000000 8.0e0 -2.8057e0 -2.8057e0
60.1000000000 9.0e0 -3.1224e0 -3.1224e0
60.1000000000 1.0e1 -2.6392e0 -2.6392e0
60.1000000000 1.1e1 -2.8029e0 -2.8029e0
60.1000000000 1.2e1 -3.0718e0 -3.0718e0
60.1000000000 1.3e1 -3.0145e0 -3.0145e0
60.1000000000 1.4e1 -2.7226e0 -2.7226e0
60.1000000000 1.5e1 -3.0209e0 -3.0209e0
60.1000000000 1.6e1 -2.7367e0 -2.7367e0
60.1000000000 1.7e1 -2.7308e0 -2.7308e0
60.1000000000 1.8e1 -2.9368e0 -2.9368e0
60.1000000000 1.9e1 -2.7911e0 -2.7911e0
60.1000000000 2.0e1 -2.9349e0 -2.9349e0
60.1000000000 2.1e1 -2.8602e0 -2.8602e0
60.1000000000 2.2e1 -2.907e0 -2.907e0
60.1000000000 2.3e1 -2.729e0 -2.729e0
60.1000000000 2.4e1 -3.109e0 -3.109e0
60.1000000000 2.5e1 -3.0382e0 -3.0382e0
60.1000000000 2.6e1 -2.7214e0 -2.7214e0
60.1000000000 2.7e1 -2.9302e0 -2.9302e0
60.1000000000 2.8e1 -2.8943e0 -2.8943e0
60.1000000000 2.9e1 -2.8946e0 -2.8946e0
60.1000000000 3.0e1 -2.7504e0 -2.7504e0
60.1000000000 3.1e1 -2.8625e0 -2.8625e0
60.1000000000 3.2e1 -3.0874e0 -3.0874e0
60.1000000000 3.3e1 -2.8929e0 -2.8929e0
60.1000000000 3.4e1 -2.9143e0 -2.9143e0
60.1000000000 3.5e1 -2.7806e0 -2.7806e0
60.1000000000 3.6e1 -2.8532e0 -2.8532e0
60.1000000000 3.7e1 -2.8626e0 -2.8626e0
60.1000000000 3.8e1 -2.8941e0 -2.8941e0
60.1000000000 3.9e1 -2.7875e0 -2.7875e0
60.1000000000 4.0e1 -2.9301e0 -2.9301e0
60.1000000000 4.1e1 -2.942e0 -2.942e0
60.1000000000 4.2e1 -2.9489e0 -2.9489e0
60.1000000000 4.3e1 -2.6626e0 -2.6626e0
60.1000000000 4.4e1 -3.0025e0 -3.0025e0
60.1000000000 4.5e1 -2.4909e0 -2.4909e0
60.1000000000 4.6e1 -3.2425e0 -3.2425e0
60.1000000000 4.7e1 -2.6318e0 -2.6318e0
60.1000000000 4.8e1 -3.2175e0 -3.2175e0
60.1000000000 4.9e1 -3.3883e0 -3.3883e0
60.1000000000 5.0e1 -2.7505e0 -2.7505e0
60.1000000000 5.1e1 -2.8166e0 -2.8166e0
60.1000000000 5.2e1 -2.9696e0 -2.9696e0
60.1000000000 5.3e1 -3.1727e0 -3.1727e0
60.1000000000 5.4e1 -2.7802e0 -2.7802e0
60.1000000000 5.5e1 -2.8522e0 -2.8522e0
60.1000000000 5.6e1 -2.8426e0 -2.8426e0
60.1000000000 5.7e1 -2.8329e0 -2.8329e0
60.1000000000 5.8e1 -2.9565e0 -2.9565e0
60.1000000000 5.9e1 -2.8573e0 -2.8573e0
60.1000000000 6.0e1 -2.9098e0 -2.9098e0
60.1000000000 6.1e1 -3.046e0 -3.046e0
60.1000000000 6.2e1 -2.6657e0 -2.6657e0
60.1000000000 6.3e1 -2.7502e0 -2.7502e0
60.1000000000 6.4e1 -3.0591e0 -3.0591e0
60.1000000000 6.5e1 -3.0599e0 -3.0599e0
60.1000000000 6.6e1 -2.9008e0 -2.9008e0
60.1000000000 6.7e1 -2.7017e0 -2.7017e0
60.1000000000 6.8e1 -3.0947e0 -3.0947e0
60.1000000000 6.9e1 -3.014e0 -3.014e0
60.1000000000 7.0e1 -2.865e0 -2.865e0
60.1000000000 7.1e1 -2.8625e0 -2.8625e0
60.1000000000 7.2e1 -2.8706e0 -2.8706e0
60.1000000000 7.3e1 -3.1404e0 -3.1404e0
60.1000000000 7.4e1 -2.8302e0 -2.8302e0
60.1000000000 7.5e1 -2.7525e0 -2.7525e0
60.1000000000 7.6e1 -3.0308e0 -3.0308e0
60.1000000000 7.7e1 -2.9332e0 -2.9332e0
60.1000000000 7.8e1 -2.7936e0 -2.7936e0
60.1000000000 7.9e1 -2.8899e0 -2.8899e0
60.1000000000 8.0e1 -2.7977e0 -2.7977e0
60.1000000000 8.1e1 -3.0203e0 -3.0203e0
60.1000000000 8.2e1 -2.821e0 -2.821e0
60.1000000000 8.3e1 -2.8113e0 -2.8113e0
60.1000000000 8.4e1 -2.8789e0 -2.8789e0
60.1000000000 8.5e1 -2.9369e0 -2.9369e0
60.1000000000 8.6e1 -2.8457e0 -2.8457e0
60.1000000000 8.7e1 -2.7738e0 -2.7738e0
60.1000000000 8.8e1 -3.0859e0 -3.0859e0
60.1000000000 8.9e1 -3.0158e0 -3.0158e0
60.1000000000 9.0e1 -2.7736e0 -2.7736e0
60.1000000000 9.1e1 -2.8239e0 -2.8239e0
60.1000000000 9.2e1 -3.0421e0 -3.0421e0
60.1000000000 9.3e1 -3.0506e0 -3.0506e0
60.1000000000 9.4e1 -2.623e0 -2.623e0
60.1000000000 9.5e1 -3.0293e0 -3.0293e0
60.1000000000 9.6e1 -2.909e0 -2.909e0

70.1000000000 1.0e0 -1.7545e0 -1.7545e0
70.1000000000 2.0e0 -1.869e0 -1.869e0
70.1000000000 3.0e0 -1.5076e0 -1.5076e0
70.1000000000 4.0e0 -1.6791e0 -1.6791e0
70.1000000000 5.0e0 -1.732e0 -1.732e0
70.1000000000 6.0e0 -1.6359e0 -1.6359e0
70.1000000000 7.0e0 -1.7282e0 -1.7282e0
70.1000000000 8.0e0 -1.5556e0 -1.5556e0
70.1000000000 9.0e0 -1.923e0 -1.923e0
70.1000000000 1.0e1 -1.5225e0 -1.5225e0
70.1000000000 1.1e1 -1.5761e0 -1.5761e0
70.1000000000 1.2e1 -1.688e0 -1.688e0
70.1000000000 1.3e1 -1.6827e0 -1.6827e0
70.1000000000 1.4e1 -1.6938e0 -1.6938e0
70.1000000000 1.5e1 -1.5479e0 -1.5479e0
70.1000000000 1.6e1 -1.6287e0 -1.6287e0
70.1000000000 1.7e1 -1.6592e0 -1.6592e0
70.1000000000 1.8e1 -1.62e0 -1.62e0
70.1000000000 1.9e1 -1.5983e0 -1.5983e0
70.1000000000 2.0e1 -1.7527e0 -1.7527e0
70.1000000000 2.1e1 -1.6586e0 -1.6586e0
70.1000000000 2.2e1 -1.6216e0 -1.6216e0
70.1000000000 2.3e1 -1.6313e0 -1.6313e0
70.1000000000 2.4e1 -1.7492e0 -1.7492e0
70.1000000000 2.5e1 -1.7368e0 -1.7368e0
70.1000000000 2.6e1 -1.59e0 -1.59e0
70.1000000000 2.7e1 -1.6061e0 -1.6061e0
70.1000000000 2.8e1 -1.8883e0 -1.8883e0
70.1000000000 2.9e1 -1.7747e0 -1.7747e0
70.1000000000 3.0e1 -1.6443e0 -1.6443e0
70.1000000000 3.1e1 -1.5654e0 -1.5654e0
70.1000000000 3.2e1 -1.9623e0 -1.9623e0
70.1000000000 3.3e1 -1.5325e0 -1.5325e0
70.1000000000 3.4e1 -1.6625e0 -1.6625e0
70.1000000000 3.5e1 -1.5763e0 -1.5763e0
70.1000000000 3.6e1 -1.689e0 -1.689e0
70.1000000000 3.7e1 -1.657e0 -1.657e0
70.1000000000 3.8e1 -1.6056e0 -1.6056e0
70.1000000000 3.9e1 -1.589e0 -1.589e0
70.1000000000 4.0e1 -1.7446e0 -1.7446e0
70.1000000000 4.1e1 -1.684e0 -1.684e0
70.1000000000 4.2e1 -1.6763e0 -1.6763e0
70.1000000000 4.3e1 -1.5384e0 -1.5384e0
70.1000000000 4.4e1 -1.7434e0 -1.7434e0
70.1000000000 4.5e1 -1.4683e0 -1.4683e0
70.1000000000 4.6e1 -1.9006e0 -1.9006e0
70.1000000000 4.7e1 -1.4779e0 -1.4779e0
70.1000000000 4.8e1 -1.7231e0 -1.7231e0
70.1000000000 4.9e1 -1.9465e0 -1.9465e0
70.1000000000 5.0e1 -1.5313e0 -1.5313e0
70.1000000000 5.1e1 -1.6281e0 -1.6281e0
70.1000000000 5.2e1 -1.7817e0 -1.7817e0
70.1000000000 5.3e1 -1.8545e0 -1.8545e0
70.1000000000 5.4e1 -1.4852e0 -1.4852e0
70.1000000000 5.5e1 -1.6723e0 -1.6723e0
70.1000000000 5.6e1 -1.6147e0 -1.6147e0
70.1000000000 5.7e1 -1.6505e0 -1.6505e0
70.1000000000 5.8e1 -1.6217e0 -1.6217e0
70.1000000000 5.9e1 -1.6331e0 -1.6331e0
70.1000000000 6.0e1 -1.7037e0 -1.7037e0
70.1000000000 6.1e1 -1.7139e0 -1.7139e0
70.1000000000 6.2e1 -1.51e0 -1.51e0
70.1000000000 6.3e1 -1.7065e0 -1.7065e0
70.1000000000 6.4e1 -1.5963e0 -1.5963e0
70.1000000000 6.5e1 -1.6378e0 -1.6378e0
70.1000000000 6.6e1 -1.7133e0 -1.7133e0
70.1000000000 6.7e1 -1.5112e0 -1.5112e0
70.1000000000 6.8e1 -1.7701e0 -1.7701e0
70.1000000000 6.9e1 -1.6874e0 -1.6874e0
70.1000000000 7.0e1 -1.6047e0 -1.6047e0
70.1000000000 7.1e1 -1.6511e0 -1.6511e0
70.1000000000 7.2e1 -1.7346e0 -1.7346e0
70.1000000000 7.3e1 -1.8642e0 -1.8642e0
70.1000000000 7.4e1 -1.5409e0 -1.5409e0
70.1000000000 7.5e1 -1.4944e0 -1.4944e0
70.1000000000 7.6e1 -2.0469e0 -2.0469e0
70.1000000000 7.7e1 -1.766e0 -1.766e0
70.1000000000 7.8e1 -1.6355e0 -1.6355e0
70.1000000000 7.9e1 -1.6064e0 -1.6064e0
70.1000000000 8.0e1 -1.6507e0 -1.6507e0
70.1000000000 8.1e1 -1.5774e0 -1.5774e0
70.1000000000 8.2e1 -1.7106e0 -1.7106e0
70.1000000000 8.3e1 -1.5402e0 -1.5402e0
70.1000000000 8.4e1 -1.7616e0 -1.7616e0
70.1000000000 8.5e1 -1.6928e0 -1.6928e0
70.1000000000 8.6e1 -1.6226e0 -1.6226e0
70.1000000000 8.7e1 -1.5228e0 -1.5228e0
70.1000000000 8.8e1 -1.8879e0 -1.8879e0
70.1000000000 8.9e1 -1.6464e0 -1.6464e0
70.1000000000 9.0e1 -1.6303e0 -1.6303e0
70.1000000000 9.1e1 -1.6816e0 -1.6816e0
70.1000000000 9.2e1 -1.8618e0 -1.8618e0
70.1000000000 9.3e1 -1.6189e0 -1.6189e0
70.1000000000 9.4e1 -1.6209e0 -1.6209e0
70.1000000000 9.5e1 -1.5324e0 -1.5324e0
70.1000000000 9.6e1 -1.5819e0 -1.5819e0

80.1000000000 1.0e0 -1.0701e0 -1.0701e0
80.1000000000 2.0e0 -8.0541e-1 -8.0541e-1
80.1000000000 3.0e0 -6.4004e-1 -6.4004e-1
80.1000000000 4.0e0 -7.4458e-1 -7.4458e-1
80.1000000000 5.0e0 -7.1775e-1 -7.1775e-1
80.1000000000 6.0e0 -7.5633e-1 -7.5633e-1
80.1000000000 7.0e0 -7.9264e-1 -7.9264e-1
80.1000000000 8.0e0 -6.4819e-1 -6.4819e-1
80.1000000000 9.0e0 -8.0573e-1 -8.0573e-1
80.1000000000 1.0e1 -6.7067e-1 -6.7067e-1
80.1000000000 1.1e1 -6.2105e-1 -6.2105e-1
80.1000000000 1.2e1 -9.2199e-1 -9.2199e-1
80.1000000000 1.3e1 -7.0522e-1 -7.0522e-1
80.1000000000 1.4e1 -6.6946e-1 -6.6946e-1
80.1000000000 1.5e1 -6.7556e-1 -6.7556e-1
80.1000000000 1.6e1 -9.6087e-1 -9.6087e-1
80.1000000000 1.7e1 -7.1699e-1 -7.1699e-1
80.1000000000 1.8e1 -7.1854e-1 -7.1854e-1
80.1000000000 1.9e1 -5.3142e-1 -5.3142e-1
80.1000000000 2.0e1 -1.0297e0 -1.0297e0
80.1000000000 2.1e1 -7.8326e-1 -7.8326e-1
80.1000000000 2.2e1 -6.5573e-1 -6.5573e-1
80.1000000000 2.3e1 -7.0073e-1 -7.0073e-1
80.1000000000 2.4e1 -7.5151e-1 -7.5151e-1
80.1000000000 2.5e1 -7.2298e-1 -7.2298e-1
80.1000000000 2.6e1 -6.9535e-1 -6.9535e-1
80.1000000000 2.7e1 -6.1544e-1 -6.1544e-1
80.1000000000 2.8e1 -1.0397e0 -1.0397e0
80.1000000000 2.9e1 -6.5713e-1 -6.5713e-1
80.1000000000 3.0e1 -6.8618e-1 -6.8618e-1
80.1000000000 3.1e1 -6.105e-1 -6.105e-1
80.1000000000 3.2e1 -1.1724e0 -1.1724e0
80.1000000000 3.3e1 -6.6275e-1 -6.6275e-1
80.1000000000 3.4e1 -7.0125e-1 -7.0125e-1
80.1000000000 3.5e1 -6.7684e-1 -6.7684e-1
80.1000000000 3.6e1 -6.6014e-1 -6.6014e-1
80.1000000000 3.7e1 -6.5678e-1 -6.5678e-1
80.1000000000 3.8e1 -5.7475e-1 -5.7475e-1
80.1000000000 3.9e1 -7.0969e-1 -7.0969e-1
80.1000000000 4.0e1 -7.0536e-1 -7.0536e-1
80.1000000000 4.1e1 -8.3927e-1 -8.3927e-1
80.1000000000 4.2e1 -6.1912e-1 -6.1912e-1
80.1000000000 4.3e1 -6.0291e-1 -6.0291e-1
80.1000000000 4.4e1 -8.2411e-1 -8.2411e-1
80.1000000000 4.5e1 -5.6514e-1 -5.6514e-1
80.1000000000 4.6e1 -9.3525e-1 -9.3525e-1
80.1000000000 4.7e1 -5.3389e-1 -5.3389e-1
80.1000000000 4.8e1 -7.0672e-1 -7.0672e-1
80.1000000000 4.9e1 -7.4234e-1 -7.4234e-1
80.1000000000 5.0e1 -6.6297e-1 -6.6297e-1
80.1000000000 5.1e1 -6.7886e-1 -6.7886e-1
80.1000000000 5.2e1 -7.0831e-1 -7.0831e-1
80.1000000000 5.3e1 -7.0443e-1 -7.0443e-1
80.1000000000 5.4e1 -7.791e-1 -7.791e-1
80.1000000000 5.5e1 -5.8026e-1 -5.8026e-1
80.1000000000 5.6e1 -8.9728e-1 -8.9728e-1
80.1000000000 5.7e1 -7.8716e-1 -7.8716e-1
80.1000000000 5.8e1 -6.4108e-1 -6.4108e-1
80.1000000000 5.9e1 -7.182e-1 -7.182e-1
80.1000000000 6.0e1 -7.151e-1 -7.151e-1
80.1000000000 6.1e1 -8.4885e-1 -8.4885e-1
80.1000000000 6.2e1 -6.0117e-1 -6.0117e-1
80.1000000000 6.3e1 -6.0634e-1 -6.0634e-1
80.1000000000 6.4e1 -8.8075e-1 -8.8075e-1
80.1000000000 6.5e1 -8.4326e-1 -8.4326e-1
80.1000000000 6.6e1 -6.8186e-1 -6.8186e-1
80.1000000000 6.7e1 -5.936e-1 -5.936e-1
80.1000000000 6.8e1 -7.9672e-1 -7.9672e-1
80.1000000000 6.9e1 -7.7127e-1 -7.7127e-1
80.1000000000 7.0e1 -7.1352e-1 -7.1352e-1
80.1000000000 7.1e1 -6.11e-1 -6.11e-1
80.1000000000 7.2e1 -7.9989e-1 -7.9989e-1
80.1000000000 7.3e1 -8.3468e-1 -8.3468e-1
80.1000000000 7.4e1 -6.7729e-1 -6.7729e-1
80.1000000000 7.5e1 -5.9418e-1 -5.9418e-1
80.1000000000 7.6e1 -9.3328e-1 -9.3328e-1
80.1000000000 7.7e1 -7.9686e-1 -7.9686e-1
80.1000000000 7.8e1 -6.5248e-1 -6.5248e-1
80.1000000000 7.9e1 -6.4211e-1 -6.4211e-1
80.1000000000 8.0e1 -8.1019e-1 -8.1019e-1
80.1000000000 8.1e1 -7.1541e-1 -7.1541e-1
80.1000000000 8.2e1 -7.2503e-1 -7.2503e-1
80.1000000000 8.3e1 -6.0686e-1 -6.0686e-1
80.1000000000 8.4e1 -8.0376e-1 -8.0376e-1
80.1000000000 8.5e1 -7.7472e-1 -7.7472e-1
80.1000000000 8.6e1 -6.4466e-1 -6.4466e-1
80.1000000000 8.7e1 -5.7733e-1 -5.7733e-1
80.1000000000 8.8e1 -9.2394e-1 -9.2394e-1
80.1000000000 8.9e1 -7.6117e-1 -7.6117e-1
80.1000000000 9.0e1 -6.408e-1 -6.408e-1
80.1000000000 9.1e1 -6.9335e-1 -6.9335e-1
80.1000000000 9.2e1 -8.8048e-1 -8.8048e-1
80.1000000000 9.3e1 -7.8642e-1 -7.8642e-1
80.1000000000 9.4e1 -5.7326e-1 -5.7326e-1
80.1000000000 9.5e1 -6.878e-1 -6.878e-1
80.1000000000 9.6e1 -6.4382e-1 -6.4382e-1

90.1000000000 1.0e0 9.6456e-2 9.6456e-2
90.1000000000 2.0e0 2.2716e-1 2.2716e-1
90.1000000000 3.0e0 2.81e-1 2.81e-1
90.1000000000 4.0e0 -6.4063e-2 -6.4063e-2
90.1000000000 5.0e0 6.8071e-2 6.8071e-2
90.1000000000 6.0e0 -6.1821e-2 -6.1821e-2
90.1000000000 7.0e0 2.623e-1 2.623e-1
90.1000000000 8.0e0 2.4754e-1 2.4754e-1
90.1000000000 9.0e0 6.3311e-2 6.3311e-2
90.1000000000 1.0e1 2.6747e-1 2.6747e-1
90.1000000000 1.1e1 2.3562e-1 2.3562e-1
90.1000000000 1.2e1 2.7373e-2 2.7373e-2
90.1000000000 1.3e1 1.452e-1 1.452e-1
90.1000000000 1.4e1 2.1791e-1 2.1791e-1
90.1000000000 1.5e1 2.7608e-1 2.7608e-1
90.1000000000 1.6e1 1.6066e-1 1.6066e-1
90.1000000000 1.7e1 1.7303e-1 1.7303e-1
90.1000000000 1.8e1 1.9289e-1 1.9289e-1
90.1000000000 1.9e1 1.6306e-1 1.6306e-1
90.1000000000 2.0e1 2.6056e-1 2.6056e-1
90.1000000000 2.1e1 2.5318e-1 2.5318e-1
90.1000000000 2.2e1 1.8206e-1 1.8206e-1
90.1000000000 2.3e1 2.4397e-1 2.4397e-1
90.1000000000 2.4e1 1.4563e-1 1.4563e-1
90.1000000000 2.5e1 1.0952e-1 1.0952e-1
90.1000000000 2.6e1 2.6928e-1 2.6928e-1
90.1000000000 2.7e1 1.9103e-1 1.9103e-1
90.1000000000 2.8e1 1.5169e-1 1.5169e-1
90.1000000000 2.9e1 1.8116e-1 1.8116e-1
90.1000000000 3.0e1 1.938e-1 1.938e-1
90.1000000000 3.1e1 2.6174e-1 2.6174e-1
90.1000000000 3.2e1 2.1697e-2 2.1697e-2
90.1000000000 3.3e1 1.9196e-2 1.9196e-2
90.1000000000 3.4e1 2.4332e-1 2.4332e-1
90.1000000000 3.5e1 2.4634e-1 2.4634e-1
90.1000000000 3.6e1 1.6862e-1 1.6862e-1
90.1000000000 3.7e1 1.5011e-1 1.5011e-1
90.1000000000 3.8e1 2.2187e-1 2.2187e-1
90.1000000000 3.9e1 1.6305e-1 1.6305e-1
90.1000000000 4.0e1 2.0906e-1 2.0906e-1
90.1000000000 4.1e1 4.4639e-2 4.4639e-2
90.1000000000 4.2e1 2.7724e-1 2.7724e-1
90.1000000000 4.3e1 2.6515e-1 2.6515e-1
90.1000000000 4.4e1 9.1795e-2 9.1795e-2
90.1000000000 4.5e1 3.2756e-1 3.2756e-1
90.1000000000 4.6e1 7.9423e-3 7.9423e-3
90.1000000000 4.7e1 3.2712e-1 3.2712e-1
90.1000000000 4.8e1 1.5588e-1 1.5588e-1
90.1000000000 4.9e1 -4.7324e-2 -4.7324e-2
90.1000000000 5.0e1 2.0748e-1 2.0748e-1
90.1000000000 5.1e1 2.2563e-1 2.2563e-1
90.1000000000 5.2e1 1.3018e-1 1.3018e-1
90.1000000000 5.3e1 7.879e-2 7.879e-2
90.1000000000 5.4e1 2.7882e-1 2.7882e-1
90.1000000000 5.5e1 2.0117e-1 2.0117e-1
90.1000000000 5.6e1 1.2108e-1 1.2108e-1
90.1000000000 5.7e1 8.3335e-2 8.3335e-2
90.1000000000 5.8e1 2.5711e-1 2.5711e-1
90.1000000000 5.9e1 2.2223e-1 2.2223e-1
90.1000000000 6.0e1 1.0638e-1 1.0638e-1
90.1000000000 6.1e1 1.3312e-1 1.3312e-1
90.1000000000 6.2e1 2.4917e-1 2.4917e-1
90.1000000000 6.3e1 1.8505e-1 1.8505e-1
90.1000000000 6.4e1 2.2945e-1 2.2945e-1
90.1000000000 6.5e1 -3.6035e-2 -3.6035e-2
90.1000000000 6.6e1 2.7173e-1 2.7173e-1
90.1000000000 6.7e1 2.4183e-1 2.4183e-1
90.1000000000 6.8e1 1.0149e-1 1.0149e-1
90.1000000000 6.9e1 1.5309e-1 1.5309e-1
90.1000000000 7.0e1 2.0227e-1 2.0227e-1
90.1000000000 7.1e1 2.0928e-1 2.0928e-1
90.1000000000 7.2e1 1.5362e-1 1.5362e-1
90.1000000000 7.3e1 6.3776e-2 6.3776e-2
90.1000000000 7.4e1 2.7687e-1 2.7687e-1
90.1000000000 7.5e1 2.4339e-1 2.4339e-1
90.1000000000 7.6e1 -2.2098e-2 -2.2098e-2
90.1000000000 7.7e1 4.413e-2 4.413e-2
90.1000000000 7.8e1 2.9731e-1 2.9731e-1
90.1000000000 7.9e1 1.7135e-1 1.7135e-1
90.1000000000 8.0e1 1.9974e-1 1.9974e-1
90.1000000000 8.1e1 2.2783e-1 2.2783e-1
90.1000000000 8.2e1 1.8013e-1 1.8013e-1
90.1000000000 8.3e1 2.7219e-1 2.7219e-1
90.1000000000 8.4e1 8.6478e-2 8.6478e-2
90.1000000000 8.5e1 1.3162e-1 1.3162e-1
90.1000000000 8.6e1 2.2372e-1 2.2372e-1
90.1000000000 8.7e1 2.8709e-1 2.8709e-1
90.1000000000 8.8e1 4.524e-2 4.524e-2
90.1000000000 8.9e1 1.6147e-1 1.6147e-1
90.1000000000 9.0e1 3.0185e-1 3.0185e-1
90.1000000000 9.1e1 1.3872e-1 1.3872e-1
90.1000000000 9.2e1 -1.4513e-1 -1.4513e-1
90.1000000000 9.3e1 1.4759e-3 1.4759e-3
90.1000000000 9.4e1 2.3061e-1 2.3061e-1
90.1000000000 9.5e1 2.2049e-1 2.2049e-1
90.1000000000 9.6e1 2.9246e-1 2.9246e-1

100.1000000000 1.0e0 9.1045e-1 9.1045e-1
100.1000000000 2.0e0 8.7245e-1 8.7245e-1
100.1000000000 3.0e0 9.112e-1 9.112e-1
100.1000000000 4.0e0 9.2237e-1 9.2237e-1
100.1000000000 5.0e0 1.2401e0 1.2401e0
100.1000000000 6.0e0 9.1473e-1 9.1473e-1
100.1000000000 7.0e0 9.3489e-1 9.3489e-1
100.1000000000 8.0e0 1.156e0 1.156e0
100.1000000000 9.0e0 7.0733e-1 7.0733e-1
100.1000000000 1.0e1 9.1824e-1 9.1824e-1
100.1000000000 1.1e1 9.1275e-1 9.1275e-1
100.1000000000 1.2e1 9.8484e-1 9.8484e-1
100.1000000000 1.3e1 8.3953e-1 8.3953e-1
100.1000000000 1.4e1 9.844e-1 9.844e-1
100.1000000000 1.5e1 8.9421e-1 8.9421e-1
100.1000000000 1.6e1 9.1316e-1 9.1316e-1
100.1000000000 1.7e1 9.0423e-1 9.0423e-1
100.1000000000 1.8e1 9.2903e-1 9.2903e-1
100.1000000000 1.9e1 9.5081e-1 9.5081e-1
100.1000000000 2.0e1 8.5473e-1 8.5473e-1
100.1000000000 2.1e1 9.0123e-1 9.0123e-1
100.1000000000 2.2e1 9.1649e-1 9.1649e-1
100.1000000000 2.3e1 9.2138e-1 9.2138e-1
100.1000000000 2.4e1 9.0091e-1 9.0091e-1
100.1000000000 2.5e1 8.6204e-1 8.6204e-1
100.1000000000 2.6e1 9.6076e-1 9.6076e-1
100.1000000000 2.7e1 8.9544e-1 8.9544e-1
100.1000000000 2.8e1 7.6555e-1 7.6555e-1
100.1000000000 2.9e1 9.3068e-1 9.3068e-1
100.1000000000 3.0e1 8.6449e-1 8.6449e-1
100.1000000000 3.1e1 9.5221e-1 9.5221e-1
100.1000000000 3.2e1 8.0937e-1 8.0937e-1
100.1000000000 3.3e1 8.9573e-1 8.9573e-1
100.1000000000 3.4e1 9.1871e-1 9.1871e-1
100.1000000000 3.5e1 9.4115e-1 9.4115e-1
100.1000000000 3.6e1 8.981e-1 8.981e-1
100.1000000000 3.7e1 9.1808e-1 9.1808e-1
100.1000000000 3.8e1 9.7175e-1 9.7175e-1
100.1000000000 3.9e1 9.3765e-1 9.3765e-1
100.1000000000 4.0e1 9.1156e-1 9.1156e-1
100.1000000000 4.1e1 8.9309e-1 8.9309e-1
100.1000000000 4.2e1 8.4039e-1 8.4039e-1
100.1000000000 4.3e1 8.974e-1 8.974e-1
100.1000000000 4.4e1 8.7425e-1 8.7425e-1
100.1000000000 4.5e1 1.0346e0 1.0346e0
100.1000000000 4.6e1 7.4647e-1 7.4647e-1
100.1000000000 4.7e1 1.0109e0 1.0109e0
100.1000000000 4.8e1 8.264e-1 8.264e-1
100.1000000000 4.9e1 8.3687e-1 8.3687e-1
100.1000000000 5.0e1 8.7029e-1 8.7029e-1
100.1000000000 5.1e1 9.4701e-1 9.4701e-1
100.1000000000 5.2e1 8.2659e-1 8.2659e-1
100.1000000000 5.3e1 8.1599e-1 8.1599e-1
100.1000000000 5.4e1 1.0043e0 1.0043e0
100.1000000000 5.5e1 8.3568e-1 8.3568e-1
100.1000000000 5.6e1 8.7797e-1 8.7797e-1
100.1000000000 5.7e1 7.9699e-1 7.9699e-1
100.1000000000 5.8e1 9.1091e-1 9.1091e-1
100.1000000000 5.9e1 9.7795e-1 9.7795e-1
100.1000000000 6.0e1 7.6822e-1 7.6822e-1
100.1000000000 6.1e1 8.6948e-1 8.6948e-1
100.1000000000 6.2e1 9.3174e-1 9.3174e-1
100.1000000000 6.3e1 8.5475e-1 8.5475e-1
100.1000000000 6.4e1 9.1467e-1 9.1467e-1
100.1000000000 6.5e1 9.2277e-1 9.2277e-1
100.1000000000 6.6e1 9.5868e-1 9.5868e-1
100.1000000000 6.7e1 9.3423e-1 9.3423e-1
100.1000000000 6.8e1 8.9022e-1 8.9022e-1
100.1000000000 6.9e1 8.3592e-1 8.3592e-1
100.1000000000 7.0e1 1.0012e0 1.0012e0
100.1000000000 7.1e1 8.8538e-1 8.8538e-1
100.1000000000 7.2e1 8.9305e-1 8.9305e-1
100.1000000000 7.3e1 8.8529e-1 8.8529e-1
100.1000000000 7.4e1 8.8697e-1 8.8697e-1
100.1000000000 7.5e1 9.3249e-1 9.3249e-1
100.1000000000 7.6e1 8.5125e-1 8.5125e-1
100.1000000000 7.7e1 8.0666e-1 8.0666e-1
100.1000000000 7.8e1 9.7683e-1 9.7683e-1
100.1000000000 7.9e1 9.0427e-1 9.0427e-1
100.1000000000 8.0e1 8.1723e-1 8.1723e-1
100.1000000000 8.1e1 9.0458e-1 9.0458e-1
100.1000000000 8.2e1 9.3539e-1 9.3539e-1
100.1000000000 8.3e1 9.8482e-1 9.8482e-1
100.1000000000 8.4e1 8.1103e-1 8.1103e-1
100.1000000000 8.5e1 7.3674e-1 7.3674e-1
100.1000000000 8.6e1 8.1459e-1 8.1459e-1
100.1000000000 8.7e1 1.0079e0 1.0079e0
100.1000000000 8.8e1 7.8259e-1 7.8259e-1
100.1000000000 8.9e1 8.4377e-1 8.4377e-1
100.1000000000 9.0e1 8.4509e-1 8.4509e-1
100.1000000000 9.1e1 9.6055e-1 9.6055e-1
100.1000000000 9.2e1 8.6353e-1 8.6353e-1
100.1000000000 9.3e1 8.0445e-1 8.0445e-1
100.1000000000 9.4e1 9.2352e-1 9.2352e-1
100.1000000000 9.5e1 9.2981e-1 9.2981e-1
100.1000000000 9.6e1 8.6638e-1 8.6638e-1

200.1000000000 1.0e0 3.4756e0 3.4756e0
200.1000000000 2.0e0 3.9137e0 3.9137e0
200.1000000000 3.0e0 3.8295e0 3.8295e0
200.1000000000 4.0e0 4.0539e0 4.0539e0
200.1000000000 5.0e0 3.8174e0 3.8174e0
200.1000000000 6.0e0 4.0011e0 4.0011e0
200.1000000000 7.0e0 3.8738e0 3.8738e0
200.1000000000 8.0e0 3.9974e0 3.9974e0
200.1000000000 9.0e0 4.1249e0 4.1249e0
200.1000000000 1.0e1 3.808e0 3.808e0
200.1000000000 1.1e1 3.8781e0 3.8781e0
200.1000000000 1.2e1 3.8826e0 3.8826e0
200.1000000000 1.3e1 3.961e0 3.961e0
200.1000000000 1.4e1 3.8022e0 3.8022e0
200.1000000000 1.5e1 3.9635e0 3.9635e0
200.1000000000 1.6e1 3.9241e0 3.9241e0
200.1000000000 1.7e1 3.8677e0 3.8677e0
200.1000000000 1.8e1 3.8788e0 3.8788e0
200.1000000000 1.9e1 3.9009e0 3.9009e0
200.1000000000 2.0e1 3.88e0 3.88e0
200.1000000000 2.1e1 3.8987e0 3.8987e0
200.1000000000 2.2e1 3.9457e0 3.9457e0
200.1000000000 2.3e1 3.8032e0 3.8032e0
200.1000000000 2.4e1 4.0705e0 4.0705e0
200.1000000000 2.5e1 4.0862e0 4.0862e0
200.1000000000 2.6e1 3.8156e0 3.8156e0
200.1000000000 2.7e1 3.8841e0 3.8841e0
200.1000000000 2.8e1 3.893e0 3.893e0
200.1000000000 2.9e1 3.9357e0 3.9357e0
200.1000000000 3.0e1 3.8452e0 3.8452e0
200.1000000000 3.1e1 3.893e0 3.893e0
200.1000000000 3.2e1 3.9885e0 3.9885e0
200.1000000000 3.3e1 4.0119e0 4.0119e0
200.1000000000 3.4e1 3.8572e0 3.8572e0
200.1000000000 3.5e1 3.8961e0 3.8961e0
200.1000000000 3.6e1 3.9812e0 3.9812e0
200.1000000000 3.7e1 3.972e0 3.972e0
200.1000000000 3.8e1 3.898e0 3.898e0
200.1000000000 3.9e1 3.8943e0 3.8943e0
200.1000000000 4.0e1 3.9936e0 3.9936e0
200.1000000000 4.1e1 4.0021e0 4.0021e0
200.1000000000 4.2e1 3.7471e0 3.7471e0
200.1000000000 4.3e1 3.8948e0 3.8948e0
200.1000000000 4.4e1 3.9409e0 3.9409e0
200.1000000000 4.5e1 3.6923e0 3.6923e0
200.1000000000 4.6e1 4.0257e0 4.0257e0
200.1000000000 4.7e1 3.856e0 3.856e0
200.1000000000 4.8e1 4.1045e0 4.1045e0
200.1000000000 4.9e1 4.0168e0 4.0168e0
200.1000000000 5.0e1 3.7935e0 3.7935e0
200.1000000000 5.1e1 3.8722e0 3.8722e0
200.1000000000 5.2e1 4.0146e0 4.0146e0
200.1000000000 5.3e1 3.9554e0 3.9554e0
200.1000000000 5.4e1 3.742e0 3.742e0
200.1000000000 5.5e1 3.868e0 3.868e0
200.1000000000 5.6e1 3.9247e0 3.9247e0
200.1000000000 5.7e1 3.7762e0 3.7762e0
200.1000000000 5.8e1 3.8852e0 3.8852e0
200.1000000000 5.9e1 3.9083e0 3.9083e0
200.1000000000 6.0e1 4.0746e0 4.0746e0
200.1000000000 6.1e1 3.9894e0 3.9894e0
200.1000000000 6.2e1 3.8571e0 3.8571e0
200.1000000000 6.3e1 3.9054e0 3.9054e0
200.1000000000 6.4e1 3.9935e0 3.9935e0
200.1000000000 6.5e1 3.8245e0 3.8245e0
200.1000000000 6.6e1 3.9055e0 3.9055e0
200.1000000000 6.7e1 3.8298e0 3.8298e0
200.1000000000 6.8e1 4.0539e0 4.0539e0
200.1000000000 6.9e1 3.934e0 3.934e0
200.1000000000 7.0e1 3.8167e0 3.8167e0
200.1000000000 7.1e1 3.9276e0 3.9276e0
200.1000000000 7.2e1 4.0248e0 4.0248e0
200.1000000000 7.3e1 3.9464e0 3.9464e0
200.1000000000 7.4e1 3.8899e0 3.8899e0
200.1000000000 7.5e1 3.9069e0 3.9069e0
200.1000000000 7.6e1 4.0187e0 4.0187e0
200.1000000000 7.7e1 4.0759e0 4.0759e0
200.1000000000 7.8e1 3.8746e0 3.8746e0
200.1000000000 7.9e1 3.9051e0 3.9051e0
200.1000000000 8.0e1 4.001e0 4.001e0
200.1000000000 8.1e1 3.695e0 3.695e0
200.1000000000 8.2e1 3.9535e0 3.9535e0
200.1000000000 8.3e1 3.9092e0 3.9092e0
200.1000000000 8.4e1 4.0384e0 4.0384e0
200.1000000000 8.5e1 4.0367e0 4.0367e0
200.1000000000 8.6e1 3.9522e0 3.9522e0
200.1000000000 8.7e1 3.898e0 3.898e0
200.1000000000 8.8e1 4.1354e0 4.1354e0
200.1000000000 8.9e1 4.1366e0 4.1366e0
200.1000000000 9.0e1 3.8891e0 3.8891e0
200.1000000000 9.1e1 3.938e0 3.938e0
200.1000000000 9.2e1 4.0473e0 4.0473e0
200.1000000000 9.3e1 4.0553e0 4.0553e0
200.1000000000 9.4e1 3.9156e0 3.9156e0
200.1000000000 9.5e1 3.9473e0 3.9473e0
200.1000000000 9.6e1 3.9569e0 3.9569e0

300.1000000000 1.0e0 3.2412e0 3.2412e0
300.1000000000 2.0e0 3.3651e0 3.3651e0
300.1000000000 3.0e0 3.3215e0 3.3215e0
300.1000000000 4.0e0 3.4844e0 3.4844e0
300.1000000000 5.0e0 3.3301e0 3.3301e0
300.1000000000 6.0e0 3.448e0 3.448e0
300.1000000000 7.0e0 3.3763e0 3.3763e0
300.1000000000 8.0e0 3.3446e0 3.3446e0
300.1000000000 9.0e0 3.495e0 3.495e0
300.1000000000 1.0e1 3.331e0 3.331e0
300.1000000000 1.1e1 3.2994e0 3.2994e0
300.1000000000 1.2e1 3.2503e0 3.2503e0
300.1000000000 1.3e1 3.4656e0 3.4656e0
300.1000000000 1.4e1 3.2603e0 3.2603e0
300.1000000000 1.5e1 3.3178e0 3.3178e0
300.1000000000 1.6e1 3.3823e0 3.3823e0
300.1000000000 1.7e1 3.3577e0 3.3577e0
300.1000000000 1.8e1 3.3982e0 3.3982e0
300.1000000000 1.9e1 3.3315e0 3.3315e0
300.1000000000 2.0e1 3.3366e0 3.3366e0
300.1000000000 2.1e1 3.441e0 3.441e0
300.1000000000 2.2e1 3.3496e0 3.3496e0
300.1000000000 2.3e1 3.3474e0 3.3474e0
300.1000000000 2.4e1 3.4944e0 3.4944e0
300.1000000000 2.5e1 3.487e0 3.487e0
300.1000000000 2.6e1 3.317e0 3.317e0
300.1000000000 2.7e1 3.3721e0 3.3721e0
300.1000000000 2.8e1 3.3792e0 3.3792e0
300.1000000000 2.9e1 3.366e0 3.366e0
300.1000000000 3.0e1 3.3513e0 3.3513e0
300.1000000000 3.1e1 3.3784e0 3.3784e0
300.1000000000 3.2e1 3.4213e0 3.4213e0
300.1000000000 3.3e1 3.3982e0 3.3982e0
300.1000000000 3.4e1 3.3733e0 3.3733e0
300.1000000000 3.5e1 3.3234e0 3.3234e0
300.1000000000 3.6e1 3.4403e0 3.4403e0
300.1000000000 3.7e1 3.4212e0 3.4212e0
300.1000000000 3.8e1 3.3582e0 3.3582e0
300.1000000000 3.9e1 3.3853e0 3.3853e0
300.1000000000 4.0e1 3.4408e0 3.4408e0
300.1000000000 4.1e1 3.4894e0 3.4894e0
300.1000000000 4.2e1 3.3152e0 3.3152e0
300.1000000000 4.3e1 3.335e0 3.335e0
300.1000000000 4.4e1 3.4264e0 3.4264e0
300.1000000000 4.5e1 3.2085e0 3.2085e0
300.1000000000 4.6e1 3.5475e0 3.5475e0
300.1000000000 4.7e1 3.2913e0 3.2913e0
300.1000000000 4.8e1 3.418e0 3.418e0
300.1000000000 4.9e1 3.5068e0 3.5068e0
300.1000000000 5.0e1 3.3143e0 3.3143e0
300.1000000000 5.1e1 3.3489e0 3.3489e0
300.1000000000 5.2e1 3.4841e0 3.4841e0
300.1000000000 5.3e1 3.4504e0 3.4504e0
300.1000000000 5.4e1 3.3007e0 3.3007e0
300.1000000000 5.5e1 3.342e0 3.342e0
300.1000000000 5.6e1 3.3653e0 3.3653e0
300.1000000000 5.7e1 3.3387e0 3.3387e0
300.1000000000 5.8e1 3.3496e0 3.3496e0
300.1000000000 5.9e1 3.3503e0 3.3503e0
300.1000000000 6.0e1 3.4944e0 3.4944e0
300.1000000000 6.1e1 3.4747e0 3.4747e0
300.1000000000 6.2e1 3.3422e0 3.3422e0
300.1000000000 6.3e1 3.3725e0 3.3725e0
300.1000000000 6.4e1 3.3919e0 3.3919e0
300.1000000000 6.5e1 3.309e0 3.309e0
300.1000000000 6.6e1 3.347e0 3.347e0
300.1000000000 6.7e1 3.3291e0 3.3291e0
300.1000000000 6.8e1 3.4757e0 3.4757e0
300.1000000000 6.9e1 3.482e0 3.482e0
300.1000000000 7.0e1 3.3739e0 3.3739e0
300.1000000000 7.1e1 3.3381e0 3.3381e0
300.1000000000 7.2e1 3.482e0 3.482e0
300.1000000000 7.3e1 3.4638e0 3.4638e0
300.1000000000 7.4e1 3.3673e0 3.3673e0
300.1000000000 7.5e1 3.3438e0 3.3438e0
300.1000000000 7.6e1 3.5254e0 3.5254e0
300.1000000000 7.7e1 3.5657e0 3.5657e0
300.1000000000 7.8e1 3.343e0 3.343e0
300.1000000000 7.9e1 3.3655e0 3.3655e0
300.1000000000 8.0e1 3.4315e0 3.4315e0
300.1000000000 8.1e1 3.3488e0 3.3488e0
300.1000000000 8.2e1 3.3905e0 3.3905e0
300.1000000000 8.3e1 3.3432e0 3.3432e0
300.1000000000 8.4e1 3.4844e0 3.4844e0
300.1000000000 8.5e1 3.5067e0 3.5067e0
300.1000000000 8.6e1 3.4019e0 3.4019e0
300.1000000000 8.7e1 3.3257e0 3.3257e0
300.1000000000 8.8e1 3.5443e0 3.5443e0
300.1000000000 8.9e1 3.4792e0 3.4792e0
300.1000000000 9.0e1 3.3862e0 3.3862e0
300.1000000000 9.1e1 3.3657e0 3.3657e0
300.1000000000 9.2e1 3.4809e0 3.4809e0
300.1000000000 9.3e1 3.4856e0 3.4856e0
300.1000000000 9.4e1 3.3302e0 3.3302e0
300.1000000000 9.5e1 3.3847e0 3.3847e0
300.1000000000 9.6e1 3.364e0 3.364e0

400.1000000000 1.0e0 1.486e0 1.486e0
400.1000000000 2.0e0 1.6592e0 1.6592e0
400.1000000000 3.0e0 1.6711e0 1.6711e0
400.1000000000 4.0e0 1.7385e0 1.7385e0
400.1000000000 5.0e0 1.6703e0 1.6703e0
400.1000000000 6.0e0 1.6603e0 1.6603e0
400.1000000000 7.0e0 1.6579e0 1.6579e0
400.1000000000 8.0e0 1.7207e0 1.7207e0
400.1000000000 9.0e0 1.7864e0 1.7864e0
400.1000000000 1.0e1 1.6574e0 1.6574e0
400.1000000000 1.1e1 1.6854e0 1.6854e0
400.1000000000 1.2e1 1.7035e0 1.7035e0
400.1000000000 1.3e1 1.729e0 1.729e0
400.1000000000 1.4e1 1.6723e0 1.6723e0
400.1000000000 1.5e1 1.6395e0 1.6395e0
400.1000000000 1.6e1 1.6321e0 1.6321e0
400.1000000000 1.7e1 1.6193e0 1.6193e0
400.1000000000 1.8e1 1.6531e0 1.6531e0
400.1000000000 1.9e1 1.7232e0 1.7232e0
400.1000000000 2.0e1 1.6712e0 1.6712e0
400.1000000000 2.1e1 1.6762e0 1.6762e0
400.1000000000 2.2e1 1.683e0 1.683e0
400.1000000000 2.3e1 1.667e0 1.667e0
400.1000000000 2.4e1 1.7901e0 1.7901e0
400.1000000000 2.5e1 1.7457e0 1.7457e0
400.1000000000 2.6e1 1.6299e0 1.6299e0
400.1000000000 2.7e1 1.7158e0 1.7158e0
400.1000000000 2.8e1 1.6251e0 1.6251e0
400.1000000000 2.9e1 1.7022e0 1.7022e0
400.1000000000 3.0e1 1.6724e0 1.6724e0
400.1000000000 3.1e1 1.6693e0 1.6693e0
400.1000000000 3.2e1 1.7348e0 1.7348e0
400.1000000000 3.3e1 1.7316e0 1.7316e0
400.1000000000 3.4e1 1.6913e0 1.6913e0
400.1000000000 3.5e1 1.6949e0 1.6949e0
400.1000000000 3.6e1 1.7347e0 1.7347e0
400.1000000000 3.7e1 1.7197e0 1.7197e0
400.1000000000 3.8e1 1.6936e0 1.6936e0
400.1000000000 3.9e1 1.7289e0 1.7289e0
400.1000000000 4.0e1 1.7207e0 1.7207e0
400.1000000000 4.1e1 1.7779e0 1.7779e0
400.1000000000 4.2e1 1.5988e0 1.5988e0
400.1000000000 4.3e1 1.6822e0 1.6822e0
400.1000000000 4.4e1 1.7e0 1.7e0
400.1000000000 4.5e1 1.6322e0 1.6322e0
400.1000000000 4.6e1 1.715e0 1.715e0
400.1000000000 4.7e1 1.6926e0 1.6926e0
400.1000000000 4.8e1 1.7274e0 1.7274e0
400.1000000000 4.9e1 1.7649e0 1.7649e0
400.1000000000 5.0e1 1.6452e0 1.6452e0
400.1000000000 5.1e1 1.6732e0 1.6732e0
400.1000000000 5.2e1 1.7569e0 1.7569e0
400.1000000000 5.3e1 1.6993e0 1.6993e0
400.1000000000 5.4e1 1.5915e0 1.5915e0
400.1000000000 5.5e1 1.7188e0 1.7188e0
400.1000000000 5.6e1 1.6269e0 1.6269e0
400.1000000000 5.7e1 1.6502e0 1.6502e0
400.1000000000 5.8e1 1.6619e0 1.6619e0
400.1000000000 5.9e1 1.6401e0 1.6401e0
400.1000000000 6.0e1 1.7643e0 1.7643e0
400.1000000000 6.1e1 1.713e0 1.713e0
400.1000000000 6.2e1 1.7104e0 1.7104e0
400.1000000000 6.3e1 1.6923e0 1.6923e0
400.1000000000 6.4e1 1.7016e0 1.7016e0
400.1000000000 6.5e1 1.6281e0 1.6281e0
400.1000000000 6.6e1 1.6204e0 1.6204e0
400.1000000000 6.7e1 1.704e0 1.704e0
400.1000000000 6.8e1 1.7457e0 1.7457e0
400.1000000000 6.9e1 1.7503e0 1.7503e0
400.1000000000 7.0e1 1.6685e0 1.6685e0
400.1000000000 7.1e1 1.6542e0 1.6542e0
400.1000000000 7.2e1 1.7434e0 1.7434e0
400.1000000000 7.3e1 1.7141e0 1.7141e0
400.1000000000 7.4e1 1.6889e0 1.6889e0
400.1000000000 7.5e1 1.6773e0 1.6773e0
400.1000000000 7.6e1 1.7327e0 1.7327e0
400.1000000000 7.7e1 1.7599e0 1.7599e0
400.1000000000 7.8e1 1.6856e0 1.6856e0
400.1000000000 7.9e1 1.719e0 1.719e0
400.1000000000 8.0e1 1.7015e0 1.7015e0
400.1000000000 8.1e1 1.6301e0 1.6301e0
400.1000000000 8.2e1 1.6825e0 1.6825e0
400.1000000000 8.3e1 1.6822e0 1.6822e0
400.1000000000 8.4e1 1.7692e0 1.7692e0
400.1000000000 8.5e1 1.7522e0 1.7522e0
400.1000000000 8.6e1 1.673e0 1.673e0
400.1000000000 8.7e1 1.711e0 1.711e0
400.1000000000 8.8e1 1.7843e0 1.7843e0
400.1000000000 8.9e1 1.7559e0 1.7559e0
400.1000000000 9.0e1 1.6832e0 1.6832e0
400.1000000000 9.1e1 1.7154e0 1.7154e0
400.1000000000 9.2e1 1.7641e0 1.7641e0
400.1000000000 9.3e1 1.7574e0 1.7574e0
400.1000000000 9.4e1 1.6752e0 1.6752e0
400.1000000000 9.5e1 1.7009e0 1.7009e0
400.1000000000 9.6e1 1.7124e0 1.7124e0

500.1000000000 1.0e0 -2.7833e-1 -2.7833e-1
500.1000000000 2.0e0 -2.0641e-1 -2.0641e-1
500.1000000000 3.0e0 -1.8352e-1 -1.8352e-1
500.1000000000 4.0e0 -2.0004e-1 -2.0004e-1
500.1000000000 5.0e0 -2.2474e-1 -2.2474e-1
500.1000000000 6.0e0 -1.9007e-1 -1.9007e-1
500.1000000000 7.0e0 -1.6122e-1 -1.6122e-1
500.1000000000 8.0e0 -1.7164e-1 -1.7164e-1
500.1000000000 9.0e0 -2.1416e-1 -2.1416e-1
500.1000000000 1.0e1 -1.8936e-1 -1.8936e-1
500.1000000000 1.1e1 -1.7681e-1 -1.7681e-1
500.1000000000 1.2e1 -2.6897e-1 -2.6897e-1
500.1000000000 1.3e1 -1.9275e-1 -1.9275e-1
500.1000000000 1.4e1 -1.8982e-1 -1.8982e-1
500.1000000000 1.5e1 -1.684e-1 -1.684e-1
500.1000000000 1.6e1 -2.278e-1 -2.278e-1
500.1000000000 1.7e1 -1.6613e-1 -1.6613e-1
500.1000000000 1.8e1 -2.2826e-1 -2.2826e-1
500.1000000000 1.9e1 -1.6005e-1 -1.6005e-1
500.1000000000 2.0e1 -1.6933e-1 -1.6933e-1
500.1000000000 2.1e1 -1.3901e-1 -1.3901e-1
500.1000000000 2.2e1 -2.1359e-1 -2.1359e-1
500.1000000000 2.3e1 -2.0683e-1 -2.0683e-1
500.1000000000 2.4e1 -1.6701e-1 -1.6701e-1
500.1000000000 2.5e1 -2.1554e-1 -2.1554e-1
500.1000000000 2.6e1 -1.6114e-1 -1.6114e-1
500.1000000000 2.7e1 -2.1595e-1 -2.1595e-1
500.1000000000 2.8e1 -1.3161e-1 -1.3161e-1
500.1000000000 2.9e1 -1.7086e-1 -1.7086e-1
500.1000000000 3.0e1 -1.7736e-1 -1.7736e-1
500.1000000000 3.1e1 -1.7628e-1 -1.7628e-1
500.1000000000 3.2e1 -2.2473e-1 -2.2473e-1
500.1000000000 3.3e1 -2.0131e-1 -2.0131e-1
500.1000000000 3.4e1 -1.9748e-1 -1.9748e-1
500.1000000000 3.5e1 -1.6255e-1 -1.6255e-1
500.1000000000 3.6e1 -2.1691e-1 -2.1691e-1
500.1000000000 3.7e1 -2.1438e-1 -2.1438e-1
500.1000000000 3.8e1 -1.5909e-1 -1.5909e-1
500.1000000000 3.9e1 -2.0246e-1 -2.0246e-1
500.1000000000 4.0e1 -1.9838e-1 -1.9838e-1
500.1000000000 4.1e1 -1.9978e-1 -1.9978e-1
500.1000000000 4.2e1 -1.9086e-1 -1.9086e-1
500.1000000000 4.3e1 -1.4385e-1 -1.4385e-1
500.1000000000 4.4e1 -2.4664e-1 -2.4664e-1
500.1000000000 4.5e1 -1.9018e-1 -1.9018e-1
500.1000000000 4.6e1 -2.4678e-1 -2.4678e-1
500.1000000000 4.7e1 -1.653e-1 -1.653e-1
500.1000000000 4.8e1 -2.0608e-1 -2.0608e-1
500.1000000000 4.9e1 -2.5593e-1 -2.5593e-1
500.1000000000 5.0e1 -1.436e-1 -1.436e-1
500.1000000000 5.1e1 -1.7845e-1 -1.7845e-1
500.1000000000 5.2e1 -1.9529e-1 -1.9529e-1
500.1000000000 5.3e1 -1.6748e-1 -1.6748e-1
500.1000000000 5.4e1 -2.1063e-1 -2.1063e-1
500.1000000000 5.5e1 -1.817e-1 -1.817e-1
500.1000000000 5.6e1 -1.7092e-1 -1.7092e-1
500.1000000000 5.7e1 -1.6214e-1 -1.6214e-1
500.1000000000 5.8e1 -1.728e-1 -1.728e-1
500.1000000000 5.9e1 -2.1031e-1 -2.1031e-1
500.1000000000 6.0e1 -1.7186e-1 -1.7186e-1
500.1000000000 6.1e1 -1.8947e-1 -1.8947e-1
500.1000000000 6.2e1 -1.6901e-1 -1.6901e-1
500.1000000000 6.3e1 -2.0474e-1 -2.0474e-1
500.1000000000 6.4e1 -1.7746e-1 -1.7746e-1
500.1000000000 6.5e1 -2.4125e-1 -2.4125e-1
500.1000000000 6.6e1 -1.5422e-1 -1.5422e-1
500.1000000000 6.7e1 -1.7638e-1 -1.7638e-1
500.1000000000 6.8e1 -2.1413e-1 -2.1413e-1
500.1000000000 6.9e1 -2.3743e-1 -2.3743e-1
500.1000000000 7.0e1 -1.9043e-1 -1.9043e-1
500.1000000000 7.1e1 -1.7207e-1 -1.7207e-1
500.1000000000 7.2e1 -2.1468e-1 -2.1468e-1
500.1000000000 7.3e1 -2.3429e-1 -2.3429e-1
500.1000000000 7.4e1 -1.9232e-1 -1.9232e-1
500.1000000000 7.5e1 -1.6994e-1 -1.6994e-1
500.1000000000 7.6e1 -2.4266e-1 -2.4266e-1
500.1000000000 7.7e1 -2.1975e-1 -2.1975e-1
500.1000000000 7.8e1 -1.6949e-1 -1.6949e-1
500.1000000000 7.9e1 -1.8635e-1 -1.8635e-1
500.1000000000 8.0e1 -2.1461e-1 -2.1461e-1
500.1000000000 8.1e1 -1.9965e-1 -1.9965e-1
500.1000000000 8.2e1 -1.807e-1 -1.807e-1
500.1000000000 8.3e1 -1.9758e-1 -1.9758e-1
500.1000000000 8.4e1 -1.8227e-1 -1.8227e-1
500.1000000000 8.5e1 -1.7114e-1 -1.7114e-1
500.1000000000 8.6e1 -1.8748e-1 -1.8748e-1
500.1000000000 8.7e1 -1.8559e-1 -1.8559e-1
500.1000000000 8.8e1 -2.0548e-1 -2.0548e-1
500.1000000000 8.9e1 -1.9157e-1 -1.9157e-1
500.1000000000 9.0e1 -1.7795e-1 -1.7795e-1
500.1000000000 9.1e1 -2.1601e-1 -2.1601e-1
500.1000000000 9.2e1 -1.839e-1 -1.839e-1
500.1000000000 9.3e1 -2.0632e-1 -2.0632e-1
500.1000000000 9.4e1 -1.744e-1 -1.744e-1
500.1000000000 9.5e1 -1.7949e-1 -1.7949e-1
500.1000000000 9.6e1 -2.2705e-1 -2.2705e-1

600.1000000000 1.0e0 -1.2818e0 -1.2818e0
600.1000000000 2.0e0 -1.6099e0 -1.6099e0
600.1000000000 3.0e0 -1.631e0 -1.631e0
600.1000000000 4.0e0 -1.847e0 -1.847e0
600.1000000000 5.0e0 -1.6064e0 -1.6064e0
600.1000000000 6.0e0 -1.77e0 -1.77e0
600.1000000000 7.0e0 -1.3925e0 -1.3925e0
600.1000000000 8.0e0 -1.6644e0 -1.6644e0
600.1000000000 9.0e0 -1.7925e0 -1.7925e0
600.1000000000 1.0e1 -1.6267e0 -1.6267e0
600.1000000000 1.1e1 -1.5979e0 -1.5979e0
600.1000000000 1.2e1 -1.7719e0 -1.7719e0
600.1000000000 1.3e1 -1.7651e0 -1.7651e0
600.1000000000 1.4e1 -1.5749e0 -1.5749e0
600.1000000000 1.5e1 -1.5505e0 -1.5505e0
600.1000000000 1.6e1 -1.5886e0 -1.5886e0
600.1000000000 1.7e1 -1.6721e0 -1.6721e0
600.1000000000 1.8e1 -1.6861e0 -1.6861e0
600.1000000000 1.9e1 -1.6733e0 -1.6733e0
600.1000000000 2.0e1 -1.5579e0 -1.5579e0
600.1000000000 2.1e1 -1.6615e0 -1.6615e0
600.1000000000 2.2e1 -1.6994e0 -1.6994e0
600.1000000000 2.3e1 -1.6055e0 -1.6055e0
600.1000000000 2.4e1 -1.7234e0 -1.7234e0
600.1000000000 2.5e1 -1.7691e0 -1.7691e0
600.1000000000 2.6e1 -1.6737e0 -1.6737e0
600.1000000000 2.7e1 -1.6609e0 -1.6609e0
600.1000000000 2.8e1 -1.4866e0 -1.4866e0
600.1000000000 2.9e1 -1.5949e0 -1.5949e0
600.1000000000 3.0e1 -1.5854e0 -1.5854e0
600.1000000000 3.1e1 -1.5948e0 -1.5948e0
600.1000000000 3.2e1 -1.7026e0 -1.7026e0
600.1000000000 3.3e1 -1.7016e0 -1.7016e0
600.1000000000 3.4e1 -1.6856e0 -1.6856e0
600.1000000000 3.5e1 -1.6792e0 -1.6792e0
600.1000000000 3.6e1 -1.7491e0 -1.7491e0
600.1000000000 3.7e1 -1.7516e0 -1.7516e0
600.1000000000 3.8e1 -1.6526e0 -1.6526e0
600.1000000000 3.9e1 -1.6974e0 -1.6974e0
600.1000000000 4.0e1 -1.7825e0 -1.7825e0
600.1000000000 4.1e1 -1.8032e0 -1.8032e0
600.1000000000 4.2e1 -1.4877e0 -1.4877e0
600.1000000000 4.3e1 -1.6092e0 -1.6092e0
600.1000000000 4.4e1 -1.5983e0 -1.5983e0
600.1000000000 4.5e1 -1.6382e0 -1.6382e0
600.1000000000 4.6e1 -1.669e0 -1.669e0
600.1000000000 4.7e1 -1.6764e0 -1.6764e0
600.1000000000 4.8e1 -1.7051e0 -1.7051e0
600.1000000000 4.9e1 -1.6816e0 -1.6816e0
600.1000000000 5.0e1 -1.6823e0 -1.6823e0
600.1000000000 5.1e1 -1.6449e0 -1.6449e0
600.1000000000 5.2e1 -1.8421e0 -1.8421e0
600.1000000000 5.3e1 -1.8407e0 -1.8407e0
600.1000000000 5.4e1 -1.4501e0 -1.4501e0
600.1000000000 5.5e1 -1.6927e0 -1.6927e0
600.1000000000 5.6e1 -1.7229e0 -1.7229e0
600.1000000000 5.7e1 -1.6096e0 -1.6096e0
600.1000000000 5.8e1 -1.5646e0 -1.5646e0
600.1000000000 5.9e1 -1.6896e0 -1.6896e0
600.1000000000 6.0e1 -1.7758e0 -1.7758e0
600.1000000000 6.1e1 -1.786e0 -1.786e0
600.1000000000 6.2e1 -1.5708e0 -1.5708e0
600.1000000000 6.3e1 -1.6426e0 -1.6426e0
600.1000000000 6.4e1 -1.7141e0 -1.7141e0
600.1000000000 6.5e1 -1.6186e0 -1.6186e0
600.1000000000 6.6e1 -1.6177e0 -1.6177e0
600.1000000000 6.7e1 -1.6558e0 -1.6558e0
600.1000000000 6.8e1 -1.8003e0 -1.8003e0
600.1000000000 6.9e1 -1.6839e0 -1.6839e0
600.1000000000 7.0e1 -1.6855e0 -1.6855e0
600.1000000000 7.1e1 -1.6479e0 -1.6479e0
600.1000000000 7.2e1 -1.8413e0 -1.8413e0
600.1000000000 7.3e1 -1.7959e0 -1.7959e0
600.1000000000 7.4e1 -1.6382e0 -1.6382e0
600.1000000000 7.5e1 -1.7096e0 -1.7096e0
600.1000000000 7.6e1 -1.8146e0 -1.8146e0
600.1000000000 7.7e1 -1.8003e0 -1.8003e0
600.1000000000 7.8e1 -1.6644e0 -1.6644e0
600.1000000000 7.9e1 -1.742e0 -1.742e0
600.1000000000 8.0e1 -1.6408e0 -1.6408e0
600.1000000000 8.1e1 -1.6044e0 -1.6044e0
600.1000000000 8.2e1 -1.6871e0 -1.6871e0
600.1000000000 8.3e1 -1.6542e0 -1.6542e0
600.1000000000 8.4e1 -1.815e0 -1.815e0
600.1000000000 8.5e1 -1.7756e0 -1.7756e0
600.1000000000 8.6e1 -1.6726e0 -1.6726e0
600.1000000000 8.7e1 -1.7275e0 -1.7275e0
600.1000000000 8.8e1 -1.833e0 -1.833e0
600.1000000000 8.9e1 -1.815e0 -1.815e0
600.1000000000 9.0e1 -1.6708e0 -1.6708e0
600.1000000000 9.1e1 -1.7162e0 -1.7162e0
600.1000000000 9.2e1 -1.7895e0 -1.7895e0
600.1000000000 9.3e1 -1.7994e0 -1.7994e0
600.1000000000 9.4e1 -1.6591e0 -1.6591e0
600.1000000000 9.5e1 -1.7405e0 -1.7405e0
600.1000000000 9.6e1 -1.6633e0 -1.6633e0

700.1000000000 1.0e0 -1.1648e0 -1.1648e0
700.1000000000 2.0e0 -1.5693e0 -1.5693e0
700.1000000000 3.0e0 -1.766e0 -1.766e0
700.1000000000 4.0e0 -2.1709e0 -2.1709e0
700.1000000000 5.0e0 -1.614e0 -1.614e0
700.1000000000 6.0e0 -1.86e0 -1.86e0
700.1000000000 7.0e0 -1.3484e0 -1.3484e0
700.1000000000 8.0e0 -1.8247e0 -1.8247e0
700.1000000000 9.0e0 -2.1786e0 -2.1786e0
700.1000000000 1.0e1 -1.6655e0 -1.6655e0
700.1000000000 1.1e1 -1.6453e0 -1.6453e0
700.1000000000 1.2e1 -1.9219e0 -1.9219e0
700.1000000000 1.3e1 -2.1435e0 -2.1435e0
700.1000000000 1.4e1 -1.435e0 -1.435e0
700.1000000000 1.5e1 -1.4911e0 -1.4911e0
700.1000000000 1.6e1 -1.4662e0 -1.4662e0
700.1000000000 1.7e1 -1.7018e0 -1.7018e0
700.1000000000 1.8e1 -1.739e0 -1.739e0
700.1000000000 1.9e1 -1.781e0 -1.781e0
700.1000000000 2.0e1 -1.6731e0 -1.6731e0
700.1000000000 2.1e1 -1.7653e0 -1.7653e0
700.1000000000 2.2e1 -1.7089e0 -1.7089e0
700.1000000000 2.3e1 -1.6364e0 -1.6364e0
700.1000000000 2.4e1 -2.0808e0 -2.0808e0
700.1000000000 2.5e1 -2.143e0 -2.143e0
700.1000000000 2.6e1 -1.7168e0 -1.7168e0
700.1000000000 2.7e1 -1.9144e0 -1.9144e0
700.1000000000 2.8e1 -1.3304e0 -1.3304e0
700.1000000000 2.9e1 -1.6592e0 -1.6592e0
700.1000000000 3.0e1 -1.5786e0 -1.5786e0
700.1000000000 3.1e1 -1.8759e0 -1.8759e0
700.1000000000 3.2e1 -1.806e0 -1.806e0
700.1000000000 3.3e1 -1.9347e0 -1.9347e0
700.1000000000 3.4e1 -1.7901e0 -1.7901e0
700.1000000000 3.5e1 -1.7601e0 -1.7601e0
700.1000000000 3.6e1 -2.0438e0 -2.0438e0
700.1000000000 3.7e1 -2.1117e0 -2.1117e0
700.1000000000 3.8e1 -1.6841e0 -1.6841e0
700.1000000000 3.9e1 -1.8641e0 -1.8641e0
700.1000000000 4.0e1 -2.1416e0 -2.1416e0
700.1000000000 4.1e1 -2.1117e0 -2.1117e0
700.1000000000 4.2e1 -1.2917e0 -1.2917e0
700.1000000000 4.3e1 -1.7438e0 -1.7438e0
700.1000000000 4.4e1 -1.7841e0 -1.7841e0
700.1000000000 4.5e1 -1.5072e0 -1.5072e0
700.1000000000 4.6e1 -1.864e0 -1.864e0
700.1000000000 4.7e1 -1.8884e0 -1.8884e0
700.1000000000 4.8e1 -1.9969e0 -1.9969e0
700.1000000000 4.9e1 -1.8623e0 -1.8623e0
700.1000000000 5.0e1 -1.5777e0 -1.5777e0
700.1000000000 5.1e1 -1.7707e0 -1.7707e0
700.1000000000 5.2e1 -2.1346e0 -2.1346e0
700.1000000000 5.3e1 -2.0968e0 -2.0968e0
700.1000000000 5.4e1 -1.3799e0 -1.3799e0
700.1000000000 5.5e1 -1.8207e0 -1.8207e0
700.1000000000 5.6e1 -1.6625e0 -1.6625e0
700.1000000000 5.7e1 -1.5475e0 -1.5475e0
700.1000000000 5.8e1 -1.4318e0 -1.4318e0
700.1000000000 5.9e1 -1.7449e0 -1.7449e0
700.1000000000 6.0e1 -2.2315e0 -2.2315e0
700.1000000000 6.1e1 -2.0274e0 -2.0274e0
700.1000000000 6.2e1 -1.581e0 -1.581e0
700.1000000000 6.3e1 -1.7612e0 -1.7612e0
700.1000000000 6.4e1 -1.7626e0 -1.7626e0
700.1000000000 6.5e1 -1.5839e0 -1.5839e0
700.1000000000 6.6e1 -1.5131e0 -1.5131e0
700.1000000000 6.7e1 -1.7339e0 -1.7339e0
700.1000000000 6.8e1 -2.1728e0 -2.1728e0
700.1000000000 6.9e1 -1.9533e0 -1.9533e0
700.1000000000 7.0e1 -1.6134e0 -1.6134e0
700.1000000000 7.1e1 -1.7649e0 -1.7649e0
700.1000000000 7.2e1 -2.1459e0 -2.1459e0
700.1000000000 7.3e1 -2.1273e0 -2.1273e0
700.1000000000 7.4e1 -1.6229e0 -1.6229e0
700.1000000000 7.5e1 -1.9237e0 -1.9237e0
700.1000000000 7.6e1 -2.2451e0 -2.2451e0
700.1000000000 7.7e1 -2.1476e0 -2.1476e0
700.1000000000 7.8e1 -1.7788e0 -1.7788e0
700.1000000000 7.9e1 -1.8226e0 -1.8226e0
700.1000000000 8.0e1 -1.7687e0 -1.7687e0
700.1000000000 8.1e1 -1.5268e0 -1.5268e0
700.1000000000 8.2e1 -1.7687e0 -1.7687e0
700.1000000000 8.3e1 -1.7932e0 -1.7932e0
700.1000000000 8.4e1 -2.22e0 -2.22e0
700.1000000000 8.5e1 -2.1291e0 -2.1291e0
700.1000000000 8.6e1 -1.8079e0 -1.8079e0
700.1000000000 8.7e1 -1.9467e0 -1.9467e0
700.1000000000 8.8e1 -2.254e0 -2.254e0
700.1000000000 8.9e1 -2.121e0 -2.121e0
700.1000000000 9.0e1 -1.8868e0 -1.8868e0
700.1000000000 9.1e1 -1.8538e0 -1.8538e0
700.1000000000 9.2e1 -2.2028e0 -2.2028e0
700.1000000000 9.3e1 -2.2013e0 -2.2013e0
700.1000000000 9.4e1 -1.8157e0 -1.8157e0
700.1000000000 9.5e1 -1.8946e0 -1.8946e0
700.1000000000 9.6e1 -1.8566e0 -1.8566e0

800.1000000000 1.0e0 -4.0913e-1 -4.0913e-1
800.1000000000 2.0e0 -7.9942e-1 -7.9942e-1
800.1000000000 3.0e0 -6.6108e-1 -6.6108e-1
800.1000000000 4.0e0 -1.2495e0 -1.2495e0
800.1000000000 5.0e0 -9.801e-1 -9.801e-1
800.1000000000 6.0e0 -8.8353e-1 -8.8353e-1
800.1000000000 7.0e0 -5.9977e-1 -5.9977e-1
800.1000000000 8.0e0 -1.0158e0 -1.0158e0
800.1000000000 9.0e0 -1.1353e0 -1.1353e0
800.1000000000 1.0e1 -7.3631e-1 -7.3631e-1
800.1000000000 1.1e1 -7.5479e-1 -7.5479e-1
800.1000000000 1.2e1 -1.0466e0 -1.0466e0
800.1000000000 1.3e1 -1.0558e0 -1.0558e0
800.1000000000 1.4e1 -6.1694e-1 -6.1694e-1
800.1000000000 1.5e1 -6.6394e-1 -6.6394e-1
800.1000000000 1.6e1 -4.8019e-1 -4.8019e-1
800.1000000000 1.7e1 -6.5837e-1 -6.5837e-1
800.1000000000 1.8e1 -9.6717e-1 -9.6717e-1
800.1000000000 1.9e1 -6.1129e-1 -6.1129e-1
800.1000000000 2.0e1 -7.3409e-1 -7.3409e-1
800.1000000000 2.1e1 -7.9211e-1 -7.9211e-1
800.1000000000 2.2e1 -9.9716e-1 -9.9716e-1
800.1000000000 2.3e1 -7.9969e-1 -7.9969e-1
800.1000000000 2.4e1 -1.1845e0 -1.1845e0
800.1000000000 2.5e1 -1.17e0 -1.17e0
800.1000000000 2.6e1 -8.0917e-1 -8.0917e-1
800.1000000000 2.7e1 -8.9073e-1 -8.9073e-1
800.1000000000 2.8e1 -6.1803e-1 -6.1803e-1
800.1000000000 2.9e1 -8.0341e-1 -8.0341e-1
800.1000000000 3.0e1 -7.692e-1 -7.692e-1
800.1000000000 3.1e1 -8.5294e-1 -8.5294e-1
800.1000000000 3.2e1 -1.0012e0 -1.0012e0
800.1000000000 3.3e1 -1.1531e0 -1.1531e0
800.1000000000 3.4e1 -7.599e-1 -7.599e-1
800.1000000000 3.5e1 -7.6393e-1 -7.6393e-1
800.1000000000 3.6e1 -1.0125e0 -1.0125e0
800.1000000000 3.7e1 -1.2173e0 -1.2173e0
800.1000000000 3.8e1 -5.3653e-1 -5.3653e-1
800.1000000000 3.9e1 -1.0401e0 -1.0401e0
800.1000000000 4.0e1 -1.1077e0 -1.1077e0
800.1000000000 4.1e1 -1.372e0 -1.372e0
800.1000000000 4.2e1 -5.2952e-1 -5.2952e-1
800.1000000000 4.3e1 -8.7423e-1 -8.7423e-1
800.1000000000 4.4e1 -8.5853e-1 -8.5853e-1
800.1000000000 4.5e1 -5.6447e-1 -5.6447e-1
800.1000000000 4.6e1 -6.3151e-1 -6.3151e-1
800.1000000000 4.7e1 -9.0887e-1 -9.0887e-1
800.1000000000 4.8e1 -9.8807e-1 -9.8807e-1
800.1000000000 4.9e1 -9.9574e-1 -9.9574e-1
800.1000000000 5.0e1 -7.6209e-1 -7.6209e-1
800.1000000000 5.1e1 -8.4998e-1 -8.4998e-1
800.1000000000 5.2e1 -1.0603e0 -1.0603e0
800.1000000000 5.3e1 -1.243e0 -1.243e0
800.1000000000 5.4e1 -6.363e-1 -6.363e-1
800.1000000000 5.5e1 -8.2137e-1 -8.2137e-1
800.1000000000 5.6e1 -7.0957e-1 -7.0957e-1
800.1000000000 5.7e1 -7.2873e-1 -7.2873e-1
800.1000000000 5.8e1 -7.0182e-1 -7.0182e-1
800.1000000000 5.9e1 -7.2958e-1 -7.2958e-1
800.1000000000 6.0e1 -1.3901e0 -1.3901e0
800.1000000000 6.1e1 -1.1543e0 -1.1543e0
800.1000000000 6.2e1 -7.0668e-1 -7.0668e-1
800.1000000000 6.3e1 -8.5586e-1 -8.5586e-1
800.1000000000 6.4e1 -8.6176e-1 -8.6176e-1
800.1000000000 6.5e1 -7.9566e-1 -7.9566e-1
800.1000000000 6.6e1 -7.8602e-1 -7.8602e-1
800.1000000000 6.7e1 -7.2365e-1 -7.2365e-1
800.1000000000 6.8e1 -1.1403e0 -1.1403e0
800.1000000000 6.9e1 -1.0703e0 -1.0703e0
800.1000000000 7.0e1 -8.6458e-1 -8.6458e-1
800.1000000000 7.1e1 -7.4496e-1 -7.4496e-1
800.1000000000 7.2e1 -1.1241e0 -1.1241e0
800.1000000000 7.3e1 -1.336e0 -1.336e0
800.1000000000 7.4e1 -5.8261e-1 -5.8261e-1
800.1000000000 7.5e1 -7.627e-1 -7.627e-1
800.1000000000 7.6e1 -1.2891e0 -1.2891e0
800.1000000000 7.7e1 -1.127e0 -1.127e0
800.1000000000 7.8e1 -9.0541e-1 -9.0541e-1
800.1000000000 7.9e1 -6.9356e-1 -6.9356e-1
800.1000000000 8.0e1 -6.3626e-1 -6.3626e-1
800.1000000000 8.1e1 -7.2425e-1 -7.2425e-1
800.1000000000 8.2e1 -8.0554e-1 -8.0554e-1
800.1000000000 8.3e1 -7.7371e-1 -7.7371e-1
800.1000000000 8.4e1 -1.1861e0 -1.1861e0
800.1000000000 8.5e1 -1.0863e0 -1.0863e0
800.1000000000 8.6e1 -8.401e-1 -8.401e-1
800.1000000000 8.7e1 -9.3574e-1 -9.3574e-1
800.1000000000 8.8e1 -1.145e0 -1.145e0
800.1000000000 8.9e1 -1.149e0 -1.149e0
800.1000000000 9.0e1 -8.0849e-1 -8.0849e-1
800.1000000000 9.1e1 -8.5225e-1 -8.5225e-1
800.1000000000 9.2e1 -1.1742e0 -1.1742e0
800.1000000000 9.3e1 -1.1152e0 -1.1152e0
800.1000000000 9.4e1 -7.3801e-1 -7.3801e-1
800.1000000000 9.5e1 -9.1986e-1 -9.1986e-1
800.1000000000 9.6e1 -9.4024e-1 -9.4024e-1

900.1000000000 1.0e0 1.5869e-1 1.5869e-1
900.1000000000 2.0e0 1.2869e-1 1.2869e-1
900.1000000000 3.0e0 2.4041e-1 2.4041e-1
900.1000000000 4.0e0 3.2183e-1 3.2183e-1
900.1000000000 5.0e0 1.6631e-1 1.6631e-1
900.1000000000 6.0e0 2.6408e-1 2.6408e-1
900.1000000000 7.0e0 1.8158e-1 1.8158e-1
900.1000000000 8.0e0 2.6378e-1 2.6378e-1
900.1000000000 9.0e0 2.3339e-1 2.3339e-1
900.1000000000 1.0e1 2.0193e-1 2.0193e-1
900.1000000000 1.1e1 2.8043e-1 2.8043e-1
900.1000000000 1.2e1 1.1911e-1 1.1911e-1
900.1000000000 1.3e1 3.5179e-1 3.5179e-1
900.1000000000 1.4e1 1.5445e-1 1.5445e-1
900.1000000000 1.5e1 2.5765e-1 2.5765e-1
900.1000000000 1.6e1 7.6113e-2 7.6113e-2
900.1000000000 1.7e1 2.3083e-1 2.3083e-1
900.1000000000 1.8e1 2.2674e-1 2.2674e-1
900.1000000000 1.9e1 2.2783e-1 2.2783e-1
900.1000000000 2.0e1 1.7844e-1 1.7844e-1
900.1000000000 2.1e1 2.4488e-1 2.4488e-1
900.1000000000 2.2e1 2.4522e-1 2.4522e-1
900.1000000000 2.3e1 2.2747e-1 2.2747e-1
900.1000000000 2.4e1 2.4358e-1 2.4358e-1
900.1000000000 2.5e1 3.1521e-1 3.1521e-1
900.1000000000 2.6e1 2.3083e-1 2.3083e-1
900.1000000000 2.7e1 2.608e-1 2.608e-1
900.1000000000 2.8e1 1.86e-1 1.86e-1
900.1000000000 2.9e1 2.5448e-1 2.5448e-1
900.1000000000 3.0e1 1.8376e-1 1.8376e-1
900.1000000000 3.1e1 2.2153e-1 2.2153e-1
900.1000000000 3.2e1 2.9551e-1 2.9551e-1
900.1000000000 3.3e1 2.6549e-1 2.6549e-1
900.1000000000 3.4e1 2.9392e-1 2.9392e-1
900.1000000000 3.5e1 1.9913e-1 1.9913e-1
900.1000000000 3.6e1 3.7539e-1 3.7539e-1
900.1000000000 3.7e1 3.0917e-1 3.0917e-1
900.1000000000 3.8e1 2.6695e-1 2.6695e-1
900.1000000000 3.9e1 2.4512e-1 2.4512e-1
900.1000000000 4.0e1 2.5847e-1 2.5847e-1
900.1000000000 4.1e1 1.7337e-1 1.7337e-1
900.1000000000 4.2e1 1.4135e-1 1.4135e-1
900.1000000000 4.3e1 3.6288e-1 3.6288e-1
900.1000000000 4.4e1 8.9769e-2 8.9769e-2
900.1000000000 4.5e1 2.3617e-1 2.3617e-1
900.1000000000 4.6e1 1.6433e-1 1.6433e-1
900.1000000000 4.7e1 3.1021e-1 3.1021e-1
900.1000000000 4.8e1 2.3437e-1 2.3437e-1
900.1000000000 4.9e1 1.4115e-1 1.4115e-1
900.1000000000 5.0e1 2.1239e-1 2.1239e-1
900.1000000000 5.1e1 2.2611e-1 2.2611e-1
900.1000000000 5.2e1 3.0093e-1 3.0093e-1
900.1000000000 5.3e1 1.4366e-1 1.4366e-1
900.1000000000 5.4e1 2.1695e-1 2.1695e-1
900.1000000000 5.5e1 2.1629e-1 2.1629e-1
900.1000000000 5.6e1 2.3904e-1 2.3904e-1
900.1000000000 5.7e1 1.2177e-1 1.2177e-1
900.1000000000 5.8e1 1.9735e-1 1.9735e-1
900.1000000000 5.9e1 1.8314e-1 1.8314e-1
900.1000000000 6.0e1 2.5956e-1 2.5956e-1
900.1000000000 6.1e1 2.2332e-1 2.2332e-1
900.1000000000 6.2e1 1.7864e-1 1.7864e-1
900.1000000000 6.3e1 2.7302e-1 2.7302e-1
900.1000000000 6.4e1 1.4781e-1 1.4781e-1
900.1000000000 6.5e1 2.117e-1 2.117e-1
900.1000000000 6.6e1 1.9861e-1 1.9861e-1
900.1000000000 6.7e1 2.5994e-1 2.5994e-1
900.1000000000 6.8e1 2.5753e-1 2.5753e-1
900.1000000000 6.9e1 2.2311e-1 2.2311e-1
900.1000000000 7.0e1 2.6297e-1 2.6297e-1
900.1000000000 7.1e1 2.5186e-1 2.5186e-1
900.1000000000 7.2e1 2.7842e-1 2.7842e-1
900.1000000000 7.3e1 2.4343e-1 2.4343e-1
900.1000000000 7.4e1 2.3067e-1 2.3067e-1
900.1000000000 7.5e1 2.4676e-1 2.4676e-1
900.1000000000 7.6e1 3.2565e-1 3.2565e-1
900.1000000000 7.7e1 2.0142e-1 2.0142e-1
900.1000000000 7.8e1 3.1543e-1 3.1543e-1
900.1000000000 7.9e1 1.9047e-1 1.9047e-1
900.1000000000 8.0e1 3.0967e-1 3.0967e-1
900.1000000000 8.1e1 1.8932e-1 1.8932e-1
900.1000000000 8.2e1 2.1997e-1 2.1997e-1
900.1000000000 8.3e1 2.8602e-1 2.8602e-1
900.1000000000 8.4e1 1.9829e-1 1.9829e-1
900.1000000000 8.5e1 2.7033e-1 2.7033e-1
900.1000000000 8.6e1 2.5236e-1 2.5236e-1
900.1000000000 8.7e1 2.8105e-1 2.8105e-1
900.1000000000 8.8e1 2.8761e-1 2.8761e-1
900.1000000000 8.9e1 2.9776e-1 2.9776e-1
900.1000000000 9.0e1 2.8315e-1 2.8315e-1
900.1000000000 9.1e1 2.214e-1 2.214e-1
900.1000000000 9.2e1 2.8793e-1 2.8793e-1
900.1000000000 9.3e1 2.6964e-1 2.6964e-1
900.1000000000 9.4e1 2.7976e-1 2.7976e-1
900.1000000000 9.5e1 2.5192e-1 2.5192e-1
900.1000000000 9.6e1 2.7519e-1 2.7519e-1

1000.1000000000 1.0e0 8.285e-1 8.285e-1
1000.1000000000 2.0e0 8.1205e-1 8.1205e-1
1000.1000000000 3.0e0 9.581e-1 9.581e-1
1000.1000000000 4.0e0 1.0699e0 1.0699e0
1000.1000000000 5.0e0 9.1718e-1 9.1718e-1
1000.1000000000 6.0e0 1.0511e0 1.0511e0
1000.1000000000 7.0e0 5.0664e-1 5.0664e-1
1000.1000000000 8.0e0 1.004e0 1.004e0
1000.1000000000 9.0e0 1.1023e0 1.1023e0
1000.1000000000 1.0e1 7.5668e-1 7.5668e-1
1000.1000000000 1.1e1 7.4821e-1 7.4821e-1
1000.1000000000 1.2e1 8.9445e-1 8.9445e-1
1000.1000000000 1.3e1 1.1308e0 1.1308e0
1000.1000000000 1.4e1 5.7695e-1 5.7695e-1
1000.1000000000 1.5e1 7.1191e-1 7.1191e-1
1000.1000000000 1.6e1 8.5999e-1 8.5999e-1
1000.1000000000 1.7e1 9.09e-1 9.09e-1
1000.1000000000 1.8e1 8.2946e-1 8.2946e-1
1000.1000000000 1.9e1 8.5606e-1 8.5606e-1
1000.1000000000 2.0e1 5.2923e-1 5.2923e-1
1000.1000000000 2.1e1 9.2763e-1 9.2763e-1
1000.1000000000 2.2e1 7.8746e-1 7.8746e-1
1000.1000000000 2.3e1 6.7533e-1 6.7533e-1
1000.1000000000 2.4e1 9.2523e-1 9.2523e-1
1000.1000000000 2.5e1 1.0039e0 1.0039e0
1000.1000000000 2.6e1 6.921e-1 6.921e-1
1000.1000000000 2.7e1 8.1501e-1 8.1501e-1
1000.1000000000 2.8e1 6.6484e-1 6.6484e-1
1000.1000000000 2.9e1 7.6982e-1 7.6982e-1
1000.1000000000 3.0e1 5.8637e-1 5.8637e-1
1000.1000000000 3.1e1 8.2438e-1 8.2438e-1
1000.1000000000 3.2e1 9.097e-1 9.097e-1
1000.1000000000 3.3e1 1.0698e0 1.0698e0
1000.1000000000 3.4e1 9.3813e-1 9.3813e-1
1000.1000000000 3.5e1 8.2458e-1 8.2458e-1
1000.1000000000 3.6e1 1.0361e0 1.0361e0
1000.1000000000 3.7e1 1.066e0 1.066e0
1000.1000000000 3.8e1 8.2646e-1 8.2646e-1
1000.1000000000 3.9e1 6.9607e-1 6.9607e-1
1000.1000000000 4.0e1 9.7483e-1 9.7483e-1
1000.1000000000 4.1e1 1.1147e0 1.1147e0
1000.1000000000 4.2e1 5.5114e-1 5.5114e-1
1000.1000000000 4.3e1 8.0581e-1 8.0581e-1
1000.1000000000 4.4e1 7.1322e-1 7.1322e-1
1000.1000000000 4.5e1 7.5541e-1 7.5541e-1
1000.1000000000 4.6e1 7.7292e-1 7.7292e-1
1000.1000000000 4.7e1 8.6396e-1 8.6396e-1
1000.1000000000 4.8e1 9.7917e-1 9.7917e-1
1000.1000000000 4.9e1 9.8422e-1 9.8422e-1
1000.1000000000 5.0e1 8.3461e-1 8.3461e-1
1000.1000000000 5.1e1 8.5473e-1 8.5473e-1
1000.1000000000 5.2e1 1.0345e0 1.0345e0
1000.1000000000 5.3e1 1.0451e0 1.0451e0
1000.1000000000 5.4e1 6.6508e-1 6.6508e-1
1000.1000000000 5.5e1 7.5561e-1 7.5561e-1
1000.1000000000 5.6e1 6.3525e-1 6.3525e-1
1000.1000000000 5.7e1 7.4837e-1 7.4837e-1
1000.1000000000 5.8e1 4.9132e-1 4.9132e-1
1000.1000000000 5.9e1 6.7061e-1 6.7061e-1
1000.1000000000 6.0e1 8.4395e-1 8.4395e-1
1000.1000000000 6.1e1 9.3807e-1 9.3807e-1
1000.1000000000 6.2e1 5.4162e-1 5.4162e-1
1000.1000000000 6.3e1 7.23e-1 7.23e-1
1000.1000000000 6.4e1 6.6907e-1 6.6907e-1
1000.1000000000 6.5e1 8.9615e-1 8.9615e-1
1000.1000000000 6.6e1 8.7768e-1 8.7768e-1
1000.1000000000 6.7e1 9.0747e-1 9.0747e-1
1000.1000000000 6.8e1 1.0681e0 1.0681e0
1000.1000000000 6.9e1 1.071e0 1.071e0
1000.1000000000 7.0e1 8.5898e-1 8.5898e-1
1000.1000000000 7.1e1 8.3249e-1 8.3249e-1
1000.1000000000 7.2e1 1.0714e0 1.0714e0
1000.1000000000 7.3e1 1.0553e0 1.0553e0
1000.1000000000 7.4e1 7.0171e-1 7.0171e-1
1000.1000000000 7.5e1 8.5366e-1 8.5366e-1
1000.1000000000 7.6e1 9.9319e-1 9.9319e-1
1000.1000000000 7.7e1 1.1119e0 1.1119e0
1000.1000000000 7.8e1 7.7225e-1 7.7225e-1
1000.1000000000 7.9e1 7.8513e-1 7.8513e-1
1000.1000000000 8.0e1 7.5237e-1 7.5237e-1
1000.1000000000 8.1e1 8.873e-1 8.873e-1
1000.1000000000 8.2e1 7.1842e-1 7.1842e-1
1000.1000000000 8.3e1 7.369e-1 7.369e-1
1000.1000000000 8.4e1 1.033e0 1.033e0
1000.1000000000 8.5e1 1.0204e0 1.0204e0
1000.1000000000 8.6e1 7.2426e-1 7.2426e-1
1000.1000000000 8.7e1 8.9498e-1 8.9498e-1
1000.1000000000 8.8e1 1.0505e0 1.0505e0
1000.1000000000 8.9e1 9.3106e-1 9.3106e-1
1000.1000000000 9.0e1 5.5484e-1 5.5484e-1
1000.1000000000 9.1e1 7.5943e-1 7.5943e-1
1000.1000000000 9.2e1 1.0458e0 1.0458e0
1000.1000000000 9.3e1 9.7099e-1 9.7099e-1
1000.1000000000 9.4e1 8.3739e-1 8.3739e-1
1000.1000000000 9.5e1 8.4386e-1 8.4386e-1
1000.1000000000 9.6e1 8.4804e-1 8.4804e-1


==> figures/gsvd_control-figure34_contourtmp0.dat <==
0.1 1.0e0 -6.4692e1 -6.4692e1
0.1 2.0e0 -7.8737e1 -7.8737e1
0.1 3.0e0 -5.538e1 -5.538e1
0.1 4.0e0 -5.1054e1 -5.1054e1
0.1 5.0e0 -5.7695e1 -5.7695e1
0.1 6.0e0 -5.7127e1 -5.7127e1
0.1 7.0e0 -7.7782e1 -7.7782e1
0.1 8.0e0 -5.3171e1 -5.3171e1
0.1 9.0e0 -5.356e1 -5.356e1
0.1 1.0e1 -6.4277e1 -6.4277e1
0.1 1.1e1 -6.339e1 -6.339e1
0.1 1.2e1 -6.6856e1 -6.6856e1
0.1 1.3e1 -5.4674e1 -5.4674e1
0.1 1.4e1 -8.1633e1 -8.1633e1
0.1 1.5e1 -6.0932e1 -6.0932e1
0.1 1.6e1 -5.7837e1 -5.7837e1
0.1 1.7e1 -6.5052e1 -6.5052e1
0.1 1.8e1 -6.2671e1 -6.2671e1
0.1 1.9e1 -5.4213e1 -5.4213e1
0.1 2.0e1 -6.6808e1 -6.6808e1
0.1 2.1e1 -6.7078e1 -6.7078e1
0.1 2.2e1 -5.7666e1 -5.7666e1
0.1 2.3e1 -6.1096e1 -6.1096e1
0.1 2.4e1 -9.6448e1 -9.6448e1
0.1 2.5e1 -5.8602e1 -5.8602e1
0.1 2.6e1 -6.8016e1 -6.8016e1
0.1 2.7e1 -5.9602e1 -5.9602e1
0.1 2.8e1 -7.1307e1 -7.1307e1
0.1 2.9e1 -6.6993e1 -6.6993e1
0.1 3.0e1 -6.0315e1 -6.0315e1
0.1 3.1e1 -6.7874e1 -6.7874e1
0.1 3.2e1 -5.0224e1 -5.0224e1
0.1 3.3e1 -5.6512e1 -5.6512e1
0.1 3.4e1 -6.3323e1 -6.3323e1
0.1 3.5e1 -6.6135e1 -6.6135e1
0.1 3.6e1 -5.7971e1 -5.7971e1
0.1 3.7e1 -5.8907e1 -5.8907e1
0.1 3.8e1 -5.5096e1 -5.5096e1
0.1 3.9e1 -7.139e1 -7.139e1
0.1 4.0e1 -5.498e1 -5.498e1
0.1 4.1e1 -4.3182e1 -4.3182e1
0.1 4.2e1 -4.2282e1 -4.2282e1
0.1 4.3e1 -6.1471e1 -6.1471e1
0.1 4.4e1 -5.1101e1 -5.1101e1
0.1 4.5e1 -6.1082e1 -6.1082e1
0.1 4.6e1 -5.8889e1 -5.8889e1
0.1 4.7e1 -5.8477e1 -5.8477e1
0.1 4.8e1 -5.6189e1 -5.6189e1
0.1 4.9e1 -5.7049e1 -5.7049e1
0.1 5.0e1 -5.8073e1 -5.8073e1
0.1 5.1e1 -6.614e1 -6.614e1
0.1 5.2e1 -5.6177e1 -5.6177e1
0.1 5.3e1 -6.2726e1 -6.2726e1
0.1 5.4e1 -6.1621e1 -6.1621e1
0.1 5.5e1 -6.0061e1 -6.0061e1
0.1 5.6e1 -5.3762e1 -5.3762e1
0.1 5.7e1 -6.6046e1 -6.6046e1
0.1 5.8e1 -6.0245e1 -6.0245e1
0.1 5.9e1 -5.3538e1 -5.3538e1
0.1 6.0e1 -5.752e1 -5.752e1
0.1 6.1e1 -5.67e1 -5.67e1
0.1 6.2e1 -5.7546e1 -5.7546e1
0.1 6.3e1 -5.5502e1 -5.5502e1
0.1 6.4e1 -5.8025e1 -5.8025e1
0.1 6.5e1 -7.7814e1 -7.7814e1
0.1 6.6e1 -6.7792e1 -6.7792e1
0.1 6.7e1 -5.9206e1 -5.9206e1
0.1 6.8e1 -5.3612e1 -5.3612e1
0.1 6.9e1 -5.6491e1 -5.6491e1
0.1 7.0e1 -7.3695e1 -7.3695e1
0.1 7.1e1 -6.4404e1 -6.4404e1
0.1 7.2e1 -5.3495e1 -5.3495e1
0.1 7.3e1 -5.7866e1 -5.7866e1
0.1 7.4e1 -5.7942e1 -5.7942e1
0.1 7.5e1 -6.0887e1 -6.0887e1
0.1 7.6e1 -5.1317e1 -5.1317e1
0.1 7.7e1 -6.0329e1 -6.0329e1
0.1 7.8e1 -5.3512e1 -5.3512e1
0.1 7.9e1 -6.1558e1 -6.1558e1
0.1 8.0e1 -5.041e1 -5.041e1
0.1 8.1e1 -6.2093e1 -6.2093e1
0.1 8.2e1 -6.448e1 -6.448e1
0.1 8.3e1 -5.2941e1 -5.2941e1
0.1 8.4e1 -5.6667e1 -5.6667e1
0.1 8.5e1 -5.927e1 -5.927e1
0.1 8.6e1 -5.5849e1 -5.5849e1
0.1 8.7e1 -5.9283e1 -5.9283e1
0.1 8.8e1 -5.0612e1 -5.0612e1
0.1 8.9e1 -6.51e1 -6.51e1
0.1 9.0e1 -5.7911e1 -5.7911e1
0.1 9.1e1 -5.2309e1 -5.2309e1
0.1 9.2e1 -5.7154e1 -5.7154e1
0.1 9.3e1 -7.0158e1 -7.0158e1
0.1 9.4e1 -5.1337e1 -5.1337e1
0.1 9.5e1 -5.728e1 -5.728e1
0.1 9.6e1 -5.1746e1 -5.1746e1

0.2 1.0e0 -5.325e1 -5.325e1
0.2 2.0e0 -5.0069e1 -5.0069e1
0.2 3.0e0 -5.4546e1 -5.4546e1
0.2 4.0e0 -5.3899e1 -5.3899e1
0.2 5.0e0 -5.9923e1 -5.9923e1
0.2 6.0e0 -5.6477e1 -5.6477e1
0.2 7.0e0 -5.1135e1 -5.1135e1
0.2 8.0e0 -5.2413e1 -5.2413e1
0.2 9.0e0 -5.8218e1 -5.8218e1
0.2 1.0e1 -5.6364e1 -5.6364e1
0.2 1.1e1 -5.982e1 -5.982e1
0.2 1.2e1 -4.9074e1 -4.9074e1
0.2 1.3e1 -5.9399e1 -5.9399e1
0.2 1.4e1 -5.626e1 -5.626e1
0.2 1.5e1 -5.6757e1 -5.6757e1
0.2 1.6e1 -5.4025e1 -5.4025e1
0.2 1.7e1 -5.9793e1 -5.9793e1
0.2 1.8e1 -5.5283e1 -5.5283e1
0.2 1.9e1 -5.599e1 -5.599e1
0.2 2.0e1 -6.982e1 -6.982e1
0.2 2.1e1 -6.1006e1 -6.1006e1
0.2 2.2e1 -5.4706e1 -5.4706e1
0.2 2.3e1 -6.3039e1 -6.3039e1
0.2 2.4e1 -5.2187e1 -5.2187e1
0.2 2.5e1 -5.8562e1 -5.8562e1
0.2 2.6e1 -5.9618e1 -5.9618e1
0.2 2.7e1 -5.4343e1 -5.4343e1
0.2 2.8e1 -5.5672e1 -5.5672e1
0.2 2.9e1 -5.929e1 -5.929e1
0.2 3.0e1 -5.3487e1 -5.3487e1
0.2 3.1e1 -5.755e1 -5.755e1
0.2 3.2e1 -4.4424e1 -4.4424e1
0.2 3.3e1 -5.5714e1 -5.5714e1
0.2 3.4e1 -5.3316e1 -5.3316e1
0.2 3.5e1 -5.8343e1 -5.8343e1
0.2 3.6e1 -5.7286e1 -5.7286e1
0.2 3.7e1 -6.0966e1 -6.0966e1
0.2 3.8e1 -5.4335e1 -5.4335e1
0.2 3.9e1 -5.4731e1 -5.4731e1
0.2 4.0e1 -4.9499e1 -4.9499e1
0.2 4.1e1 -3.5845e1 -3.5845e1
0.2 4.2e1 -3.9712e1 -3.9712e1
0.2 4.3e1 -4.2118e1 -4.2118e1
0.2 4.4e1 -4.2218e1 -4.2218e1
0.2 4.5e1 -6.3092e1 -6.3092e1
0.2 4.6e1 -5.2739e1 -5.2739e1
0.2 4.7e1 -6.2141e1 -6.2141e1
0.2 4.8e1 -4.8082e1 -4.8082e1
0.2 4.9e1 -4.821e1 -4.821e1
0.2 5.0e1 -5.3301e1 -5.3301e1
0.2 5.1e1 -5.2952e1 -5.2952e1
0.2 5.2e1 -5.856e1 -5.856e1
0.2 5.3e1 -5.617e1 -5.617e1
0.2 5.4e1 -5.0914e1 -5.0914e1
0.2 5.5e1 -5.7428e1 -5.7428e1
0.2 5.6e1 -5.3737e1 -5.3737e1
0.2 5.7e1 -5.2396e1 -5.2396e1
0.2 5.8e1 -5.3657e1 -5.3657e1
0.2 5.9e1 -5.4561e1 -5.4561e1
0.2 6.0e1 -5.5427e1 -5.5427e1
0.2 6.1e1 -5.1216e1 -5.1216e1
0.2 6.2e1 -6.062e1 -6.062e1
0.2 6.3e1 -5.1446e1 -5.1446e1
0.2 6.4e1 -5.7715e1 -5.7715e1
0.2 6.5e1 -5.3255e1 -5.3255e1
0.2 6.6e1 -5.076e1 -5.076e1
0.2 6.7e1 -5.1776e1 -5.1776e1
0.2 6.8e1 -6.1945e1 -6.1945e1
0.2 6.9e1 -5.3852e1 -5.3852e1
0.2 7.0e1 -5.2652e1 -5.2652e1
0.2 7.1e1 -5.4901e1 -5.4901e1
0.2 7.2e1 -5.3241e1 -5.3241e1
0.2 7.3e1 -5.3479e1 -5.3479e1
0.2 7.4e1 -5.288e1 -5.288e1
0.2 7.5e1 -5.5619e1 -5.5619e1
0.2 7.6e1 -5.5237e1 -5.5237e1
0.2 7.7e1 -5.3194e1 -5.3194e1
0.2 7.8e1 -5.395e1 -5.395e1
0.2 7.9e1 -5.4915e1 -5.4915e1
0.2 8.0e1 -5.478e1 -5.478e1
0.2 8.1e1 -5.237e1 -5.237e1
0.2 8.2e1 -5.8798e1 -5.8798e1
0.2 8.3e1 -5.1768e1 -5.1768e1
0.2 8.4e1 -5.7482e1 -5.7482e1
0.2 8.5e1 -5.5825e1 -5.5825e1
0.2 8.6e1 -5.6436e1 -5.6436e1
0.2 8.7e1 -5.3336e1 -5.3336e1
0.2 8.8e1 -5.6267e1 -5.6267e1
0.2 8.9e1 -5.7549e1 -5.7549e1
0.2 9.0e1 -5.5928e1 -5.5928e1
0.2 9.1e1 -5.3885e1 -5.3885e1
0.2 9.2e1 -5.9218e1 -5.9218e1
0.2 9.3e1 -5.7165e1 -5.7165e1
0.2 9.4e1 -5.5423e1 -5.5423e1
0.2 9.5e1 -5.3522e1 -5.3522e1
0.2 9.6e1 -5.4211e1 -5.4211e1

0.3 1.0e0 -4.426e1 -4.426e1
0.3 2.0e0 -4.9271e1 -4.9271e1
0.3 3.0e0 -5.2603e1 -5.2603e1
0.3 4.0e0 -5.4143e1 -5.4143e1
0.3 5.0e0 -5.2789e1 -5.2789e1
0.3 6.0e0 -5.5386e1 -5.5386e1
0.3 7.0e0 -4.4995e1 -4.4995e1
0.3 8.0e0 -4.7366e1 -4.7366e1
0.3 9.0e0 -6.2208e1 -6.2208e1
0.3 1.0e1 -4.8515e1 -4.8515e1
0.3 1.1e1 -5.2693e1 -5.2693e1
0.3 1.2e1 -4.7115e1 -4.7115e1
0.3 1.3e1 -5.4823e1 -5.4823e1
0.3 1.4e1 -4.7837e1 -4.7837e1
0.3 1.5e1 -4.945e1 -4.945e1
0.3 1.6e1 -4.748e1 -4.748e1
0.3 1.7e1 -5.4216e1 -5.4216e1
0.3 1.8e1 -4.9869e1 -4.9869e1
0.3 1.9e1 -5.015e1 -5.015e1
0.3 2.0e1 -4.968e1 -4.968e1
0.3 2.1e1 -5.0732e1 -5.0732e1
0.3 2.2e1 -5.2069e1 -5.2069e1
0.3 2.3e1 -5.0337e1 -5.0337e1
0.3 2.4e1 -4.8636e1 -4.8636e1
0.3 2.5e1 -5.4941e1 -5.4941e1
0.3 2.6e1 -5.2362e1 -5.2362e1
0.3 2.7e1 -4.9133e1 -4.9133e1
0.3 2.8e1 -4.4889e1 -4.4889e1
0.3 2.9e1 -4.9791e1 -4.9791e1
0.3 3.0e1 -4.983e1 -4.983e1
0.3 3.1e1 -4.9136e1 -4.9136e1
0.3 3.2e1 -4.1016e1 -4.1016e1
0.3 3.3e1 -5.1715e1 -5.1715e1
0.3 3.4e1 -4.9014e1 -4.9014e1
0.3 3.5e1 -4.9412e1 -4.9412e1
0.3 3.6e1 -5.4397e1 -5.4397e1
0.3 3.7e1 -5.3948e1 -5.3948e1
0.3 3.8e1 -4.8978e1 -4.8978e1
0.3 3.9e1 -5.2011e1 -5.2011e1
0.3 4.0e1 -4.3228e1 -4.3228e1
0.3 4.1e1 -3.3533e1 -3.3533e1
0.3 4.2e1 -4.1498e1 -4.1498e1
0.3 4.3e1 -3.7093e1 -3.7093e1
0.3 4.4e1 -3.7322e1 -3.7322e1
0.3 4.5e1 -5.6221e1 -5.6221e1
0.3 4.6e1 -4.8768e1 -4.8768e1
0.3 4.7e1 -5.3691e1 -5.3691e1
0.3 4.8e1 -4.6756e1 -4.6756e1
0.3 4.9e1 -4.6182e1 -4.6182e1
0.3 5.0e1 -4.7234e1 -4.7234e1
0.3 5.1e1 -4.8464e1 -4.8464e1
0.3 5.2e1 -5.4095e1 -5.4095e1
0.3 5.3e1 -5.3337e1 -5.3337e1
0.3 5.4e1 -4.5935e1 -4.5935e1
0.3 5.5e1 -5.3923e1 -5.3923e1
0.3 5.6e1 -4.8972e1 -4.8972e1
0.3 5.7e1 -4.5336e1 -4.5336e1
0.3 5.8e1 -5.2316e1 -5.2316e1
0.3 5.9e1 -4.9645e1 -4.9645e1
0.3 6.0e1 -5.6142e1 -5.6142e1
0.3 6.1e1 -4.9623e1 -4.9623e1
0.3 6.2e1 -5.2816e1 -5.2816e1
0.3 6.3e1 -5.2241e1 -5.2241e1
0.3 6.4e1 -5.0296e1 -5.0296e1
0.3 6.5e1 -5.1111e1 -5.1111e1
0.3 6.6e1 -4.6132e1 -4.6132e1
0.3 6.7e1 -4.7758e1 -4.7758e1
0.3 6.8e1 -5.7446e1 -5.7446e1
0.3 6.9e1 -5.5872e1 -5.5872e1
0.3 7.0e1 -4.7498e1 -4.7498e1
0.3 7.1e1 -5.1377e1 -5.1377e1
0.3 7.2e1 -5.1539e1 -5.1539e1
0.3 7.3e1 -4.7847e1 -4.7847e1
0.3 7.4e1 -5.2724e1 -5.2724e1
0.3 7.5e1 -5.0675e1 -5.0675e1
0.3 7.6e1 -5.9169e1 -5.9169e1
0.3 7.7e1 -5.0846e1 -5.0846e1
0.3 7.8e1 -5.1588e1 -5.1588e1
0.3 7.9e1 -5.2743e1 -5.2743e1
0.3 8.0e1 -5.2182e1 -5.2182e1
0.3 8.1e1 -4.5453e1 -4.5453e1
0.3 8.2e1 -5.2754e1 -5.2754e1
0.3 8.3e1 -5.1771e1 -5.1771e1
0.3 8.4e1 -5.4152e1 -5.4152e1
0.3 8.5e1 -4.8361e1 -4.8361e1
0.3 8.6e1 -5.3275e1 -5.3275e1
0.3 8.7e1 -5.0946e1 -5.0946e1
0.3 8.8e1 -5.6328e1 -5.6328e1
0.3 8.9e1 -5.4987e1 -5.4987e1
0.3 9.0e1 -5.318e1 -5.318e1
0.3 9.1e1 -5.1655e1 -5.1655e1
0.3 9.2e1 -5.9132e1 -5.9132e1
0.3 9.3e1 -5.7356e1 -5.7356e1
0.3 9.4e1 -5.0495e1 -5.0495e1
0.3 9.5e1 -5.2584e1 -5.2584e1
0.3 9.6e1 -5.0356e1 -5.0356e1

0.4 1.0e0 -4.0709e1 -4.0709e1
0.4 2.0e0 -4.6614e1 -4.6614e1
0.4 3.0e0 -5.1499e1 -5.1499e1
0.4 4.0e0 -5.2466e1 -5.2466e1
0.4 5.0e0 -4.9682e1 -4.9682e1
0.4 6.0e0 -5.3855e1 -5.3855e1
0.4 7.0e0 -4.188e1 -4.188e1
0.4 8.0e0 -4.4346e1 -4.4346e1
0.4 9.0e0 -5.8865e1 -5.8865e1
0.4 1.0e1 -4.5219e1 -4.5219e1
0.4 1.1e1 -4.8086e1 -4.8086e1
0.4 1.2e1 -4.3078e1 -4.3078e1
0.4 1.3e1 -5.0822e1 -5.0822e1
0.4 1.4e1 -4.4184e1 -4.4184e1
0.4 1.5e1 -4.7492e1 -4.7492e1
0.4 1.6e1 -4.0643e1 -4.0643e1
0.4 1.7e1 -4.9429e1 -4.9429e1
0.4 1.8e1 -4.8609e1 -4.8609e1
0.4 1.9e1 -4.7446e1 -4.7446e1
0.4 2.0e1 -4.4962e1 -4.4962e1
0.4 2.1e1 -4.8524e1 -4.8524e1
0.4 2.2e1 -4.7248e1 -4.7248e1
0.4 2.3e1 -4.7224e1 -4.7224e1
0.4 2.4e1 -4.3162e1 -4.3162e1
0.4 2.5e1 -5.1565e1 -5.1565e1
0.4 2.6e1 -4.7941e1 -4.7941e1
0.4 2.7e1 -4.6711e1 -4.6711e1
0.4 2.8e1 -4.2169e1 -4.2169e1
0.4 2.9e1 -4.7367e1 -4.7367e1
0.4 3.0e1 -4.6871e1 -4.6871e1
0.4 3.1e1 -4.4681e1 -4.4681e1
0.4 3.2e1 -3.6429e1 -3.6429e1
0.4 3.3e1 -5.2489e1 -5.2489e1
0.4 3.4e1 -4.41e1 -4.41e1
0.4 3.5e1 -4.8828e1 -4.8828e1
0.4 3.6e1 -4.7422e1 -4.7422e1
0.4 3.7e1 -4.9288e1 -4.9288e1
0.4 3.8e1 -4.7833e1 -4.7833e1
0.4 3.9e1 -4.7702e1 -4.7702e1
0.4 4.0e1 -4.0227e1 -4.0227e1
0.4 4.1e1 -3.0162e1 -3.0162e1
0.4 4.2e1 -3.7663e1 -3.7663e1
0.4 4.3e1 -3.4176e1 -3.4176e1
0.4 4.4e1 -3.7293e1 -3.7293e1
0.4 4.5e1 -5.2092e1 -5.2092e1
0.4 4.6e1 -4.6012e1 -4.6012e1
0.4 4.7e1 -4.8648e1 -4.8648e1
0.4 4.8e1 -4.3857e1 -4.3857e1
0.4 4.9e1 -4.5341e1 -4.5341e1
0.4 5.0e1 -4.4779e1 -4.4779e1
0.4 5.1e1 -4.6014e1 -4.6014e1
0.4 5.2e1 -5.1093e1 -5.1093e1
0.4 5.3e1 -5.2872e1 -5.2872e1
0.4 5.4e1 -4.2814e1 -4.2814e1
0.4 5.5e1 -4.9292e1 -4.9292e1
0.4 5.6e1 -4.6123e1 -4.6123e1
0.4 5.7e1 -4.2003e1 -4.2003e1
0.4 5.8e1 -5.0557e1 -5.0557e1
0.4 5.9e1 -4.5206e1 -4.5206e1
0.4 6.0e1 -5.5524e1 -5.5524e1
0.4 6.1e1 -4.6499e1 -4.6499e1
0.4 6.2e1 -4.9722e1 -4.9722e1
0.4 6.3e1 -4.6409e1 -4.6409e1
0.4 6.4e1 -5.0502e1 -5.0502e1
0.4 6.5e1 -4.6102e1 -4.6102e1
0.4 6.6e1 -4.3175e1 -4.3175e1
0.4 6.7e1 -4.4671e1 -4.4671e1
0.4 6.8e1 -5.3674e1 -5.3674e1
0.4 6.9e1 -5.7883e1 -5.7883e1
0.4 7.0e1 -4.2818e1 -4.2818e1
0.4 7.1e1 -4.6968e1 -4.6968e1
0.4 7.2e1 -4.8746e1 -4.8746e1
0.4 7.3e1 -4.3962e1 -4.3962e1
0.4 7.4e1 -4.7744e1 -4.7744e1
0.4 7.5e1 -4.6688e1 -4.6688e1
0.4 7.6e1 -5.1365e1 -5.1365e1
0.4 7.7e1 -4.6899e1 -4.6899e1
0.4 7.8e1 -4.8429e1 -4.8429e1
0.4 7.9e1 -4.8237e1 -4.8237e1
0.4 8.0e1 -4.7334e1 -4.7334e1
0.4 8.1e1 -4.175e1 -4.175e1
0.4 8.2e1 -4.9589e1 -4.9589e1
0.4 8.3e1 -4.6394e1 -4.6394e1
0.4 8.4e1 -5.2288e1 -5.2288e1
0.4 8.5e1 -4.5531e1 -4.5531e1
0.4 8.6e1 -5.0748e1 -5.0748e1
0.4 8.7e1 -4.6927e1 -4.6927e1
0.4 8.8e1 -5.2846e1 -5.2846e1
0.4 8.9e1 -5.3633e1 -5.3633e1
0.4 9.0e1 -4.788e1 -4.788e1
0.4 9.1e1 -4.983e1 -4.983e1
0.4 9.2e1 -4.948e1 -4.948e1
0.4 9.3e1 -4.893e1 -4.893e1
0.4 9.4e1 -4.87e1 -4.87e1
0.4 9.5e1 -4.7778e1 -4.7778e1
0.4 9.6e1 -4.849e1 -4.849e1

0.5 1.0e0 -3.9943e1 -3.9943e1
0.5 2.0e0 -4.3237e1 -4.3237e1
0.5 3.0e0 -4.7505e1 -4.7505e1
0.5 4.0e0 -4.5584e1 -4.5584e1
0.5 5.0e0 -4.9554e1 -4.9554e1
0.5 6.0e0 -4.6908e1 -4.6908e1
0.5 7.0e0 -4.2715e1 -4.2715e1
0.5 8.0e0 -4.2191e1 -4.2191e1
0.5 9.0e0 -4.7682e1 -4.7682e1
0.5 1.0e1 -4.4228e1 -4.4228e1
0.5 1.1e1 -4.5138e1 -4.5138e1
0.5 1.2e1 -4.0449e1 -4.0449e1
0.5 1.3e1 -4.8112e1 -4.8112e1
0.5 1.4e1 -4.2333e1 -4.2333e1
0.5 1.5e1 -4.3849e1 -4.3849e1
0.5 1.6e1 -4.0258e1 -4.0258e1
0.5 1.7e1 -4.724e1 -4.724e1
0.5 1.8e1 -4.4154e1 -4.4154e1
0.5 1.9e1 -4.6481e1 -4.6481e1
0.5 2.0e1 -4.2754e1 -4.2754e1
0.5 2.1e1 -4.7721e1 -4.7721e1
0.5 2.2e1 -4.3234e1 -4.3234e1
0.5 2.3e1 -4.6588e1 -4.6588e1
0.5 2.4e1 -4.2414e1 -4.2414e1
0.5 2.5e1 -4.7514e1 -4.7514e1
0.5 2.6e1 -4.4741e1 -4.4741e1
0.5 2.7e1 -4.5482e1 -4.5482e1
0.5 2.8e1 -4.1759e1 -4.1759e1
0.5 2.9e1 -4.4775e1 -4.4775e1
0.5 3.0e1 -4.3977e1 -4.3977e1
0.5 3.1e1 -4.2538e1 -4.2538e1
0.5 3.2e1 -4.1357e1 -4.1357e1
0.5 3.3e1 -4.6332e1 -4.6332e1
0.5 3.4e1 -4.2138e1 -4.2138e1
0.5 3.5e1 -4.481e1 -4.481e1
0.5 3.6e1 -4.5385e1 -4.5385e1
0.5 3.7e1 -4.6138e1 -4.6138e1
0.5 3.8e1 -4.5284e1 -4.5284e1
0.5 3.9e1 -4.4984e1 -4.4984e1
0.5 4.0e1 -4.5142e1 -4.5142e1
0.5 4.1e1 -3.229e1 -3.229e1
0.5 4.2e1 -4.457e1 -4.457e1
0.5 4.3e1 -3.8493e1 -3.8493e1
0.5 4.4e1 -6.0037e1 -6.0037e1
0.5 4.5e1 -4.4285e1 -4.4285e1
0.5 4.6e1 -4.5709e1 -4.5709e1
0.5 4.7e1 -4.3422e1 -4.3422e1
0.5 4.8e1 -4.6275e1 -4.6275e1
0.5 4.9e1 -4.2363e1 -4.2363e1
0.5 5.0e1 -4.5011e1 -4.5011e1
0.5 5.1e1 -4.2842e1 -4.2842e1
0.5 5.2e1 -4.8835e1 -4.8835e1
0.5 5.3e1 -4.7354e1 -4.7354e1
0.5 5.4e1 -4.3126e1 -4.3126e1
0.5 5.5e1 -4.8032e1 -4.8032e1
0.5 5.6e1 -4.3154e1 -4.3154e1
0.5 5.7e1 -4.2009e1 -4.2009e1
0.5 5.8e1 -4.8469e1 -4.8469e1
0.5 5.9e1 -4.3586e1 -4.3586e1
0.5 6.0e1 -4.9458e1 -4.9458e1
0.5 6.1e1 -4.9307e1 -4.9307e1
0.5 6.2e1 -4.5029e1 -4.5029e1
0.5 6.3e1 -4.5389e1 -4.5389e1
0.5 6.4e1 -4.5536e1 -4.5536e1
0.5 6.5e1 -4.4152e1 -4.4152e1
0.5 6.6e1 -4.3201e1 -4.3201e1
0.5 6.7e1 -4.3544e1 -4.3544e1
0.5 6.8e1 -4.8811e1 -4.8811e1
0.5 6.9e1 -4.6516e1 -4.6516e1
0.5 7.0e1 -4.6198e1 -4.6198e1
0.5 7.1e1 -4.2108e1 -4.2108e1
0.5 7.2e1 -5.0902e1 -5.0902e1
0.5 7.3e1 -4.4407e1 -4.4407e1
0.5 7.4e1 -4.3468e1 -4.3468e1
0.5 7.5e1 -4.6704e1 -4.6704e1
0.5 7.6e1 -4.396e1 -4.396e1
0.5 7.7e1 -4.6066e1 -4.6066e1
0.5 7.8e1 -4.4381e1 -4.4381e1
0.5 7.9e1 -4.5884e1 -4.5884e1
0.5 8.0e1 -4.4603e1 -4.4603e1
0.5 8.1e1 -4.0006e1 -4.0006e1
0.5 8.2e1 -4.7738e1 -4.7738e1
0.5 8.3e1 -4.3594e1 -4.3594e1
0.5 8.4e1 -4.7328e1 -4.7328e1
0.5 8.5e1 -4.5637e1 -4.5637e1
0.5 8.6e1 -4.4771e1 -4.4771e1
0.5 8.7e1 -4.4782e1 -4.4782e1
0.5 8.8e1 -4.681e1 -4.681e1
0.5 8.9e1 -4.6185e1 -4.6185e1
0.5 9.0e1 -4.6245e1 -4.6245e1
0.5 9.1e1 -4.6264e1 -4.6264e1
0.5 9.2e1 -4.4926e1 -4.4926e1
0.5 9.3e1 -4.597e1 -4.597e1
0.5 9.4e1 -4.6259e1 -4.6259e1
0.5 9.5e1 -4.4622e1 -4.4622e1
0.5 9.6e1 -4.6274e1 -4.6274e1

0.6 1.0e0 -4.0182e1 -4.0182e1
0.6 2.0e0 -4.0475e1 -4.0475e1
0.6 3.0e0 -4.2023e1 -4.2023e1
0.6 4.0e0 -4.5628e1 -4.5628e1
0.6 5.0e0 -4.8538e1 -4.8538e1
0.6 6.0e0 -4.3404e1 -4.3404e1
0.6 7.0e0 -4.0542e1 -4.0542e1
0.6 8.0e0 -4.1585e1 -4.1585e1
0.6 9.0e0 -4.3383e1 -4.3383e1
0.6 1.0e1 -4.2677e1 -4.2677e1
0.6 1.1e1 -4.358e1 -4.358e1
0.6 1.2e1 -3.6727e1 -3.6727e1
0.6 1.3e1 -4.5574e1 -4.5574e1
0.6 1.4e1 -4.0485e1 -4.0485e1
0.6 1.5e1 -4.1941e1 -4.1941e1
0.6 1.6e1 -3.7964e1 -3.7964e1
0.6 1.7e1 -4.5871e1 -4.5871e1
0.6 1.8e1 -4.1069e1 -4.1069e1
0.6 1.9e1 -4.4104e1 -4.4104e1
0.6 2.0e1 -3.9371e1 -3.9371e1
0.6 2.1e1 -4.2306e1 -4.2306e1
0.6 2.2e1 -4.3699e1 -4.3699e1
0.6 2.3e1 -4.0714e1 -4.0714e1
0.6 2.4e1 -4.59e1 -4.59e1
0.6 2.5e1 -4.659e1 -4.659e1
0.6 2.6e1 -4.2071e1 -4.2071e1
0.6 2.7e1 -4.6009e1 -4.6009e1
0.6 2.8e1 -3.7469e1 -3.7469e1
0.6 2.9e1 -4.3866e1 -4.3866e1
0.6 3.0e1 -4.024e1 -4.024e1
0.6 3.1e1 -4.4274e1 -4.4274e1
0.6 3.2e1 -3.6822e1 -3.6822e1
0.6 3.3e1 -4.2343e1 -4.2343e1
0.6 3.4e1 -4.0859e1 -4.0859e1
0.6 3.5e1 -4.2009e1 -4.2009e1
0.6 3.6e1 -4.3954e1 -4.3954e1
0.6 3.7e1 -4.477e1 -4.477e1
0.6 3.8e1 -4.2178e1 -4.2178e1
0.6 3.9e1 -4.4064e1 -4.4064e1
0.6 4.0e1 -4.5293e1 -4.5293e1
0.6 4.1e1 -3.449e1 -3.449e1
0.6 4.2e1 -3.5682e1 -3.5682e1
0.6 4.3e1 -3.9989e1 -3.9989e1
0.6 4.4e1 -4.166e1 -4.166e1
0.6 4.5e1 -3.9625e1 -3.9625e1
0.6 4.6e1 -4.4536e1 -4.4536e1
0.6 4.7e1 -4.2343e1 -4.2343e1
0.6 4.8e1 -4.7556e1 -4.7556e1
0.6 4.9e1 -3.952e1 -3.952e1
0.6 5.0e1 -4.0977e1 -4.0977e1
0.6 5.1e1 -4.2863e1 -4.2863e1
0.6 5.2e1 -4.3322e1 -4.3322e1
0.6 5.3e1 -4.4505e1 -4.4505e1
0.6 5.4e1 -4.0719e1 -4.0719e1
0.6 5.5e1 -4.4293e1 -4.4293e1
0.6 5.6e1 -4.1206e1 -4.1206e1
0.6 5.7e1 -3.9884e1 -3.9884e1
0.6 5.8e1 -4.7486e1 -4.7486e1
0.6 5.9e1 -4.1089e1 -4.1089e1
0.6 6.0e1 -4.7736e1 -4.7736e1
0.6 6.1e1 -4.5724e1 -4.5724e1
0.6 6.2e1 -4.4115e1 -4.4115e1
0.6 6.3e1 -4.251e1 -4.251e1
0.6 6.4e1 -4.5421e1 -4.5421e1
0.6 6.5e1 -4.2672e1 -4.2672e1
0.6 6.6e1 -4.1752e1 -4.1752e1
0.6 6.7e1 -4.1399e1 -4.1399e1
0.6 6.8e1 -4.5717e1 -4.5717e1
0.6 6.9e1 -4.7186e1 -4.7186e1
0.6 7.0e1 -4.1321e1 -4.1321e1
0.6 7.1e1 -4.1147e1 -4.1147e1
0.6 7.2e1 -4.5145e1 -4.5145e1
0.6 7.3e1 -4.0533e1 -4.0533e1
0.6 7.4e1 -4.1534e1 -4.1534e1
0.6 7.5e1 -4.4281e1 -4.4281e1
0.6 7.6e1 -4.2199e1 -4.2199e1
0.6 7.7e1 -4.4445e1 -4.4445e1
0.6 7.8e1 -4.1251e1 -4.1251e1
0.6 7.9e1 -4.4517e1 -4.4517e1
0.6 8.0e1 -4.1941e1 -4.1941e1
0.6 8.1e1 -3.8778e1 -3.8778e1
0.6 8.2e1 -4.5322e1 -4.5322e1
0.6 8.3e1 -4.148e1 -4.148e1
0.6 8.4e1 -4.5474e1 -4.5474e1
0.6 8.5e1 -4.4539e1 -4.4539e1
0.6 8.6e1 -4.1951e1 -4.1951e1
0.6 8.7e1 -4.3775e1 -4.3775e1
0.6 8.8e1 -4.3919e1 -4.3919e1
0.6 8.9e1 -4.2083e1 -4.2083e1
0.6 9.0e1 -4.4284e1 -4.4284e1
0.6 9.1e1 -4.3314e1 -4.3314e1
0.6 9.2e1 -4.3744e1 -4.3744e1
0.6 9.3e1 -4.4178e1 -4.4178e1
0.6 9.4e1 -4.1917e1 -4.1917e1
0.6 9.5e1 -4.3914e1 -4.3914e1
0.6 9.6e1 -4.2143e1 -4.2143e1

0.7 1.0e0 -4.1635e1 -4.1635e1
0.7 2.0e0 -3.8861e1 -3.8861e1
0.7 3.0e0 -3.7872e1 -3.7872e1
0.7 4.0e0 -4.4806e1 -4.4806e1
0.7 5.0e0 -4.5776e1 -4.5776e1
0.7 6.0e0 -4.0826e1 -4.0826e1
0.7 7.0e0 -3.781e1 -3.781e1
0.7 8.0e0 -3.8724e1 -3.8724e1
0.7 9.0e0 -4.3329e1 -4.3329e1
0.7 1.0e1 -3.964e1 -3.964e1
0.7 1.1e1 -4.2252e1 -4.2252e1
0.7 1.2e1 -3.8123e1 -3.8123e1
0.7 1.3e1 -4.4e1 -4.4e1
0.7 1.4e1 -3.7531e1 -3.7531e1
0.7 1.5e1 -3.998e1 -3.998e1
0.7 1.6e1 -4.1507e1 -4.1507e1
0.7 1.7e1 -4.1177e1 -4.1177e1
0.7 1.8e1 -3.8984e1 -3.8984e1
0.7 1.9e1 -4.1804e1 -4.1804e1
0.7 2.0e1 -3.6622e1 -3.6622e1
0.7 2.1e1 -4.1197e1 -4.1197e1
0.7 2.2e1 -3.965e1 -3.965e1
0.7 2.3e1 -4.04e1 -4.04e1
0.7 2.4e1 -4.3889e1 -4.3889e1
0.7 2.5e1 -4.2875e1 -4.2875e1
0.7 2.6e1 -3.9441e1 -3.9441e1
0.7 2.7e1 -4.3164e1 -4.3164e1
0.7 2.8e1 -3.7466e1 -3.7466e1
0.7 2.9e1 -4.2081e1 -4.2081e1
0.7 3.0e1 -3.7497e1 -3.7497e1
0.7 3.1e1 -4.5769e1 -4.5769e1
0.7 3.2e1 -3.0587e1 -3.0587e1
0.7 3.3e1 -5.2887e1 -5.2887e1
0.7 3.4e1 -3.7782e1 -3.7782e1
0.7 3.5e1 -4.1249e1 -4.1249e1
0.7 3.6e1 -4.1563e1 -4.1563e1
0.7 3.7e1 -4.2364e1 -4.2364e1
0.7 3.8e1 -4.0024e1 -4.0024e1
0.7 3.9e1 -4.119e1 -4.119e1
0.7 4.0e1 -4.0417e1 -4.0417e1
0.7 4.1e1 -3.071e1 -3.071e1
0.7 4.2e1 -3.6627e1 -3.6627e1
0.7 4.3e1 -3.4958e1 -3.4958e1
0.7 4.4e1 -4.3824e1 -4.3824e1
0.7 4.5e1 -4.1553e1 -4.1553e1
0.7 4.6e1 -4.1703e1 -4.1703e1
0.7 4.7e1 -4.0387e1 -4.0387e1
0.7 4.8e1 -4.3811e1 -4.3811e1
0.7 4.9e1 -3.6753e1 -3.6753e1
0.7 5.0e1 -3.9859e1 -3.9859e1
0.7 5.1e1 -4.0506e1 -4.0506e1
0.7 5.2e1 -3.9975e1 -3.9975e1
0.7 5.3e1 -4.5657e1 -4.5657e1
0.7 5.4e1 -3.8626e1 -3.8626e1
0.7 5.5e1 -4.1257e1 -4.1257e1
0.7 5.6e1 -3.8808e1 -3.8808e1
0.7 5.7e1 -3.8907e1 -3.8907e1
0.7 5.8e1 -4.1615e1 -4.1615e1
0.7 5.9e1 -3.9761e1 -3.9761e1
0.7 6.0e1 -4.3554e1 -4.3554e1
0.7 6.1e1 -4.3642e1 -4.3642e1
0.7 6.2e1 -3.9795e1 -3.9795e1
0.7 6.3e1 -4.0247e1 -4.0247e1
0.7 6.4e1 -4.0989e1 -4.0989e1
0.7 6.5e1 -4.1993e1 -4.1993e1
0.7 6.6e1 -4.2556e1 -4.2556e1
0.7 6.7e1 -3.8314e1 -3.8314e1
0.7 6.8e1 -4.512e1 -4.512e1
0.7 6.9e1 -4.4538e1 -4.4538e1
0.7 7.0e1 -3.8808e1 -3.8808e1
0.7 7.1e1 -3.9728e1 -3.9728e1
0.7 7.2e1 -4.0639e1 -4.0639e1
0.7 7.3e1 -4.0021e1 -4.0021e1
0.7 7.4e1 -4.1866e1 -4.1866e1
0.7 7.5e1 -3.9967e1 -3.9967e1
0.7 7.6e1 -4.1636e1 -4.1636e1
0.7 7.7e1 -4.3749e1 -4.3749e1
0.7 7.8e1 -3.8434e1 -3.8434e1
0.7 7.9e1 -4.2731e1 -4.2731e1
0.7 8.0e1 -3.8763e1 -3.8763e1
0.7 8.1e1 -3.6344e1 -3.6344e1
0.7 8.2e1 -4.1676e1 -4.1676e1
0.7 8.3e1 -3.91e1 -3.91e1
0.7 8.4e1 -4.3144e1 -4.3144e1
0.7 8.5e1 -4.2965e1 -4.2965e1
0.7 8.6e1 -3.9217e1 -3.9217e1
0.7 8.7e1 -4.191e1 -4.191e1
0.7 8.8e1 -4.0618e1 -4.0618e1
0.7 8.9e1 -3.9806e1 -3.9806e1
0.7 9.0e1 -4.1921e1 -4.1921e1
0.7 9.1e1 -4.0068e1 -4.0068e1
0.7 9.2e1 -4.4394e1 -4.4394e1
0.7 9.3e1 -4.2495e1 -4.2495e1
0.7 9.4e1 -4.0551e1 -4.0551e1
0.7 9.5e1 -4.064e1 -4.064e1
0.7 9.6e1 -4.0984e1 -4.0984e1

0.8 1.0e0 -3.5988e1 -3.5988e1
0.8 2.0e0 -4.0352e1 -4.0352e1
0.8 3.0e0 -3.6291e1 -3.6291e1
0.8 4.0e0 -4.3915e1 -4.3915e1
0.8 5.0e0 -4.4987e1 -4.4987e1
0.8 6.0e0 -3.9927e1 -3.9927e1
0.8 7.0e0 -3.4716e1 -3.4716e1
0.8 8.0e0 -3.8791e1 -3.8791e1
0.8 9.0e0 -4.3914e1 -4.3914e1
0.8 1.0e1 -3.683e1 -3.683e1
0.8 1.1e1 -4.2824e1 -4.2824e1
0.8 1.2e1 -3.5073e1 -3.5073e1
0.8 1.3e1 -4.0397e1 -4.0397e1
0.8 1.4e1 -3.7227e1 -3.7227e1
0.8 1.5e1 -3.6004e1 -3.6004e1
0.8 1.6e1 -4.1852e1 -4.1852e1
0.8 1.7e1 -3.8535e1 -3.8535e1
0.8 1.8e1 -3.8698e1 -3.8698e1
0.8 1.9e1 -3.84e1 -3.84e1
0.8 2.0e1 -3.7546e1 -3.7546e1
0.8 2.1e1 -4.0092e1 -4.0092e1
0.8 2.2e1 -3.7419e1 -3.7419e1
0.8 2.3e1 -3.9553e1 -3.9553e1
0.8 2.4e1 -4.0355e1 -4.0355e1
0.8 2.5e1 -4.1318e1 -4.1318e1
0.8 2.6e1 -3.6827e1 -3.6827e1
0.8 2.7e1 -4.1172e1 -4.1172e1
0.8 2.8e1 -3.6559e1 -3.6559e1
0.8 2.9e1 -3.9415e1 -3.9415e1
0.8 3.0e1 -3.7039e1 -3.7039e1
0.8 3.1e1 -4.2401e1 -4.2401e1
0.8 3.2e1 -3.2948e1 -3.2948e1
0.8 3.3e1 -4.4605e1 -4.4605e1
0.8 3.4e1 -3.779e1 -3.779e1
0.8 3.5e1 -3.8837e1 -3.8837e1
0.8 3.6e1 -3.998e1 -3.998e1
0.8 3.7e1 -4.0327e1 -4.0327e1
0.8 3.8e1 -3.965e1 -3.965e1
0.8 3.9e1 -3.8161e1 -3.8161e1
0.8 4.0e1 -3.7402e1 -3.7402e1
0.8 4.1e1 -2.8237e1 -2.8237e1
0.8 4.2e1 -3.6301e1 -3.6301e1
0.8 4.3e1 -3.1954e1 -3.1954e1
0.8 4.4e1 -4.1876e1 -4.1876e1
0.8 4.5e1 -4.1932e1 -4.1932e1
0.8 4.6e1 -3.7845e1 -3.7845e1
0.8 4.7e1 -3.932e1 -3.932e1
0.8 4.8e1 -4.3037e1 -4.3037e1
0.8 4.9e1 -3.6769e1 -3.6769e1
0.8 5.0e1 -4.1489e1 -4.1489e1
0.8 5.1e1 -3.7795e1 -3.7795e1
0.8 5.2e1 -4.1912e1 -4.1912e1
0.8 5.3e1 -4.482e1 -4.482e1
0.8 5.4e1 -3.6178e1 -3.6178e1
0.8 5.5e1 -4.2275e1 -4.2275e1
0.8 5.6e1 -3.5101e1 -3.5101e1
0.8 5.7e1 -3.9738e1 -3.9738e1
0.8 5.8e1 -3.9265e1 -3.9265e1
0.8 5.9e1 -3.8878e1 -3.8878e1
0.8 6.0e1 -4.1785e1 -4.1785e1
0.8 6.1e1 -4.1013e1 -4.1013e1
0.8 6.2e1 -3.7385e1 -3.7385e1
0.8 6.3e1 -4.0264e1 -4.0264e1
0.8 6.4e1 -3.7003e1 -3.7003e1
0.8 6.5e1 -3.9701e1 -3.9701e1
0.8 6.6e1 -3.811e1 -3.811e1
0.8 6.7e1 -3.904e1 -3.904e1
0.8 6.8e1 -4.0123e1 -4.0123e1
0.8 6.9e1 -3.9565e1 -3.9565e1
0.8 7.0e1 -3.8908e1 -3.8908e1
0.8 7.1e1 -3.778e1 -3.778e1
0.8 7.2e1 -3.8971e1 -3.8971e1
0.8 7.3e1 -3.6772e1 -3.6772e1
0.8 7.4e1 -4.0032e1 -4.0032e1
0.8 7.5e1 -3.8342e1 -3.8342e1
0.8 7.6e1 -3.957e1 -3.957e1
0.8 7.7e1 -3.9985e1 -3.9985e1
0.8 7.8e1 -3.7977e1 -3.7977e1
0.8 7.9e1 -4.0706e1 -4.0706e1
0.8 8.0e1 -3.7197e1 -3.7197e1
0.8 8.1e1 -3.6306e1 -3.6306e1
0.8 8.2e1 -3.9152e1 -3.9152e1
0.8 8.3e1 -3.8052e1 -3.8052e1
0.8 8.4e1 -4.0708e1 -4.0708e1
0.8 8.5e1 -3.8121e1 -3.8121e1
0.8 8.6e1 -3.9982e1 -3.9982e1
0.8 8.7e1 -3.8933e1 -3.8933e1
0.8 8.8e1 -4.1412e1 -4.1412e1
0.8 8.9e1 -4.1188e1 -4.1188e1
0.8 9.0e1 -3.8654e1 -3.8654e1
0.8 9.1e1 -3.9952e1 -3.9952e1
0.8 9.2e1 -4.0752e1 -4.0752e1
0.8 9.3e1 -3.9984e1 -3.9984e1
0.8 9.4e1 -3.9174e1 -3.9174e1
0.8 9.5e1 -3.9916e1 -3.9916e1
0.8 9.6e1 -3.8887e1 -3.8887e1

0.9 1.0e0 -3.4875e1 -3.4875e1
0.9 2.0e0 -3.6772e1 -3.6772e1
0.9 3.0e0 -3.8097e1 -3.8097e1
0.9 4.0e0 -4.0312e1 -4.0312e1
0.9 5.0e0 -4.314e1 -4.314e1
0.9 6.0e0 -3.9916e1 -3.9916e1
0.9 7.0e0 -3.4377e1 -3.4377e1
0.9 8.0e0 -3.8553e1 -3.8553e1
0.9 9.0e0 -4.2557e1 -4.2557e1
0.9 1.0e1 -3.7098e1 -3.7098e1
0.9 1.1e1 -3.9118e1 -3.9118e1
0.9 1.2e1 -3.4902e1 -3.4902e1
0.9 1.3e1 -3.9874e1 -3.9874e1
0.9 1.4e1 -3.7197e1 -3.7197e1
0.9 1.5e1 -3.4848e1 -3.4848e1
0.9 1.6e1 -4.0393e1 -4.0393e1
0.9 1.7e1 -3.8443e1 -3.8443e1
0.9 1.8e1 -3.8169e1 -3.8169e1
0.9 1.9e1 -3.7403e1 -3.7403e1
0.9 2.0e1 -3.8327e1 -3.8327e1
0.9 2.1e1 -3.8886e1 -3.8886e1
0.9 2.2e1 -3.7296e1 -3.7296e1
0.9 2.3e1 -3.7527e1 -3.7527e1
0.9 2.4e1 -3.7619e1 -3.7619e1
0.9 2.5e1 -4.0497e1 -4.0497e1
0.9 2.6e1 -3.9405e1 -3.9405e1
0.9 2.7e1 -3.737e1 -3.737e1
0.9 2.8e1 -3.7333e1 -3.7333e1
0.9 2.9e1 -3.9894e1 -3.9894e1
0.9 3.0e1 -3.7982e1 -3.7982e1
0.9 3.1e1 -3.8008e1 -3.8008e1
0.9 3.2e1 -4.2874e1 -4.2874e1
0.9 3.3e1 -3.788e1 -3.788e1
0.9 3.4e1 -3.8012e1 -3.8012e1
0.9 3.5e1 -3.7256e1 -3.7256e1
0.9 3.6e1 -4.0069e1 -4.0069e1
0.9 3.7e1 -3.935e1 -3.935e1
0.9 3.8e1 -3.9463e1 -3.9463e1
0.9 3.9e1 -3.6785e1 -3.6785e1
0.9 4.0e1 -3.833e1 -3.833e1
0.9 4.1e1 -2.8724e1 -2.8724e1
0.9 4.2e1 -3.7057e1 -3.7057e1
0.9 4.3e1 -3.2455e1 -3.2455e1
0.9 4.4e1 -5.7335e1 -5.7335e1
0.9 4.5e1 -3.952e1 -3.952e1
0.9 4.6e1 -3.7978e1 -3.7978e1
0.9 4.7e1 -3.7949e1 -3.7949e1
0.9 4.8e1 -3.7726e1 -3.7726e1
0.9 4.9e1 -3.7383e1 -3.7383e1
0.9 5.0e1 -3.8958e1 -3.8958e1
0.9 5.1e1 -3.8332e1 -3.8332e1
0.9 5.2e1 -4.0441e1 -4.0441e1
0.9 5.3e1 -4.1634e1 -4.1634e1
0.9 5.4e1 -3.5484e1 -3.5484e1
0.9 5.5e1 -4.1216e1 -4.1216e1
0.9 5.6e1 -3.5578e1 -3.5578e1
0.9 5.7e1 -3.8616e1 -3.8616e1
0.9 5.8e1 -3.7605e1 -3.7605e1
0.9 5.9e1 -3.849e1 -3.849e1
0.9 6.0e1 -4.3798e1 -4.3798e1
0.9 6.1e1 -3.8259e1 -3.8259e1
0.9 6.2e1 -3.7152e1 -3.7152e1
0.9 6.3e1 -4.0496e1 -4.0496e1
0.9 6.4e1 -3.7174e1 -3.7174e1
0.9 6.5e1 -3.7544e1 -3.7544e1
0.9 6.6e1 -3.6827e1 -3.6827e1
0.9 6.7e1 -3.8019e1 -3.8019e1
0.9 6.8e1 -3.8362e1 -3.8362e1
0.9 6.9e1 -3.9892e1 -3.9892e1
0.9 7.0e1 -3.6798e1 -3.6798e1
0.9 7.1e1 -3.7248e1 -3.7248e1
0.9 7.2e1 -3.9103e1 -3.9103e1
0.9 7.3e1 -3.5875e1 -3.5875e1
0.9 7.4e1 -3.7043e1 -3.7043e1
0.9 7.5e1 -3.9639e1 -3.9639e1
0.9 7.6e1 -3.7647e1 -3.7647e1
0.9 7.7e1 -3.8165e1 -3.8165e1
0.9 7.8e1 -3.8496e1 -3.8496e1
0.9 7.9e1 -3.8627e1 -3.8627e1
0.9 8.0e1 -3.8801e1 -3.8801e1
0.9 8.1e1 -3.6506e1 -3.6506e1
0.9 8.2e1 -3.8483e1 -3.8483e1
0.9 8.3e1 -3.7928e1 -3.7928e1
0.9 8.4e1 -4.1419e1 -4.1419e1
0.9 8.5e1 -4.1503e1 -4.1503e1
0.9 8.6e1 -3.6955e1 -3.6955e1
0.9 8.7e1 -4.0506e1 -4.0506e1
0.9 8.8e1 -3.8914e1 -3.8914e1
0.9 8.9e1 -4.1511e1 -4.1511e1
0.9 9.0e1 -3.7433e1 -3.7433e1
0.9 9.1e1 -4.0165e1 -4.0165e1
0.9 9.2e1 -3.9096e1 -3.9096e1
0.9 9.3e1 -3.8793e1 -3.8793e1
0.9 9.4e1 -3.8966e1 -3.8966e1
0.9 9.5e1 -3.8818e1 -3.8818e1
0.9 9.6e1 -3.8646e1 -3.8646e1

1.0000000000 1.0e0 -3.6343e1 -3.6343e1
1.0000000000 2.0e0 -3.3891e1 -3.3891e1
1.0000000000 3.0e0 -3.885e1 -3.885e1
1.0000000000 4.0e0 -3.6776e1 -3.6776e1
1.0000000000 5.0e0 -4.2142e1 -4.2142e1
1.0000000000 6.0e0 -3.9222e1 -3.9222e1
1.0000000000 7.0e0 -3.4528e1 -3.4528e1
1.0000000000 8.0e0 -3.4902e1 -3.4902e1
1.0000000000 9.0e0 -4.1052e1 -4.1052e1
1.0000000000 1.0e1 -3.5948e1 -3.5948e1
1.0000000000 1.1e1 -3.8059e1 -3.8059e1
1.0000000000 1.2e1 -3.5392e1 -3.5392e1
1.0000000000 1.3e1 -3.9907e1 -3.9907e1
1.0000000000 1.4e1 -3.5601e1 -3.5601e1
1.0000000000 1.5e1 -3.5232e1 -3.5232e1
1.0000000000 1.6e1 -3.9228e1 -3.9228e1
1.0000000000 1.7e1 -3.9515e1 -3.9515e1
1.0000000000 1.8e1 -3.5727e1 -3.5727e1
1.0000000000 1.9e1 -4.0402e1 -4.0402e1
1.0000000000 2.0e1 -3.2663e1 -3.2663e1
1.0000000000 2.1e1 -3.7225e1 -3.7225e1
1.0000000000 2.2e1 -3.806e1 -3.806e1
1.0000000000 2.3e1 -3.6417e1 -3.6417e1
1.0000000000 2.4e1 -4.1636e1 -4.1636e1
1.0000000000 2.5e1 -4.0805e1 -4.0805e1
1.0000000000 2.6e1 -3.7133e1 -3.7133e1
1.0000000000 2.7e1 -4.0131e1 -4.0131e1
1.0000000000 2.8e1 -3.3087e1 -3.3087e1
1.0000000000 2.9e1 -3.9795e1 -3.9795e1
1.0000000000 3.0e1 -3.6229e1 -3.6229e1
1.0000000000 3.1e1 -3.7349e1 -3.7349e1
1.0000000000 3.2e1 -5.3302e1 -5.3302e1
1.0000000000 3.3e1 -3.7956e1 -3.7956e1
1.0000000000 3.4e1 -3.6437e1 -3.6437e1
1.0000000000 3.5e1 -3.8634e1 -3.8634e1
1.0000000000 3.6e1 -3.9042e1 -3.9042e1
1.0000000000 3.7e1 -3.9589e1 -3.9589e1
1.0000000000 3.8e1 -3.6721e1 -3.6721e1
1.0000000000 3.9e1 -3.7869e1 -3.7869e1
1.0000000000 4.0e1 -3.6304e1 -3.6304e1
1.0000000000 4.1e1 -3.2258e1 -3.2258e1
1.0000000000 4.2e1 -3.6385e1 -3.6385e1
1.0000000000 4.3e1 -3.2751e1 -3.2751e1
1.0000000000 4.4e1 -4.1075e1 -4.1075e1
1.0000000000 4.5e1 -4.0429e1 -4.0429e1
1.0000000000 4.6e1 -3.4724e1 -3.4724e1
1.0000000000 4.7e1 -3.9393e1 -3.9393e1
1.0000000000 4.8e1 -3.7106e1 -3.7106e1
1.0000000000 4.9e1 -3.6567e1 -3.6567e1
1.0000000000 5.0e1 -3.9133e1 -3.9133e1
1.0000000000 5.1e1 -3.7389e1 -3.7389e1
1.0000000000 5.2e1 -3.9001e1 -3.9001e1
1.0000000000 5.3e1 -4.0443e1 -4.0443e1
1.0000000000 5.4e1 -3.6272e1 -3.6272e1
1.0000000000 5.5e1 -3.8869e1 -3.8869e1
1.0000000000 5.6e1 -3.7746e1 -3.7746e1
1.0000000000 5.7e1 -3.7289e1 -3.7289e1
1.0000000000 5.8e1 -3.6284e1 -3.6284e1
1.0000000000 5.9e1 -3.92e1 -3.92e1
1.0000000000 6.0e1 -3.8633e1 -3.8633e1
1.0000000000 6.1e1 -3.6605e1 -3.6605e1
1.0000000000 6.2e1 -3.8776e1 -3.8776e1
1.0000000000 6.3e1 -3.6792e1 -3.6792e1
1.0000000000 6.4e1 -3.9669e1 -3.9669e1
1.0000000000 6.5e1 -3.6238e1 -3.6238e1
1.0000000000 6.6e1 -3.7361e1 -3.7361e1
1.0000000000 6.7e1 -3.7852e1 -3.7852e1
1.0000000000 6.8e1 -3.9186e1 -3.9186e1
1.0000000000 6.9e1 -3.9626e1 -3.9626e1
1.0000000000 7.0e1 -3.602e1 -3.602e1
1.0000000000 7.1e1 -3.8474e1 -3.8474e1
1.0000000000 7.2e1 -3.7409e1 -3.7409e1
1.0000000000 7.3e1 -3.9149e1 -3.9149e1
1.0000000000 7.4e1 -3.6367e1 -3.6367e1
1.0000000000 7.5e1 -3.8997e1 -3.8997e1
1.0000000000 7.6e1 -3.8402e1 -3.8402e1
1.0000000000 7.7e1 -3.7612e1 -3.7612e1
1.0000000000 7.8e1 -3.7507e1 -3.7507e1
1.0000000000 7.9e1 -3.83e1 -3.83e1
1.0000000000 8.0e1 -3.7366e1 -3.7366e1
1.0000000000 8.1e1 -3.5751e1 -3.5751e1
1.0000000000 8.2e1 -3.9838e1 -3.9838e1
1.0000000000 8.3e1 -3.6901e1 -3.6901e1
1.0000000000 8.4e1 -4.1534e1 -4.1534e1
1.0000000000 8.5e1 -3.9533e1 -3.9533e1
1.0000000000 8.6e1 -3.6571e1 -3.6571e1
1.0000000000 8.7e1 -3.984e1 -3.984e1
1.0000000000 8.8e1 -3.7257e1 -3.7257e1
1.0000000000 8.9e1 -3.8402e1 -3.8402e1
1.0000000000 9.0e1 -3.8223e1 -3.8223e1
1.0000000000 9.1e1 -3.8592e1 -3.8592e1
1.0000000000 9.2e1 -3.9978e1 -3.9978e1
1.0000000000 9.3e1 -3.9219e1 -3.9219e1
1.0000000000 9.4e1 -3.7982e1 -3.7982e1
1.0000000000 9.5e1 -3.8814e1 -3.8814e1
1.0000000000 9.6e1 -3.7449e1 -3.7449e1

1.1000000000 1.0e0 -3.7999e1 -3.7999e1
1.1000000000 2.0e0 -3.4727e1 -3.4727e1
1.1000000000 3.0e0 -3.7884e1 -3.7884e1
1.1000000000 4.0e0 -3.8061e1 -3.8061e1
1.1000000000 5.0e0 -3.8479e1 -3.8479e1
1.1000000000 6.0e0 -3.9197e1 -3.9197e1
1.1000000000 7.0e0 -3.4161e1 -3.4161e1
1.1000000000 8.0e0 -3.1749e1 -3.1749e1
1.1000000000 9.0e0 -3.8944e1 -3.8944e1
1.1000000000 1.0e1 -3.7128e1 -3.7128e1
1.1000000000 1.1e1 -3.7034e1 -3.7034e1
1.1000000000 1.2e1 -3.5005e1 -3.5005e1
1.1000000000 1.3e1 -3.8644e1 -3.8644e1
1.1000000000 1.4e1 -3.8314e1 -3.8314e1
1.1000000000 1.5e1 -3.4058e1 -3.4058e1
1.1000000000 1.6e1 -3.9648e1 -3.9648e1
1.1000000000 1.7e1 -3.4685e1 -3.4685e1
1.1000000000 1.8e1 -3.9428e1 -3.9428e1
1.1000000000 1.9e1 -3.7165e1 -3.7165e1
1.1000000000 2.0e1 -3.3586e1 -3.3586e1
1.1000000000 2.1e1 -3.7205e1 -3.7205e1
1.1000000000 2.2e1 -3.7277e1 -3.7277e1
1.1000000000 2.3e1 -3.702e1 -3.702e1
1.1000000000 2.4e1 -4.0923e1 -4.0923e1
1.1000000000 2.5e1 -4.0112e1 -4.0112e1
1.1000000000 2.6e1 -3.5566e1 -3.5566e1
1.1000000000 2.7e1 -4.3045e1 -4.3045e1
1.1000000000 2.8e1 -3.1996e1 -3.1996e1
1.1000000000 2.9e1 -3.723e1 -3.723e1
1.1000000000 3.0e1 -3.9074e1 -3.9074e1
1.1000000000 3.1e1 -3.6e1 -3.6e1
1.1000000000 3.2e1 -4.108e1 -4.108e1
1.1000000000 3.3e1 -4.0383e1 -4.0383e1
1.1000000000 3.4e1 -3.6561e1 -3.6561e1
1.1000000000 3.5e1 -3.8148e1 -3.8148e1
1.1000000000 3.6e1 -4.0165e1 -4.0165e1
1.1000000000 3.7e1 -3.8642e1 -3.8642e1
1.1000000000 3.8e1 -3.6447e1 -3.6447e1
1.1000000000 3.9e1 -3.9043e1 -3.9043e1
1.1000000000 4.0e1 -3.7274e1 -3.7274e1
1.1000000000 4.1e1 -2.8585e1 -2.8585e1
1.1000000000 4.2e1 -3.6585e1 -3.6585e1
1.1000000000 4.3e1 -3.0395e1 -3.0395e1
1.1000000000 4.4e1 -3.7149e1 -3.7149e1
1.1000000000 4.5e1 -3.8045e1 -3.8045e1
1.1000000000 4.6e1 -3.3316e1 -3.3316e1
1.1000000000 4.7e1 -3.9244e1 -3.9244e1
1.1000000000 4.8e1 -4.1356e1 -4.1356e1
1.1000000000 4.9e1 -4.0123e1 -4.0123e1
1.1000000000 5.0e1 -3.596e1 -3.596e1
1.1000000000 5.1e1 -4.0033e1 -4.0033e1
1.1000000000 5.2e1 -3.6109e1 -3.6109e1
1.1000000000 5.3e1 -3.8127e1 -3.8127e1
1.1000000000 5.4e1 -3.6339e1 -3.6339e1
1.1000000000 5.5e1 -3.8527e1 -3.8527e1
1.1000000000 5.6e1 -3.6838e1 -3.6838e1
1.1000000000 5.7e1 -3.6499e1 -3.6499e1
1.1000000000 5.8e1 -3.724e1 -3.724e1
1.1000000000 5.9e1 -3.8099e1 -3.8099e1
1.1000000000 6.0e1 -3.7034e1 -3.7034e1
1.1000000000 6.1e1 -3.7505e1 -3.7505e1
1.1000000000 6.2e1 -3.8366e1 -3.8366e1
1.1000000000 6.3e1 -3.6514e1 -3.6514e1
1.1000000000 6.4e1 -3.9141e1 -3.9141e1
1.1000000000 6.5e1 -3.7211e1 -3.7211e1
1.1000000000 6.6e1 -3.5515e1 -3.5515e1
1.1000000000 6.7e1 -3.8053e1 -3.8053e1
1.1000000000 6.8e1 -3.7724e1 -3.7724e1
1.1000000000 6.9e1 -3.9206e1 -3.9206e1
1.1000000000 7.0e1 -3.6108e1 -3.6108e1
1.1000000000 7.1e1 -3.8386e1 -3.8386e1
1.1000000000 7.2e1 -3.8207e1 -3.8207e1
1.1000000000 7.3e1 -3.697e1 -3.697e1
1.1000000000 7.4e1 -3.7513e1 -3.7513e1
1.1000000000 7.5e1 -3.7866e1 -3.7866e1
1.1000000000 7.6e1 -3.7973e1 -3.7973e1
1.1000000000 7.7e1 -3.7929e1 -3.7929e1
1.1000000000 7.8e1 -3.7873e1 -3.7873e1
1.1000000000 7.9e1 -3.8782e1 -3.8782e1
1.1000000000 8.0e1 -3.7067e1 -3.7067e1
1.1000000000 8.1e1 -3.544e1 -3.544e1
1.1000000000 8.2e1 -3.9891e1 -3.9891e1
1.1000000000 8.3e1 -3.6426e1 -3.6426e1
1.1000000000 8.4e1 -4.0836e1 -4.0836e1
1.1000000000 8.5e1 -3.8945e1 -3.8945e1
1.1000000000 8.6e1 -3.7232e1 -3.7232e1
1.1000000000 8.7e1 -3.8798e1 -3.8798e1
1.1000000000 8.8e1 -3.8157e1 -3.8157e1
1.1000000000 8.9e1 -3.748e1 -3.748e1
1.1000000000 9.0e1 -3.773e1 -3.773e1
1.1000000000 9.1e1 -3.8613e1 -3.8613e1
1.1000000000 9.2e1 -3.9537e1 -3.9537e1
1.1000000000 9.3e1 -3.8689e1 -3.8689e1
1.1000000000 9.4e1 -3.8076e1 -3.8076e1
1.1000000000 9.5e1 -3.8241e1 -3.8241e1
1.1000000000 9.6e1 -3.8177e1 -3.8177e1

2.1000000000 1.0e0 -2.8732e1 -2.8732e1
2.1000000000 2.0e0 -2.8945e1 -2.8945e1
2.1000000000 3.0e0 -3.0484e1 -3.0484e1
2.1000000000 4.0e0 -3.0931e1 -3.0931e1
2.1000000000 5.0e0 -3.2066e1 -3.2066e1
2.1000000000 6.0e0 -3.2158e1 -3.2158e1
2.1000000000 7.0e0 -2.8169e1 -2.8169e1
2.1000000000 8.0e0 -3.0312e1 -3.0312e1
2.1000000000 9.0e0 -3.1668e1 -3.1668e1
2.1000000000 1.0e1 -2.9504e1 -2.9504e1
2.1000000000 1.1e1 -3.1048e1 -3.1048e1
2.1000000000 1.2e1 -2.8237e1 -2.8237e1
2.1000000000 1.3e1 -3.2059e1 -3.2059e1
2.1000000000 1.4e1 -3.0151e1 -3.0151e1
2.1000000000 1.5e1 -2.932e1 -2.932e1
2.1000000000 1.6e1 -3.0328e1 -3.0328e1
2.1000000000 1.7e1 -2.9283e1 -2.9283e1
2.1000000000 1.8e1 -3.0374e1 -3.0374e1
2.1000000000 1.9e1 -2.9629e1 -2.9629e1
2.1000000000 2.0e1 -3.1707e1 -3.1707e1
2.1000000000 2.1e1 -3.2531e1 -3.2531e1
2.1000000000 2.2e1 -2.7858e1 -2.7858e1
2.1000000000 2.3e1 -3.2409e1 -3.2409e1
2.1000000000 2.4e1 -2.9873e1 -2.9873e1
2.1000000000 2.5e1 -3.1343e1 -3.1343e1
2.1000000000 2.6e1 -3.0389e1 -3.0389e1
2.1000000000 2.7e1 -3.157e1 -3.157e1
2.1000000000 2.8e1 -2.7966e1 -2.7966e1
2.1000000000 2.9e1 -3.2678e1 -3.2678e1
2.1000000000 3.0e1 -2.9314e1 -2.9314e1
2.1000000000 3.1e1 -3.0493e1 -3.0493e1
2.1000000000 3.2e1 -2.9994e1 -2.9994e1
2.1000000000 3.3e1 -3.5212e1 -3.5212e1
2.1000000000 3.4e1 -2.8113e1 -2.8113e1
2.1000000000 3.5e1 -3.0825e1 -3.0825e1
2.1000000000 3.6e1 -3.2132e1 -3.2132e1
2.1000000000 3.7e1 -3.2783e1 -3.2783e1
2.1000000000 3.8e1 -2.8953e1 -2.8953e1
2.1000000000 3.9e1 -3.1545e1 -3.1545e1
2.1000000000 4.0e1 -3.5029e1 -3.5029e1
2.1000000000 4.1e1 -3.0316e1 -3.0316e1
2.1000000000 4.2e1 -3.115e1 -3.115e1
2.1000000000 4.3e1 -2.6675e1 -2.6675e1
2.1000000000 4.4e1 -3.5617e1 -3.5617e1
2.1000000000 4.5e1 -3.2584e1 -3.2584e1
2.1000000000 4.6e1 -2.5998e1 -2.5998e1
2.1000000000 4.7e1 -3.2207e1 -3.2207e1
2.1000000000 4.8e1 -3.0617e1 -3.0617e1
2.1000000000 4.9e1 -3.1353e1 -3.1353e1
2.1000000000 5.0e1 -3.0105e1 -3.0105e1
2.1000000000 5.1e1 -2.8901e1 -2.8901e1
2.1000000000 5.2e1 -3.5542e1 -3.5542e1
2.1000000000 5.3e1 -3.3748e1 -3.3748e1
2.1000000000 5.4e1 -2.8609e1 -2.8609e1
2.1000000000 5.5e1 -2.9986e1 -2.9986e1
2.1000000000 5.6e1 -2.8956e1 -2.8956e1
2.1000000000 5.7e1 -3.1464e1 -3.1464e1
2.1000000000 5.8e1 -2.8304e1 -2.8304e1
2.1000000000 5.9e1 -3.1786e1 -3.1786e1
2.1000000000 6.0e1 -2.9973e1 -2.9973e1
2.1000000000 6.1e1 -2.8648e1 -2.8648e1
2.1000000000 6.2e1 -3.1223e1 -3.1223e1
2.1000000000 6.3e1 -2.953e1 -2.953e1
2.1000000000 6.4e1 -3.0469e1 -3.0469e1
2.1000000000 6.5e1 -3.1307e1 -3.1307e1
2.1000000000 6.6e1 -2.7446e1 -2.7446e1
2.1000000000 6.7e1 -3.1239e1 -3.1239e1
2.1000000000 6.8e1 -2.9391e1 -2.9391e1
2.1000000000 6.9e1 -3.1469e1 -3.1469e1
2.1000000000 7.0e1 -3.0461e1 -3.0461e1
2.1000000000 7.1e1 -2.9706e1 -2.9706e1
2.1000000000 7.2e1 -3.1923e1 -3.1923e1
2.1000000000 7.3e1 -3.1953e1 -3.1953e1
2.1000000000 7.4e1 -2.8813e1 -2.8813e1
2.1000000000 7.5e1 -3.1416e1 -3.1416e1
2.1000000000 7.6e1 -3.1077e1 -3.1077e1
2.1000000000 7.7e1 -3.0626e1 -3.0626e1
2.1000000000 7.8e1 -3.129e1 -3.129e1
2.1000000000 7.9e1 -2.9995e1 -2.9995e1
2.1000000000 8.0e1 -3.1789e1 -3.1789e1
2.1000000000 8.1e1 -3.0116e1 -3.0116e1
2.1000000000 8.2e1 -2.919e1 -2.919e1
2.1000000000 8.3e1 -3.136e1 -3.136e1
2.1000000000 8.4e1 -3.0116e1 -3.0116e1
2.1000000000 8.5e1 -2.9986e1 -2.9986e1
2.1000000000 8.6e1 -3.1106e1 -3.1106e1
2.1000000000 8.7e1 -3.102e1 -3.102e1
2.1000000000 8.8e1 -3.2066e1 -3.2066e1
2.1000000000 8.9e1 -3.1554e1 -3.1554e1
2.1000000000 9.0e1 -3.0572e1 -3.0572e1
2.1000000000 9.1e1 -3.1494e1 -3.1494e1
2.1000000000 9.2e1 -3.2804e1 -3.2804e1
2.1000000000 9.3e1 -3.2302e1 -3.2302e1
2.1000000000 9.4e1 -2.9648e1 -2.9648e1
2.1000000000 9.5e1 -3.1943e1 -3.1943e1
2.1000000000 9.6e1 -2.9379e1 -2.9379e1

3.1000000000 1.0e0 -2.158e1 -2.158e1
3.1000000000 2.0e0 -2.4243e1 -2.4243e1
3.1000000000 3.0e0 -2.5573e1 -2.5573e1
3.1000000000 4.0e0 -3.1054e1 -3.1054e1
3.1000000000 5.0e0 -3.0666e1 -3.0666e1
3.1000000000 6.0e0 -2.7968e1 -2.7968e1
3.1000000000 7.0e0 -2.4886e1 -2.4886e1
3.1000000000 8.0e0 -2.7466e1 -2.7466e1
3.1000000000 9.0e0 -2.8736e1 -2.8736e1
3.1000000000 1.0e1 -2.6564e1 -2.6564e1
3.1000000000 1.1e1 -2.6004e1 -2.6004e1
3.1000000000 1.2e1 -1.9972e1 -1.9972e1
3.1000000000 1.3e1 -2.9217e1 -2.9217e1
3.1000000000 1.4e1 -2.5717e1 -2.5717e1
3.1000000000 1.5e1 -2.4362e1 -2.4362e1
3.1000000000 1.6e1 -2.4067e1 -2.4067e1
3.1000000000 1.7e1 -2.9029e1 -2.9029e1
3.1000000000 1.8e1 -2.4953e1 -2.4953e1
3.1000000000 1.9e1 -3.1021e1 -3.1021e1
3.1000000000 2.0e1 -2.4034e1 -2.4034e1
3.1000000000 2.1e1 -2.7533e1 -2.7533e1
3.1000000000 2.2e1 -2.6606e1 -2.6606e1
3.1000000000 2.3e1 -2.6788e1 -2.6788e1
3.1000000000 2.4e1 -3.2475e1 -3.2475e1
3.1000000000 2.5e1 -3.1637e1 -3.1637e1
3.1000000000 2.6e1 -2.5501e1 -2.5501e1
3.1000000000 2.7e1 -2.8232e1 -2.8232e1
3.1000000000 2.8e1 -2.2735e1 -2.2735e1
3.1000000000 2.9e1 -2.8382e1 -2.8382e1
3.1000000000 3.0e1 -2.6391e1 -2.6391e1
3.1000000000 3.1e1 -2.5072e1 -2.5072e1
3.1000000000 3.2e1 -2.7049e1 -2.7049e1
3.1000000000 3.3e1 -3.3623e1 -3.3623e1
3.1000000000 3.4e1 -2.5272e1 -2.5272e1
3.1000000000 3.5e1 -2.795e1 -2.795e1
3.1000000000 3.6e1 -2.7844e1 -2.7844e1
3.1000000000 3.7e1 -3.0471e1 -3.0471e1
3.1000000000 3.8e1 -2.5757e1 -2.5757e1
3.1000000000 3.9e1 -2.8017e1 -2.8017e1
3.1000000000 4.0e1 -3.0142e1 -3.0142e1
3.1000000000 4.1e1 -2.6565e1 -2.6565e1
3.1000000000 4.2e1 -2.6512e1 -2.6512e1
3.1000000000 4.3e1 -2.6242e1 -2.6242e1
3.1000000000 4.4e1 -2.8248e1 -2.8248e1
3.1000000000 4.5e1 -2.5276e1 -2.5276e1
3.1000000000 4.6e1 -2.8835e1 -2.8835e1
3.1000000000 4.7e1 -2.6975e1 -2.6975e1
3.1000000000 4.8e1 -2.6877e1 -2.6877e1
3.1000000000 4.9e1 -2.5299e1 -2.5299e1
3.1000000000 5.0e1 -2.6963e1 -2.6963e1
3.1000000000 5.1e1 -2.6599e1 -2.6599e1
3.1000000000 5.2e1 -2.8345e1 -2.8345e1
3.1000000000 5.3e1 -3.283e1 -3.283e1
3.1000000000 5.4e1 -2.3421e1 -2.3421e1
3.1000000000 5.5e1 -2.93e1 -2.93e1
3.1000000000 5.6e1 -2.565e1 -2.565e1
3.1000000000 5.7e1 -2.7425e1 -2.7425e1
3.1000000000 5.8e1 -2.6462e1 -2.6462e1
3.1000000000 5.9e1 -2.6641e1 -2.6641e1
3.1000000000 6.0e1 -3.0942e1 -3.0942e1
3.1000000000 6.1e1 -2.7114e1 -2.7114e1
3.1000000000 6.2e1 -2.6244e1 -2.6244e1
3.1000000000 6.3e1 -2.7119e1 -2.7119e1
3.1000000000 6.4e1 -2.5729e1 -2.5729e1
3.1000000000 6.5e1 -2.8397e1 -2.8397e1
3.1000000000 6.6e1 -2.2968e1 -2.2968e1
3.1000000000 6.7e1 -2.7799e1 -2.7799e1
3.1000000000 6.8e1 -2.779e1 -2.779e1
3.1000000000 6.9e1 -2.8987e1 -2.8987e1
3.1000000000 7.0e1 -2.416e1 -2.416e1
3.1000000000 7.1e1 -2.7756e1 -2.7756e1
3.1000000000 7.2e1 -2.6842e1 -2.6842e1
3.1000000000 7.3e1 -2.4208e1 -2.4208e1
3.1000000000 7.4e1 -2.732e1 -2.732e1
3.1000000000 7.5e1 -2.631e1 -2.631e1
3.1000000000 7.6e1 -2.9487e1 -2.9487e1
3.1000000000 7.7e1 -2.994e1 -2.994e1
3.1000000000 7.8e1 -2.5779e1 -2.5779e1
3.1000000000 7.9e1 -2.7782e1 -2.7782e1
3.1000000000 8.0e1 -2.7535e1 -2.7535e1
3.1000000000 8.1e1 -2.4707e1 -2.4707e1
3.1000000000 8.2e1 -2.6062e1 -2.6062e1
3.1000000000 8.3e1 -2.7833e1 -2.7833e1
3.1000000000 8.4e1 -2.7661e1 -2.7661e1
3.1000000000 8.5e1 -2.8501e1 -2.8501e1
3.1000000000 8.6e1 -2.6514e1 -2.6514e1
3.1000000000 8.7e1 -2.8552e1 -2.8552e1
3.1000000000 8.8e1 -2.8942e1 -2.8942e1
3.1000000000 8.9e1 -2.7934e1 -2.7934e1
3.1000000000 9.0e1 -2.861e1 -2.861e1
3.1000000000 9.1e1 -2.8165e1 -2.8165e1
3.1000000000 9.2e1 -2.9923e1 -2.9923e1
3.1000000000 9.3e1 -2.8975e1 -2.8975e1
3.1000000000 9.4e1 -2.7452e1 -2.7452e1
3.1000000000 9.5e1 -2.7963e1 -2.7963e1
3.1000000000 9.6e1 -2.8102e1 -2.8102e1

4.1000000000 1.0e0 -2.2048e1 -2.2048e1
4.1000000000 2.0e0 -2.0227e1 -2.0227e1
4.1000000000 3.0e0 -2.5907e1 -2.5907e1
4.1000000000 4.0e0 -2.4852e1 -2.4852e1
4.1000000000 5.0e0 -2.4665e1 -2.4665e1
4.1000000000 6.0e0 -2.5828e1 -2.5828e1
4.1000000000 7.0e0 -2.2494e1 -2.2494e1
4.1000000000 8.0e0 -2.6636e1 -2.6636e1
4.1000000000 9.0e0 -2.5496e1 -2.5496e1
4.1000000000 1.0e1 -2.4733e1 -2.4733e1
4.1000000000 1.1e1 -2.4364e1 -2.4364e1
4.1000000000 1.2e1 -2.4239e1 -2.4239e1
4.1000000000 1.3e1 -2.6307e1 -2.6307e1
4.1000000000 1.4e1 -2.4339e1 -2.4339e1
4.1000000000 1.5e1 -2.3061e1 -2.3061e1
4.1000000000 1.6e1 -2.2599e1 -2.2599e1
4.1000000000 1.7e1 -2.4504e1 -2.4504e1
4.1000000000 1.8e1 -2.4251e1 -2.4251e1
4.1000000000 1.9e1 -2.5595e1 -2.5595e1
4.1000000000 2.0e1 -2.295e1 -2.295e1
4.1000000000 2.1e1 -2.5266e1 -2.5266e1
4.1000000000 2.2e1 -2.3103e1 -2.3103e1
4.1000000000 2.3e1 -2.502e1 -2.502e1
4.1000000000 2.4e1 -2.3156e1 -2.3156e1
4.1000000000 2.5e1 -2.5905e1 -2.5905e1
4.1000000000 2.6e1 -2.4114e1 -2.4114e1
4.1000000000 2.7e1 -2.633e1 -2.633e1
4.1000000000 2.8e1 -2.1769e1 -2.1769e1
4.1000000000 2.9e1 -2.3498e1 -2.3498e1
4.1000000000 3.0e1 -2.4063e1 -2.4063e1
4.1000000000 3.1e1 -2.4555e1 -2.4555e1
4.1000000000 3.2e1 -2.3943e1 -2.3943e1
4.1000000000 3.3e1 -2.4075e1 -2.4075e1
4.1000000000 3.4e1 -2.4264e1 -2.4264e1
4.1000000000 3.5e1 -2.3075e1 -2.3075e1
4.1000000000 3.6e1 -2.6714e1 -2.6714e1
4.1000000000 3.7e1 -2.563e1 -2.563e1
4.1000000000 3.8e1 -2.4196e1 -2.4196e1
4.1000000000 3.9e1 -2.4835e1 -2.4835e1
4.1000000000 4.0e1 -2.7795e1 -2.7795e1
4.1000000000 4.1e1 -2.5144e1 -2.5144e1
4.1000000000 4.2e1 -2.5281e1 -2.5281e1
4.1000000000 4.3e1 -2.3849e1 -2.3849e1
4.1000000000 4.4e1 -3.0091e1 -3.0091e1
4.1000000000 4.5e1 -2.5144e1 -2.5144e1
4.1000000000 4.6e1 -2.4137e1 -2.4137e1
4.1000000000 4.7e1 -2.6483e1 -2.6483e1
4.1000000000 4.8e1 -2.3287e1 -2.3287e1
4.1000000000 4.9e1 -2.5644e1 -2.5644e1
4.1000000000 5.0e1 -2.3173e1 -2.3173e1
4.1000000000 5.1e1 -2.492e1 -2.492e1
4.1000000000 5.2e1 -2.6344e1 -2.6344e1
4.1000000000 5.3e1 -2.3584e1 -2.3584e1
4.1000000000 5.4e1 -2.3374e1 -2.3374e1
4.1000000000 5.5e1 -2.3678e1 -2.3678e1
4.1000000000 5.6e1 -2.4645e1 -2.4645e1
4.1000000000 5.7e1 -2.1268e1 -2.1268e1
4.1000000000 5.8e1 -2.7394e1 -2.7394e1
4.1000000000 5.9e1 -2.3064e1 -2.3064e1
4.1000000000 6.0e1 -3.0354e1 -3.0354e1
4.1000000000 6.1e1 -2.5183e1 -2.5183e1
4.1000000000 6.2e1 -2.4875e1 -2.4875e1
4.1000000000 6.3e1 -2.4287e1 -2.4287e1
4.1000000000 6.4e1 -2.4768e1 -2.4768e1
4.1000000000 6.5e1 -2.4953e1 -2.4953e1
4.1000000000 6.6e1 -2.3056e1 -2.3056e1
4.1000000000 6.7e1 -2.5831e1 -2.5831e1
4.1000000000 6.8e1 -2.4837e1 -2.4837e1
4.1000000000 6.9e1 -2.5118e1 -2.5118e1
4.1000000000 7.0e1 -2.3813e1 -2.3813e1
4.1000000000 7.1e1 -2.4587e1 -2.4587e1
4.1000000000 7.2e1 -2.7063e1 -2.7063e1
4.1000000000 7.3e1 -2.3307e1 -2.3307e1
4.1000000000 7.4e1 -2.4966e1 -2.4966e1
4.1000000000 7.5e1 -2.4734e1 -2.4734e1
4.1000000000 7.6e1 -2.8395e1 -2.8395e1
4.1000000000 7.7e1 -3.0397e1 -3.0397e1
4.1000000000 7.8e1 -2.286e1 -2.286e1
4.1000000000 7.9e1 -2.7433e1 -2.7433e1
4.1000000000 8.0e1 -2.3679e1 -2.3679e1
4.1000000000 8.1e1 -2.2075e1 -2.2075e1
4.1000000000 8.2e1 -2.6142e1 -2.6142e1
4.1000000000 8.3e1 -2.4253e1 -2.4253e1
4.1000000000 8.4e1 -2.767e1 -2.767e1
4.1000000000 8.5e1 -2.5295e1 -2.5295e1
4.1000000000 8.6e1 -2.4496e1 -2.4496e1
4.1000000000 8.7e1 -2.6261e1 -2.6261e1
4.1000000000 8.8e1 -2.4763e1 -2.4763e1
4.1000000000 8.9e1 -2.563e1 -2.563e1
4.1000000000 9.0e1 -2.3766e1 -2.3766e1
4.1000000000 9.1e1 -2.7339e1 -2.7339e1
4.1000000000 9.2e1 -2.3841e1 -2.3841e1
4.1000000000 9.3e1 -2.56e1 -2.56e1
4.1000000000 9.4e1 -2.4394e1 -2.4394e1
4.1000000000 9.5e1 -2.4739e1 -2.4739e1
4.1000000000 9.6e1 -2.4508e1 -2.4508e1

5.1000000000 1.0e0 -2.4704e1 -2.4704e1
5.1000000000 2.0e0 -2.0792e1 -2.0792e1
5.1000000000 3.0e0 -2.5263e1 -2.5263e1
5.1000000000 4.0e0 -2.4795e1 -2.4795e1
5.1000000000 5.0e0 -2.4438e1 -2.4438e1
5.1000000000 6.0e0 -2.5834e1 -2.5834e1
5.1000000000 7.0e0 -2.4461e1 -2.4461e1
5.1000000000 8.0e0 -2.4906e1 -2.4906e1
5.1000000000 9.0e0 -2.4382e1 -2.4382e1
5.1000000000 1.0e1 -2.492e1 -2.492e1
5.1000000000 1.1e1 -2.4877e1 -2.4877e1
5.1000000000 1.2e1 -2.3764e1 -2.3764e1
5.1000000000 1.3e1 -2.4693e1 -2.4693e1
5.1000000000 1.4e1 -2.4657e1 -2.4657e1
5.1000000000 1.5e1 -2.4915e1 -2.4915e1
5.1000000000 1.6e1 -2.3856e1 -2.3856e1
5.1000000000 1.7e1 -2.4681e1 -2.4681e1
5.1000000000 1.8e1 -2.453e1 -2.453e1
5.1000000000 1.9e1 -2.5068e1 -2.5068e1
5.1000000000 2.0e1 -2.4393e1 -2.4393e1
5.1000000000 2.1e1 -2.4976e1 -2.4976e1
5.1000000000 2.2e1 -2.4671e1 -2.4671e1
5.1000000000 2.3e1 -2.4739e1 -2.4739e1
5.1000000000 2.4e1 -2.522e1 -2.522e1
5.1000000000 2.5e1 -2.5298e1 -2.5298e1
5.1000000000 2.6e1 -2.4461e1 -2.4461e1
5.1000000000 2.7e1 -2.4981e1 -2.4981e1
5.1000000000 2.8e1 -2.4638e1 -2.4638e1
5.1000000000 2.9e1 -2.5034e1 -2.5034e1
5.1000000000 3.0e1 -2.4557e1 -2.4557e1
5.1000000000 3.1e1 -2.4795e1 -2.4795e1
5.1000000000 3.2e1 -2.6105e1 -2.6105e1
5.1000000000 3.3e1 -2.5502e1 -2.5502e1
5.1000000000 3.4e1 -2.4521e1 -2.4521e1
5.1000000000 3.5e1 -2.4959e1 -2.4959e1
5.1000000000 3.6e1 -2.4644e1 -2.4644e1
5.1000000000 3.7e1 -2.46e1 -2.46e1
5.1000000000 3.8e1 -2.4983e1 -2.4983e1
5.1000000000 3.9e1 -2.467e1 -2.467e1
5.1000000000 4.0e1 -2.486e1 -2.486e1
5.1000000000 4.1e1 -2.482e1 -2.482e1
5.1000000000 4.2e1 -2.4779e1 -2.4779e1
5.1000000000 4.3e1 -2.4796e1 -2.4796e1
5.1000000000 4.4e1 -2.4564e1 -2.4564e1
5.1000000000 4.5e1 -2.4789e1 -2.4789e1
5.1000000000 4.6e1 -2.4784e1 -2.4784e1
5.1000000000 4.7e1 -2.4704e1 -2.4704e1
5.1000000000 4.8e1 -2.4371e1 -2.4371e1
5.1000000000 4.9e1 -2.4788e1 -2.4788e1
5.1000000000 5.0e1 -2.4677e1 -2.4677e1
5.1000000000 5.1e1 -2.4952e1 -2.4952e1
5.1000000000 5.2e1 -2.4699e1 -2.4699e1
5.1000000000 5.3e1 -2.5125e1 -2.5125e1
5.1000000000 5.4e1 -2.4465e1 -2.4465e1
5.1000000000 5.5e1 -2.4993e1 -2.4993e1
5.1000000000 5.6e1 -2.4539e1 -2.4539e1
5.1000000000 5.7e1 -2.4834e1 -2.4834e1
5.1000000000 5.8e1 -2.4714e1 -2.4714e1
5.1000000000 5.9e1 -2.484e1 -2.484e1
5.1000000000 6.0e1 -2.4787e1 -2.4787e1
5.1000000000 6.1e1 -2.4632e1 -2.4632e1
5.1000000000 6.2e1 -2.5043e1 -2.5043e1
5.1000000000 6.3e1 -2.4473e1 -2.4473e1
5.1000000000 6.4e1 -2.5493e1 -2.5493e1
5.1000000000 6.5e1 -2.4798e1 -2.4798e1
5.1000000000 6.6e1 -2.4467e1 -2.4467e1
5.1000000000 6.7e1 -2.4878e1 -2.4878e1
5.1000000000 6.8e1 -2.4536e1 -2.4536e1
5.1000000000 6.9e1 -2.4686e1 -2.4686e1
5.1000000000 7.0e1 -2.466e1 -2.466e1
5.1000000000 7.1e1 -2.4942e1 -2.4942e1
5.1000000000 7.2e1 -2.4862e1 -2.4862e1
5.1000000000 7.3e1 -2.5373e1 -2.5373e1
5.1000000000 7.4e1 -2.4418e1 -2.4418e1
5.1000000000 7.5e1 -2.4924e1 -2.4924e1
5.1000000000 7.6e1 -2.482e1 -2.482e1
5.1000000000 7.7e1 -2.4834e1 -2.4834e1
5.1000000000 7.8e1 -2.4789e1 -2.4789e1
5.1000000000 7.9e1 -2.4837e1 -2.4837e1
5.1000000000 8.0e1 -2.4609e1 -2.4609e1
5.1000000000 8.1e1 -2.4438e1 -2.4438e1
5.1000000000 8.2e1 -2.4917e1 -2.4917e1
5.1000000000 8.3e1 -2.4648e1 -2.4648e1
5.1000000000 8.4e1 -2.4816e1 -2.4816e1
5.1000000000 8.5e1 -2.5006e1 -2.5006e1
5.1000000000 8.6e1 -2.4761e1 -2.4761e1
5.1000000000 8.7e1 -2.4794e1 -2.4794e1
5.1000000000 8.8e1 -2.5651e1 -2.5651e1
5.1000000000 8.9e1 -2.3484e1 -2.3484e1
5.1000000000 9.0e1 -2.438e1 -2.438e1
5.1000000000 9.1e1 -2.49e1 -2.49e1
5.1000000000 9.2e1 -2.3729e1 -2.3729e1
5.1000000000 9.3e1 -2.8605e1 -2.8605e1
5.1000000000 9.4e1 -2.5153e1 -2.5153e1
5.1000000000 9.5e1 -2.4446e1 -2.4446e1
5.1000000000 9.6e1 -2.5639e1 -2.5639e1

6.1000000000 1.0e0 -2.0478e1 -2.0478e1
6.1000000000 2.0e0 -1.9527e1 -1.9527e1
6.1000000000 3.0e0 -2.1765e1 -2.1765e1
6.1000000000 4.0e0 -2.3021e1 -2.3021e1
6.1000000000 5.0e0 -2.1668e1 -2.1668e1
6.1000000000 6.0e0 -2.2837e1 -2.2837e1
6.1000000000 7.0e0 -2.1455e1 -2.1455e1
6.1000000000 8.0e0 -1.9591e1 -1.9591e1
6.1000000000 9.0e0 -2.3437e1 -2.3437e1
6.1000000000 1.0e1 -2.0644e1 -2.0644e1
6.1000000000 1.1e1 -2.3237e1 -2.3237e1
6.1000000000 1.2e1 -1.8966e1 -1.8966e1
6.1000000000 1.3e1 -2.2807e1 -2.2807e1
6.1000000000 1.4e1 -2.0721e1 -2.0721e1
6.1000000000 1.5e1 -2.206e1 -2.206e1
6.1000000000 1.6e1 -2.0656e1 -2.0656e1
6.1000000000 1.7e1 -2.262e1 -2.262e1
6.1000000000 1.8e1 -2.0532e1 -2.0532e1
6.1000000000 1.9e1 -2.3413e1 -2.3413e1
6.1000000000 2.0e1 -1.9872e1 -1.9872e1
6.1000000000 2.1e1 -2.1777e1 -2.1777e1
6.1000000000 2.2e1 -2.1946e1 -2.1946e1
6.1000000000 2.3e1 -2.1935e1 -2.1935e1
6.1000000000 2.4e1 -2.258e1 -2.258e1
6.1000000000 2.5e1 -2.2058e1 -2.2058e1
6.1000000000 2.6e1 -2.269e1 -2.269e1
6.1000000000 2.7e1 -2.1032e1 -2.1032e1
6.1000000000 2.8e1 -2.113e1 -2.113e1
6.1000000000 2.9e1 -2.2704e1 -2.2704e1
6.1000000000 3.0e1 -2.0494e1 -2.0494e1
6.1000000000 3.1e1 -2.2934e1 -2.2934e1
6.1000000000 3.2e1 -2.0479e1 -2.0479e1
6.1000000000 3.3e1 -2.2738e1 -2.2738e1
6.1000000000 3.4e1 -2.1584e1 -2.1584e1
6.1000000000 3.5e1 -2.223e1 -2.223e1
6.1000000000 3.6e1 -2.336e1 -2.336e1
6.1000000000 3.7e1 -2.3167e1 -2.3167e1
6.1000000000 3.8e1 -2.1985e1 -2.1985e1
6.1000000000 3.9e1 -2.1728e1 -2.1728e1
6.1000000000 4.0e1 -2.3856e1 -2.3856e1
6.1000000000 4.1e1 -2.1374e1 -2.1374e1
6.1000000000 4.2e1 -2.2819e1 -2.2819e1
6.1000000000 4.3e1 -2.1865e1 -2.1865e1
6.1000000000 4.4e1 -2.2731e1 -2.2731e1
6.1000000000 4.5e1 -2.1567e1 -2.1567e1
6.1000000000 4.6e1 -2.1399e1 -2.1399e1
6.1000000000 4.7e1 -2.2878e1 -2.2878e1
6.1000000000 4.8e1 -2.3237e1 -2.3237e1
6.1000000000 4.9e1 -2.2671e1 -2.2671e1
6.1000000000 5.0e1 -2.1639e1 -2.1639e1
6.1000000000 5.1e1 -2.1745e1 -2.1745e1
6.1000000000 5.2e1 -2.4546e1 -2.4546e1
6.1000000000 5.3e1 -2.319e1 -2.319e1
6.1000000000 5.4e1 -2.0327e1 -2.0327e1
6.1000000000 5.5e1 -2.3535e1 -2.3535e1
6.1000000000 5.6e1 -2.0086e1 -2.0086e1
6.1000000000 5.7e1 -2.1429e1 -2.1429e1
6.1000000000 5.8e1 -2.2125e1 -2.2125e1
6.1000000000 5.9e1 -2.2119e1 -2.2119e1
6.1000000000 6.0e1 -2.374e1 -2.374e1
6.1000000000 6.1e1 -2.316e1 -2.316e1
6.1000000000 6.2e1 -2.1973e1 -2.1973e1
6.1000000000 6.3e1 -2.197e1 -2.197e1
6.1000000000 6.4e1 -2.3955e1 -2.3955e1
6.1000000000 6.5e1 -2.2065e1 -2.2065e1
6.1000000000 6.6e1 -2.1368e1 -2.1368e1
6.1000000000 6.7e1 -2.206e1 -2.206e1
6.1000000000 6.8e1 -2.3847e1 -2.3847e1
6.1000000000 6.9e1 -2.3025e1 -2.3025e1
6.1000000000 7.0e1 -2.2666e1 -2.2666e1
6.1000000000 7.1e1 -2.2049e1 -2.2049e1
6.1000000000 7.2e1 -2.2352e1 -2.2352e1
6.1000000000 7.3e1 -2.0867e1 -2.0867e1
6.1000000000 7.4e1 -2.3017e1 -2.3017e1
6.1000000000 7.5e1 -2.1438e1 -2.1438e1
6.1000000000 7.6e1 -2.444e1 -2.444e1
6.1000000000 7.7e1 -2.344e1 -2.344e1
6.1000000000 7.8e1 -2.2444e1 -2.2444e1
6.1000000000 7.9e1 -2.2049e1 -2.2049e1
6.1000000000 8.0e1 -2.2822e1 -2.2822e1
6.1000000000 8.1e1 -1.9911e1 -1.9911e1
6.1000000000 8.2e1 -2.4137e1 -2.4137e1
6.1000000000 8.3e1 -2.1295e1 -2.1295e1
6.1000000000 8.4e1 -2.4949e1 -2.4949e1
6.1000000000 8.5e1 -2.3753e1 -2.3753e1
6.1000000000 8.6e1 -2.2719e1 -2.2719e1
6.1000000000 8.7e1 -2.2177e1 -2.2177e1
6.1000000000 8.8e1 -2.3948e1 -2.3948e1
6.1000000000 8.9e1 -2.2077e1 -2.2077e1
6.1000000000 9.0e1 -2.3264e1 -2.3264e1
6.1000000000 9.1e1 -2.2149e1 -2.2149e1
6.1000000000 9.2e1 -2.2901e1 -2.2901e1
6.1000000000 9.3e1 -2.1513e1 -2.1513e1
6.1000000000 9.4e1 -2.2562e1 -2.2562e1
6.1000000000 9.5e1 -2.1858e1 -2.1858e1
6.1000000000 9.6e1 -2.1959e1 -2.1959e1

7.1000000000 1.0e0 -1.9156e1 -1.9156e1
7.1000000000 2.0e0 -1.6608e1 -1.6608e1
7.1000000000 3.0e0 -2.085e1 -2.085e1
7.1000000000 4.0e0 -2.2023e1 -2.2023e1
7.1000000000 5.0e0 -2.0595e1 -2.0595e1
7.1000000000 6.0e0 -2.0503e1 -2.0503e1
7.1000000000 7.0e0 -1.9374e1 -1.9374e1
7.1000000000 8.0e0 -2.0754e1 -2.0754e1
7.1000000000 9.0e0 -2.0976e1 -2.0976e1
7.1000000000 1.0e1 -2.239e1 -2.239e1
7.1000000000 1.1e1 -2.0073e1 -2.0073e1
7.1000000000 1.2e1 -2.1558e1 -2.1558e1
7.1000000000 1.3e1 -2.2169e1 -2.2169e1
7.1000000000 1.4e1 -2.1252e1 -2.1252e1
7.1000000000 1.5e1 -1.9818e1 -1.9818e1
7.1000000000 1.6e1 -1.8774e1 -1.8774e1
7.1000000000 1.7e1 -1.9703e1 -1.9703e1
7.1000000000 1.8e1 -2.1101e1 -2.1101e1
7.1000000000 1.9e1 -2.1943e1 -2.1943e1
7.1000000000 2.0e1 -1.786e1 -1.786e1
7.1000000000 2.1e1 -1.9543e1 -1.9543e1
7.1000000000 2.2e1 -2.1287e1 -2.1287e1
7.1000000000 2.3e1 -2.1343e1 -2.1343e1
7.1000000000 2.4e1 -2.0767e1 -2.0767e1
7.1000000000 2.5e1 -2.1708e1 -2.1708e1
7.1000000000 2.6e1 -2.0538e1 -2.0538e1
7.1000000000 2.7e1 -2.2001e1 -2.2001e1
7.1000000000 2.8e1 -1.8409e1 -1.8409e1
7.1000000000 2.9e1 -2.138e1 -2.138e1
7.1000000000 3.0e1 -1.9822e1 -1.9822e1
7.1000000000 3.1e1 -2.1346e1 -2.1346e1
7.1000000000 3.2e1 -2.0446e1 -2.0446e1
7.1000000000 3.3e1 -2.3343e1 -2.3343e1
7.1000000000 3.4e1 -2.0257e1 -2.0257e1
7.1000000000 3.5e1 -2.1198e1 -2.1198e1
7.1000000000 3.6e1 -2.1441e1 -2.1441e1
7.1000000000 3.7e1 -2.1299e1 -2.1299e1
7.1000000000 3.8e1 -2.1181e1 -2.1181e1
7.1000000000 3.9e1 -2.0786e1 -2.0786e1
7.1000000000 4.0e1 -2.238e1 -2.238e1
7.1000000000 4.1e1 -2.1503e1 -2.1503e1
7.1000000000 4.2e1 -2.0932e1 -2.0932e1
7.1000000000 4.3e1 -2.1783e1 -2.1783e1
7.1000000000 4.4e1 -1.834e1 -1.834e1
7.1000000000 4.5e1 -1.9958e1 -1.9958e1
7.1000000000 4.6e1 -2.1388e1 -2.1388e1
7.1000000000 4.7e1 -2.1294e1 -2.1294e1
7.1000000000 4.8e1 -1.9674e1 -1.9674e1
7.1000000000 4.9e1 -1.8236e1 -1.8236e1
7.1000000000 5.0e1 -2.1166e1 -2.1166e1
7.1000000000 5.1e1 -2.122e1 -2.122e1
7.1000000000 5.2e1 -2.039e1 -2.039e1
7.1000000000 5.3e1 -1.9302e1 -1.9302e1
7.1000000000 5.4e1 -2.0347e1 -2.0347e1
7.1000000000 5.5e1 -2.1427e1 -2.1427e1
7.1000000000 5.6e1 -1.86e1 -1.86e1
7.1000000000 5.7e1 -1.9221e1 -1.9221e1
7.1000000000 5.8e1 -2.1146e1 -2.1146e1
7.1000000000 5.9e1 -2.0845e1 -2.0845e1
7.1000000000 6.0e1 -2.2559e1 -2.2559e1
7.1000000000 6.1e1 -2.2442e1 -2.2442e1
7.1000000000 6.2e1 -2.0046e1 -2.0046e1
7.1000000000 6.3e1 -2.2165e1 -2.2165e1
7.1000000000 6.4e1 -1.9874e1 -1.9874e1
7.1000000000 6.5e1 -1.8753e1 -1.8753e1
7.1000000000 6.6e1 -2.1524e1 -2.1524e1
7.1000000000 6.7e1 -2.0418e1 -2.0418e1
7.1000000000 6.8e1 -2.2149e1 -2.2149e1
7.1000000000 6.9e1 -2.0225e1 -2.0225e1
7.1000000000 7.0e1 -2.0725e1 -2.0725e1
7.1000000000 7.1e1 -2.1178e1 -2.1178e1
7.1000000000 7.2e1 -2.1219e1 -2.1219e1
7.1000000000 7.3e1 -2.1975e1 -2.1975e1
7.1000000000 7.4e1 -1.962e1 -1.962e1
7.1000000000 7.5e1 -2.1567e1 -2.1567e1
7.1000000000 7.6e1 -2.147e1 -2.147e1
7.1000000000 7.7e1 -2.2329e1 -2.2329e1
7.1000000000 7.8e1 -2.0023e1 -2.0023e1
7.1000000000 7.9e1 -2.203e1 -2.203e1
7.1000000000 8.0e1 -2.0091e1 -2.0091e1
7.1000000000 8.1e1 -1.9784e1 -1.9784e1
7.1000000000 8.2e1 -2.0172e1 -2.0172e1
7.1000000000 8.3e1 -2.1591e1 -2.1591e1
7.1000000000 8.4e1 -2.1156e1 -2.1156e1
7.1000000000 8.5e1 -2.0469e1 -2.0469e1
7.1000000000 8.6e1 -2.0833e1 -2.0833e1
7.1000000000 8.7e1 -2.16e1 -2.16e1
7.1000000000 8.8e1 -2.0892e1 -2.0892e1
7.1000000000 8.9e1 -2.1975e1 -2.1975e1
7.1000000000 9.0e1 -2.0105e1 -2.0105e1
7.1000000000 9.1e1 -2.2168e1 -2.2168e1
7.1000000000 9.2e1 -2.1138e1 -2.1138e1
7.1000000000 9.3e1 -2.1886e1 -2.1886e1
7.1000000000 9.4e1 -2.0472e1 -2.0472e1
7.1000000000 9.5e1 -2.1059e1 -2.1059e1
7.1000000000 9.6e1 -2.1523e1 -2.1523e1

8.1000000000 1.0e0 -1.8356e1 -1.8356e1
8.1000000000 2.0e0 -1.6033e1 -1.6033e1
8.1000000000 3.0e0 -2.0531e1 -2.0531e1
8.1000000000 4.0e0 -2.0535e1 -2.0535e1
8.1000000000 5.0e0 -1.9681e1 -1.9681e1
8.1000000000 6.0e0 -1.9598e1 -1.9598e1
8.1000000000 7.0e0 -1.8405e1 -1.8405e1
8.1000000000 8.0e0 -1.9981e1 -1.9981e1
8.1000000000 9.0e0 -2.1379e1 -2.1379e1
8.1000000000 1.0e1 -1.9892e1 -1.9892e1
8.1000000000 1.1e1 -1.8416e1 -1.8416e1
8.1000000000 1.2e1 -1.916e1 -1.916e1
8.1000000000 1.3e1 -2.1803e1 -2.1803e1
8.1000000000 1.4e1 -1.7056e1 -1.7056e1
8.1000000000 1.5e1 -2.1268e1 -2.1268e1
8.1000000000 1.6e1 -1.8991e1 -1.8991e1
8.1000000000 1.7e1 -2.1021e1 -2.1021e1
8.1000000000 1.8e1 -1.8443e1 -1.8443e1
8.1000000000 1.9e1 -2.101e1 -2.101e1
8.1000000000 2.0e1 -1.796e1 -1.796e1
8.1000000000 2.1e1 -1.8574e1 -1.8574e1
8.1000000000 2.2e1 -2.0824e1 -2.0824e1
8.1000000000 2.3e1 -1.8863e1 -1.8863e1
8.1000000000 2.4e1 -2.0582e1 -2.0582e1
8.1000000000 2.5e1 -2.0996e1 -2.0996e1
8.1000000000 2.6e1 -1.938e1 -1.938e1
8.1000000000 2.7e1 -1.9922e1 -1.9922e1
8.1000000000 2.8e1 -1.8324e1 -1.8324e1
8.1000000000 2.9e1 -2.1092e1 -2.1092e1
8.1000000000 3.0e1 -1.7706e1 -1.7706e1
8.1000000000 3.1e1 -2.1234e1 -2.1234e1
8.1000000000 3.2e1 -1.8628e1 -1.8628e1
8.1000000000 3.3e1 -1.9234e1 -1.9234e1
8.1000000000 3.4e1 -1.9373e1 -1.9373e1
8.1000000000 3.5e1 -2.0243e1 -2.0243e1
8.1000000000 3.6e1 -1.9547e1 -1.9547e1
8.1000000000 3.7e1 -1.9786e1 -1.9786e1
8.1000000000 3.8e1 -1.9832e1 -1.9832e1
8.1000000000 3.9e1 -1.9581e1 -1.9581e1
8.1000000000 4.0e1 -2.0877e1 -2.0877e1
8.1000000000 4.1e1 -1.9161e1 -1.9161e1
8.1000000000 4.2e1 -1.9551e1 -1.9551e1
8.1000000000 4.3e1 -2.0311e1 -2.0311e1
8.1000000000 4.4e1 -1.7955e1 -1.7955e1
8.1000000000 4.5e1 -1.7914e1 -1.7914e1
8.1000000000 4.6e1 -2.0756e1 -2.0756e1
8.1000000000 4.7e1 -1.8901e1 -1.8901e1
8.1000000000 4.8e1 -2.5604e1 -2.5604e1
8.1000000000 4.9e1 -2.0266e1 -2.0266e1
8.1000000000 5.0e1 -1.9449e1 -1.9449e1
8.1000000000 5.1e1 -1.9116e1 -1.9116e1
8.1000000000 5.2e1 -2.0681e1 -2.0681e1
8.1000000000 5.3e1 -2.0222e1 -2.0222e1
8.1000000000 5.4e1 -1.8155e1 -1.8155e1
8.1000000000 5.5e1 -2.0473e1 -2.0473e1
8.1000000000 5.6e1 -1.7639e1 -1.7639e1
8.1000000000 5.7e1 -1.7512e1 -1.7512e1
8.1000000000 5.8e1 -1.9245e1 -1.9245e1
8.1000000000 5.9e1 -1.9883e1 -1.9883e1
8.1000000000 6.0e1 -2.0855e1 -2.0855e1
8.1000000000 6.1e1 -2.0451e1 -2.0451e1
8.1000000000 6.2e1 -1.9638e1 -1.9638e1
8.1000000000 6.3e1 -1.9291e1 -1.9291e1
8.1000000000 6.4e1 -2.0305e1 -2.0305e1
8.1000000000 6.5e1 -1.9446e1 -1.9446e1
8.1000000000 6.6e1 -1.9503e1 -1.9503e1
8.1000000000 6.7e1 -1.9688e1 -1.9688e1
8.1000000000 6.8e1 -2.0967e1 -2.0967e1
8.1000000000 6.9e1 -1.9228e1 -1.9228e1
8.1000000000 7.0e1 -2.0018e1 -2.0018e1
8.1000000000 7.1e1 -1.9643e1 -1.9643e1
8.1000000000 7.2e1 -2.0013e1 -2.0013e1
8.1000000000 7.3e1 -1.9158e1 -1.9158e1
8.1000000000 7.4e1 -2.0182e1 -2.0182e1
8.1000000000 7.5e1 -1.9194e1 -1.9194e1
8.1000000000 7.6e1 -2.1944e1 -2.1944e1
8.1000000000 7.7e1 -1.9105e1 -1.9105e1
8.1000000000 7.8e1 -2.0263e1 -2.0263e1
8.1000000000 7.9e1 -1.9588e1 -1.9588e1
8.1000000000 8.0e1 -1.9463e1 -1.9463e1
8.1000000000 8.1e1 -1.8928e1 -1.8928e1
8.1000000000 8.2e1 -1.9559e1 -1.9559e1
8.1000000000 8.3e1 -2.0127e1 -2.0127e1
8.1000000000 8.4e1 -2.0726e1 -2.0726e1
8.1000000000 8.5e1 -2.0435e1 -2.0435e1
8.1000000000 8.6e1 -1.8861e1 -1.8861e1
8.1000000000 8.7e1 -2.1036e1 -2.1036e1
8.1000000000 8.8e1 -1.9406e1 -1.9406e1
8.1000000000 8.9e1 -1.9509e1 -1.9509e1
8.1000000000 9.0e1 -2.0175e1 -2.0175e1
8.1000000000 9.1e1 -1.9704e1 -1.9704e1
8.1000000000 9.2e1 -2.0944e1 -2.0944e1
8.1000000000 9.3e1 -2.0642e1 -2.0642e1
8.1000000000 9.4e1 -1.9802e1 -1.9802e1
8.1000000000 9.5e1 -1.975e1 -1.975e1
8.1000000000 9.6e1 -1.9528e1 -1.9528e1

9.1000000000 1.0e0 -1.6607e1 -1.6607e1
9.1000000000 2.0e0 -1.5918e1 -1.5918e1
9.1000000000 3.0e0 -1.8372e1 -1.8372e1
9.1000000000 4.0e0 -1.8481e1 -1.8481e1
9.1000000000 5.0e0 -1.9461e1 -1.9461e1
9.1000000000 6.0e0 -1.8387e1 -1.8387e1
9.1000000000 7.0e0 -1.799e1 -1.799e1
9.1000000000 8.0e0 -1.9412e1 -1.9412e1
9.1000000000 9.0e0 -1.9062e1 -1.9062e1
9.1000000000 1.0e1 -1.8571e1 -1.8571e1
9.1000000000 1.1e1 -1.8302e1 -1.8302e1
9.1000000000 1.2e1 -1.5778e1 -1.5778e1
9.1000000000 1.3e1 -1.8881e1 -1.8881e1
9.1000000000 1.4e1 -1.8187e1 -1.8187e1
9.1000000000 1.5e1 -1.7897e1 -1.7897e1
9.1000000000 1.6e1 -1.7418e1 -1.7418e1
9.1000000000 1.7e1 -1.8026e1 -1.8026e1
9.1000000000 1.8e1 -1.8684e1 -1.8684e1
9.1000000000 1.9e1 -1.8398e1 -1.8398e1
9.1000000000 2.0e1 -1.7364e1 -1.7364e1
9.1000000000 2.1e1 -1.7912e1 -1.7912e1
9.1000000000 2.2e1 -1.8258e1 -1.8258e1
9.1000000000 2.3e1 -1.8892e1 -1.8892e1
9.1000000000 2.4e1 -1.837e1 -1.837e1
9.1000000000 2.5e1 -1.8754e1 -1.8754e1
9.1000000000 2.6e1 -1.801e1 -1.801e1
9.1000000000 2.7e1 -1.892e1 -1.892e1
9.1000000000 2.8e1 -1.7854e1 -1.7854e1
9.1000000000 2.9e1 -1.8394e1 -1.8394e1
9.1000000000 3.0e1 -1.7536e1 -1.7536e1
9.1000000000 3.1e1 -1.8901e1 -1.8901e1
9.1000000000 3.2e1 -1.9067e1 -1.9067e1
9.1000000000 3.3e1 -1.9612e1 -1.9612e1
9.1000000000 3.4e1 -1.833e1 -1.833e1
9.1000000000 3.5e1 -1.8016e1 -1.8016e1
9.1000000000 3.6e1 -1.9875e1 -1.9875e1
9.1000000000 3.7e1 -1.9602e1 -1.9602e1
9.1000000000 3.8e1 -1.8045e1 -1.8045e1
9.1000000000 3.9e1 -1.7875e1 -1.7875e1
9.1000000000 4.0e1 -2.1533e1 -2.1533e1
9.1000000000 4.1e1 -1.8131e1 -1.8131e1
9.1000000000 4.2e1 -1.8886e1 -1.8886e1
9.1000000000 4.3e1 -1.8145e1 -1.8145e1
9.1000000000 4.4e1 -1.7831e1 -1.7831e1
9.1000000000 4.5e1 -1.6987e1 -1.6987e1
9.1000000000 4.6e1 -1.8068e1 -1.8068e1
9.1000000000 4.7e1 -1.931e1 -1.931e1
9.1000000000 4.8e1 -1.9369e1 -1.9369e1
9.1000000000 4.9e1 -1.7741e1 -1.7741e1
9.1000000000 5.0e1 -1.8497e1 -1.8497e1
9.1000000000 5.1e1 -1.8023e1 -1.8023e1
9.1000000000 5.2e1 -1.9825e1 -1.9825e1
9.1000000000 5.3e1 -1.8854e1 -1.8854e1
9.1000000000 5.4e1 -1.6988e1 -1.6988e1
9.1000000000 5.5e1 -1.8255e1 -1.8255e1
9.1000000000 5.6e1 -1.7018e1 -1.7018e1
9.1000000000 5.7e1 -1.7208e1 -1.7208e1
9.1000000000 5.8e1 -1.8712e1 -1.8712e1
9.1000000000 5.9e1 -1.8568e1 -1.8568e1
9.1000000000 6.0e1 -1.8162e1 -1.8162e1
9.1000000000 6.1e1 -1.7739e1 -1.7739e1
9.1000000000 6.2e1 -1.8292e1 -1.8292e1
9.1000000000 6.3e1 -1.8555e1 -1.8555e1
9.1000000000 6.4e1 -1.8957e1 -1.8957e1
9.1000000000 6.5e1 -1.77e1 -1.77e1
9.1000000000 6.6e1 -1.8436e1 -1.8436e1
9.1000000000 6.7e1 -1.8565e1 -1.8565e1
9.1000000000 6.8e1 -1.8193e1 -1.8193e1
9.1000000000 6.9e1 -1.7398e1 -1.7398e1
9.1000000000 7.0e1 -1.9611e1 -1.9611e1
9.1000000000 7.1e1 -1.7915e1 -1.7915e1
9.1000000000 7.2e1 -1.9158e1 -1.9158e1
9.1000000000 7.3e1 -1.7207e1 -1.7207e1
9.1000000000 7.4e1 -1.862e1 -1.862e1
9.1000000000 7.5e1 -1.7998e1 -1.7998e1
9.1000000000 7.6e1 -1.9799e1 -1.9799e1
9.1000000000 7.7e1 -1.887e1 -1.887e1
9.1000000000 7.8e1 -1.9059e1 -1.9059e1
9.1000000000 7.9e1 -1.8252e1 -1.8252e1
9.1000000000 8.0e1 -1.8584e1 -1.8584e1
9.1000000000 8.1e1 -1.7639e1 -1.7639e1
9.1000000000 8.2e1 -1.9242e1 -1.9242e1
9.1000000000 8.3e1 -1.8158e1 -1.8158e1
9.1000000000 8.4e1 -1.9038e1 -1.9038e1
9.1000000000 8.5e1 -1.8895e1 -1.8895e1
9.1000000000 8.6e1 -1.9022e1 -1.9022e1
9.1000000000 8.7e1 -1.837e1 -1.837e1
9.1000000000 8.8e1 -1.9737e1 -1.9737e1
9.1000000000 8.9e1 -1.9549e1 -1.9549e1
9.1000000000 9.0e1 -1.814e1 -1.814e1
9.1000000000 9.1e1 -1.9309e1 -1.9309e1
9.1000000000 9.2e1 -1.8104e1 -1.8104e1
9.1000000000 9.3e1 -1.8587e1 -1.8587e1
9.1000000000 9.4e1 -1.8108e1 -1.8108e1
9.1000000000 9.5e1 -1.9031e1 -1.9031e1
9.1000000000 9.6e1 -1.8233e1 -1.8233e1

10.1000000000 1.0e0 -1.6437e1 -1.6437e1
10.1000000000 2.0e0 -1.6503e1 -1.6503e1
10.1000000000 3.0e0 -1.834e1 -1.834e1
10.1000000000 4.0e0 -1.8126e1 -1.8126e1
10.1000000000 5.0e0 -1.8236e1 -1.8236e1
10.1000000000 6.0e0 -1.8754e1 -1.8754e1
10.1000000000 7.0e0 -1.7992e1 -1.7992e1
10.1000000000 8.0e0 -1.794e1 -1.794e1
10.1000000000 9.0e0 -1.9587e1 -1.9587e1
10.1000000000 1.0e1 -1.7485e1 -1.7485e1
10.1000000000 1.1e1 -1.977e1 -1.977e1
10.1000000000 1.2e1 -1.6279e1 -1.6279e1
10.1000000000 1.3e1 -1.8559e1 -1.8559e1
10.1000000000 1.4e1 -1.7862e1 -1.7862e1
10.1000000000 1.5e1 -1.9594e1 -1.9594e1
10.1000000000 1.6e1 -1.651e1 -1.651e1
10.1000000000 1.7e1 -1.9154e1 -1.9154e1
10.1000000000 1.8e1 -1.7758e1 -1.7758e1
10.1000000000 1.9e1 -1.8899e1 -1.8899e1
10.1000000000 2.0e1 -1.7808e1 -1.7808e1
10.1000000000 2.1e1 -1.8614e1 -1.8614e1
10.1000000000 2.2e1 -1.8354e1 -1.8354e1
10.1000000000 2.3e1 -1.8479e1 -1.8479e1
10.1000000000 2.4e1 -1.822e1 -1.822e1
10.1000000000 2.5e1 -1.9047e1 -1.9047e1
10.1000000000 2.6e1 -1.7953e1 -1.7953e1
10.1000000000 2.7e1 -1.9169e1 -1.9169e1
10.1000000000 2.8e1 -1.711e1 -1.711e1
10.1000000000 2.9e1 -1.7695e1 -1.7695e1
10.1000000000 3.0e1 -1.8605e1 -1.8605e1
10.1000000000 3.1e1 -1.8396e1 -1.8396e1
10.1000000000 3.2e1 -1.8104e1 -1.8104e1
10.1000000000 3.3e1 -1.9754e1 -1.9754e1
10.1000000000 3.4e1 -1.8163e1 -1.8163e1
10.1000000000 3.5e1 -1.8583e1 -1.8583e1
10.1000000000 3.6e1 -1.8755e1 -1.8755e1
10.1000000000 3.7e1 -1.885e1 -1.885e1
10.1000000000 3.8e1 -1.8217e1 -1.8217e1
10.1000000000 3.9e1 -1.8928e1 -1.8928e1
10.1000000000 4.0e1 -1.8607e1 -1.8607e1
10.1000000000 4.1e1 -1.8683e1 -1.8683e1
10.1000000000 4.2e1 -1.8021e1 -1.8021e1
10.1000000000 4.3e1 -1.9293e1 -1.9293e1
10.1000000000 4.4e1 -1.6947e1 -1.6947e1
10.1000000000 4.5e1 -1.8579e1 -1.8579e1
10.1000000000 4.6e1 -1.8068e1 -1.8068e1
10.1000000000 4.7e1 -1.8646e1 -1.8646e1
10.1000000000 4.8e1 -1.9446e1 -1.9446e1
10.1000000000 4.9e1 -1.9547e1 -1.9547e1
10.1000000000 5.0e1 -1.7288e1 -1.7288e1
10.1000000000 5.1e1 -1.9204e1 -1.9204e1
10.1000000000 5.2e1 -1.8285e1 -1.8285e1
10.1000000000 5.3e1 -1.9027e1 -1.9027e1
10.1000000000 5.4e1 -1.7554e1 -1.7554e1
10.1000000000 5.5e1 -1.8592e1 -1.8592e1
10.1000000000 5.6e1 -1.777e1 -1.777e1
10.1000000000 5.7e1 -1.7772e1 -1.7772e1
10.1000000000 5.8e1 -1.899e1 -1.899e1
10.1000000000 5.9e1 -1.8197e1 -1.8197e1
10.1000000000 6.0e1 -1.9588e1 -1.9588e1
10.1000000000 6.1e1 -1.87e1 -1.87e1
10.1000000000 6.2e1 -1.8106e1 -1.8106e1
10.1000000000 6.3e1 -1.8819e1 -1.8819e1
10.1000000000 6.4e1 -1.81e1 -1.81e1
10.1000000000 6.5e1 -1.8727e1 -1.8727e1
10.1000000000 6.6e1 -1.7947e1 -1.7947e1
10.1000000000 6.7e1 -1.8193e1 -1.8193e1
10.1000000000 6.8e1 -1.8641e1 -1.8641e1
10.1000000000 6.9e1 -1.7984e1 -1.7984e1
10.1000000000 7.0e1 -1.8988e1 -1.8988e1
10.1000000000 7.1e1 -1.8228e1 -1.8228e1
10.1000000000 7.2e1 -1.8941e1 -1.8941e1
10.1000000000 7.3e1 -1.8096e1 -1.8096e1
10.1000000000 7.4e1 -1.8244e1 -1.8244e1
10.1000000000 7.5e1 -1.8285e1 -1.8285e1
10.1000000000 7.6e1 -1.9099e1 -1.9099e1
10.1000000000 7.7e1 -1.8961e1 -1.8961e1
10.1000000000 7.8e1 -1.8066e1 -1.8066e1
10.1000000000 7.9e1 -1.8882e1 -1.8882e1
10.1000000000 8.0e1 -1.8254e1 -1.8254e1
10.1000000000 8.1e1 -1.892e1 -1.892e1
10.1000000000 8.2e1 -1.8015e1 -1.8015e1
10.1000000000 8.3e1 -1.8491e1 -1.8491e1
10.1000000000 8.4e1 -1.8708e1 -1.8708e1
10.1000000000 8.5e1 -1.9251e1 -1.9251e1
10.1000000000 8.6e1 -1.8149e1 -1.8149e1
10.1000000000 8.7e1 -1.8765e1 -1.8765e1
10.1000000000 8.8e1 -1.8409e1 -1.8409e1
10.1000000000 8.9e1 -1.7671e1 -1.7671e1
10.1000000000 9.0e1 -1.8814e1 -1.8814e1
10.1000000000 9.1e1 -1.8139e1 -1.8139e1
10.1000000000 9.2e1 -1.8932e1 -1.8932e1
10.1000000000 9.3e1 -1.8833e1 -1.8833e1
10.1000000000 9.4e1 -1.9182e1 -1.9182e1
10.1000000000 9.5e1 -1.7828e1 -1.7828e1
10.1000000000 9.6e1 -1.8778e1 -1.8778e1

20.1000000000 1.0e0 -1.2727e1 -1.2727e1
20.1000000000 2.0e0 -1.2914e1 -1.2914e1
20.1000000000 3.0e0 -1.2571e1 -1.2571e1
20.1000000000 4.0e0 -1.2901e1 -1.2901e1
20.1000000000 5.0e0 -1.2448e1 -1.2448e1
20.1000000000 6.0e0 -1.2873e1 -1.2873e1
20.1000000000 7.0e0 -1.2813e1 -1.2813e1
20.1000000000 8.0e0 -1.2489e1 -1.2489e1
20.1000000000 9.0e0 -1.2875e1 -1.2875e1
20.1000000000 1.0e1 -1.2618e1 -1.2618e1
20.1000000000 1.1e1 -1.2626e1 -1.2626e1
20.1000000000 1.2e1 -1.2425e1 -1.2425e1
20.1000000000 1.3e1 -1.2841e1 -1.2841e1
20.1000000000 1.4e1 -1.2752e1 -1.2752e1
20.1000000000 1.5e1 -1.2877e1 -1.2877e1
20.1000000000 1.6e1 -1.247e1 -1.247e1
20.1000000000 1.7e1 -1.2594e1 -1.2594e1
20.1000000000 1.8e1 -1.2627e1 -1.2627e1
20.1000000000 1.9e1 -1.277e1 -1.277e1
20.1000000000 2.0e1 -1.2905e1 -1.2905e1
20.1000000000 2.1e1 -1.3093e1 -1.3093e1
20.1000000000 2.2e1 -1.2723e1 -1.2723e1
20.1000000000 2.3e1 -1.2617e1 -1.2617e1
20.1000000000 2.4e1 -1.2712e1 -1.2712e1
20.1000000000 2.5e1 -1.233e1 -1.233e1
20.1000000000 2.6e1 -1.244e1 -1.244e1
20.1000000000 2.7e1 -1.3206e1 -1.3206e1
20.1000000000 2.8e1 -1.2562e1 -1.2562e1
20.1000000000 2.9e1 -1.2839e1 -1.2839e1
20.1000000000 3.0e1 -1.2515e1 -1.2515e1
20.1000000000 3.1e1 -1.2376e1 -1.2376e1
20.1000000000 3.2e1 -1.3311e1 -1.3311e1
20.1000000000 3.3e1 -1.2189e1 -1.2189e1
20.1000000000 3.4e1 -1.2704e1 -1.2704e1
20.1000000000 3.5e1 -1.2701e1 -1.2701e1
20.1000000000 3.6e1 -1.2532e1 -1.2532e1
20.1000000000 3.7e1 -1.2102e1 -1.2102e1
20.1000000000 3.8e1 -1.2856e1 -1.2856e1
20.1000000000 3.9e1 -1.3193e1 -1.3193e1
20.1000000000 4.0e1 -1.2054e1 -1.2054e1
20.1000000000 4.1e1 -1.2958e1 -1.2958e1
20.1000000000 4.2e1 -1.2674e1 -1.2674e1
20.1000000000 4.3e1 -1.2415e1 -1.2415e1
20.1000000000 4.4e1 -1.2984e1 -1.2984e1
20.1000000000 4.5e1 -1.2235e1 -1.2235e1
20.1000000000 4.6e1 -1.3152e1 -1.3152e1
20.1000000000 4.7e1 -1.2413e1 -1.2413e1
20.1000000000 4.8e1 -1.292e1 -1.292e1
20.1000000000 4.9e1 -1.2634e1 -1.2634e1
20.1000000000 5.0e1 -1.2307e1 -1.2307e1
20.1000000000 5.1e1 -1.2972e1 -1.2972e1
20.1000000000 5.2e1 -1.2881e1 -1.2881e1
20.1000000000 5.3e1 -1.2954e1 -1.2954e1
20.1000000000 5.4e1 -1.2636e1 -1.2636e1
20.1000000000 5.5e1 -1.2672e1 -1.2672e1
20.1000000000 5.6e1 -1.285e1 -1.285e1
20.1000000000 5.7e1 -1.2387e1 -1.2387e1
20.1000000000 5.8e1 -1.2657e1 -1.2657e1
20.1000000000 5.9e1 -1.2579e1 -1.2579e1
20.1000000000 6.0e1 -1.2917e1 -1.2917e1
20.1000000000 6.1e1 -1.2615e1 -1.2615e1
20.1000000000 6.2e1 -1.2862e1 -1.2862e1
20.1000000000 6.3e1 -1.2604e1 -1.2604e1
20.1000000000 6.4e1 -1.2822e1 -1.2822e1
20.1000000000 6.5e1 -1.2731e1 -1.2731e1
20.1000000000 6.6e1 -1.2663e1 -1.2663e1
20.1000000000 6.7e1 -1.2597e1 -1.2597e1
20.1000000000 6.8e1 -1.2753e1 -1.2753e1
20.1000000000 6.9e1 -1.3051e1 -1.3051e1
20.1000000000 7.0e1 -1.2813e1 -1.2813e1
20.1000000000 7.1e1 -1.271e1 -1.271e1
20.1000000000 7.2e1 -1.2756e1 -1.2756e1
20.1000000000 7.3e1 -1.2691e1 -1.2691e1
20.1000000000 7.4e1 -1.2661e1 -1.2661e1
20.1000000000 7.5e1 -1.2643e1 -1.2643e1
20.1000000000 7.6e1 -1.297e1 -1.297e1
20.1000000000 7.7e1 -1.2829e1 -1.2829e1
20.1000000000 7.8e1 -1.2766e1 -1.2766e1
20.1000000000 7.9e1 -1.2582e1 -1.2582e1
20.1000000000 8.0e1 -1.2865e1 -1.2865e1
20.1000000000 8.1e1 -1.2751e1 -1.2751e1
20.1000000000 8.2e1 -1.2738e1 -1.2738e1
20.1000000000 8.3e1 -1.2725e1 -1.2725e1
20.1000000000 8.4e1 -1.2693e1 -1.2693e1
20.1000000000 8.5e1 -1.2803e1 -1.2803e1
20.1000000000 8.6e1 -1.2949e1 -1.2949e1
20.1000000000 8.7e1 -1.2483e1 -1.2483e1
20.1000000000 8.8e1 -1.304e1 -1.304e1
20.1000000000 8.9e1 -1.2992e1 -1.2992e1
20.1000000000 9.0e1 -1.2728e1 -1.2728e1
20.1000000000 9.1e1 -1.2684e1 -1.2684e1
20.1000000000 9.2e1 -1.2863e1 -1.2863e1
20.1000000000 9.3e1 -1.2981e1 -1.2981e1
20.1000000000 9.4e1 -1.248e1 -1.248e1
20.1000000000 9.5e1 -1.2833e1 -1.2833e1
20.1000000000 9.6e1 -1.2702e1 -1.2702e1

30.1000000000 1.0e0 -8.6216e0 -8.6216e0
30.1000000000 2.0e0 -8.4608e0 -8.4608e0
30.1000000000 3.0e0 -9.258e0 -9.258e0
30.1000000000 4.0e0 -9.2065e0 -9.2065e0
30.1000000000 5.0e0 -8.861e0 -8.861e0
30.1000000000 6.0e0 -8.8681e0 -8.8681e0
30.1000000000 7.0e0 -8.9328e0 -8.9328e0
30.1000000000 8.0e0 -9.1254e0 -9.1254e0
30.1000000000 9.0e0 -9.0224e0 -9.0224e0
30.1000000000 1.0e1 -9.2955e0 -9.2955e0
30.1000000000 1.1e1 -8.9729e0 -8.9729e0
30.1000000000 1.2e1 -9.0878e0 -9.0878e0
30.1000000000 1.3e1 -9.3845e0 -9.3845e0
30.1000000000 1.4e1 -8.8979e0 -8.8979e0
30.1000000000 1.5e1 -9.2223e0 -9.2223e0
30.1000000000 1.6e1 -8.9484e0 -8.9484e0
30.1000000000 1.7e1 -8.8435e0 -8.8435e0
30.1000000000 1.8e1 -9.8264e0 -9.8264e0
30.1000000000 1.9e1 -8.7499e0 -8.7499e0
30.1000000000 2.0e1 -9.3152e0 -9.3152e0
30.1000000000 2.1e1 -8.6939e0 -8.6939e0
30.1000000000 2.2e1 -9.5078e0 -9.5078e0
30.1000000000 2.3e1 -8.9352e0 -8.9352e0
30.1000000000 2.4e1 -9.4065e0 -9.4065e0
30.1000000000 2.5e1 -9.465e0 -9.465e0
30.1000000000 2.6e1 -9.235e0 -9.235e0
30.1000000000 2.7e1 -9.0812e0 -9.0812e0
30.1000000000 2.8e1 -8.9279e0 -8.9279e0
30.1000000000 2.9e1 -8.3965e0 -8.3965e0
30.1000000000 3.0e1 -9.5763e0 -9.5763e0
30.1000000000 3.1e1 -9.0145e0 -9.0145e0
30.1000000000 3.2e1 -9.2875e0 -9.2875e0
30.1000000000 3.3e1 -9.1199e0 -9.1199e0
30.1000000000 3.4e1 -9.2994e0 -9.2994e0
30.1000000000 3.5e1 -8.8004e0 -8.8004e0
30.1000000000 3.6e1 -9.0179e0 -9.0179e0
30.1000000000 3.7e1 -8.5133e0 -8.5133e0
30.1000000000 3.8e1 -9.3435e0 -9.3435e0
30.1000000000 3.9e1 -9.1952e0 -9.1952e0
30.1000000000 4.0e1 -9.0475e0 -9.0475e0
30.1000000000 4.1e1 -8.5993e0 -8.5993e0
30.1000000000 4.2e1 -9.3025e0 -9.3025e0
30.1000000000 4.3e1 -9.0073e0 -9.0073e0
30.1000000000 4.4e1 -9.0567e0 -9.0567e0
30.1000000000 4.5e1 -8.3434e0 -8.3434e0
30.1000000000 4.6e1 -9.5862e0 -9.5862e0
30.1000000000 4.7e1 -9.0948e0 -9.0948e0
30.1000000000 4.8e1 -7.7838e0 -7.7838e0
30.1000000000 4.9e1 -1.0468e1 -1.0468e1
30.1000000000 5.0e1 -9.1458e0 -9.1458e0
30.1000000000 5.1e1 -8.8103e0 -8.8103e0
30.1000000000 5.2e1 -9.0853e0 -9.0853e0
30.1000000000 5.3e1 -9.6556e0 -9.6556e0
30.1000000000 5.4e1 -8.6541e0 -8.6541e0
30.1000000000 5.5e1 -9.184e0 -9.184e0
30.1000000000 5.6e1 -9.2923e0 -9.2923e0
30.1000000000 5.7e1 -8.8183e0 -8.8183e0
30.1000000000 5.8e1 -9.3e0 -9.3e0
30.1000000000 5.9e1 -9.0388e0 -9.0388e0
30.1000000000 6.0e1 -9.4596e0 -9.4596e0
30.1000000000 6.1e1 -9.327e0 -9.327e0
30.1000000000 6.2e1 -8.891e0 -8.891e0
30.1000000000 6.3e1 -9.4158e0 -9.4158e0
30.1000000000 6.4e1 -8.9604e0 -8.9604e0
30.1000000000 6.5e1 -8.9297e0 -8.9297e0
30.1000000000 6.6e1 -8.6643e0 -8.6643e0
30.1000000000 6.7e1 -9.1457e0 -9.1457e0
30.1000000000 6.8e1 -9.5416e0 -9.5416e0
30.1000000000 6.9e1 -9.0446e0 -9.0446e0
30.1000000000 7.0e1 -9.0509e0 -9.0509e0
30.1000000000 7.1e1 -8.9452e0 -8.9452e0
30.1000000000 7.2e1 -9.3324e0 -9.3324e0
30.1000000000 7.3e1 -8.6503e0 -8.6503e0
30.1000000000 7.4e1 -9.1161e0 -9.1161e0
30.1000000000 7.5e1 -9.1241e0 -9.1241e0
30.1000000000 7.6e1 -9.4929e0 -9.4929e0
30.1000000000 7.7e1 -8.5493e0 -8.5493e0
30.1000000000 7.8e1 -9.1323e0 -9.1323e0
30.1000000000 7.9e1 -9.0659e0 -9.0659e0
30.1000000000 8.0e1 -9.4353e0 -9.4353e0
30.1000000000 8.1e1 -8.7943e0 -8.7943e0
30.1000000000 8.2e1 -9.2526e0 -9.2526e0
30.1000000000 8.3e1 -8.9468e0 -8.9468e0
30.1000000000 8.4e1 -9.6014e0 -9.6014e0
30.1000000000 8.5e1 -9.2281e0 -9.2281e0
30.1000000000 8.6e1 -9.2736e0 -9.2736e0
30.1000000000 8.7e1 -9.1181e0 -9.1181e0
30.1000000000 8.8e1 -9.1939e0 -9.1939e0
30.1000000000 8.9e1 -9.1783e0 -9.1783e0
30.1000000000 9.0e1 -9.261e0 -9.261e0
30.1000000000 9.1e1 -9.0303e0 -9.0303e0
30.1000000000 9.2e1 -9.6055e0 -9.6055e0
30.1000000000 9.3e1 -9.3799e0 -9.3799e0
30.1000000000 9.4e1 -8.921e0 -8.921e0
30.1000000000 9.5e1 -9.5995e0 -9.5995e0
30.1000000000 9.6e1 -8.975e0 -8.975e0

40.1000000000 1.0e0 -6.4279e0 -6.4279e0
40.1000000000 2.0e0 -7.0786e0 -7.0786e0
40.1000000000 3.0e0 -6.6256e0 -6.6256e0
40.1000000000 4.0e0 -6.8538e0 -6.8538e0
40.1000000000 5.0e0 -6.7098e0 -6.7098e0
40.1000000000 6.0e0 -6.8922e0 -6.8922e0
40.1000000000 7.0e0 -6.8821e0 -6.8821e0
40.1000000000 8.0e0 -6.7725e0 -6.7725e0
40.1000000000 9.0e0 -7.072e0 -7.072e0
40.1000000000 1.0e1 -6.5208e0 -6.5208e0
40.1000000000 1.1e1 -6.938e0 -6.938e0
40.1000000000 1.2e1 -7.1222e0 -7.1222e0
40.1000000000 1.3e1 -6.6037e0 -6.6037e0
40.1000000000 1.4e1 -6.8425e0 -6.8425e0
40.1000000000 1.5e1 -6.9413e0 -6.9413e0
40.1000000000 1.6e1 -6.3062e0 -6.3062e0
40.1000000000 1.7e1 -6.6381e0 -6.6381e0
40.1000000000 1.8e1 -6.8184e0 -6.8184e0
40.1000000000 1.9e1 -6.6566e0 -6.6566e0
40.1000000000 2.0e1 -6.9988e0 -6.9988e0
40.1000000000 2.1e1 -6.7726e0 -6.7726e0
40.1000000000 2.2e1 -6.8578e0 -6.8578e0
40.1000000000 2.3e1 -6.6318e0 -6.6318e0
40.1000000000 2.4e1 -7.0288e0 -7.0288e0
40.1000000000 2.5e1 -6.8015e0 -6.8015e0
40.1000000000 2.6e1 -6.7045e0 -6.7045e0
40.1000000000 2.7e1 -6.8149e0 -6.8149e0
40.1000000000 2.8e1 -6.8194e0 -6.8194e0
40.1000000000 2.9e1 -6.695e0 -6.695e0
40.1000000000 3.0e1 -6.729e0 -6.729e0
40.1000000000 3.1e1 -6.7306e0 -6.7306e0
40.1000000000 3.2e1 -6.7988e0 -6.7988e0
40.1000000000 3.3e1 -6.8613e0 -6.8613e0
40.1000000000 3.4e1 -6.7292e0 -6.7292e0
40.1000000000 3.5e1 -6.7328e0 -6.7328e0
40.1000000000 3.6e1 -6.858e0 -6.858e0
40.1000000000 3.7e1 -6.7528e0 -6.7528e0
40.1000000000 3.8e1 -6.9521e0 -6.9521e0
40.1000000000 3.9e1 -6.4999e0 -6.4999e0
40.1000000000 4.0e1 -6.9348e0 -6.9348e0
40.1000000000 4.1e1 -6.9124e0 -6.9124e0
40.1000000000 4.2e1 -6.5338e0 -6.5338e0
40.1000000000 4.3e1 -6.9771e0 -6.9771e0
40.1000000000 4.4e1 -6.7706e0 -6.7706e0
40.1000000000 4.5e1 -6.6819e0 -6.6819e0
40.1000000000 4.6e1 -7.0683e0 -7.0683e0
40.1000000000 4.7e1 -6.5409e0 -6.5409e0
40.1000000000 4.8e1 -7.244e0 -7.244e0
40.1000000000 4.9e1 -6.9411e0 -6.9411e0
40.1000000000 5.0e1 -6.7797e0 -6.7797e0
40.1000000000 5.1e1 -6.7259e0 -6.7259e0
40.1000000000 5.2e1 -6.9134e0 -6.9134e0
40.1000000000 5.3e1 -6.7613e0 -6.7613e0
40.1000000000 5.4e1 -7.0275e0 -7.0275e0
40.1000000000 5.5e1 -6.6823e0 -6.6823e0
40.1000000000 5.6e1 -6.6533e0 -6.6533e0
40.1000000000 5.7e1 -6.6904e0 -6.6904e0
40.1000000000 5.8e1 -6.7225e0 -6.7225e0
40.1000000000 5.9e1 -6.6974e0 -6.6974e0
40.1000000000 6.0e1 -6.9711e0 -6.9711e0
40.1000000000 6.1e1 -6.8601e0 -6.8601e0
40.1000000000 6.2e1 -6.823e0 -6.823e0
40.1000000000 6.3e1 -6.7011e0 -6.7011e0
40.1000000000 6.4e1 -6.8603e0 -6.8603e0
40.1000000000 6.5e1 -6.99e0 -6.99e0
40.1000000000 6.6e1 -6.658e0 -6.658e0
40.1000000000 6.7e1 -6.7651e0 -6.7651e0
40.1000000000 6.8e1 -6.8604e0 -6.8604e0
40.1000000000 6.9e1 -6.9532e0 -6.9532e0
40.1000000000 7.0e1 -6.7906e0 -6.7906e0
40.1000000000 7.1e1 -6.6442e0 -6.6442e0
40.1000000000 7.2e1 -7.0629e0 -7.0629e0
40.1000000000 7.3e1 -6.8861e0 -6.8861e0
40.1000000000 7.4e1 -6.949e0 -6.949e0
40.1000000000 7.5e1 -6.5363e0 -6.5363e0
40.1000000000 7.6e1 -7.0056e0 -7.0056e0
40.1000000000 7.7e1 -6.9131e0 -6.9131e0
40.1000000000 7.8e1 -6.7585e0 -6.7585e0
40.1000000000 7.9e1 -6.9074e0 -6.9074e0
40.1000000000 8.0e1 -6.7264e0 -6.7264e0
40.1000000000 8.1e1 -6.618e0 -6.618e0
40.1000000000 8.2e1 -6.8937e0 -6.8937e0
40.1000000000 8.3e1 -6.7049e0 -6.7049e0
40.1000000000 8.4e1 -6.8505e0 -6.8505e0
40.1000000000 8.5e1 -6.9086e0 -6.9086e0
40.1000000000 8.6e1 -6.764e0 -6.764e0
40.1000000000 8.7e1 -6.7125e0 -6.7125e0
40.1000000000 8.8e1 -7.0579e0 -7.0579e0
40.1000000000 8.9e1 -7.1021e0 -7.1021e0
40.1000000000 9.0e1 -6.8434e0 -6.8434e0
40.1000000000 9.1e1 -6.7377e0 -6.7377e0
40.1000000000 9.2e1 -6.9786e0 -6.9786e0
40.1000000000 9.3e1 -7.0932e0 -7.0932e0
40.1000000000 9.4e1 -6.6613e0 -6.6613e0
40.1000000000 9.5e1 -6.7997e0 -6.7997e0
40.1000000000 9.6e1 -6.9253e0 -6.9253e0

50.1000000000 1.0e0 -4.1564e0 -4.1564e0
50.1000000000 2.0e0 -4.6399e0 -4.6399e0
50.1000000000 3.0e0 -4.7376e0 -4.7376e0
50.1000000000 4.0e0 -5.0461e0 -5.0461e0
50.1000000000 5.0e0 -5.19e0 -5.19e0
50.1000000000 6.0e0 -5.1556e0 -5.1556e0
50.1000000000 7.0e0 -4.8722e0 -4.8722e0
50.1000000000 8.0e0 -4.6262e0 -4.6262e0
50.1000000000 9.0e0 -5.1466e0 -5.1466e0
50.1000000000 1.0e1 -4.8553e0 -4.8553e0
50.1000000000 1.1e1 -4.9248e0 -4.9248e0
50.1000000000 1.2e1 -5.0912e0 -5.0912e0
50.1000000000 1.3e1 -5.0836e0 -5.0836e0
50.1000000000 1.4e1 -4.7854e0 -4.7854e0
50.1000000000 1.5e1 -5.0322e0 -5.0322e0
50.1000000000 1.6e1 -5.2501e0 -5.2501e0
50.1000000000 1.7e1 -5.0105e0 -5.0105e0
50.1000000000 1.8e1 -4.8851e0 -4.8851e0
50.1000000000 1.9e1 -4.9267e0 -4.9267e0
50.1000000000 2.0e1 -5.1665e0 -5.1665e0
50.1000000000 2.1e1 -4.9328e0 -4.9328e0
50.1000000000 2.2e1 -4.9957e0 -4.9957e0
50.1000000000 2.3e1 -4.8202e0 -4.8202e0
50.1000000000 2.4e1 -5.1354e0 -5.1354e0
50.1000000000 2.5e1 -5.1545e0 -5.1545e0
50.1000000000 2.6e1 -4.928e0 -4.928e0
50.1000000000 2.7e1 -4.9152e0 -4.9152e0
50.1000000000 2.8e1 -5.2104e0 -5.2104e0
50.1000000000 2.9e1 -5.1326e0 -5.1326e0
50.1000000000 3.0e1 -4.9301e0 -4.9301e0
50.1000000000 3.1e1 -4.8913e0 -4.8913e0
50.1000000000 3.2e1 -4.8624e0 -4.8624e0
50.1000000000 3.3e1 -5.1061e0 -5.1061e0
50.1000000000 3.4e1 -4.9735e0 -4.9735e0
50.1000000000 3.5e1 -4.8572e0 -4.8572e0
50.1000000000 3.6e1 -5.1433e0 -5.1433e0
50.1000000000 3.7e1 -4.8446e0 -4.8446e0
50.1000000000 3.8e1 -4.9493e0 -4.9493e0
50.1000000000 3.9e1 -4.9372e0 -4.9372e0
50.1000000000 4.0e1 -5.1448e0 -5.1448e0
50.1000000000 4.1e1 -5.1191e0 -5.1191e0
50.1000000000 4.2e1 -4.8518e0 -4.8518e0
50.1000000000 4.3e1 -4.8643e0 -4.8643e0
50.1000000000 4.4e1 -5.0566e0 -5.0566e0
50.1000000000 4.5e1 -4.848e0 -4.848e0
50.1000000000 4.6e1 -5.3479e0 -5.3479e0
50.1000000000 4.7e1 -4.7205e0 -4.7205e0
50.1000000000 4.8e1 -4.8311e0 -4.8311e0
50.1000000000 4.9e1 -5.4248e0 -5.4248e0
50.1000000000 5.0e1 -4.8862e0 -4.8862e0
50.1000000000 5.1e1 -4.8728e0 -4.8728e0
50.1000000000 5.2e1 -5.2232e0 -5.2232e0
50.1000000000 5.3e1 -5.2143e0 -5.2143e0
50.1000000000 5.4e1 -4.8734e0 -4.8734e0
50.1000000000 5.5e1 -4.8766e0 -4.8766e0
50.1000000000 5.6e1 -5.0938e0 -5.0938e0
50.1000000000 5.7e1 -4.9883e0 -4.9883e0
50.1000000000 5.8e1 -4.8513e0 -4.8513e0
50.1000000000 5.9e1 -5.0349e0 -5.0349e0
50.1000000000 6.0e1 -4.9523e0 -4.9523e0
50.1000000000 6.1e1 -5.0989e0 -5.0989e0
50.1000000000 6.2e1 -4.8282e0 -4.8282e0
50.1000000000 6.3e1 -5.0298e0 -5.0298e0
50.1000000000 6.4e1 -4.7797e0 -4.7797e0
50.1000000000 6.5e1 -5.0977e0 -5.0977e0
50.1000000000 6.6e1 -5.0095e0 -5.0095e0
50.1000000000 6.7e1 -4.7973e0 -4.7973e0
50.1000000000 6.8e1 -5.0698e0 -5.0698e0
50.1000000000 6.9e1 -4.9042e0 -4.9042e0
50.1000000000 7.0e1 -4.786e0 -4.786e0
50.1000000000 7.1e1 -4.882e0 -4.882e0
50.1000000000 7.2e1 -5.2726e0 -5.2726e0
50.1000000000 7.3e1 -4.3927e0 -4.3927e0
50.1000000000 7.4e1 -4.8461e0 -4.8461e0
50.1000000000 7.5e1 -4.881e0 -4.881e0
50.1000000000 7.6e1 -4.7661e0 -4.7661e0
50.1000000000 7.7e1 -6.4817e0 -6.4817e0
50.1000000000 7.8e1 -4.978e0 -4.978e0
50.1000000000 7.9e1 -5.0412e0 -5.0412e0
50.1000000000 8.0e1 -4.916e0 -4.916e0
50.1000000000 8.1e1 -5.0799e0 -5.0799e0
50.1000000000 8.2e1 -4.9027e0 -4.9027e0
50.1000000000 8.3e1 -4.7636e0 -4.7636e0
50.1000000000 8.4e1 -5.1205e0 -5.1205e0
50.1000000000 8.5e1 -5.1547e0 -5.1547e0
50.1000000000 8.6e1 -4.9863e0 -4.9863e0
50.1000000000 8.7e1 -4.8357e0 -4.8357e0
50.1000000000 8.8e1 -5.1282e0 -5.1282e0
50.1000000000 8.9e1 -5.2181e0 -5.2181e0
50.1000000000 9.0e1 -4.869e0 -4.869e0
50.1000000000 9.1e1 -4.8664e0 -4.8664e0
50.1000000000 9.2e1 -5.0961e0 -5.0961e0
50.1000000000 9.3e1 -4.6568e0 -4.6568e0
50.1000000000 9.4e1 -4.7592e0 -4.7592e0
50.1000000000 9.5e1 -5.0164e0 -5.0164e0
50.1000000000 9.6e1 -5.6107e0 -5.6107e0

60.1000000000 1.0e0 -3.8649e0 -3.8649e0
60.1000000000 2.0e0 -3.2752e0 -3.2752e0
60.1000000000 3.0e0 -3.5506e0 -3.5506e0
60.1000000000 4.0e0 -3.5644e0 -3.5644e0
60.1000000000 5.0e0 -2.0955e0 -2.0955e0
60.1000000000 6.0e0 -3.7925e0 -3.7925e0
60.1000000000 7.0e0 -3.8171e0 -3.8171e0
60.1000000000 8.0e0 -3.4168e0 -3.4168e0
60.1000000000 9.0e0 -3.7817e0 -3.7817e0
60.1000000000 1.0e1 -3.4572e0 -3.4572e0
60.1000000000 1.1e1 -3.2227e0 -3.2227e0
60.1000000000 1.2e1 -4.1611e0 -4.1611e0
60.1000000000 1.3e1 -3.6323e0 -3.6323e0
60.1000000000 1.4e1 -3.5074e0 -3.5074e0
60.1000000000 1.5e1 -3.3901e0 -3.3901e0
60.1000000000 1.6e1 -3.5184e0 -3.5184e0
60.1000000000 1.7e1 -3.4015e0 -3.4015e0
60.1000000000 1.8e1 -3.495e0 -3.495e0
60.1000000000 1.9e1 -3.5109e0 -3.5109e0
60.1000000000 2.0e1 -3.7377e0 -3.7377e0
60.1000000000 2.1e1 -3.7422e0 -3.7422e0
60.1000000000 2.2e1 -3.5171e0 -3.5171e0
60.1000000000 2.3e1 -3.3844e0 -3.3844e0
60.1000000000 2.4e1 -3.5529e0 -3.5529e0
60.1000000000 2.5e1 -3.5365e0 -3.5365e0
60.1000000000 2.6e1 -3.5295e0 -3.5295e0
60.1000000000 2.7e1 -3.5206e0 -3.5206e0
60.1000000000 2.8e1 -3.5394e0 -3.5394e0
60.1000000000 2.9e1 -3.6953e0 -3.6953e0
60.1000000000 3.0e1 -3.5382e0 -3.5382e0
60.1000000000 3.1e1 -3.4126e0 -3.4126e0
60.1000000000 3.2e1 -3.6342e0 -3.6342e0
60.1000000000 3.3e1 -3.8827e0 -3.8827e0
60.1000000000 3.4e1 -3.3628e0 -3.3628e0
60.1000000000 3.5e1 -3.5463e0 -3.5463e0
60.1000000000 3.6e1 -3.4845e0 -3.4845e0
60.1000000000 3.7e1 -3.5401e0 -3.5401e0
60.1000000000 3.8e1 -3.4567e0 -3.4567e0
60.1000000000 3.9e1 -3.5276e0 -3.5276e0
60.1000000000 4.0e1 -3.5688e0 -3.5688e0
60.1000000000 4.1e1 -4.0625e0 -4.0625e0
60.1000000000 4.2e1 -3.3662e0 -3.3662e0
60.1000000000 4.3e1 -3.2699e0 -3.2699e0
60.1000000000 4.4e1 -3.8219e0 -3.8219e0
60.1000000000 4.5e1 -3.4226e0 -3.4226e0
60.1000000000 4.6e1 -3.5934e0 -3.5934e0
60.1000000000 4.7e1 -3.3939e0 -3.3939e0
60.1000000000 4.8e1 -3.6696e0 -3.6696e0
60.1000000000 4.9e1 -3.5945e0 -3.5945e0
60.1000000000 5.0e1 -3.8532e0 -3.8532e0
60.1000000000 5.1e1 -3.359e0 -3.359e0
60.1000000000 5.2e1 -3.6126e0 -3.6126e0
60.1000000000 5.3e1 -3.9648e0 -3.9648e0
60.1000000000 5.4e1 -3.2428e0 -3.2428e0
60.1000000000 5.5e1 -3.5343e0 -3.5343e0
60.1000000000 5.6e1 -3.5743e0 -3.5743e0
60.1000000000 5.7e1 -3.4888e0 -3.4888e0
60.1000000000 5.8e1 -3.4703e0 -3.4703e0
60.1000000000 5.9e1 -3.5939e0 -3.5939e0
60.1000000000 6.0e1 -3.4842e0 -3.4842e0
60.1000000000 6.1e1 -3.5361e0 -3.5361e0
60.1000000000 6.2e1 -3.4598e0 -3.4598e0
60.1000000000 6.3e1 -3.5659e0 -3.5659e0
60.1000000000 6.4e1 -3.4195e0 -3.4195e0
60.1000000000 6.5e1 -3.3565e0 -3.3565e0
60.1000000000 6.6e1 -3.8374e0 -3.8374e0
60.1000000000 6.7e1 -3.3237e0 -3.3237e0
60.1000000000 6.8e1 -3.7411e0 -3.7411e0
60.1000000000 6.9e1 -3.6544e0 -3.6544e0
60.1000000000 7.0e1 -3.3894e0 -3.3894e0
60.1000000000 7.1e1 -3.6575e0 -3.6575e0
60.1000000000 7.2e1 -3.4286e0 -3.4286e0
60.1000000000 7.3e1 -3.7209e0 -3.7209e0
60.1000000000 7.4e1 -3.4504e0 -3.4504e0
60.1000000000 7.5e1 -3.3747e0 -3.3747e0
60.1000000000 7.6e1 -3.7162e0 -3.7162e0
60.1000000000 7.7e1 -3.6035e0 -3.6035e0
60.1000000000 7.8e1 -3.4468e0 -3.4468e0
60.1000000000 7.9e1 -3.6768e0 -3.6768e0
60.1000000000 8.0e1 -3.3742e0 -3.3742e0
60.1000000000 8.1e1 -3.5712e0 -3.5712e0
60.1000000000 8.2e1 -3.3505e0 -3.3505e0
60.1000000000 8.3e1 -3.5962e0 -3.5962e0
60.1000000000 8.4e1 -3.5614e0 -3.5614e0
60.1000000000 8.5e1 -3.5649e0 -3.5649e0
60.1000000000 8.6e1 -3.6365e0 -3.6365e0
60.1000000000 8.7e1 -3.2592e0 -3.2592e0
60.1000000000 8.8e1 -3.977e0 -3.977e0
60.1000000000 8.9e1 -3.6672e0 -3.6672e0
60.1000000000 9.0e1 -3.5156e0 -3.5156e0
60.1000000000 9.1e1 -3.4555e0 -3.4555e0
60.1000000000 9.2e1 -3.7874e0 -3.7874e0
60.1000000000 9.3e1 -3.6925e0 -3.6925e0
60.1000000000 9.4e1 -3.508e0 -3.508e0
60.1000000000 9.5e1 -3.4559e0 -3.4559e0
60.1000000000 9.6e1 -3.4863e0 -3.4863e0

70.1000000000 1.0e0 -2.4453e0 -2.4453e0
70.1000000000 2.0e0 -2.0165e0 -2.0165e0
70.1000000000 3.0e0 -2.3532e0 -2.3532e0
70.1000000000 4.0e0 -2.3619e0 -2.3619e0
70.1000000000 5.0e0 -2.3341e0 -2.3341e0
70.1000000000 6.0e0 -2.2874e0 -2.2874e0
70.1000000000 7.0e0 -2.3459e0 -2.3459e0
70.1000000000 8.0e0 -1.9999e0 -1.9999e0
70.1000000000 9.0e0 -2.6336e0 -2.6336e0
70.1000000000 1.0e1 -2.2133e0 -2.2133e0
70.1000000000 1.1e1 -2.2481e0 -2.2481e0
70.1000000000 1.2e1 -2.0888e0 -2.0888e0
70.1000000000 1.3e1 -2.3691e0 -2.3691e0
70.1000000000 1.4e1 -2.1491e0 -2.1491e0
70.1000000000 1.5e1 -2.3049e0 -2.3049e0
70.1000000000 1.6e1 -2.0865e0 -2.0865e0
70.1000000000 1.7e1 -2.4225e0 -2.4225e0
70.1000000000 1.8e1 -2.3197e0 -2.3197e0
70.1000000000 1.9e1 -2.1423e0 -2.1423e0
70.1000000000 2.0e1 -2.4785e0 -2.4785e0
70.1000000000 2.1e1 -2.4195e0 -2.4195e0
70.1000000000 2.2e1 -2.3007e0 -2.3007e0
70.1000000000 2.3e1 -2.259e0 -2.259e0
70.1000000000 2.4e1 -2.376e0 -2.376e0
70.1000000000 2.5e1 -2.4301e0 -2.4301e0
70.1000000000 2.6e1 -2.195e0 -2.195e0
70.1000000000 2.7e1 -2.2881e0 -2.2881e0
70.1000000000 2.8e1 -2.3539e0 -2.3539e0
70.1000000000 2.9e1 -2.4011e0 -2.4011e0
70.1000000000 3.0e1 -2.2239e0 -2.2239e0
70.1000000000 3.1e1 -2.3377e0 -2.3377e0
70.1000000000 3.2e1 -2.2012e0 -2.2012e0
70.1000000000 3.3e1 -2.2085e0 -2.2085e0
70.1000000000 3.4e1 -2.3551e0 -2.3551e0
70.1000000000 3.5e1 -2.2284e0 -2.2284e0
70.1000000000 3.6e1 -2.3191e0 -2.3191e0
70.1000000000 3.7e1 -2.2822e0 -2.2822e0
70.1000000000 3.8e1 -2.3378e0 -2.3378e0
70.1000000000 3.9e1 -2.1906e0 -2.1906e0
70.1000000000 4.0e1 -2.4147e0 -2.4147e0
70.1000000000 4.1e1 -2.2774e0 -2.2774e0
70.1000000000 4.2e1 -2.4336e0 -2.4336e0
70.1000000000 4.3e1 -2.1945e0 -2.1945e0
70.1000000000 4.4e1 -2.2515e0 -2.2515e0
70.1000000000 4.5e1 -2.2236e0 -2.2236e0
70.1000000000 4.6e1 -2.552e0 -2.552e0
70.1000000000 4.7e1 -2.0701e0 -2.0701e0
70.1000000000 4.8e1 -2.4397e0 -2.4397e0
70.1000000000 4.9e1 -2.6946e0 -2.6946e0
70.1000000000 5.0e1 -2.1504e0 -2.1504e0
70.1000000000 5.1e1 -2.3774e0 -2.3774e0
70.1000000000 5.2e1 -2.2592e0 -2.2592e0
70.1000000000 5.3e1 -2.447e0 -2.447e0
70.1000000000 5.4e1 -2.2319e0 -2.2319e0
70.1000000000 5.5e1 -2.3248e0 -2.3248e0
70.1000000000 5.6e1 -2.1112e0 -2.1112e0
70.1000000000 5.7e1 -2.2411e0 -2.2411e0
70.1000000000 5.8e1 -2.414e0 -2.414e0
70.1000000000 5.9e1 -2.2469e0 -2.2469e0
70.1000000000 6.0e1 -2.3727e0 -2.3727e0
70.1000000000 6.1e1 -2.3724e0 -2.3724e0
70.1000000000 6.2e1 -2.1459e0 -2.1459e0
70.1000000000 6.3e1 -2.3885e0 -2.3885e0
70.1000000000 6.4e1 -2.2173e0 -2.2173e0
70.1000000000 6.5e1 -2.3187e0 -2.3187e0
70.1000000000 6.6e1 -2.314e0 -2.314e0
70.1000000000 6.7e1 -2.2451e0 -2.2451e0
70.1000000000 6.8e1 -2.4457e0 -2.4457e0
70.1000000000 6.9e1 -2.3265e0 -2.3265e0
70.1000000000 7.0e1 -2.3087e0 -2.3087e0
70.1000000000 7.1e1 -2.232e0 -2.232e0
70.1000000000 7.2e1 -2.4392e0 -2.4392e0
70.1000000000 7.3e1 -2.4316e0 -2.4316e0
70.1000000000 7.4e1 -2.3075e0 -2.3075e0
70.1000000000 7.5e1 -2.2633e0 -2.2633e0
70.1000000000 7.6e1 -2.4518e0 -2.4518e0
70.1000000000 7.7e1 -2.3604e0 -2.3604e0
70.1000000000 7.8e1 -2.2217e0 -2.2217e0
70.1000000000 7.9e1 -2.3967e0 -2.3967e0
70.1000000000 8.0e1 -2.2328e0 -2.2328e0
70.1000000000 8.1e1 -2.2892e0 -2.2892e0
70.1000000000 8.2e1 -2.356e0 -2.356e0
70.1000000000 8.3e1 -2.1392e0 -2.1392e0
70.1000000000 8.4e1 -2.6033e0 -2.6033e0
70.1000000000 8.5e1 -2.399e0 -2.399e0
70.1000000000 8.6e1 -2.3112e0 -2.3112e0
70.1000000000 8.7e1 -2.2643e0 -2.2643e0
70.1000000000 8.8e1 -2.5446e0 -2.5446e0
70.1000000000 8.9e1 -2.311e0 -2.311e0
70.1000000000 9.0e1 -2.1479e0 -2.1479e0
70.1000000000 9.1e1 -2.4484e0 -2.4484e0
70.1000000000 9.2e1 -2.487e0 -2.487e0
70.1000000000 9.3e1 -2.1891e0 -2.1891e0
70.1000000000 9.4e1 -2.3328e0 -2.3328e0
70.1000000000 9.5e1 -2.1628e0 -2.1628e0
70.1000000000 9.6e1 -2.2075e0 -2.2075e0

80.1000000000 1.0e0 -1.5016e0 -1.5016e0
80.1000000000 2.0e0 -1.408e0 -1.408e0
80.1000000000 3.0e0 -1.2273e0 -1.2273e0
80.1000000000 4.0e0 -1.2496e0 -1.2496e0
80.1000000000 5.0e0 -1.4006e0 -1.4006e0
80.1000000000 6.0e0 -1.2221e0 -1.2221e0
80.1000000000 7.0e0 -1.1773e0 -1.1773e0
80.1000000000 8.0e0 -1.1021e0 -1.1021e0
80.1000000000 9.0e0 -1.3645e0 -1.3645e0
80.1000000000 1.0e1 -1.1574e0 -1.1574e0
80.1000000000 1.1e1 -1.2904e0 -1.2904e0
80.1000000000 1.2e1 -1.0719e0 -1.0719e0
80.1000000000 1.3e1 -1.2783e0 -1.2783e0
80.1000000000 1.4e1 -1.2258e0 -1.2258e0
80.1000000000 1.5e1 -1.1898e0 -1.1898e0
80.1000000000 1.6e1 -1.3682e0 -1.3682e0
80.1000000000 1.7e1 -1.3501e0 -1.3501e0
80.1000000000 1.8e1 -1.0804e0 -1.0804e0
80.1000000000 1.9e1 -1.2936e0 -1.2936e0
80.1000000000 2.0e1 -1.2744e0 -1.2744e0
80.1000000000 2.1e1 -1.3963e0 -1.3963e0
80.1000000000 2.2e1 -1.1812e0 -1.1812e0
80.1000000000 2.3e1 -1.2135e0 -1.2135e0
80.1000000000 2.4e1 -1.3196e0 -1.3196e0
80.1000000000 2.5e1 -1.2461e0 -1.2461e0
80.1000000000 2.6e1 -1.197e0 -1.197e0
80.1000000000 2.7e1 -1.2153e0 -1.2153e0
80.1000000000 2.8e1 -1.427e0 -1.427e0
80.1000000000 2.9e1 -1.1252e0 -1.1252e0
80.1000000000 3.0e1 -1.3316e0 -1.3316e0
80.1000000000 3.1e1 -1.1795e0 -1.1795e0
80.1000000000 3.2e1 -1.5495e0 -1.5495e0
80.1000000000 3.3e1 -1.4392e0 -1.4392e0
80.1000000000 3.4e1 -1.2053e0 -1.2053e0
80.1000000000 3.5e1 -1.215e0 -1.215e0
80.1000000000 3.6e1 -1.2826e0 -1.2826e0
80.1000000000 3.7e1 -1.2581e0 -1.2581e0
80.1000000000 3.8e1 -1.2604e0 -1.2604e0
80.1000000000 3.9e1 -1.2576e0 -1.2576e0
80.1000000000 4.0e1 -1.3505e0 -1.3505e0
80.1000000000 4.1e1 -1.4174e0 -1.4174e0
80.1000000000 4.2e1 -1.2345e0 -1.2345e0
80.1000000000 4.3e1 -1.1112e0 -1.1112e0
80.1000000000 4.4e1 -1.534e0 -1.534e0
80.1000000000 4.5e1 -1.1007e0 -1.1007e0
80.1000000000 4.6e1 -1.4078e0 -1.4078e0
80.1000000000 4.7e1 -1.0832e0 -1.0832e0
80.1000000000 4.8e1 -1.6032e0 -1.6032e0
80.1000000000 4.9e1 -1.7907e0 -1.7907e0
80.1000000000 5.0e1 -1.2234e0 -1.2234e0
80.1000000000 5.1e1 -1.2046e0 -1.2046e0
80.1000000000 5.2e1 -1.3296e0 -1.3296e0
80.1000000000 5.3e1 -1.3481e0 -1.3481e0
80.1000000000 5.4e1 -1.1746e0 -1.1746e0
80.1000000000 5.5e1 -1.3228e0 -1.3228e0
80.1000000000 5.6e1 -1.1078e0 -1.1078e0
80.1000000000 5.7e1 -1.0908e0 -1.0908e0
80.1000000000 5.8e1 -1.3556e0 -1.3556e0
80.1000000000 5.9e1 -1.1735e0 -1.1735e0
80.1000000000 6.0e1 -1.2792e0 -1.2792e0
80.1000000000 6.1e1 -1.3027e0 -1.3027e0
80.1000000000 6.2e1 -1.2159e0 -1.2159e0
80.1000000000 6.3e1 -1.2688e0 -1.2688e0
80.1000000000 6.4e1 -1.1466e0 -1.1466e0
80.1000000000 6.5e1 -1.2267e0 -1.2267e0
80.1000000000 6.6e1 -1.3361e0 -1.3361e0
80.1000000000 6.7e1 -1.0644e0 -1.0644e0
80.1000000000 6.8e1 -1.5131e0 -1.5131e0
80.1000000000 6.9e1 -1.3333e0 -1.3333e0
80.1000000000 7.0e1 -1.2563e0 -1.2563e0
80.1000000000 7.1e1 -1.2037e0 -1.2037e0
80.1000000000 7.2e1 -1.4105e0 -1.4105e0
80.1000000000 7.3e1 -1.4587e0 -1.4587e0
80.1000000000 7.4e1 -1.2996e0 -1.2996e0
80.1000000000 7.5e1 -1.079e0 -1.079e0
80.1000000000 7.6e1 -1.4062e0 -1.4062e0
80.1000000000 7.7e1 -1.3894e0 -1.3894e0
80.1000000000 7.8e1 -1.1886e0 -1.1886e0
80.1000000000 7.9e1 -1.2677e0 -1.2677e0
80.1000000000 8.0e1 -1.3029e0 -1.3029e0
80.1000000000 8.1e1 -1.1501e0 -1.1501e0
80.1000000000 8.2e1 -1.3142e0 -1.3142e0
80.1000000000 8.3e1 -1.1553e0 -1.1553e0
80.1000000000 8.4e1 -1.3061e0 -1.3061e0
80.1000000000 8.5e1 -1.2828e0 -1.2828e0
80.1000000000 8.6e1 -1.3094e0 -1.3094e0
80.1000000000 8.7e1 -1.0956e0 -1.0956e0
80.1000000000 8.8e1 -1.5744e0 -1.5744e0
80.1000000000 8.9e1 -1.227e0 -1.227e0
80.1000000000 9.0e1 -1.24e0 -1.24e0
80.1000000000 9.1e1 -1.2635e0 -1.2635e0
80.1000000000 9.2e1 -1.4073e0 -1.4073e0
80.1000000000 9.3e1 -1.489e0 -1.489e0
80.1000000000 9.4e1 -9.5988e-1 -9.5988e-1
80.1000000000 9.5e1 -1.2616e0 -1.2616e0
80.1000000000 9.6e1 -1.3237e0 -1.3237e0

90.1000000000 1.0e0 -7.454e-1 -7.454e-1
90.1000000000 2.0e0 -3.4839e-1 -3.4839e-1
90.1000000000 3.0e0 -2.8589e-1 -2.8589e-1
90.1000000000 4.0e0 -6.5889e-1 -6.5889e-1
90.1000000000 5.0e0 -5.5671e-1 -5.5671e-1
90.1000000000 6.0e0 -4.8892e-1 -4.8892e-1
90.1000000000 7.0e0 -2.9934e-1 -2.9934e-1
90.1000000000 8.0e0 -2.3426e-1 -2.3426e-1
90.1000000000 9.0e0 -5.5123e-1 -5.5123e-1
90.1000000000 1.0e1 -2.542e-1 -2.542e-1
90.1000000000 1.1e1 -4.2604e-1 -4.2604e-1
90.1000000000 1.2e1 -4.9996e-1 -4.9996e-1
90.1000000000 1.3e1 -4.2066e-1 -4.2066e-1
90.1000000000 1.4e1 -2.8865e-1 -2.8865e-1
90.1000000000 1.5e1 -4.6968e-1 -4.6968e-1
90.1000000000 1.6e1 -3.233e-1 -3.233e-1
90.1000000000 1.7e1 -4.2961e-1 -4.2961e-1
90.1000000000 1.8e1 -3.0924e-1 -3.0924e-1
90.1000000000 1.9e1 -3.5188e-1 -3.5188e-1
90.1000000000 2.0e1 -4.6411e-1 -4.6411e-1
90.1000000000 2.1e1 -3.9549e-1 -3.9549e-1
90.1000000000 2.2e1 -4.4544e-1 -4.4544e-1
90.1000000000 2.3e1 -2.4245e-1 -2.4245e-1
90.1000000000 2.4e1 -5.9443e-1 -5.9443e-1
90.1000000000 2.5e1 -3.6796e-1 -3.6796e-1
90.1000000000 2.6e1 -3.2487e-1 -3.2487e-1
90.1000000000 2.7e1 -4.6121e-1 -4.6121e-1
90.1000000000 2.8e1 -3.9349e-1 -3.9349e-1
90.1000000000 2.9e1 -4.4117e-1 -4.4117e-1
90.1000000000 3.0e1 -3.3034e-1 -3.3034e-1
90.1000000000 3.1e1 -3.5119e-1 -3.5119e-1
90.1000000000 3.2e1 -6.3967e-1 -6.3967e-1
90.1000000000 3.3e1 -4.8447e-1 -4.8447e-1
90.1000000000 3.4e1 -3.6599e-1 -3.6599e-1
90.1000000000 3.5e1 -2.9033e-1 -2.9033e-1
90.1000000000 3.6e1 -4.2465e-1 -4.2465e-1
90.1000000000 3.7e1 -2.654e-1 -2.654e-1
90.1000000000 3.8e1 -4.3428e-1 -4.3428e-1
90.1000000000 3.9e1 -2.9648e-1 -2.9648e-1
90.1000000000 4.0e1 -4.6041e-1 -4.6041e-1
90.1000000000 4.1e1 -5.6094e-1 -5.6094e-1
90.1000000000 4.2e1 -2.8575e-1 -2.8575e-1
90.1000000000 4.3e1 -3.7035e-1 -3.7035e-1
90.1000000000 4.4e1 -6.21e-1 -6.21e-1
90.1000000000 4.5e1 -4.699e-1 -4.699e-1
90.1000000000 4.6e1 -4.8599e-1 -4.8599e-1
90.1000000000 4.7e1 -2.7177e-1 -2.7177e-1
90.1000000000 4.8e1 -6.2444e-1 -6.2444e-1
90.1000000000 4.9e1 -4.0368e-1 -4.0368e-1
90.1000000000 5.0e1 -4.4533e-1 -4.4533e-1
90.1000000000 5.1e1 -3.3158e-1 -3.3158e-1
90.1000000000 5.2e1 -4.5534e-1 -4.5534e-1
90.1000000000 5.3e1 -2.7296e-1 -2.7296e-1
90.1000000000 5.4e1 -4.2217e-1 -4.2217e-1
90.1000000000 5.5e1 -3.0647e-1 -3.0647e-1
90.1000000000 5.6e1 -5.3839e-1 -5.3839e-1
90.1000000000 5.7e1 -5.5366e-1 -5.5366e-1
90.1000000000 5.8e1 -3.1972e-1 -3.1972e-1
90.1000000000 5.9e1 -2.5761e-1 -2.5761e-1
90.1000000000 6.0e1 -6.5714e-1 -6.5714e-1
90.1000000000 6.1e1 -5.2079e-1 -5.2079e-1
90.1000000000 6.2e1 -3.7316e-1 -3.7316e-1
90.1000000000 6.3e1 -3.0679e-1 -3.0679e-1
90.1000000000 6.4e1 -5.0916e-1 -5.0916e-1
90.1000000000 6.5e1 -2.9628e-1 -2.9628e-1
90.1000000000 6.6e1 -3.0837e-1 -3.0837e-1
90.1000000000 6.7e1 -3.6209e-1 -3.6209e-1
90.1000000000 6.8e1 -4.3016e-1 -4.3016e-1
90.1000000000 6.9e1 -4.9136e-1 -4.9136e-1
90.1000000000 7.0e1 -3.8395e-1 -3.8395e-1
90.1000000000 7.1e1 -3.8319e-1 -3.8319e-1
90.1000000000 7.2e1 -4.276e-1 -4.276e-1
90.1000000000 7.3e1 -5.4566e-1 -5.4566e-1
90.1000000000 7.4e1 -2.6815e-1 -2.6815e-1
90.1000000000 7.5e1 -3.1041e-1 -3.1041e-1
90.1000000000 7.6e1 -5.675e-1 -5.675e-1
90.1000000000 7.7e1 -5.2121e-1 -5.2121e-1
90.1000000000 7.8e1 -3.2949e-1 -3.2949e-1
90.1000000000 7.9e1 -3.5247e-1 -3.5247e-1
90.1000000000 8.0e1 -4.1756e-1 -4.1756e-1
90.1000000000 8.1e1 -3.4425e-1 -3.4425e-1
90.1000000000 8.2e1 -4.7288e-1 -4.7288e-1
90.1000000000 8.3e1 -2.4571e-1 -2.4571e-1
90.1000000000 8.4e1 -4.823e-1 -4.823e-1
90.1000000000 8.5e1 -3.737e-1 -3.737e-1
90.1000000000 8.6e1 -3.4692e-1 -3.4692e-1
90.1000000000 8.7e1 -3.3017e-1 -3.3017e-1
90.1000000000 8.8e1 -4.6784e-1 -4.6784e-1
90.1000000000 8.9e1 -2.2081e-1 -2.2081e-1
90.1000000000 9.0e1 -3.3552e-1 -3.3552e-1
90.1000000000 9.1e1 -3.5974e-1 -3.5974e-1
90.1000000000 9.2e1 -6.5689e-1 -6.5689e-1
90.1000000000 9.3e1 -5.3774e-1 -5.3774e-1
90.1000000000 9.4e1 -4.0878e-1 -4.0878e-1
90.1000000000 9.5e1 -2.3998e-1 -2.3998e-1
90.1000000000 9.6e1 -3.6119e-1 -3.6119e-1

100.1000000000 1.0e0 2.6774e-1 2.6774e-1
100.1000000000 2.0e0 3.6422e-1 3.6422e-1
100.1000000000 3.0e0 4.2051e-1 4.2051e-1
100.1000000000 4.0e0 3.2899e-1 3.2899e-1
100.1000000000 5.0e0 6.9659e-1 6.9659e-1
100.1000000000 6.0e0 2.4462e-1 2.4462e-1
100.1000000000 7.0e0 3.5437e-1 3.5437e-1
100.1000000000 8.0e0 4.7546e-1 4.7546e-1
100.1000000000 9.0e0 2.5196e-1 2.5196e-1
100.1000000000 1.0e1 4.1747e-1 4.1747e-1
100.1000000000 1.1e1 2.4374e-1 2.4374e-1
100.1000000000 1.2e1 5.9117e-1 5.9117e-1
100.1000000000 1.3e1 3.4051e-1 3.4051e-1
100.1000000000 1.4e1 2.5442e-1 2.5442e-1
100.1000000000 1.5e1 3.3992e-1 3.3992e-1
100.1000000000 1.6e1 4.3629e-1 4.3629e-1
100.1000000000 1.7e1 3.4452e-1 3.4452e-1
100.1000000000 1.8e1 4.2412e-1 4.2412e-1
100.1000000000 1.9e1 3.9435e-1 3.9435e-1
100.1000000000 2.0e1 1.5324e-1 1.5324e-1
100.1000000000 2.1e1 2.9449e-1 2.9449e-1
100.1000000000 2.2e1 2.8667e-1 2.8667e-1
100.1000000000 2.3e1 4.0065e-1 4.0065e-1
100.1000000000 2.4e1 2.9768e-1 2.9768e-1
100.1000000000 2.5e1 3.4432e-1 3.4432e-1
100.1000000000 2.6e1 3.8386e-1 3.8386e-1
100.1000000000 2.7e1 2.9856e-1 2.9856e-1
100.1000000000 2.8e1 3.1758e-1 3.1758e-1
100.1000000000 2.9e1 2.1369e-1 2.1369e-1
100.1000000000 3.0e1 3.1929e-1 3.1929e-1
100.1000000000 3.1e1 4.6788e-1 4.6788e-1
100.1000000000 3.2e1 2.2788e-1 2.2788e-1
100.1000000000 3.3e1 2.7285e-1 2.7285e-1
100.1000000000 3.4e1 3.1417e-1 3.1417e-1
100.1000000000 3.5e1 4.3005e-1 4.3005e-1
100.1000000000 3.6e1 2.8114e-1 2.8114e-1
100.1000000000 3.7e1 3.4021e-1 3.4021e-1
100.1000000000 3.8e1 3.5691e-1 3.5691e-1
100.1000000000 3.9e1 3.391e-1 3.391e-1
100.1000000000 4.0e1 2.8841e-1 2.8841e-1
100.1000000000 4.1e1 2.0674e-1 2.0674e-1
100.1000000000 4.2e1 3.9656e-1 3.9656e-1
100.1000000000 4.3e1 3.3331e-1 3.3331e-1
100.1000000000 4.4e1 3.9963e-1 3.9963e-1
100.1000000000 4.5e1 5.8943e-1 5.8943e-1
100.1000000000 4.6e1 2.1752e-1 2.1752e-1
100.1000000000 4.7e1 4.2973e-1 4.2973e-1
100.1000000000 4.8e1 2.0614e-1 2.0614e-1
100.1000000000 4.9e1 3.0483e-1 3.0483e-1
100.1000000000 5.0e1 3.5211e-1 3.5211e-1
100.1000000000 5.1e1 4.4826e-1 4.4826e-1
100.1000000000 5.2e1 2.3084e-1 2.3084e-1
100.1000000000 5.3e1 3.0991e-1 3.0991e-1
100.1000000000 5.4e1 2.7095e-1 2.7095e-1
100.1000000000 5.5e1 3.7278e-1 3.7278e-1
100.1000000000 5.6e1 3.1811e-1 3.1811e-1
100.1000000000 5.7e1 3.5518e-1 3.5518e-1
100.1000000000 5.8e1 3.5591e-1 3.5591e-1
100.1000000000 5.9e1 3.7808e-1 3.7808e-1
100.1000000000 6.0e1 2.399e-1 2.399e-1
100.1000000000 6.1e1 2.9167e-1 2.9167e-1
100.1000000000 6.2e1 3.8734e-1 3.8734e-1
100.1000000000 6.3e1 2.4594e-1 2.4594e-1
100.1000000000 6.4e1 4.3496e-1 4.3496e-1
100.1000000000 6.5e1 3.7637e-1 3.7637e-1
100.1000000000 6.6e1 3.379e-1 3.379e-1
100.1000000000 6.7e1 4.0371e-1 4.0371e-1
100.1000000000 6.8e1 2.9631e-1 2.9631e-1
100.1000000000 6.9e1 2.1042e-1 2.1042e-1
100.1000000000 7.0e1 3.7635e-1 3.7635e-1
100.1000000000 7.1e1 4.223e-1 4.223e-1
100.1000000000 7.2e1 2.8936e-1 2.8936e-1
100.1000000000 7.3e1 2.9256e-1 2.9256e-1
100.1000000000 7.4e1 3.1032e-1 3.1032e-1
100.1000000000 7.5e1 4.1221e-1 4.1221e-1
100.1000000000 7.6e1 2.9171e-1 2.9171e-1
100.1000000000 7.7e1 2.6761e-1 2.6761e-1
100.1000000000 7.8e1 4.9721e-1 4.9721e-1
100.1000000000 7.9e1 2.6776e-1 2.6776e-1
100.1000000000 8.0e1 4.2243e-1 4.2243e-1
100.1000000000 8.1e1 2.7346e-1 2.7346e-1
100.1000000000 8.2e1 3.2236e-1 3.2236e-1
100.1000000000 8.3e1 5.0445e-1 5.0445e-1
100.1000000000 8.4e1 2.4574e-1 2.4574e-1
100.1000000000 8.5e1 3.239e-1 3.239e-1
100.1000000000 8.6e1 1.6836e-1 1.6836e-1
100.1000000000 8.7e1 4.4287e-1 4.4287e-1
100.1000000000 8.8e1 2.7732e-1 2.7732e-1
100.1000000000 8.9e1 2.0602e-1 2.0602e-1
100.1000000000 9.0e1 4.9475e-1 4.9475e-1
100.1000000000 9.1e1 2.982e-1 2.982e-1
100.1000000000 9.2e1 3.4614e-1 3.4614e-1
100.1000000000 9.3e1 3.2181e-1 3.2181e-1
100.1000000000 9.4e1 3.6554e-1 3.6554e-1
100.1000000000 9.5e1 3.2503e-1 3.2503e-1
100.1000000000 9.6e1 3.713e-1 3.713e-1

200.1000000000 1.0e0 3.244e0 3.244e0
200.1000000000 2.0e0 3.5539e0 3.5539e0
200.1000000000 3.0e0 3.6004e0 3.6004e0
200.1000000000 4.0e0 3.7288e0 3.7288e0
200.1000000000 5.0e0 3.5886e0 3.5886e0
200.1000000000 6.0e0 3.6936e0 3.6936e0
200.1000000000 7.0e0 3.6132e0 3.6132e0
200.1000000000 8.0e0 3.541e0 3.541e0
200.1000000000 9.0e0 3.7689e0 3.7689e0
200.1000000000 1.0e1 3.6094e0 3.6094e0
200.1000000000 1.1e1 3.5359e0 3.5359e0
200.1000000000 1.2e1 3.5209e0 3.5209e0
200.1000000000 1.3e1 3.5903e0 3.5903e0
200.1000000000 1.4e1 3.5043e0 3.5043e0
200.1000000000 1.5e1 3.7785e0 3.7785e0
200.1000000000 1.6e1 3.5295e0 3.5295e0
200.1000000000 1.7e1 3.5243e0 3.5243e0
200.1000000000 1.8e1 3.596e0 3.596e0
200.1000000000 1.9e1 3.6212e0 3.6212e0
200.1000000000 2.0e1 3.5656e0 3.5656e0
200.1000000000 2.1e1 3.6272e0 3.6272e0
200.1000000000 2.2e1 3.605e0 3.605e0
200.1000000000 2.3e1 3.6092e0 3.6092e0
200.1000000000 2.4e1 3.6985e0 3.6985e0
200.1000000000 2.5e1 3.7762e0 3.7762e0
200.1000000000 2.6e1 3.6094e0 3.6094e0
200.1000000000 2.7e1 3.606e0 3.606e0
200.1000000000 2.8e1 3.495e0 3.495e0
200.1000000000 2.9e1 3.5373e0 3.5373e0
200.1000000000 3.0e1 3.5285e0 3.5285e0
200.1000000000 3.1e1 3.683e0 3.683e0
200.1000000000 3.2e1 3.6678e0 3.6678e0
200.1000000000 3.3e1 3.6897e0 3.6897e0
200.1000000000 3.4e1 3.6088e0 3.6088e0
200.1000000000 3.5e1 3.5381e0 3.5381e0
200.1000000000 3.6e1 3.6813e0 3.6813e0
200.1000000000 3.7e1 3.6672e0 3.6672e0
200.1000000000 3.8e1 3.6233e0 3.6233e0
200.1000000000 3.9e1 3.6346e0 3.6346e0
200.1000000000 4.0e1 3.6979e0 3.6979e0
200.1000000000 4.1e1 3.6531e0 3.6531e0
200.1000000000 4.2e1 3.3908e0 3.3908e0
200.1000000000 4.3e1 3.6322e0 3.6322e0
200.1000000000 4.4e1 3.6291e0 3.6291e0
200.1000000000 4.5e1 3.3081e0 3.3081e0
200.1000000000 4.6e1 3.7833e0 3.7833e0
200.1000000000 4.7e1 3.5742e0 3.5742e0
200.1000000000 4.8e1 3.729e0 3.729e0
200.1000000000 4.9e1 3.5935e0 3.5935e0
200.1000000000 5.0e1 3.5415e0 3.5415e0
200.1000000000 5.1e1 3.56e0 3.56e0
200.1000000000 5.2e1 3.7034e0 3.7034e0
200.1000000000 5.3e1 3.7586e0 3.7586e0
200.1000000000 5.4e1 3.3194e0 3.3194e0
200.1000000000 5.5e1 3.6856e0 3.6856e0
200.1000000000 5.6e1 3.6156e0 3.6156e0
200.1000000000 5.7e1 3.4533e0 3.4533e0
200.1000000000 5.8e1 3.6333e0 3.6333e0
200.1000000000 5.9e1 3.5652e0 3.5652e0
200.1000000000 6.0e1 3.7841e0 3.7841e0
200.1000000000 6.1e1 3.6301e0 3.6301e0
200.1000000000 6.2e1 3.6645e0 3.6645e0
200.1000000000 6.3e1 3.6323e0 3.6323e0
200.1000000000 6.4e1 3.6747e0 3.6747e0
200.1000000000 6.5e1 3.6428e0 3.6428e0
200.1000000000 6.6e1 3.445e0 3.445e0
200.1000000000 6.7e1 3.5313e0 3.5313e0
200.1000000000 6.8e1 3.7555e0 3.7555e0
200.1000000000 6.9e1 3.5555e0 3.5555e0
200.1000000000 7.0e1 3.5948e0 3.5948e0
200.1000000000 7.1e1 3.5735e0 3.5735e0
200.1000000000 7.2e1 3.6686e0 3.6686e0
200.1000000000 7.3e1 3.625e0 3.625e0
200.1000000000 7.4e1 3.4717e0 3.4717e0
200.1000000000 7.5e1 3.6581e0 3.6581e0
200.1000000000 7.6e1 3.7469e0 3.7469e0
200.1000000000 7.7e1 3.8624e0 3.8624e0
200.1000000000 7.8e1 3.5036e0 3.5036e0
200.1000000000 7.9e1 3.6911e0 3.6911e0
200.1000000000 8.0e1 3.6783e0 3.6783e0
200.1000000000 8.1e1 3.5825e0 3.5825e0
200.1000000000 8.2e1 3.6713e0 3.6713e0
200.1000000000 8.3e1 3.5862e0 3.5862e0
200.1000000000 8.4e1 3.7525e0 3.7525e0
200.1000000000 8.5e1 3.7394e0 3.7394e0
200.1000000000 8.6e1 3.6465e0 3.6465e0
200.1000000000 8.7e1 3.6593e0 3.6593e0
200.1000000000 8.8e1 3.8046e0 3.8046e0
200.1000000000 8.9e1 3.847e0 3.847e0
200.1000000000 9.0e1 3.5851e0 3.5851e0
200.1000000000 9.1e1 3.6436e0 3.6436e0
200.1000000000 9.2e1 3.7631e0 3.7631e0
200.1000000000 9.3e1 3.7659e0 3.7659e0
200.1000000000 9.4e1 3.6186e0 3.6186e0
200.1000000000 9.5e1 3.7384e0 3.7384e0
200.1000000000 9.6e1 3.6166e0 3.6166e0

300.1000000000 1.0e0 3.2236e0 3.2236e0
300.1000000000 2.0e0 3.5476e0 3.5476e0
300.1000000000 3.0e0 3.5318e0 3.5318e0
300.1000000000 4.0e0 3.6641e0 3.6641e0
300.1000000000 5.0e0 3.4474e0 3.4474e0
300.1000000000 6.0e0 3.6176e0 3.6176e0
300.1000000000 7.0e0 3.5565e0 3.5565e0
300.1000000000 8.0e0 3.443e0 3.443e0
300.1000000000 9.0e0 3.719e0 3.719e0
300.1000000000 1.0e1 3.5255e0 3.5255e0
300.1000000000 1.1e1 3.4893e0 3.4893e0
300.1000000000 1.2e1 3.1951e0 3.1951e0
300.1000000000 1.3e1 3.7013e0 3.7013e0
300.1000000000 1.4e1 3.3876e0 3.3876e0
300.1000000000 1.5e1 3.4992e0 3.4992e0
300.1000000000 1.6e1 3.3431e0 3.3431e0
300.1000000000 1.7e1 3.5039e0 3.5039e0
300.1000000000 1.8e1 3.5919e0 3.5919e0
300.1000000000 1.9e1 3.5315e0 3.5315e0
300.1000000000 2.0e1 3.4063e0 3.4063e0
300.1000000000 2.1e1 3.5229e0 3.5229e0
300.1000000000 2.2e1 3.5576e0 3.5576e0
300.1000000000 2.3e1 3.5388e0 3.5388e0
300.1000000000 2.4e1 3.5676e0 3.5676e0
300.1000000000 2.5e1 3.6675e0 3.6675e0
300.1000000000 2.6e1 3.5181e0 3.5181e0
300.1000000000 2.7e1 3.5696e0 3.5696e0
300.1000000000 2.8e1 3.5748e0 3.5748e0
300.1000000000 2.9e1 3.5698e0 3.5698e0
300.1000000000 3.0e1 3.5061e0 3.5061e0
300.1000000000 3.1e1 3.5846e0 3.5846e0
300.1000000000 3.2e1 3.59e0 3.59e0
300.1000000000 3.3e1 3.5337e0 3.5337e0
300.1000000000 3.4e1 3.534e0 3.534e0
300.1000000000 3.5e1 3.5293e0 3.5293e0
300.1000000000 3.6e1 3.5965e0 3.5965e0
300.1000000000 3.7e1 3.5872e0 3.5872e0
300.1000000000 3.8e1 3.5285e0 3.5285e0
300.1000000000 3.9e1 3.5505e0 3.5505e0
300.1000000000 4.0e1 3.6367e0 3.6367e0
300.1000000000 4.1e1 3.7432e0 3.7432e0
300.1000000000 4.2e1 3.4619e0 3.4619e0
300.1000000000 4.3e1 3.5307e0 3.5307e0
300.1000000000 4.4e1 3.6126e0 3.6126e0
300.1000000000 4.5e1 3.3187e0 3.3187e0
300.1000000000 4.6e1 3.7458e0 3.7458e0
300.1000000000 4.7e1 3.456e0 3.456e0
300.1000000000 4.8e1 3.6597e0 3.6597e0
300.1000000000 4.9e1 3.6103e0 3.6103e0
300.1000000000 5.0e1 3.3845e0 3.3845e0
300.1000000000 5.1e1 3.5388e0 3.5388e0
300.1000000000 5.2e1 3.6759e0 3.6759e0
300.1000000000 5.3e1 3.5557e0 3.5557e0
300.1000000000 5.4e1 3.4409e0 3.4409e0
300.1000000000 5.5e1 3.5002e0 3.5002e0
300.1000000000 5.6e1 3.5407e0 3.5407e0
300.1000000000 5.7e1 3.4756e0 3.4756e0
300.1000000000 5.8e1 3.5493e0 3.5493e0
300.1000000000 5.9e1 3.5714e0 3.5714e0
300.1000000000 6.0e1 3.7011e0 3.7011e0
300.1000000000 6.1e1 3.6502e0 3.6502e0
300.1000000000 6.2e1 3.4703e0 3.4703e0
300.1000000000 6.3e1 3.6077e0 3.6077e0
300.1000000000 6.4e1 3.5961e0 3.5961e0
300.1000000000 6.5e1 3.4412e0 3.4412e0
300.1000000000 6.6e1 3.4703e0 3.4703e0
300.1000000000 6.7e1 3.5076e0 3.5076e0
300.1000000000 6.8e1 3.6969e0 3.6969e0
300.1000000000 6.9e1 3.5041e0 3.5041e0
300.1000000000 7.0e1 3.5315e0 3.5315e0
300.1000000000 7.1e1 3.4948e0 3.4948e0
300.1000000000 7.2e1 3.6442e0 3.6442e0
300.1000000000 7.3e1 3.6498e0 3.6498e0
300.1000000000 7.4e1 3.5712e0 3.5712e0
300.1000000000 7.5e1 3.5484e0 3.5484e0
300.1000000000 7.6e1 3.7091e0 3.7091e0
300.1000000000 7.7e1 3.7414e0 3.7414e0
300.1000000000 7.8e1 3.4921e0 3.4921e0
300.1000000000 7.9e1 3.597e0 3.597e0
300.1000000000 8.0e1 3.5593e0 3.5593e0
300.1000000000 8.1e1 3.5054e0 3.5054e0
300.1000000000 8.2e1 3.5966e0 3.5966e0
300.1000000000 8.3e1 3.5111e0 3.5111e0
300.1000000000 8.4e1 3.705e0 3.705e0
300.1000000000 8.5e1 3.7335e0 3.7335e0
300.1000000000 8.6e1 3.5712e0 3.5712e0
300.1000000000 8.7e1 3.5661e0 3.5661e0
300.1000000000 8.8e1 3.7422e0 3.7422e0
300.1000000000 8.9e1 3.7044e0 3.7044e0
300.1000000000 9.0e1 3.5733e0 3.5733e0
300.1000000000 9.1e1 3.551e0 3.551e0
300.1000000000 9.2e1 3.7136e0 3.7136e0
300.1000000000 9.3e1 3.7121e0 3.7121e0
300.1000000000 9.4e1 3.5046e0 3.5046e0
300.1000000000 9.5e1 3.6054e0 3.6054e0
300.1000000000 9.6e1 3.5458e0 3.5458e0

400.1000000000 1.0e0 1.8545e0 1.8545e0
400.1000000000 2.0e0 2.2052e0 2.2052e0
400.1000000000 3.0e0 2.2236e0 2.2236e0
400.1000000000 4.0e0 2.4219e0 2.4219e0
400.1000000000 5.0e0 2.1986e0 2.1986e0
400.1000000000 6.0e0 2.3459e0 2.3459e0
400.1000000000 7.0e0 2.2811e0 2.2811e0
400.1000000000 8.0e0 2.1968e0 2.1968e0
400.1000000000 9.0e0 2.4075e0 2.4075e0
400.1000000000 1.0e1 2.254e0 2.254e0
400.1000000000 1.1e1 2.241e0 2.241e0
400.1000000000 1.2e1 2.1275e0 2.1275e0
400.1000000000 1.3e1 2.347e0 2.347e0
400.1000000000 1.4e1 2.1915e0 2.1915e0
400.1000000000 1.5e1 2.2261e0 2.2261e0
400.1000000000 1.6e1 2.0245e0 2.0245e0
400.1000000000 1.7e1 2.2402e0 2.2402e0
400.1000000000 1.8e1 2.2457e0 2.2457e0
400.1000000000 1.9e1 2.2603e0 2.2603e0
400.1000000000 2.0e1 2.2135e0 2.2135e0
400.1000000000 2.1e1 2.1956e0 2.1956e0
400.1000000000 2.2e1 2.2991e0 2.2991e0
400.1000000000 2.3e1 2.2765e0 2.2765e0
400.1000000000 2.4e1 2.3616e0 2.3616e0
400.1000000000 2.5e1 2.3634e0 2.3634e0
400.1000000000 2.6e1 2.1783e0 2.1783e0
400.1000000000 2.7e1 2.2768e0 2.2768e0
400.1000000000 2.8e1 2.1557e0 2.1557e0
400.1000000000 2.9e1 2.2257e0 2.2257e0
400.1000000000 3.0e1 2.2849e0 2.2849e0
400.1000000000 3.1e1 2.2416e0 2.2416e0
400.1000000000 3.2e1 2.276e0 2.276e0
400.1000000000 3.3e1 2.3648e0 2.3648e0
400.1000000000 3.4e1 2.2877e0 2.2877e0
400.1000000000 3.5e1 2.2531e0 2.2531e0
400.1000000000 3.6e1 2.332e0 2.332e0
400.1000000000 3.7e1 2.3188e0 2.3188e0
400.1000000000 3.8e1 2.2999e0 2.2999e0
400.1000000000 3.9e1 2.2952e0 2.2952e0
400.1000000000 4.0e1 2.3515e0 2.3515e0
400.1000000000 4.1e1 2.3502e0 2.3502e0
400.1000000000 4.2e1 2.1375e0 2.1375e0
400.1000000000 4.3e1 2.2966e0 2.2966e0
400.1000000000 4.4e1 2.283e0 2.283e0
400.1000000000 4.5e1 2.1355e0 2.1355e0
400.1000000000 4.6e1 2.3641e0 2.3641e0
400.1000000000 4.7e1 2.2504e0 2.2504e0
400.1000000000 4.8e1 2.3547e0 2.3547e0
400.1000000000 4.9e1 2.302e0 2.302e0
400.1000000000 5.0e1 2.2442e0 2.2442e0
400.1000000000 5.1e1 2.2221e0 2.2221e0
400.1000000000 5.2e1 2.4129e0 2.4129e0
400.1000000000 5.3e1 2.3833e0 2.3833e0
400.1000000000 5.4e1 2.1143e0 2.1143e0
400.1000000000 5.5e1 2.2953e0 2.2953e0
400.1000000000 5.6e1 2.2449e0 2.2449e0
400.1000000000 5.7e1 2.2326e0 2.2326e0
400.1000000000 5.8e1 2.3169e0 2.3169e0
400.1000000000 5.9e1 2.2455e0 2.2455e0
400.1000000000 6.0e1 2.3933e0 2.3933e0
400.1000000000 6.1e1 2.34e0 2.34e0
400.1000000000 6.2e1 2.2198e0 2.2198e0
400.1000000000 6.3e1 2.3515e0 2.3515e0
400.1000000000 6.4e1 2.3341e0 2.3341e0
400.1000000000 6.5e1 2.2203e0 2.2203e0
400.1000000000 6.6e1 2.1649e0 2.1649e0
400.1000000000 6.7e1 2.284e0 2.284e0
400.1000000000 6.8e1 2.4107e0 2.4107e0
400.1000000000 6.9e1 2.3302e0 2.3302e0
400.1000000000 7.0e1 2.2475e0 2.2475e0
400.1000000000 7.1e1 2.2953e0 2.2953e0
400.1000000000 7.2e1 2.3906e0 2.3906e0
400.1000000000 7.3e1 2.3387e0 2.3387e0
400.1000000000 7.4e1 2.3075e0 2.3075e0
400.1000000000 7.5e1 2.2821e0 2.2821e0
400.1000000000 7.6e1 2.4496e0 2.4496e0
400.1000000000 7.7e1 2.4095e0 2.4095e0
400.1000000000 7.8e1 2.2805e0 2.2805e0
400.1000000000 7.9e1 2.303e0 2.303e0
400.1000000000 8.0e1 2.3708e0 2.3708e0
400.1000000000 8.1e1 2.2081e0 2.2081e0
400.1000000000 8.2e1 2.2922e0 2.2922e0
400.1000000000 8.3e1 2.2658e0 2.2658e0
400.1000000000 8.4e1 2.3993e0 2.3993e0
400.1000000000 8.5e1 2.3417e0 2.3417e0
400.1000000000 8.6e1 2.2999e0 2.2999e0
400.1000000000 8.7e1 2.3179e0 2.3179e0
400.1000000000 8.8e1 2.4328e0 2.4328e0
400.1000000000 8.9e1 2.3584e0 2.3584e0
400.1000000000 9.0e1 2.3129e0 2.3129e0
400.1000000000 9.1e1 2.2784e0 2.2784e0
400.1000000000 9.2e1 2.4176e0 2.4176e0
400.1000000000 9.3e1 2.4142e0 2.4142e0
400.1000000000 9.4e1 2.2737e0 2.2737e0
400.1000000000 9.5e1 2.3174e0 2.3174e0
400.1000000000 9.6e1 2.2865e0 2.2865e0

500.1000000000 1.0e0 5.6254e-1 5.6254e-1
500.1000000000 2.0e0 6.8796e-1 6.8796e-1
500.1000000000 3.0e0 7.0407e-1 7.0407e-1
500.1000000000 4.0e0 7.1634e-1 7.1634e-1
500.1000000000 5.0e0 6.6934e-1 6.6934e-1
500.1000000000 6.0e0 6.9223e-1 6.9223e-1
500.1000000000 7.0e0 6.2888e-1 6.2888e-1
500.1000000000 8.0e0 6.7075e-1 6.7075e-1
500.1000000000 9.0e0 7.1689e-1 7.1689e-1
500.1000000000 1.0e1 7.0532e-1 7.0532e-1
500.1000000000 1.1e1 6.6547e-1 6.6547e-1
500.1000000000 1.2e1 7.121e-1 7.121e-1
500.1000000000 1.3e1 7.2462e-1 7.2462e-1
500.1000000000 1.4e1 7.0321e-1 7.0321e-1
500.1000000000 1.5e1 6.226e-1 6.226e-1
500.1000000000 1.6e1 6.1888e-1 6.1888e-1
500.1000000000 1.7e1 6.5598e-1 6.5598e-1
500.1000000000 1.8e1 7.1585e-1 7.1585e-1
500.1000000000 1.9e1 7.2293e-1 7.2293e-1
500.1000000000 2.0e1 6.2962e-1 6.2962e-1
500.1000000000 2.1e1 6.9716e-1 6.9716e-1
500.1000000000 2.2e1 6.6294e-1 6.6294e-1
500.1000000000 2.3e1 6.9022e-1 6.9022e-1
500.1000000000 2.4e1 7.0136e-1 7.0136e-1
500.1000000000 2.5e1 7.4686e-1 7.4686e-1
500.1000000000 2.6e1 6.8425e-1 6.8425e-1
500.1000000000 2.7e1 7.2344e-1 7.2344e-1
500.1000000000 2.8e1 6.6759e-1 6.6759e-1
500.1000000000 2.9e1 7.4703e-1 7.4703e-1
500.1000000000 3.0e1 5.9865e-1 5.9865e-1
500.1000000000 3.1e1 7.4537e-1 7.4537e-1
500.1000000000 3.2e1 5.6549e-1 5.6549e-1
500.1000000000 3.3e1 6.8423e-1 6.8423e-1
500.1000000000 3.4e1 6.9613e-1 6.9613e-1
500.1000000000 3.5e1 7.1651e-1 7.1651e-1
500.1000000000 3.6e1 6.7135e-1 6.7135e-1
500.1000000000 3.7e1 6.8399e-1 6.8399e-1
500.1000000000 3.8e1 6.8911e-1 6.8911e-1
500.1000000000 3.9e1 6.957e-1 6.957e-1
500.1000000000 4.0e1 6.8238e-1 6.8238e-1
500.1000000000 4.1e1 6.814e-1 6.814e-1
500.1000000000 4.2e1 6.1509e-1 6.1509e-1
500.1000000000 4.3e1 7.1847e-1 7.1847e-1
500.1000000000 4.4e1 6.5484e-1 6.5484e-1
500.1000000000 4.5e1 5.8617e-1 5.8617e-1
500.1000000000 4.6e1 7.1828e-1 7.1828e-1
500.1000000000 4.7e1 6.9135e-1 6.9135e-1
500.1000000000 4.8e1 6.7829e-1 6.7829e-1
500.1000000000 4.9e1 7.012e-1 7.012e-1
500.1000000000 5.0e1 6.2224e-1 6.2224e-1
500.1000000000 5.1e1 7.1447e-1 7.1447e-1
500.1000000000 5.2e1 7.4549e-1 7.4549e-1
500.1000000000 5.3e1 7.6187e-1 7.6187e-1
500.1000000000 5.4e1 6.3109e-1 6.3109e-1
500.1000000000 5.5e1 7.0556e-1 7.0556e-1
500.1000000000 5.6e1 6.9254e-1 6.9254e-1
500.1000000000 5.7e1 6.7587e-1 6.7587e-1
500.1000000000 5.8e1 6.6305e-1 6.6305e-1
500.1000000000 5.9e1 6.7724e-1 6.7724e-1
500.1000000000 6.0e1 7.6038e-1 7.6038e-1
500.1000000000 6.1e1 6.7193e-1 6.7193e-1
500.1000000000 6.2e1 7.0797e-1 7.0797e-1
500.1000000000 6.3e1 7.1548e-1 7.1548e-1
500.1000000000 6.4e1 6.7395e-1 6.7395e-1
500.1000000000 6.5e1 6.8403e-1 6.8403e-1
500.1000000000 6.6e1 5.9956e-1 5.9956e-1
500.1000000000 6.7e1 6.8542e-1 6.8542e-1
500.1000000000 6.8e1 7.5948e-1 7.5948e-1
500.1000000000 6.9e1 7.0906e-1 7.0906e-1
500.1000000000 7.0e1 6.3389e-1 6.3389e-1
500.1000000000 7.1e1 7.3378e-1 7.3378e-1
500.1000000000 7.2e1 7.0354e-1 7.0354e-1
500.1000000000 7.3e1 7.1509e-1 7.1509e-1
500.1000000000 7.4e1 6.5527e-1 6.5527e-1
500.1000000000 7.5e1 7.3745e-1 7.3745e-1
500.1000000000 7.6e1 6.9479e-1 6.9479e-1
500.1000000000 7.7e1 7.3921e-1 7.3921e-1
500.1000000000 7.8e1 6.8831e-1 6.8831e-1
500.1000000000 7.9e1 7.0891e-1 7.0891e-1
500.1000000000 8.0e1 6.9571e-1 6.9571e-1
500.1000000000 8.1e1 6.5258e-1 6.5258e-1
500.1000000000 8.2e1 6.5947e-1 6.5947e-1
500.1000000000 8.3e1 7.029e-1 7.029e-1
500.1000000000 8.4e1 7.274e-1 7.274e-1
500.1000000000 8.5e1 7.5114e-1 7.5114e-1
500.1000000000 8.6e1 7.1175e-1 7.1175e-1
500.1000000000 8.7e1 7.2541e-1 7.2541e-1
500.1000000000 8.8e1 7.1741e-1 7.1741e-1
500.1000000000 8.9e1 7.4301e-1 7.4301e-1
500.1000000000 9.0e1 6.6666e-1 6.6666e-1
500.1000000000 9.1e1 7.4095e-1 7.4095e-1
500.1000000000 9.2e1 6.7969e-1 6.7969e-1
500.1000000000 9.3e1 7.2794e-1 7.2794e-1
500.1000000000 9.4e1 6.9286e-1 6.9286e-1
500.1000000000 9.5e1 6.8898e-1 6.8898e-1
500.1000000000 9.6e1 6.8766e-1 6.8766e-1

600.1000000000 1.0e0 -6.6131e-1 -6.6131e-1
600.1000000000 2.0e0 -8.0913e-1 -8.0913e-1
600.1000000000 3.0e0 -7.6132e-1 -7.6132e-1
600.1000000000 4.0e0 -9.5637e-1 -9.5637e-1
600.1000000000 5.0e0 -8.1867e-1 -8.1867e-1
600.1000000000 6.0e0 -9.0232e-1 -9.0232e-1
600.1000000000 7.0e0 -7.06e-1 -7.06e-1
600.1000000000 8.0e0 -8.1774e-1 -8.1774e-1
600.1000000000 9.0e0 -8.7091e-1 -8.7091e-1
600.1000000000 1.0e1 -8.177e-1 -8.177e-1
600.1000000000 1.1e1 -7.8913e-1 -7.8913e-1
600.1000000000 1.2e1 -8.3944e-1 -8.3944e-1
600.1000000000 1.3e1 -9.3463e-1 -9.3463e-1
600.1000000000 1.4e1 -6.5893e-1 -6.5893e-1
600.1000000000 1.5e1 -7.5831e-1 -7.5831e-1
600.1000000000 1.6e1 -8.6873e-1 -8.6873e-1
600.1000000000 1.7e1 -9.0518e-1 -9.0518e-1
600.1000000000 1.8e1 -7.8433e-1 -7.8433e-1
600.1000000000 1.9e1 -8.0111e-1 -8.0111e-1
600.1000000000 2.0e1 -7.5123e-1 -7.5123e-1
600.1000000000 2.1e1 -8.006e-1 -8.006e-1
600.1000000000 2.2e1 -8.7342e-1 -8.7342e-1
600.1000000000 2.3e1 -7.4828e-1 -7.4828e-1
600.1000000000 2.4e1 -9.5551e-1 -9.5551e-1
600.1000000000 2.5e1 -8.5855e-1 -8.5855e-1
600.1000000000 2.6e1 -7.7348e-1 -7.7348e-1
600.1000000000 2.7e1 -8.789e-1 -8.789e-1
600.1000000000 2.8e1 -6.5909e-1 -6.5909e-1
600.1000000000 2.9e1 -7.4913e-1 -7.4913e-1
600.1000000000 3.0e1 -7.5809e-1 -7.5809e-1
600.1000000000 3.1e1 -8.2948e-1 -8.2948e-1
600.1000000000 3.2e1 -7.8496e-1 -7.8496e-1
600.1000000000 3.3e1 -9.3136e-1 -9.3136e-1
600.1000000000 3.4e1 -8.0092e-1 -8.0092e-1
600.1000000000 3.5e1 -8.3086e-1 -8.3086e-1
600.1000000000 3.6e1 -8.7679e-1 -8.7679e-1
600.1000000000 3.7e1 -8.5366e-1 -8.5366e-1
600.1000000000 3.8e1 -8.7004e-1 -8.7004e-1
600.1000000000 3.9e1 -7.9875e-1 -7.9875e-1
600.1000000000 4.0e1 -9.0121e-1 -9.0121e-1
600.1000000000 4.1e1 -9.9079e-1 -9.9079e-1
600.1000000000 4.2e1 -6.4638e-1 -6.4638e-1
600.1000000000 4.3e1 -8.2214e-1 -8.2214e-1
600.1000000000 4.4e1 -8.1323e-1 -8.1323e-1
600.1000000000 4.5e1 -7.9839e-1 -7.9839e-1
600.1000000000 4.6e1 -8.6104e-1 -8.6104e-1
600.1000000000 4.7e1 -8.0686e-1 -8.0686e-1
600.1000000000 4.8e1 -8.223e-1 -8.223e-1
600.1000000000 4.9e1 -9.683e-1 -9.683e-1
600.1000000000 5.0e1 -8.0417e-1 -8.0417e-1
600.1000000000 5.1e1 -7.5994e-1 -7.5994e-1
600.1000000000 5.2e1 -9.4697e-1 -9.4697e-1
600.1000000000 5.3e1 -8.7356e-1 -8.7356e-1
600.1000000000 5.4e1 -8.0466e-1 -8.0466e-1
600.1000000000 5.5e1 -7.7013e-1 -7.7013e-1
600.1000000000 5.6e1 -7.768e-1 -7.768e-1
600.1000000000 5.7e1 -8.0257e-1 -8.0257e-1
600.1000000000 5.8e1 -7.7437e-1 -7.7437e-1
600.1000000000 5.9e1 -7.8207e-1 -7.8207e-1
600.1000000000 6.0e1 -9.0083e-1 -9.0083e-1
600.1000000000 6.1e1 -8.5945e-1 -8.5945e-1
600.1000000000 6.2e1 -7.8852e-1 -7.8852e-1
600.1000000000 6.3e1 -7.9168e-1 -7.9168e-1
600.1000000000 6.4e1 -8.4956e-1 -8.4956e-1
600.1000000000 6.5e1 -7.1807e-1 -7.1807e-1
600.1000000000 6.6e1 -8.4147e-1 -8.4147e-1
600.1000000000 6.7e1 -7.8158e-1 -7.8158e-1
600.1000000000 6.8e1 -9.269e-1 -9.269e-1
600.1000000000 6.9e1 -8.2292e-1 -8.2292e-1
600.1000000000 7.0e1 -8.0229e-1 -8.0229e-1
600.1000000000 7.1e1 -8.555e-1 -8.555e-1
600.1000000000 7.2e1 -8.3158e-1 -8.3158e-1
600.1000000000 7.3e1 -8.0391e-1 -8.0391e-1
600.1000000000 7.4e1 -8.4211e-1 -8.4211e-1
600.1000000000 7.5e1 -8.3271e-1 -8.3271e-1
600.1000000000 7.6e1 -8.6818e-1 -8.6818e-1
600.1000000000 7.7e1 -8.1248e-1 -8.1248e-1
600.1000000000 7.8e1 -8.0967e-1 -8.0967e-1
600.1000000000 7.9e1 -8.4309e-1 -8.4309e-1
600.1000000000 8.0e1 -8.4275e-1 -8.4275e-1
600.1000000000 8.1e1 -8.6683e-1 -8.6683e-1
600.1000000000 8.2e1 -9.0109e-1 -9.0109e-1
600.1000000000 8.3e1 -7.4581e-1 -7.4581e-1
600.1000000000 8.4e1 -9.2429e-1 -9.2429e-1
600.1000000000 8.5e1 -8.1251e-1 -8.1251e-1
600.1000000000 8.6e1 -8.5676e-1 -8.5676e-1
600.1000000000 8.7e1 -8.3763e-1 -8.3763e-1
600.1000000000 8.8e1 -9.3038e-1 -9.3038e-1
600.1000000000 8.9e1 -8.7103e-1 -8.7103e-1
600.1000000000 9.0e1 -8.8072e-1 -8.8072e-1
600.1000000000 9.1e1 -7.671e-1 -7.671e-1
600.1000000000 9.2e1 -9.5722e-1 -9.5722e-1
600.1000000000 9.3e1 -9.1348e-1 -9.1348e-1
600.1000000000 9.4e1 -8.3305e-1 -8.3305e-1
600.1000000000 9.5e1 -8.5495e-1 -8.5495e-1
600.1000000000 9.6e1 -8.3804e-1 -8.3804e-1

700.1000000000 1.0e0 -1.1867e0 -1.1867e0
700.1000000000 2.0e0 -1.4363e0 -1.4363e0
700.1000000000 3.0e0 -1.742e0 -1.742e0
700.1000000000 4.0e0 -1.8974e0 -1.8974e0
700.1000000000 5.0e0 -1.496e0 -1.496e0
700.1000000000 6.0e0 -1.7416e0 -1.7416e0
700.1000000000 7.0e0 -1.2431e0 -1.2431e0
700.1000000000 8.0e0 -1.6036e0 -1.6036e0
700.1000000000 9.0e0 -2.0111e0 -2.0111e0
700.1000000000 1.0e1 -1.5231e0 -1.5231e0
700.1000000000 1.1e1 -1.5631e0 -1.5631e0
700.1000000000 1.2e1 -1.9167e0 -1.9167e0
700.1000000000 1.3e1 -2.0182e0 -2.0182e0
700.1000000000 1.4e1 -1.3415e0 -1.3415e0
700.1000000000 1.5e1 -1.3706e0 -1.3706e0
700.1000000000 1.6e1 -1.5756e0 -1.5756e0
700.1000000000 1.7e1 -1.6478e0 -1.6478e0
700.1000000000 1.8e1 -1.6252e0 -1.6252e0
700.1000000000 1.9e1 -1.6723e0 -1.6723e0
700.1000000000 2.0e1 -1.4725e0 -1.4725e0
700.1000000000 2.1e1 -1.6866e0 -1.6866e0
700.1000000000 2.2e1 -1.6694e0 -1.6694e0
700.1000000000 2.3e1 -1.4888e0 -1.4888e0
700.1000000000 2.4e1 -1.8653e0 -1.8653e0
700.1000000000 2.5e1 -1.979e0 -1.979e0
700.1000000000 2.6e1 -1.6463e0 -1.6463e0
700.1000000000 2.7e1 -1.677e0 -1.677e0
700.1000000000 2.8e1 -1.5275e0 -1.5275e0
700.1000000000 2.9e1 -1.557e0 -1.557e0
700.1000000000 3.0e1 -1.4773e0 -1.4773e0
700.1000000000 3.1e1 -1.6719e0 -1.6719e0
700.1000000000 3.2e1 -1.8947e0 -1.8947e0
700.1000000000 3.3e1 -1.9372e0 -1.9372e0
700.1000000000 3.4e1 -1.6654e0 -1.6654e0
700.1000000000 3.5e1 -1.6481e0 -1.6481e0
700.1000000000 3.6e1 -1.9341e0 -1.9341e0
700.1000000000 3.7e1 -1.8822e0 -1.8822e0
700.1000000000 3.8e1 -1.6397e0 -1.6397e0
700.1000000000 3.9e1 -1.6407e0 -1.6407e0
700.1000000000 4.0e1 -1.9879e0 -1.9879e0
700.1000000000 4.1e1 -1.767e0 -1.767e0
700.1000000000 4.2e1 -1.1972e0 -1.1972e0
700.1000000000 4.3e1 -1.7046e0 -1.7046e0
700.1000000000 4.4e1 -1.6564e0 -1.6564e0
700.1000000000 4.5e1 -1.3661e0 -1.3661e0
700.1000000000 4.6e1 -1.7174e0 -1.7174e0
700.1000000000 4.7e1 -1.7752e0 -1.7752e0
700.1000000000 4.8e1 -1.9247e0 -1.9247e0
700.1000000000 4.9e1 -1.8376e0 -1.8376e0
700.1000000000 5.0e1 -1.449e0 -1.449e0
700.1000000000 5.1e1 -1.7355e0 -1.7355e0
700.1000000000 5.2e1 -1.966e0 -1.966e0
700.1000000000 5.3e1 -2.0604e0 -2.0604e0
700.1000000000 5.4e1 -1.217e0 -1.217e0
700.1000000000 5.5e1 -1.6635e0 -1.6635e0
700.1000000000 5.6e1 -1.5206e0 -1.5206e0
700.1000000000 5.7e1 -1.4822e0 -1.4822e0
700.1000000000 5.8e1 -1.3864e0 -1.3864e0
700.1000000000 5.9e1 -1.6086e0 -1.6086e0
700.1000000000 6.0e1 -2.2002e0 -2.2002e0
700.1000000000 6.1e1 -1.7882e0 -1.7882e0
700.1000000000 6.2e1 -1.5399e0 -1.5399e0
700.1000000000 6.3e1 -1.6818e0 -1.6818e0
700.1000000000 6.4e1 -1.7365e0 -1.7365e0
700.1000000000 6.5e1 -1.6323e0 -1.6323e0
700.1000000000 6.6e1 -1.4726e0 -1.4726e0
700.1000000000 6.7e1 -1.7386e0 -1.7386e0
700.1000000000 6.8e1 -1.9341e0 -1.9341e0
700.1000000000 6.9e1 -1.991e0 -1.991e0
700.1000000000 7.0e1 -1.4953e0 -1.4953e0
700.1000000000 7.1e1 -1.6807e0 -1.6807e0
700.1000000000 7.2e1 -2.0078e0 -2.0078e0
700.1000000000 7.3e1 -1.8872e0 -1.8872e0
700.1000000000 7.4e1 -1.5278e0 -1.5278e0
700.1000000000 7.5e1 -1.7996e0 -1.7996e0
700.1000000000 7.6e1 -1.9709e0 -1.9709e0
700.1000000000 7.7e1 -1.8971e0 -1.8971e0
700.1000000000 7.8e1 -1.6369e0 -1.6369e0
700.1000000000 7.9e1 -1.7054e0 -1.7054e0
700.1000000000 8.0e1 -1.807e0 -1.807e0
700.1000000000 8.1e1 -1.4453e0 -1.4453e0
700.1000000000 8.2e1 -1.6251e0 -1.6251e0
700.1000000000 8.3e1 -1.7155e0 -1.7155e0
700.1000000000 8.4e1 -1.9399e0 -1.9399e0
700.1000000000 8.5e1 -2.0549e0 -2.0549e0
700.1000000000 8.6e1 -1.6227e0 -1.6227e0
700.1000000000 8.7e1 -1.8144e0 -1.8144e0
700.1000000000 8.8e1 -2.1422e0 -2.1422e0
700.1000000000 8.9e1 -2.0159e0 -2.0159e0
700.1000000000 9.0e1 -1.6442e0 -1.6442e0
700.1000000000 9.1e1 -1.6973e0 -1.6973e0
700.1000000000 9.2e1 -1.889e0 -1.889e0
700.1000000000 9.3e1 -1.9199e0 -1.9199e0
700.1000000000 9.4e1 -1.691e0 -1.691e0
700.1000000000 9.5e1 -1.7389e0 -1.7389e0
700.1000000000 9.6e1 -1.6886e0 -1.6886e0

800.1000000000 1.0e0 -8.9995e-1 -8.9995e-1
800.1000000000 2.0e0 -1.3146e0 -1.3146e0
800.1000000000 3.0e0 -1.2944e0 -1.2944e0
800.1000000000 4.0e0 -1.8453e0 -1.8453e0
800.1000000000 5.0e0 -1.4027e0 -1.4027e0
800.1000000000 6.0e0 -1.5321e0 -1.5321e0
800.1000000000 7.0e0 -1.1003e0 -1.1003e0
800.1000000000 8.0e0 -1.6347e0 -1.6347e0
800.1000000000 9.0e0 -2.0279e0 -2.0279e0
800.1000000000 1.0e1 -1.2741e0 -1.2741e0
800.1000000000 1.1e1 -1.6012e0 -1.6012e0
800.1000000000 1.2e1 -1.9179e0 -1.9179e0
800.1000000000 1.3e1 -2.1387e0 -2.1387e0
800.1000000000 1.4e1 -1.1615e0 -1.1615e0
800.1000000000 1.5e1 -1.0747e0 -1.0747e0
800.1000000000 1.6e1 -9.012e-1 -9.012e-1
800.1000000000 1.7e1 -1.3554e0 -1.3554e0
800.1000000000 1.8e1 -1.7173e0 -1.7173e0
800.1000000000 1.9e1 -1.2906e0 -1.2906e0
800.1000000000 2.0e1 -1.2695e0 -1.2695e0
800.1000000000 2.1e1 -1.4652e0 -1.4652e0
800.1000000000 2.2e1 -1.686e0 -1.686e0
800.1000000000 2.3e1 -1.5952e0 -1.5952e0
800.1000000000 2.4e1 -2.0738e0 -2.0738e0
800.1000000000 2.5e1 -2.0507e0 -2.0507e0
800.1000000000 2.6e1 -1.5732e0 -1.5732e0
800.1000000000 2.7e1 -1.7232e0 -1.7232e0
800.1000000000 2.8e1 -1.1894e0 -1.1894e0
800.1000000000 2.9e1 -1.5489e0 -1.5489e0
800.1000000000 3.0e1 -1.5511e0 -1.5511e0
800.1000000000 3.1e1 -1.6682e0 -1.6682e0
800.1000000000 3.2e1 -1.8377e0 -1.8377e0
800.1000000000 3.3e1 -1.9074e0 -1.9074e0
800.1000000000 3.4e1 -1.3998e0 -1.3998e0
800.1000000000 3.5e1 -1.4946e0 -1.4946e0
800.1000000000 3.6e1 -1.9058e0 -1.9058e0
800.1000000000 3.7e1 -1.9207e0 -1.9207e0
800.1000000000 3.8e1 -1.003e0 -1.003e0
800.1000000000 3.9e1 -1.6653e0 -1.6653e0
800.1000000000 4.0e1 -1.9801e0 -1.9801e0
800.1000000000 4.1e1 -1.8963e0 -1.8963e0
800.1000000000 4.2e1 -1.1013e0 -1.1013e0
800.1000000000 4.3e1 -1.749e0 -1.749e0
800.1000000000 4.4e1 -1.5287e0 -1.5287e0
800.1000000000 4.5e1 -1.0444e0 -1.0444e0
800.1000000000 4.6e1 -1.1515e0 -1.1515e0
800.1000000000 4.7e1 -1.7242e0 -1.7242e0
800.1000000000 4.8e1 -1.8367e0 -1.8367e0
800.1000000000 4.9e1 -1.8782e0 -1.8782e0
800.1000000000 5.0e1 -1.5089e0 -1.5089e0
800.1000000000 5.1e1 -1.5928e0 -1.5928e0
800.1000000000 5.2e1 -2.0829e0 -2.0829e0
800.1000000000 5.3e1 -2.0287e0 -2.0287e0
800.1000000000 5.4e1 -1.2174e0 -1.2174e0
800.1000000000 5.5e1 -1.6639e0 -1.6639e0
800.1000000000 5.6e1 -1.2792e0 -1.2792e0
800.1000000000 5.7e1 -1.4549e0 -1.4549e0
800.1000000000 5.8e1 -1.2991e0 -1.2991e0
800.1000000000 5.9e1 -1.4381e0 -1.4381e0
800.1000000000 6.0e1 -2.198e0 -2.198e0
800.1000000000 6.1e1 -1.9054e0 -1.9054e0
800.1000000000 6.2e1 -1.3715e0 -1.3715e0
800.1000000000 6.3e1 -1.4956e0 -1.4956e0
800.1000000000 6.4e1 -1.4884e0 -1.4884e0
800.1000000000 6.5e1 -1.3688e0 -1.3688e0
800.1000000000 6.6e1 -1.5138e0 -1.5138e0
800.1000000000 6.7e1 -1.5684e0 -1.5684e0
800.1000000000 6.8e1 -1.9637e0 -1.9637e0
800.1000000000 6.9e1 -1.9096e0 -1.9096e0
800.1000000000 7.0e1 -1.5845e0 -1.5845e0
800.1000000000 7.1e1 -1.4196e0 -1.4196e0
800.1000000000 7.2e1 -1.8571e0 -1.8571e0
800.1000000000 7.3e1 -1.9679e0 -1.9679e0
800.1000000000 7.4e1 -1.3171e0 -1.3171e0
800.1000000000 7.5e1 -1.5612e0 -1.5612e0
800.1000000000 7.6e1 -1.9493e0 -1.9493e0
800.1000000000 7.7e1 -1.9397e0 -1.9397e0
800.1000000000 7.8e1 -1.5584e0 -1.5584e0
800.1000000000 7.9e1 -1.298e0 -1.298e0
800.1000000000 8.0e1 -1.3909e0 -1.3909e0
800.1000000000 8.1e1 -1.5278e0 -1.5278e0
800.1000000000 8.2e1 -1.5656e0 -1.5656e0
800.1000000000 8.3e1 -1.5838e0 -1.5838e0
800.1000000000 8.4e1 -2.0062e0 -2.0062e0
800.1000000000 8.5e1 -1.9365e0 -1.9365e0
800.1000000000 8.6e1 -1.6624e0 -1.6624e0
800.1000000000 8.7e1 -1.6802e0 -1.6802e0
800.1000000000 8.8e1 -2.1348e0 -2.1348e0
800.1000000000 8.9e1 -2.0464e0 -2.0464e0
800.1000000000 9.0e1 -1.52e0 -1.52e0
800.1000000000 9.1e1 -1.62e0 -1.62e0
800.1000000000 9.2e1 -2.0414e0 -2.0414e0
800.1000000000 9.3e1 -1.9885e0 -1.9885e0
800.1000000000 9.4e1 -1.3016e0 -1.3016e0
800.1000000000 9.5e1 -1.4749e0 -1.4749e0
800.1000000000 9.6e1 -1.6925e0 -1.6925e0

900.1000000000 1.0e0 -5.2868e-1 -5.2868e-1
900.1000000000 2.0e0 -6.5353e-1 -6.5353e-1
900.1000000000 3.0e0 -7.7955e-1 -7.7955e-1
900.1000000000 4.0e0 -9.6805e-1 -9.6805e-1
900.1000000000 5.0e0 -7.3967e-1 -7.3967e-1
900.1000000000 6.0e0 -7.704e-1 -7.704e-1
900.1000000000 7.0e0 -6.9499e-1 -6.9499e-1
900.1000000000 8.0e0 -5.6872e-1 -5.6872e-1
900.1000000000 9.0e0 -1.0236e0 -1.0236e0
900.1000000000 1.0e1 -7.4373e-1 -7.4373e-1
900.1000000000 1.1e1 -7.6649e-1 -7.6649e-1
900.1000000000 1.2e1 -8.2548e-1 -8.2548e-1
900.1000000000 1.3e1 -1.0229e0 -1.0229e0
900.1000000000 1.4e1 -6.7571e-1 -6.7571e-1
900.1000000000 1.5e1 -7.2121e-1 -7.2121e-1
900.1000000000 1.6e1 -6.6357e-1 -6.6357e-1
900.1000000000 1.7e1 -7.0949e-1 -7.0949e-1
900.1000000000 1.8e1 -8.263e-1 -8.263e-1
900.1000000000 1.9e1 -7.9945e-1 -7.9945e-1
900.1000000000 2.0e1 -8.0406e-1 -8.0406e-1
900.1000000000 2.1e1 -7.6317e-1 -7.6317e-1
900.1000000000 2.2e1 -7.7582e-1 -7.7582e-1
900.1000000000 2.3e1 -6.7906e-1 -6.7906e-1
900.1000000000 2.4e1 -1.0987e0 -1.0987e0
900.1000000000 2.5e1 -9.7669e-1 -9.7669e-1
900.1000000000 2.6e1 -8.1353e-1 -8.1353e-1
900.1000000000 2.7e1 -7.8569e-1 -7.8569e-1
900.1000000000 2.8e1 -6.7066e-1 -6.7066e-1
900.1000000000 2.9e1 -7.512e-1 -7.512e-1
900.1000000000 3.0e1 -5.9628e-1 -5.9628e-1
900.1000000000 3.1e1 -8.3169e-1 -8.3169e-1
900.1000000000 3.2e1 -9.7157e-1 -9.7157e-1
900.1000000000 3.3e1 -8.5099e-1 -8.5099e-1
900.1000000000 3.4e1 -7.9045e-1 -7.9045e-1
900.1000000000 3.5e1 -8.1124e-1 -8.1124e-1
900.1000000000 3.6e1 -8.5836e-1 -8.5836e-1
900.1000000000 3.7e1 -9.1875e-1 -9.1875e-1
900.1000000000 3.8e1 -7.8568e-1 -7.8568e-1
900.1000000000 3.9e1 -7.9126e-1 -7.9126e-1
900.1000000000 4.0e1 -9.188e-1 -9.188e-1
900.1000000000 4.1e1 -1.0095e0 -1.0095e0
900.1000000000 4.2e1 -4.6738e-1 -4.6738e-1
900.1000000000 4.3e1 -8.152e-1 -8.152e-1
900.1000000000 4.4e1 -7.5411e-1 -7.5411e-1
900.1000000000 4.5e1 -5.816e-1 -5.816e-1
900.1000000000 4.6e1 -7.9655e-1 -7.9655e-1
900.1000000000 4.7e1 -7.9804e-1 -7.9804e-1
900.1000000000 4.8e1 -9.3612e-1 -9.3612e-1
900.1000000000 4.9e1 -8.0008e-1 -8.0008e-1
900.1000000000 5.0e1 -7.1439e-1 -7.1439e-1
900.1000000000 5.1e1 -8.2131e-1 -8.2131e-1
900.1000000000 5.2e1 -9.5587e-1 -9.5587e-1
900.1000000000 5.3e1 -9.4502e-1 -9.4502e-1
900.1000000000 5.4e1 -5.9841e-1 -5.9841e-1
900.1000000000 5.5e1 -8.5858e-1 -8.5858e-1
900.1000000000 5.6e1 -7.5185e-1 -7.5185e-1
900.1000000000 5.7e1 -6.4639e-1 -6.4639e-1
900.1000000000 5.8e1 -5.9396e-1 -5.9396e-1
900.1000000000 5.9e1 -7.6123e-1 -7.6123e-1
900.1000000000 6.0e1 -1.0338e0 -1.0338e0
900.1000000000 6.1e1 -1.0368e0 -1.0368e0
900.1000000000 6.2e1 -6.0257e-1 -6.0257e-1
900.1000000000 6.3e1 -8.4857e-1 -8.4857e-1
900.1000000000 6.4e1 -8.4013e-1 -8.4013e-1
900.1000000000 6.5e1 -7.7819e-1 -7.7819e-1
900.1000000000 6.6e1 -7.5083e-1 -7.5083e-1
900.1000000000 6.7e1 -7.9472e-1 -7.9472e-1
900.1000000000 6.8e1 -1.0144e0 -1.0144e0
900.1000000000 6.9e1 -1.0565e0 -1.0565e0
900.1000000000 7.0e1 -7.774e-1 -7.774e-1
900.1000000000 7.1e1 -7.6789e-1 -7.6789e-1
900.1000000000 7.2e1 -1.0255e0 -1.0255e0
900.1000000000 7.3e1 -9.9125e-1 -9.9125e-1
900.1000000000 7.4e1 -7.1256e-1 -7.1256e-1
900.1000000000 7.5e1 -8.1518e-1 -8.1518e-1
900.1000000000 7.6e1 -1.0345e0 -1.0345e0
900.1000000000 7.7e1 -9.7072e-1 -9.7072e-1
900.1000000000 7.8e1 -7.8487e-1 -7.8487e-1
900.1000000000 7.9e1 -7.6919e-1 -7.6919e-1
900.1000000000 8.0e1 -8.717e-1 -8.717e-1
900.1000000000 8.1e1 -7.5701e-1 -7.5701e-1
900.1000000000 8.2e1 -8.4457e-1 -8.4457e-1
900.1000000000 8.3e1 -7.2099e-1 -7.2099e-1
900.1000000000 8.4e1 -1.1019e0 -1.1019e0
900.1000000000 8.5e1 -9.5698e-1 -9.5698e-1
900.1000000000 8.6e1 -7.3339e-1 -7.3339e-1
900.1000000000 8.7e1 -9.1027e-1 -9.1027e-1
900.1000000000 8.8e1 -9.4499e-1 -9.4499e-1
900.1000000000 8.9e1 -9.0312e-1 -9.0312e-1
900.1000000000 9.0e1 -8.3634e-1 -8.3634e-1
900.1000000000 9.1e1 -7.6413e-1 -7.6413e-1
900.1000000000 9.2e1 -9.8373e-1 -9.8373e-1
900.1000000000 9.3e1 -9.6951e-1 -9.6951e-1
900.1000000000 9.4e1 -8.1867e-1 -8.1867e-1
900.1000000000 9.5e1 -8.3017e-1 -8.3017e-1
900.1000000000 9.6e1 -8.192e-1 -8.192e-1

1000.1000000000 1.0e0 3.689e-2 3.689e-2
1000.1000000000 2.0e0 2.8139e-1 2.8139e-1
1000.1000000000 3.0e0 1.2426e-1 1.2426e-1
1000.1000000000 4.0e0 3.0687e-1 3.0687e-1
1000.1000000000 5.0e0 1.5331e-1 1.5331e-1
1000.1000000000 6.0e0 2.7086e-1 2.7086e-1
1000.1000000000 7.0e0 8.1234e-2 8.1234e-2
1000.1000000000 8.0e0 3.2978e-1 3.2978e-1
1000.1000000000 9.0e0 1.8033e-1 1.8033e-1
1000.1000000000 1.0e1 2.0418e-1 2.0418e-1
1000.1000000000 1.1e1 2.2626e-1 2.2626e-1
1000.1000000000 1.2e1 2.4577e-2 2.4577e-2
1000.1000000000 1.3e1 3.2189e-1 3.2189e-1
1000.1000000000 1.4e1 1.7375e-1 1.7375e-1
1000.1000000000 1.5e1 1.919e-1 1.919e-1
1000.1000000000 1.6e1 2.0247e-1 2.0247e-1
1000.1000000000 1.7e1 2.254e-1 2.254e-1
1000.1000000000 1.8e1 2.6333e-1 2.6333e-1
1000.1000000000 1.9e1 1.6062e-1 1.6062e-1
1000.1000000000 2.0e1 1.7162e-1 1.7162e-1
1000.1000000000 2.1e1 2.6979e-1 2.6979e-1
1000.1000000000 2.2e1 1.5459e-1 1.5459e-1
1000.1000000000 2.3e1 2.7676e-1 2.7676e-1
1000.1000000000 2.4e1 -2.4168e-1 -2.4168e-1
1000.1000000000 2.5e1 1.9029e-1 1.9029e-1
1000.1000000000 2.6e1 1.7309e-1 1.7309e-1
1000.1000000000 2.7e1 2.4897e-1 2.4897e-1
1000.1000000000 2.8e1 1.5718e-1 1.5718e-1
1000.1000000000 2.9e1 3.0445e-1 3.0445e-1
1000.1000000000 3.0e1 1.1149e-1 1.1149e-1
1000.1000000000 3.1e1 2.8844e-1 2.8844e-1
1000.1000000000 3.2e1 1.7339e-1 1.7339e-1
1000.1000000000 3.3e1 2.5389e-1 2.5389e-1
1000.1000000000 3.4e1 1.789e-1 1.789e-1
1000.1000000000 3.5e1 2.344e-1 2.344e-1
1000.1000000000 3.6e1 2.3909e-1 2.3909e-1
1000.1000000000 3.7e1 2.6336e-1 2.6336e-1
1000.1000000000 3.8e1 2.5353e-1 2.5353e-1
1000.1000000000 3.9e1 1.8868e-1 1.8868e-1
1000.1000000000 4.0e1 1.5666e-1 1.5666e-1
1000.1000000000 4.1e1 1.4463e-1 1.4463e-1
1000.1000000000 4.2e1 1.1739e-1 1.1739e-1
1000.1000000000 4.3e1 2.981e-1 2.981e-1
1000.1000000000 4.4e1 1.6986e-2 1.6986e-2
1000.1000000000 4.5e1 2.4964e-1 2.4964e-1
1000.1000000000 4.6e1 1.5617e-1 1.5617e-1
1000.1000000000 4.7e1 2.597e-1 2.597e-1
1000.1000000000 4.8e1 1.3214e-1 1.3214e-1
1000.1000000000 4.9e1 1.2513e-1 1.2513e-1
1000.1000000000 5.0e1 1.9543e-1 1.9543e-1
1000.1000000000 5.1e1 2.218e-1 2.218e-1
1000.1000000000 5.2e1 3.6086e-1 3.6086e-1
1000.1000000000 5.3e1 1.8593e-1 1.8593e-1
1000.1000000000 5.4e1 1.4588e-1 1.4588e-1
1000.1000000000 5.5e1 1.9774e-1 1.9774e-1
1000.1000000000 5.6e1 2.1543e-1 2.1543e-1
1000.1000000000 5.7e1 1.0135e-1 1.0135e-1
1000.1000000000 5.8e1 1.8052e-1 1.8052e-1
1000.1000000000 5.9e1 1.5657e-1 1.5657e-1
1000.1000000000 6.0e1 2.5339e-1 2.5339e-1
1000.1000000000 6.1e1 8.0253e-2 8.0253e-2
1000.1000000000 6.2e1 1.6404e-1 1.6404e-1
1000.1000000000 6.3e1 1.5654e-1 1.5654e-1
1000.1000000000 6.4e1 2.1772e-1 2.1772e-1
1000.1000000000 6.5e1 1.594e-1 1.594e-1
1000.1000000000 6.6e1 1.8427e-1 1.8427e-1
1000.1000000000 6.7e1 2.7415e-1 2.7415e-1
1000.1000000000 6.8e1 1.886e-1 1.886e-1
1000.1000000000 6.9e1 1.2844e-1 1.2844e-1
1000.1000000000 7.0e1 1.2829e-1 1.2829e-1
1000.1000000000 7.1e1 2.2863e-1 2.2863e-1
1000.1000000000 7.2e1 2.7907e-1 2.7907e-1
1000.1000000000 7.3e1 1.7198e-1 1.7198e-1
1000.1000000000 7.4e1 2.0447e-1 2.0447e-1
1000.1000000000 7.5e1 2.0545e-1 2.0545e-1
1000.1000000000 7.6e1 3.3958e-1 3.3958e-1
1000.1000000000 7.7e1 2.782e-1 2.782e-1
1000.1000000000 7.8e1 2.1675e-1 2.1675e-1
1000.1000000000 7.9e1 2.2016e-1 2.2016e-1
1000.1000000000 8.0e1 2.049e-1 2.049e-1
1000.1000000000 8.1e1 1.6952e-1 1.6952e-1
1000.1000000000 8.2e1 2.0108e-1 2.0108e-1
1000.1000000000 8.3e1 2.3236e-1 2.3236e-1
1000.1000000000 8.4e1 2.3838e-1 2.3838e-1
1000.1000000000 8.5e1 1.0255e-1 1.0255e-1
1000.1000000000 8.6e1 2.4595e-1 2.4595e-1
1000.1000000000 8.7e1 2.0882e-1 2.0882e-1
1000.1000000000 8.8e1 4.0388e-1 4.0388e-1
1000.1000000000 8.9e1 4.6719e-1 4.6719e-1
1000.1000000000 9.0e1 1.4233e-1 1.4233e-1
1000.1000000000 9.1e1 2.0544e-1 2.0544e-1
1000.1000000000 9.2e1 3.4107e-1 3.4107e-1
1000.1000000000 9.3e1 3.1882e-1 3.1882e-1
1000.1000000000 9.4e1 2.3694e-1 2.3694e-1
1000.1000000000 9.5e1 1.7961e-1 1.7961e-1
1000.1000000000 9.6e1 3.4717e-1 3.4717e-1


==> figures/gsvd_control-figure35_contourtmp0.dat <==
0.1 1.0e0 -5.8636e1 -5.8636e1
0.1 2.0e0 -6.1479e1 -6.1479e1
0.1 3.0e0 -6.5914e1 -6.5914e1
0.1 4.0e0 -5.9807e1 -5.9807e1
0.1 5.0e0 -6.1939e1 -6.1939e1
0.1 6.0e0 -6.7739e1 -6.7739e1
0.1 7.0e0 -5.5124e1 -5.5124e1
0.1 8.0e0 -5.3612e1 -5.3612e1
0.1 9.0e0 -5.461e1 -5.461e1
0.1 1.0e1 -5.5702e1 -5.5702e1
0.1 1.1e1 -6.6854e1 -6.6854e1
0.1 1.2e1 -6.9081e1 -6.9081e1
0.1 1.3e1 -6.862e1 -6.862e1
0.1 1.4e1 -6.1376e1 -6.1376e1
0.1 1.5e1 -6.4844e1 -6.4844e1
0.1 1.6e1 -5.5707e1 -5.5707e1
0.1 1.7e1 -5.9157e1 -5.9157e1
0.1 1.8e1 -7.5179e1 -7.5179e1
0.1 1.9e1 -6.843e1 -6.843e1
0.1 2.0e1 -6.326e1 -6.326e1
0.1 2.1e1 -7.7581e1 -7.7581e1
0.1 2.2e1 -6.4622e1 -6.4622e1
0.1 2.3e1 -8.1954e1 -8.1954e1
0.1 2.4e1 -5.9235e1 -5.9235e1
0.1 2.5e1 -6.9434e1 -6.9434e1
0.1 2.6e1 -8.5803e1 -8.5803e1
0.1 2.7e1 -6.4053e1 -6.4053e1
0.1 2.8e1 -7.5495e1 -7.5495e1
0.1 2.9e1 -6.7986e1 -6.7986e1
0.1 3.0e1 -5.8851e1 -5.8851e1
0.1 3.1e1 -6.2636e1 -6.2636e1
0.1 3.2e1 -5.6037e1 -5.6037e1
0.1 3.3e1 -6.79e1 -6.79e1
0.1 3.4e1 -6.3016e1 -6.3016e1
0.1 3.5e1 -7.3597e1 -7.3597e1
0.1 3.6e1 -6.0337e1 -6.0337e1
0.1 3.7e1 -7.5756e1 -7.5756e1
0.1 3.8e1 -5.8923e1 -5.8923e1
0.1 3.9e1 -6.7142e1 -6.7142e1
0.1 4.0e1 -6.4775e1 -6.4775e1
0.1 4.1e1 -6.6277e1 -6.6277e1
0.1 4.2e1 -5.419e1 -5.419e1
0.1 4.3e1 -8.7557e1 -8.7557e1
0.1 4.4e1 -5.8764e1 -5.8764e1
0.1 4.5e1 -6.9531e1 -6.9531e1
0.1 4.6e1 -7.2038e1 -7.2038e1
0.1 4.7e1 -8.0539e1 -8.0539e1
0.1 4.8e1 -6.6584e1 -6.6584e1
0.1 4.9e1 -5.5709e1 -5.5709e1
0.1 5.0e1 -6.1638e1 -6.1638e1
0.1 5.1e1 -1.0586e2 -1.0586e2
0.1 5.2e1 -6.7706e1 -6.7706e1
0.1 5.3e1 -5.3569e1 -5.3569e1
0.1 5.4e1 -8.3471e1 -8.3471e1
0.1 5.5e1 -6.9294e1 -6.9294e1
0.1 5.6e1 -7.3827e1 -7.3827e1
0.1 5.7e1 -6.1353e1 -6.1353e1
0.1 5.8e1 -6.467e1 -6.467e1
0.1 5.9e1 -6.5555e1 -6.5555e1
0.1 6.0e1 -7.0632e1 -7.0632e1
0.1 6.1e1 -6.486e1 -6.486e1
0.1 6.2e1 -6.3498e1 -6.3498e1
0.1 6.3e1 -6.1409e1 -6.1409e1
0.1 6.4e1 -7.1063e1 -7.1063e1
0.1 6.5e1 -6.0117e1 -6.0117e1
0.1 6.6e1 -5.3803e1 -5.3803e1
0.1 6.7e1 -7.6985e1 -7.6985e1
0.1 6.8e1 -6.1398e1 -6.1398e1
0.1 6.9e1 -5.5785e1 -5.5785e1
0.1 7.0e1 -5.8319e1 -5.8319e1
0.1 7.1e1 -6.9589e1 -6.9589e1
0.1 7.2e1 -7.1221e1 -7.1221e1
0.1 7.3e1 -6.6094e1 -6.6094e1
0.1 7.4e1 -6.6701e1 -6.6701e1
0.1 7.5e1 -5.8768e1 -5.8768e1
0.1 7.6e1 -1.023e2 -1.023e2
0.1 7.7e1 -5.7395e1 -5.7395e1
0.1 7.8e1 -6.0307e1 -6.0307e1
0.1 7.9e1 -6.3785e1 -6.3785e1
0.1 8.0e1 -6.0287e1 -6.0287e1
0.1 8.1e1 -6.0759e1 -6.0759e1
0.1 8.2e1 -6.2412e1 -6.2412e1
0.1 8.3e1 -6.8991e1 -6.8991e1
0.1 8.4e1 -6.8631e1 -6.8631e1
0.1 8.5e1 -8.1262e1 -8.1262e1
0.1 8.6e1 -5.8232e1 -5.8232e1
0.1 8.7e1 -7.1247e1 -7.1247e1
0.1 8.8e1 -6.2565e1 -6.2565e1
0.1 8.9e1 -6.5579e1 -6.5579e1
0.1 9.0e1 -5.6982e1 -5.6982e1
0.1 9.1e1 -7.4204e1 -7.4204e1
0.1 9.2e1 -5.8441e1 -5.8441e1
0.1 9.3e1 -5.9003e1 -5.9003e1
0.1 9.4e1 -7.2438e1 -7.2438e1
0.1 9.5e1 -6.5128e1 -6.5128e1
0.1 9.6e1 -6.0252e1 -6.0252e1

0.2 1.0e0 -5.0642e1 -5.0642e1
0.2 2.0e0 -4.8165e1 -4.8165e1
0.2 3.0e0 -5.4131e1 -5.4131e1
0.2 4.0e0 -4.8901e1 -4.8901e1
0.2 5.0e0 -6.2789e1 -6.2789e1
0.2 6.0e0 -5.4296e1 -5.4296e1
0.2 7.0e0 -5.0118e1 -5.0118e1
0.2 8.0e0 -5.5095e1 -5.5095e1
0.2 9.0e0 -5.4232e1 -5.4232e1
0.2 1.0e1 -5.0433e1 -5.0433e1
0.2 1.1e1 -5.5186e1 -5.5186e1
0.2 1.2e1 -4.7084e1 -4.7084e1
0.2 1.3e1 -5.2342e1 -5.2342e1
0.2 1.4e1 -5.1911e1 -5.1911e1
0.2 1.5e1 -5.0284e1 -5.0284e1
0.2 1.6e1 -4.8774e1 -4.8774e1
0.2 1.7e1 -5.2903e1 -5.2903e1
0.2 1.8e1 -5.0921e1 -5.0921e1
0.2 1.9e1 -5.3252e1 -5.3252e1
0.2 2.0e1 -5.0966e1 -5.0966e1
0.2 2.1e1 -5.5122e1 -5.5122e1
0.2 2.2e1 -5.1523e1 -5.1523e1
0.2 2.3e1 -5.3057e1 -5.3057e1
0.2 2.4e1 -5.2812e1 -5.2812e1
0.2 2.5e1 -5.3479e1 -5.3479e1
0.2 2.6e1 -5.1645e1 -5.1645e1
0.2 2.7e1 -5.2813e1 -5.2813e1
0.2 2.8e1 -5.0825e1 -5.0825e1
0.2 2.9e1 -5.7129e1 -5.7129e1
0.2 3.0e1 -5.101e1 -5.101e1
0.2 3.1e1 -5.2761e1 -5.2761e1
0.2 3.2e1 -4.159e1 -4.159e1
0.2 3.3e1 -5.3917e1 -5.3917e1
0.2 3.4e1 -5.1255e1 -5.1255e1
0.2 3.5e1 -5.3213e1 -5.3213e1
0.2 3.6e1 -5.0312e1 -5.0312e1
0.2 3.7e1 -5.2911e1 -5.2911e1
0.2 3.8e1 -5.268e1 -5.268e1
0.2 3.9e1 -4.9777e1 -4.9777e1
0.2 4.0e1 -5.0905e1 -5.0905e1
0.2 4.1e1 -4.4397e1 -4.4397e1
0.2 4.2e1 -5.8643e1 -5.8643e1
0.2 4.3e1 -4.9817e1 -4.9817e1
0.2 4.4e1 -5.9637e1 -5.9637e1
0.2 4.5e1 -5.2234e1 -5.2234e1
0.2 4.6e1 -5.0471e1 -5.0471e1
0.2 4.7e1 -5.4373e1 -5.4373e1
0.2 4.8e1 -5.4998e1 -5.4998e1
0.2 4.9e1 -6.2659e1 -6.2659e1
0.2 5.0e1 -5.1659e1 -5.1659e1
0.2 5.1e1 -5.2795e1 -5.2795e1
0.2 5.2e1 -5.2887e1 -5.2887e1
0.2 5.3e1 -6.108e1 -6.108e1
0.2 5.4e1 -4.9736e1 -4.9736e1
0.2 5.5e1 -5.2454e1 -5.2454e1
0.2 5.6e1 -5.2022e1 -5.2022e1
0.2 5.7e1 -4.7688e1 -4.7688e1
0.2 5.8e1 -5.214e1 -5.214e1
0.2 5.9e1 -5.2771e1 -5.2771e1
0.2 6.0e1 -5.1565e1 -5.1565e1
0.2 6.1e1 -4.8887e1 -4.8887e1
0.2 6.2e1 -5.671e1 -5.671e1
0.2 6.3e1 -5.0546e1 -5.0546e1
0.2 6.4e1 -5.2636e1 -5.2636e1
0.2 6.5e1 -5.0856e1 -5.0856e1
0.2 6.6e1 -5.1619e1 -5.1619e1
0.2 6.7e1 -5.1526e1 -5.1526e1
0.2 6.8e1 -5.3763e1 -5.3763e1
0.2 6.9e1 -5.3949e1 -5.3949e1
0.2 7.0e1 -5.1661e1 -5.1661e1
0.2 7.1e1 -5.2343e1 -5.2343e1
0.2 7.2e1 -5.2422e1 -5.2422e1
0.2 7.3e1 -4.9887e1 -4.9887e1
0.2 7.4e1 -5.4111e1 -5.4111e1
0.2 7.5e1 -5.2034e1 -5.2034e1
0.2 7.6e1 -5.4172e1 -5.4172e1
0.2 7.7e1 -5.5281e1 -5.5281e1
0.2 7.8e1 -5.1369e1 -5.1369e1
0.2 7.9e1 -5.2135e1 -5.2135e1
0.2 8.0e1 -5.2704e1 -5.2704e1
0.2 8.1e1 -4.7442e1 -4.7442e1
0.2 8.2e1 -5.1571e1 -5.1571e1
0.2 8.3e1 -5.2518e1 -5.2518e1
0.2 8.4e1 -5.324e1 -5.324e1
0.2 8.5e1 -5.0445e1 -5.0445e1
0.2 8.6e1 -5.3811e1 -5.3811e1
0.2 8.7e1 -5.2222e1 -5.2222e1
0.2 8.8e1 -5.4977e1 -5.4977e1
0.2 8.9e1 -5.4793e1 -5.4793e1
0.2 9.0e1 -5.2827e1 -5.2827e1
0.2 9.1e1 -5.3029e1 -5.3029e1
0.2 9.2e1 -5.5371e1 -5.5371e1
0.2 9.3e1 -5.3249e1 -5.3249e1
0.2 9.4e1 -5.1558e1 -5.1558e1
0.2 9.5e1 -5.3578e1 -5.3578e1
0.2 9.6e1 -5.1202e1 -5.1202e1

0.3 1.0e0 -4.1659e1 -4.1659e1
0.3 2.0e0 -4.5746e1 -4.5746e1
0.3 3.0e0 -4.9656e1 -4.9656e1
0.3 4.0e0 -4.9372e1 -4.9372e1
0.3 5.0e0 -5.4201e1 -5.4201e1
0.3 6.0e0 -5.096e1 -5.096e1
0.3 7.0e0 -4.4719e1 -4.4719e1
0.3 8.0e0 -4.7152e1 -4.7152e1
0.3 9.0e0 -5.2092e1 -5.2092e1
0.3 1.0e1 -4.8946e1 -4.8946e1
0.3 1.1e1 -4.7884e1 -4.7884e1
0.3 1.2e1 -4.5772e1 -4.5772e1
0.3 1.3e1 -5.0522e1 -5.0522e1
0.3 1.4e1 -4.8224e1 -4.8224e1
0.3 1.5e1 -4.415e1 -4.415e1
0.3 1.6e1 -4.5217e1 -4.5217e1
0.3 1.7e1 -4.8103e1 -4.8103e1
0.3 1.8e1 -4.9322e1 -4.9322e1
0.3 1.9e1 -4.7835e1 -4.7835e1
0.3 2.0e1 -4.9293e1 -4.9293e1
0.3 2.1e1 -5.1526e1 -5.1526e1
0.3 2.2e1 -4.7673e1 -4.7673e1
0.3 2.3e1 -4.9455e1 -4.9455e1
0.3 2.4e1 -4.7035e1 -4.7035e1
0.3 2.5e1 -4.9252e1 -4.9252e1
0.3 2.6e1 -4.9666e1 -4.9666e1
0.3 2.7e1 -4.8828e1 -4.8828e1
0.3 2.8e1 -4.5979e1 -4.5979e1
0.3 2.9e1 -5.0586e1 -5.0586e1
0.3 3.0e1 -4.664e1 -4.664e1
0.3 3.1e1 -4.9669e1 -4.9669e1
0.3 3.2e1 -4.0571e1 -4.0571e1
0.3 3.3e1 -4.8973e1 -4.8973e1
0.3 3.4e1 -4.8818e1 -4.8818e1
0.3 3.5e1 -4.8612e1 -4.8612e1
0.3 3.6e1 -5.0651e1 -5.0651e1
0.3 3.7e1 -5.0412e1 -5.0412e1
0.3 3.8e1 -4.8378e1 -4.8378e1
0.3 3.9e1 -4.8215e1 -4.8215e1
0.3 4.0e1 -4.6044e1 -4.6044e1
0.3 4.1e1 -4.052e1 -4.052e1
0.3 4.2e1 -6.3891e1 -6.3891e1
0.3 4.3e1 -4.5807e1 -4.5807e1
0.3 4.4e1 -6.7778e1 -6.7778e1
0.3 4.5e1 -5.154e1 -5.154e1
0.3 4.6e1 -4.6311e1 -4.6311e1
0.3 4.7e1 -4.9926e1 -4.9926e1
0.3 4.8e1 -5.3261e1 -5.3261e1
0.3 4.9e1 -5.2797e1 -5.2797e1
0.3 5.0e1 -4.8718e1 -4.8718e1
0.3 5.1e1 -4.8224e1 -4.8224e1
0.3 5.2e1 -5.2813e1 -5.2813e1
0.3 5.3e1 -5.9459e1 -5.9459e1
0.3 5.4e1 -4.6131e1 -4.6131e1
0.3 5.5e1 -5.189e1 -5.189e1
0.3 5.6e1 -4.7285e1 -4.7285e1
0.3 5.7e1 -4.4234e1 -4.4234e1
0.3 5.8e1 -5.0783e1 -5.0783e1
0.3 5.9e1 -4.9438e1 -4.9438e1
0.3 6.0e1 -5.1838e1 -5.1838e1
0.3 6.1e1 -5.2042e1 -5.2042e1
0.3 6.2e1 -4.9876e1 -4.9876e1
0.3 6.3e1 -4.9817e1 -4.9817e1
0.3 6.4e1 -4.9119e1 -4.9119e1
0.3 6.5e1 -4.772e1 -4.772e1
0.3 6.6e1 -4.4981e1 -4.4981e1
0.3 6.7e1 -4.7726e1 -4.7726e1
0.3 6.8e1 -5.2392e1 -5.2392e1
0.3 6.9e1 -4.7034e1 -4.7034e1
0.3 7.0e1 -4.7019e1 -4.7019e1
0.3 7.1e1 -4.7546e1 -4.7546e1
0.3 7.2e1 -4.7956e1 -4.7956e1
0.3 7.3e1 -4.171e1 -4.171e1
0.3 7.4e1 -5.2835e1 -5.2835e1
0.3 7.5e1 -4.7537e1 -4.7537e1
0.3 7.6e1 -5.1502e1 -5.1502e1
0.3 7.7e1 -5.0753e1 -5.0753e1
0.3 7.8e1 -4.8747e1 -4.8747e1
0.3 7.9e1 -4.8859e1 -4.8859e1
0.3 8.0e1 -5.0482e1 -5.0482e1
0.3 8.1e1 -4.2069e1 -4.2069e1
0.3 8.2e1 -4.7615e1 -4.7615e1
0.3 8.3e1 -4.9103e1 -4.9103e1
0.3 8.4e1 -5.1189e1 -5.1189e1
0.3 8.5e1 -4.7242e1 -4.7242e1
0.3 8.6e1 -5.0168e1 -5.0168e1
0.3 8.7e1 -4.8949e1 -4.8949e1
0.3 8.8e1 -5.3449e1 -5.3449e1
0.3 8.9e1 -5.0283e1 -5.0283e1
0.3 9.0e1 -5.0063e1 -5.0063e1
0.3 9.1e1 -5.0254e1 -5.0254e1
0.3 9.2e1 -5.2669e1 -5.2669e1
0.3 9.3e1 -5.2136e1 -5.2136e1
0.3 9.4e1 -4.8355e1 -4.8355e1
0.3 9.5e1 -5.1149e1 -5.1149e1
0.3 9.6e1 -4.7073e1 -4.7073e1

0.4 1.0e0 -3.8522e1 -3.8522e1
0.4 2.0e0 -4.5473e1 -4.5473e1
0.4 3.0e0 -4.61e1 -4.61e1
0.4 4.0e0 -4.8241e1 -4.8241e1
0.4 5.0e0 -5.0848e1 -5.0848e1
0.4 6.0e0 -4.8126e1 -4.8126e1
0.4 7.0e0 -4.2093e1 -4.2093e1
0.4 8.0e0 -4.4903e1 -4.4903e1
0.4 9.0e0 -4.9517e1 -4.9517e1
0.4 1.0e1 -4.4677e1 -4.4677e1
0.4 1.1e1 -4.444e1 -4.444e1
0.4 1.2e1 -4.6454e1 -4.6454e1
0.4 1.3e1 -4.7794e1 -4.7794e1
0.4 1.4e1 -4.2668e1 -4.2668e1
0.4 1.5e1 -4.1666e1 -4.1666e1
0.4 1.6e1 -4.0631e1 -4.0631e1
0.4 1.7e1 -4.6216e1 -4.6216e1
0.4 1.8e1 -4.5146e1 -4.5146e1
0.4 1.9e1 -4.4977e1 -4.4977e1
0.4 2.0e1 -4.6707e1 -4.6707e1
0.4 2.1e1 -5.169e1 -5.169e1
0.4 2.2e1 -4.271e1 -4.271e1
0.4 2.3e1 -4.8421e1 -4.8421e1
0.4 2.4e1 -4.0529e1 -4.0529e1
0.4 2.5e1 -4.6093e1 -4.6093e1
0.4 2.6e1 -4.5795e1 -4.5795e1
0.4 2.7e1 -4.5171e1 -4.5171e1
0.4 2.8e1 -4.3897e1 -4.3897e1
0.4 2.9e1 -4.8527e1 -4.8527e1
0.4 3.0e1 -4.1987e1 -4.1987e1
0.4 3.1e1 -4.8883e1 -4.8883e1
0.4 3.2e1 -3.364e1 -3.364e1
0.4 3.3e1 -4.742e1 -4.742e1
0.4 3.4e1 -4.5896e1 -4.5896e1
0.4 3.5e1 -4.5739e1 -4.5739e1
0.4 3.6e1 -4.8337e1 -4.8337e1
0.4 3.7e1 -4.8778e1 -4.8778e1
0.4 3.8e1 -4.5242e1 -4.5242e1
0.4 3.9e1 -4.6311e1 -4.6311e1
0.4 4.0e1 -4.0074e1 -4.0074e1
0.4 4.1e1 -3.7146e1 -3.7146e1
0.4 4.2e1 -5.3547e1 -5.3547e1
0.4 4.3e1 -4.1088e1 -4.1088e1
0.4 4.4e1 -5.5435e1 -5.5435e1
0.4 4.5e1 -4.9264e1 -4.9264e1
0.4 4.6e1 -4.2762e1 -4.2762e1
0.4 4.7e1 -4.5618e1 -4.5618e1
0.4 4.8e1 -4.9023e1 -4.9023e1
0.4 4.9e1 -4.9727e1 -4.9727e1
0.4 5.0e1 -4.642e1 -4.642e1
0.4 5.1e1 -4.7335e1 -4.7335e1
0.4 5.2e1 -4.8293e1 -4.8293e1
0.4 5.3e1 -5.4106e1 -5.4106e1
0.4 5.4e1 -4.5108e1 -4.5108e1
0.4 5.5e1 -4.789e1 -4.789e1
0.4 5.6e1 -4.3574e1 -4.3574e1
0.4 5.7e1 -4.409e1 -4.409e1
0.4 5.8e1 -4.7651e1 -4.7651e1
0.4 5.9e1 -4.4535e1 -4.4535e1
0.4 6.0e1 -5.0431e1 -5.0431e1
0.4 6.1e1 -5.19e1 -5.19e1
0.4 6.2e1 -4.4557e1 -4.4557e1
0.4 6.3e1 -4.6984e1 -4.6984e1
0.4 6.4e1 -4.4468e1 -4.4468e1
0.4 6.5e1 -4.7946e1 -4.7946e1
0.4 6.6e1 -4.2022e1 -4.2022e1
0.4 6.7e1 -4.6128e1 -4.6128e1
0.4 6.8e1 -4.8782e1 -4.8782e1
0.4 6.9e1 -4.52e1 -4.52e1
0.4 7.0e1 -4.5377e1 -4.5377e1
0.4 7.1e1 -4.379e1 -4.379e1
0.4 7.2e1 -4.6603e1 -4.6603e1
0.4 7.3e1 -4.2675e1 -4.2675e1
0.4 7.4e1 -4.4927e1 -4.4927e1
0.4 7.5e1 -4.6626e1 -4.6626e1
0.4 7.6e1 -4.5635e1 -4.5635e1
0.4 7.7e1 -4.6697e1 -4.6697e1
0.4 7.8e1 -4.5941e1 -4.5941e1
0.4 7.9e1 -4.5695e1 -4.5695e1
0.4 8.0e1 -4.9097e1 -4.9097e1
0.4 8.1e1 -3.9889e1 -3.9889e1
0.4 8.2e1 -4.3811e1 -4.3811e1
0.4 8.3e1 -4.6109e1 -4.6109e1
0.4 8.4e1 -4.8084e1 -4.8084e1
0.4 8.5e1 -4.5022e1 -4.5022e1
0.4 8.6e1 -4.6394e1 -4.6394e1
0.4 8.7e1 -4.639e1 -4.639e1
0.4 8.8e1 -4.9795e1 -4.9795e1
0.4 8.9e1 -4.7722e1 -4.7722e1
0.4 9.0e1 -4.6192e1 -4.6192e1
0.4 9.1e1 -4.8295e1 -4.8295e1
0.4 9.2e1 -4.6046e1 -4.6046e1
0.4 9.3e1 -4.5409e1 -4.5409e1
0.4 9.4e1 -4.654e1 -4.654e1
0.4 9.5e1 -4.6637e1 -4.6637e1
0.4 9.6e1 -4.4665e1 -4.4665e1

0.5 1.0e0 -3.7971e1 -3.7971e1
0.5 2.0e0 -4.3368e1 -4.3368e1
0.5 3.0e0 -4.3121e1 -4.3121e1
0.5 4.0e0 -4.5273e1 -4.5273e1
0.5 5.0e0 -5.0146e1 -5.0146e1
0.5 6.0e0 -4.5872e1 -4.5872e1
0.5 7.0e0 -4.0473e1 -4.0473e1
0.5 8.0e0 -4.1415e1 -4.1415e1
0.5 9.0e0 -4.7507e1 -4.7507e1
0.5 1.0e1 -4.171e1 -4.171e1
0.5 1.1e1 -4.1785e1 -4.1785e1
0.5 1.2e1 -6.0963e1 -6.0963e1
0.5 1.3e1 -4.6796e1 -4.6796e1
0.5 1.4e1 -3.8627e1 -3.8627e1
0.5 1.5e1 -4.3651e1 -4.3651e1
0.5 1.6e1 -4.0278e1 -4.0278e1
0.5 1.7e1 -4.3071e1 -4.3071e1
0.5 1.8e1 -4.2689e1 -4.2689e1
0.5 1.9e1 -4.2116e1 -4.2116e1
0.5 2.0e1 -4.4171e1 -4.4171e1
0.5 2.1e1 -4.7897e1 -4.7897e1
0.5 2.2e1 -4.0636e1 -4.0636e1
0.5 2.3e1 -4.4008e1 -4.4008e1
0.5 2.4e1 -4.1333e1 -4.1333e1
0.5 2.5e1 -4.5605e1 -4.5605e1
0.5 2.6e1 -4.224e1 -4.224e1
0.5 2.7e1 -4.3077e1 -4.3077e1
0.5 2.8e1 -4.0935e1 -4.0935e1
0.5 2.9e1 -4.4897e1 -4.4897e1
0.5 3.0e1 -4.1804e1 -4.1804e1
0.5 3.1e1 -4.3422e1 -4.3422e1
0.5 3.2e1 -3.6628e1 -3.6628e1
0.5 3.3e1 -5.1622e1 -5.1622e1
0.5 3.4e1 -4.1941e1 -4.1941e1
0.5 3.5e1 -4.2966e1 -4.2966e1
0.5 3.6e1 -4.4373e1 -4.4373e1
0.5 3.7e1 -4.483e1 -4.483e1
0.5 3.8e1 -4.4157e1 -4.4157e1
0.5 3.9e1 -4.2177e1 -4.2177e1
0.5 4.0e1 -4.2183e1 -4.2183e1
0.5 4.1e1 -3.6313e1 -3.6313e1
0.5 4.2e1 -5.5872e1 -5.5872e1
0.5 4.3e1 -3.946e1 -3.946e1
0.5 4.4e1 -5.971e1 -5.971e1
0.5 4.5e1 -4.3945e1 -4.3945e1
0.5 4.6e1 -4.1344e1 -4.1344e1
0.5 4.7e1 -4.394e1 -4.394e1
0.5 4.8e1 -4.4013e1 -4.4013e1
0.5 4.9e1 -4.835e1 -4.835e1
0.5 5.0e1 -4.3128e1 -4.3128e1
0.5 5.1e1 -4.5288e1 -4.5288e1
0.5 5.2e1 -4.28e1 -4.28e1
0.5 5.3e1 -4.7939e1 -4.7939e1
0.5 5.4e1 -4.3675e1 -4.3675e1
0.5 5.5e1 -4.2923e1 -4.2923e1
0.5 5.6e1 -4.3366e1 -4.3366e1
0.5 5.7e1 -4.3521e1 -4.3521e1
0.5 5.8e1 -4.3167e1 -4.3167e1
0.5 5.9e1 -4.2773e1 -4.2773e1
0.5 6.0e1 -4.4779e1 -4.4779e1
0.5 6.1e1 -4.5821e1 -4.5821e1
0.5 6.2e1 -4.2811e1 -4.2811e1
0.5 6.3e1 -4.3372e1 -4.3372e1
0.5 6.4e1 -4.4742e1 -4.4742e1
0.5 6.5e1 -4.118e1 -4.118e1
0.5 6.6e1 -4.2029e1 -4.2029e1
0.5 6.7e1 -4.2929e1 -4.2929e1
0.5 6.8e1 -4.4878e1 -4.4878e1
0.5 6.9e1 -4.2119e1 -4.2119e1
0.5 7.0e1 -4.4882e1 -4.4882e1
0.5 7.1e1 -4.0542e1 -4.0542e1
0.5 7.2e1 -4.6703e1 -4.6703e1
0.5 7.3e1 -4.3222e1 -4.3222e1
0.5 7.4e1 -4.1802e1 -4.1802e1
0.5 7.5e1 -4.4159e1 -4.4159e1
0.5 7.6e1 -4.3429e1 -4.3429e1
0.5 7.7e1 -4.0531e1 -4.0531e1
0.5 7.8e1 -4.3815e1 -4.3815e1
0.5 7.9e1 -4.3364e1 -4.3364e1
0.5 8.0e1 -4.5784e1 -4.5784e1
0.5 8.1e1 -3.9542e1 -3.9542e1
0.5 8.2e1 -4.0479e1 -4.0479e1
0.5 8.3e1 -4.5063e1 -4.5063e1
0.5 8.4e1 -4.2686e1 -4.2686e1
0.5 8.5e1 -4.1214e1 -4.1214e1
0.5 8.6e1 -4.4243e1 -4.4243e1
0.5 8.7e1 -4.3765e1 -4.3765e1
0.5 8.8e1 -4.6789e1 -4.6789e1
0.5 8.9e1 -4.434e1 -4.434e1
0.5 9.0e1 -4.3627e1 -4.3627e1
0.5 9.1e1 -4.5188e1 -4.5188e1
0.5 9.2e1 -4.365e1 -4.365e1
0.5 9.3e1 -4.3918e1 -4.3918e1
0.5 9.4e1 -4.3835e1 -4.3835e1
0.5 9.5e1 -4.4118e1 -4.4118e1
0.5 9.6e1 -4.2462e1 -4.2462e1

0.6 1.0e0 -3.7908e1 -3.7908e1
0.6 2.0e0 -3.9198e1 -3.9198e1
0.6 3.0e0 -4.1391e1 -4.1391e1
0.6 4.0e0 -4.6867e1 -4.6867e1
0.6 5.0e0 -4.2965e1 -4.2965e1
0.6 6.0e0 -4.4549e1 -4.4549e1
0.6 7.0e0 -3.8626e1 -3.8626e1
0.6 8.0e0 -3.8328e1 -3.8328e1
0.6 9.0e0 -4.6006e1 -4.6006e1
0.6 1.0e1 -4.1557e1 -4.1557e1
0.6 1.1e1 -4.0993e1 -4.0993e1
0.6 1.2e1 -4.3771e1 -4.3771e1
0.6 1.3e1 -4.6298e1 -4.6298e1
0.6 1.4e1 -3.8949e1 -3.8949e1
0.6 1.5e1 -4.1209e1 -4.1209e1
0.6 1.6e1 -4.1054e1 -4.1054e1
0.6 1.7e1 -3.91e1 -3.91e1
0.6 1.8e1 -4.4965e1 -4.4965e1
0.6 1.9e1 -4.0688e1 -4.0688e1
0.6 2.0e1 -4.1832e1 -4.1832e1
0.6 2.1e1 -5.0415e1 -5.0415e1
0.6 2.2e1 -3.9091e1 -3.9091e1
0.6 2.3e1 -4.4557e1 -4.4557e1
0.6 2.4e1 -3.8345e1 -3.8345e1
0.6 2.5e1 -4.5022e1 -4.5022e1
0.6 2.6e1 -4.0539e1 -4.0539e1
0.6 2.7e1 -4.3849e1 -4.3849e1
0.6 2.8e1 -3.8101e1 -3.8101e1
0.6 2.9e1 -4.2541e1 -4.2541e1
0.6 3.0e1 -4.0218e1 -4.0218e1
0.6 3.1e1 -4.5403e1 -4.5403e1
0.6 3.2e1 -3.076e1 -3.076e1
0.6 3.3e1 -4.1314e1 -4.1314e1
0.6 3.4e1 -4.2839e1 -4.2839e1
0.6 3.5e1 -4.0969e1 -4.0969e1
0.6 3.6e1 -4.4974e1 -4.4974e1
0.6 3.7e1 -4.3935e1 -4.3935e1
0.6 3.8e1 -4.0939e1 -4.0939e1
0.6 3.9e1 -4.1729e1 -4.1729e1
0.6 4.0e1 -3.9593e1 -3.9593e1
0.6 4.1e1 -3.3857e1 -3.3857e1
0.6 4.2e1 -5.2405e1 -5.2405e1
0.6 4.3e1 -3.8448e1 -3.8448e1
0.6 4.4e1 -4.8068e1 -4.8068e1
0.6 4.5e1 -4.3764e1 -4.3764e1
0.6 4.6e1 -4.1427e1 -4.1427e1
0.6 4.7e1 -4.2984e1 -4.2984e1
0.6 4.8e1 -4.4095e1 -4.4095e1
0.6 4.9e1 -4.6419e1 -4.6419e1
0.6 5.0e1 -4.1737e1 -4.1737e1
0.6 5.1e1 -4.3591e1 -4.3591e1
0.6 5.2e1 -4.4143e1 -4.4143e1
0.6 5.3e1 -4.5326e1 -4.5326e1
0.6 5.4e1 -4.2023e1 -4.2023e1
0.6 5.5e1 -4.1936e1 -4.1936e1
0.6 5.6e1 -4.3662e1 -4.3662e1
0.6 5.7e1 -4.2545e1 -4.2545e1
0.6 5.8e1 -4.1787e1 -4.1787e1
0.6 5.9e1 -4.2752e1 -4.2752e1
0.6 6.0e1 -4.4844e1 -4.4844e1
0.6 6.1e1 -4.6201e1 -4.6201e1
0.6 6.2e1 -4.2796e1 -4.2796e1
0.6 6.3e1 -4.283e1 -4.283e1
0.6 6.4e1 -4.3727e1 -4.3727e1
0.6 6.5e1 -3.8532e1 -3.8532e1
0.6 6.6e1 -3.9875e1 -3.9875e1
0.6 6.7e1 -4.3111e1 -4.3111e1
0.6 6.8e1 -4.2403e1 -4.2403e1
0.6 6.9e1 -3.8381e1 -3.8381e1
0.6 7.0e1 -4.7533e1 -4.7533e1
0.6 7.1e1 -3.8512e1 -3.8512e1
0.6 7.2e1 -4.9668e1 -4.9668e1
0.6 7.3e1 -3.8887e1 -3.8887e1
0.6 7.4e1 -4.2307e1 -4.2307e1
0.6 7.5e1 -4.2841e1 -4.2841e1
0.6 7.6e1 -4.2858e1 -4.2858e1
0.6 7.7e1 -3.9025e1 -3.9025e1
0.6 7.8e1 -4.3567e1 -4.3567e1
0.6 7.9e1 -4.263e1 -4.263e1
0.6 8.0e1 -4.3389e1 -4.3389e1
0.6 8.1e1 -3.6741e1 -3.6741e1
0.6 8.2e1 -4.0853e1 -4.0853e1
0.6 8.3e1 -4.2721e1 -4.2721e1
0.6 8.4e1 -4.4505e1 -4.4505e1
0.6 8.5e1 -4.1595e1 -4.1595e1
0.6 8.6e1 -4.3597e1 -4.3597e1
0.6 8.7e1 -4.2663e1 -4.2663e1
0.6 8.8e1 -4.8981e1 -4.8981e1
0.6 8.9e1 -4.3514e1 -4.3514e1
0.6 9.0e1 -4.2699e1 -4.2699e1
0.6 9.1e1 -4.5166e1 -4.5166e1
0.6 9.2e1 -4.3647e1 -4.3647e1
0.6 9.3e1 -4.254e1 -4.254e1
0.6 9.4e1 -4.3207e1 -4.3207e1
0.6 9.5e1 -4.3818e1 -4.3818e1
0.6 9.6e1 -4.2194e1 -4.2194e1

0.7 1.0e0 -3.6023e1 -3.6023e1
0.7 2.0e0 -3.8808e1 -3.8808e1
0.7 3.0e0 -3.8682e1 -3.8682e1
0.7 4.0e0 -5.0315e1 -5.0315e1
0.7 5.0e0 -4.1123e1 -4.1123e1
0.7 6.0e0 -4.2842e1 -4.2842e1
0.7 7.0e0 -3.6742e1 -3.6742e1
0.7 8.0e0 -3.6717e1 -3.6717e1
0.7 9.0e0 -4.1478e1 -4.1478e1
0.7 1.0e1 -4.291e1 -4.291e1
0.7 1.1e1 -3.8267e1 -3.8267e1
0.7 1.2e1 -4.1671e1 -4.1671e1
0.7 1.3e1 -4.4989e1 -4.4989e1
0.7 1.4e1 -3.9121e1 -3.9121e1
0.7 1.5e1 -3.7953e1 -3.7953e1
0.7 1.6e1 -3.8342e1 -3.8342e1
0.7 1.7e1 -4.0988e1 -4.0988e1
0.7 1.8e1 -3.9417e1 -3.9417e1
0.7 1.9e1 -4.1764e1 -4.1764e1
0.7 2.0e1 -3.7952e1 -3.7952e1
0.7 2.1e1 -4.4683e1 -4.4683e1
0.7 2.2e1 -3.7743e1 -3.7743e1
0.7 2.3e1 -4.3126e1 -4.3126e1
0.7 2.4e1 -3.5846e1 -3.5846e1
0.7 2.5e1 -4.1378e1 -4.1378e1
0.7 2.6e1 -4.0938e1 -4.0938e1
0.7 2.7e1 -4.013e1 -4.013e1
0.7 2.8e1 -3.712e1 -3.712e1
0.7 2.9e1 -3.991e1 -3.991e1
0.7 3.0e1 -4.0606e1 -4.0606e1
0.7 3.1e1 -4.0242e1 -4.0242e1
0.7 3.2e1 -3.341e1 -3.341e1
0.7 3.3e1 -4.4547e1 -4.4547e1
0.7 3.4e1 -3.9946e1 -3.9946e1
0.7 3.5e1 -4.027e1 -4.027e1
0.7 3.6e1 -4.4332e1 -4.4332e1
0.7 3.7e1 -4.2642e1 -4.2642e1
0.7 3.8e1 -3.9673e1 -3.9673e1
0.7 3.9e1 -4.0407e1 -4.0407e1
0.7 4.0e1 -3.7501e1 -3.7501e1
0.7 4.1e1 -3.2598e1 -3.2598e1
0.7 4.2e1 -5.2548e1 -5.2548e1
0.7 4.3e1 -3.724e1 -3.724e1
0.7 4.4e1 -4.7294e1 -4.7294e1
0.7 4.5e1 -4.1722e1 -4.1722e1
0.7 4.6e1 -4.1017e1 -4.1017e1
0.7 4.7e1 -4.0288e1 -4.0288e1
0.7 4.8e1 -5.023e1 -5.023e1
0.7 4.9e1 -4.4103e1 -4.4103e1
0.7 5.0e1 -4.1093e1 -4.1093e1
0.7 5.1e1 -4.0154e1 -4.0154e1
0.7 5.2e1 -4.9568e1 -4.9568e1
0.7 5.3e1 -4.6074e1 -4.6074e1
0.7 5.4e1 -3.8321e1 -3.8321e1
0.7 5.5e1 -4.2551e1 -4.2551e1
0.7 5.6e1 -4.1201e1 -4.1201e1
0.7 5.7e1 -3.8809e1 -3.8809e1
0.7 5.8e1 -3.9836e1 -3.9836e1
0.7 5.9e1 -4.2449e1 -4.2449e1
0.7 6.0e1 -4.2205e1 -4.2205e1
0.7 6.1e1 -4.2662e1 -4.2662e1
0.7 6.2e1 -4.1442e1 -4.1442e1
0.7 6.3e1 -4.2856e1 -4.2856e1
0.7 6.4e1 -4.0618e1 -4.0618e1
0.7 6.5e1 -3.8096e1 -3.8096e1
0.7 6.6e1 -3.823e1 -3.823e1
0.7 6.7e1 -4.1707e1 -4.1707e1
0.7 6.8e1 -4.1512e1 -4.1512e1
0.7 6.9e1 -3.9805e1 -3.9805e1
0.7 7.0e1 -3.9842e1 -3.9842e1
0.7 7.1e1 -3.9178e1 -3.9178e1
0.7 7.2e1 -4.477e1 -4.477e1
0.7 7.3e1 -3.8418e1 -3.8418e1
0.7 7.4e1 -3.9646e1 -3.9646e1
0.7 7.5e1 -4.2427e1 -4.2427e1
0.7 7.6e1 -4.0772e1 -4.0772e1
0.7 7.7e1 -4.0042e1 -4.0042e1
0.7 7.8e1 -4.1582e1 -4.1582e1
0.7 7.9e1 -4.1828e1 -4.1828e1
0.7 8.0e1 -4.1306e1 -4.1306e1
0.7 8.1e1 -3.7805e1 -3.7805e1
0.7 8.2e1 -3.877e1 -3.877e1
0.7 8.3e1 -4.2507e1 -4.2507e1
0.7 8.4e1 -4.156e1 -4.156e1
0.7 8.5e1 -3.8748e1 -3.8748e1
0.7 8.6e1 -4.349e1 -4.349e1
0.7 8.7e1 -4.0564e1 -4.0564e1
0.7 8.8e1 -4.7242e1 -4.7242e1
0.7 8.9e1 -4.1021e1 -4.1021e1
0.7 9.0e1 -4.2427e1 -4.2427e1
0.7 9.1e1 -4.2352e1 -4.2352e1
0.7 9.2e1 -4.3242e1 -4.3242e1
0.7 9.3e1 -4.1598e1 -4.1598e1
0.7 9.4e1 -4.2191e1 -4.2191e1
0.7 9.5e1 -4.1439e1 -4.1439e1
0.7 9.6e1 -4.0811e1 -4.0811e1

0.8 1.0e0 -3.0256e1 -3.0256e1
0.8 2.0e0 -3.5937e1 -3.5937e1
0.8 3.0e0 -3.983e1 -3.983e1
0.8 4.0e0 -4.0e1 -4.0e1
0.8 5.0e0 -3.9835e1 -3.9835e1
0.8 6.0e0 -4.1163e1 -4.1163e1
0.8 7.0e0 -3.5028e1 -3.5028e1
0.8 8.0e0 -3.4873e1 -3.4873e1
0.8 9.0e0 -3.9433e1 -3.9433e1
0.8 1.0e1 -4.1717e1 -4.1717e1
0.8 1.1e1 -3.5218e1 -3.5218e1
0.8 1.2e1 -3.9861e1 -3.9861e1
0.8 1.3e1 -4.2682e1 -4.2682e1
0.8 1.4e1 -3.8077e1 -3.8077e1
0.8 1.5e1 -3.2692e1 -3.2692e1
0.8 1.6e1 -3.8508e1 -3.8508e1
0.8 1.7e1 -4.0945e1 -4.0945e1
0.8 1.8e1 -3.6512e1 -3.6512e1
0.8 1.9e1 -4.2033e1 -4.2033e1
0.8 2.0e1 -3.4278e1 -3.4278e1
0.8 2.1e1 -4.2383e1 -4.2383e1
0.8 2.2e1 -3.541e1 -3.541e1
0.8 2.3e1 -4.2245e1 -4.2245e1
0.8 2.4e1 -3.6147e1 -3.6147e1
0.8 2.5e1 -4.3365e1 -4.3365e1
0.8 2.6e1 -3.6459e1 -3.6459e1
0.8 2.7e1 -4.1764e1 -4.1764e1
0.8 2.8e1 -3.4181e1 -3.4181e1
0.8 2.9e1 -3.7305e1 -3.7305e1
0.8 3.0e1 -4.0789e1 -4.0789e1
0.8 3.1e1 -3.7025e1 -3.7025e1
0.8 3.2e1 -4.8489e1 -4.8489e1
0.8 3.3e1 -3.8492e1 -3.8492e1
0.8 3.4e1 -3.8776e1 -3.8776e1
0.8 3.5e1 -3.8826e1 -3.8826e1
0.8 3.6e1 -4.2119e1 -4.2119e1
0.8 3.7e1 -4.1407e1 -4.1407e1
0.8 3.8e1 -3.8022e1 -3.8022e1
0.8 3.9e1 -4.0165e1 -4.0165e1
0.8 4.0e1 -3.4636e1 -3.4636e1
0.8 4.1e1 -3.1807e1 -3.1807e1
0.8 4.2e1 -5.4757e1 -5.4757e1
0.8 4.3e1 -3.512e1 -3.512e1
0.8 4.4e1 -4.9651e1 -4.9651e1
0.8 4.5e1 -4.1151e1 -4.1151e1
0.8 4.6e1 -3.7661e1 -3.7661e1
0.8 4.7e1 -3.9486e1 -3.9486e1
0.8 4.8e1 -4.5231e1 -4.5231e1
0.8 4.9e1 -4.0019e1 -4.0019e1
0.8 5.0e1 -4.0217e1 -4.0217e1
0.8 5.1e1 -3.8859e1 -3.8859e1
0.8 5.2e1 -4.4885e1 -4.4885e1
0.8 5.3e1 -4.7965e1 -4.7965e1
0.8 5.4e1 -3.6109e1 -3.6109e1
0.8 5.5e1 -4.2608e1 -4.2608e1
0.8 5.6e1 -3.8202e1 -3.8202e1
0.8 5.7e1 -3.5877e1 -3.5877e1
0.8 5.8e1 -3.8629e1 -3.8629e1
0.8 5.9e1 -4.0532e1 -4.0532e1
0.8 6.0e1 -3.8959e1 -3.8959e1
0.8 6.1e1 -3.9161e1 -3.9161e1
0.8 6.2e1 -4.3041e1 -4.3041e1
0.8 6.3e1 -3.7955e1 -3.7955e1
0.8 6.4e1 -4.4114e1 -4.4114e1
0.8 6.5e1 -3.4364e1 -3.4364e1
0.8 6.6e1 -3.9417e1 -3.9417e1
0.8 6.7e1 -3.7673e1 -3.7673e1
0.8 6.8e1 -4.2887e1 -4.2887e1
0.8 6.9e1 -3.9565e1 -3.9565e1
0.8 7.0e1 -3.6313e1 -3.6313e1
0.8 7.1e1 -3.9738e1 -3.9738e1
0.8 7.2e1 -4.0259e1 -4.0259e1
0.8 7.3e1 -3.5668e1 -3.5668e1
0.8 7.4e1 -3.9072e1 -3.9072e1
0.8 7.5e1 -3.9706e1 -3.9706e1
0.8 7.6e1 -4.1566e1 -4.1566e1
0.8 7.7e1 -4.0942e1 -4.0942e1
0.8 7.8e1 -4.0452e1 -4.0452e1
0.8 7.9e1 -4.027e1 -4.027e1
0.8 8.0e1 -3.9396e1 -3.9396e1
0.8 8.1e1 -3.8421e1 -3.8421e1
0.8 8.2e1 -3.7862e1 -3.7862e1
0.8 8.3e1 -4.0196e1 -4.0196e1
0.8 8.4e1 -4.1908e1 -4.1908e1
0.8 8.5e1 -3.6693e1 -3.6693e1
0.8 8.6e1 -4.1545e1 -4.1545e1
0.8 8.7e1 -3.9461e1 -3.9461e1
0.8 8.8e1 -4.4659e1 -4.4659e1
0.8 8.9e1 -4.3239e1 -4.3239e1
0.8 9.0e1 -4.0316e1 -4.0316e1
0.8 9.1e1 -4.1473e1 -4.1473e1
0.8 9.2e1 -4.0142e1 -4.0142e1
0.8 9.3e1 -3.9116e1 -3.9116e1
0.8 9.4e1 -4.2148e1 -4.2148e1
0.8 9.5e1 -3.7841e1 -3.7841e1
0.8 9.6e1 -4.2336e1 -4.2336e1

0.9 1.0e0 -2.9314e1 -2.9314e1
0.9 2.0e0 -3.6364e1 -3.6364e1
0.9 3.0e0 -3.812e1 -3.812e1
0.9 4.0e0 -3.9628e1 -3.9628e1
0.9 5.0e0 -3.8099e1 -3.8099e1
0.9 6.0e0 -3.9865e1 -3.9865e1
0.9 7.0e0 -3.4458e1 -3.4458e1
0.9 8.0e0 -4.0506e1 -4.0506e1
0.9 9.0e0 -4.1269e1 -4.1269e1
0.9 1.0e1 -3.7432e1 -3.7432e1
0.9 1.1e1 -3.5292e1 -3.5292e1
0.9 1.2e1 -3.9838e1 -3.9838e1
0.9 1.3e1 -3.8762e1 -3.8762e1
0.9 1.4e1 -3.8305e1 -3.8305e1
0.9 1.5e1 -3.1983e1 -3.1983e1
0.9 1.6e1 -3.7277e1 -3.7277e1
0.9 1.7e1 -3.8042e1 -3.8042e1
0.9 1.8e1 -3.5117e1 -3.5117e1
0.9 1.9e1 -4.1611e1 -4.1611e1
0.9 2.0e1 -3.2032e1 -3.2032e1
0.9 2.1e1 -3.7194e1 -3.7194e1
0.9 2.2e1 -3.4129e1 -3.4129e1
0.9 2.3e1 -3.8603e1 -3.8603e1
0.9 2.4e1 -3.4666e1 -3.4666e1
0.9 2.5e1 -4.1491e1 -4.1491e1
0.9 2.6e1 -3.5453e1 -3.5453e1
0.9 2.7e1 -4.1097e1 -4.1097e1
0.9 2.8e1 -3.3852e1 -3.3852e1
0.9 2.9e1 -3.7021e1 -3.7021e1
0.9 3.0e1 -3.9086e1 -3.9086e1
0.9 3.1e1 -3.7011e1 -3.7011e1
0.9 3.2e1 -3.7211e1 -3.7211e1
0.9 3.3e1 -3.7787e1 -3.7787e1
0.9 3.4e1 -3.9493e1 -3.9493e1
0.9 3.5e1 -3.7306e1 -3.7306e1
0.9 3.6e1 -4.0437e1 -4.0437e1
0.9 3.7e1 -3.9469e1 -3.9469e1
0.9 3.8e1 -3.7889e1 -3.7889e1
0.9 3.9e1 -3.7933e1 -3.7933e1
0.9 4.0e1 -3.5288e1 -3.5288e1
0.9 4.1e1 -3.1466e1 -3.1466e1
0.9 4.2e1 -6.0499e1 -6.0499e1
0.9 4.3e1 -3.3827e1 -3.3827e1
0.9 4.4e1 -6.3876e1 -6.3876e1
0.9 4.5e1 -4.2487e1 -4.2487e1
0.9 4.6e1 -3.6257e1 -3.6257e1
0.9 4.7e1 -3.8478e1 -3.8478e1
0.9 4.8e1 -3.9896e1 -3.9896e1
0.9 4.9e1 -3.9297e1 -3.9297e1
0.9 5.0e1 -3.7811e1 -3.7811e1
0.9 5.1e1 -3.8292e1 -3.8292e1
0.9 5.2e1 -4.0972e1 -4.0972e1
0.9 5.3e1 -4.0808e1 -4.0808e1
0.9 5.4e1 -3.6615e1 -3.6615e1
0.9 5.5e1 -3.957e1 -3.957e1
0.9 5.6e1 -3.6807e1 -3.6807e1
0.9 5.7e1 -3.7268e1 -3.7268e1
0.9 5.8e1 -3.7224e1 -3.7224e1
0.9 5.9e1 -3.9515e1 -3.9515e1
0.9 6.0e1 -3.7746e1 -3.7746e1
0.9 6.1e1 -3.9834e1 -3.9834e1
0.9 6.2e1 -3.9599e1 -3.9599e1
0.9 6.3e1 -3.8118e1 -3.8118e1
0.9 6.4e1 -4.137e1 -4.137e1
0.9 6.5e1 -3.3325e1 -3.3325e1
0.9 6.6e1 -3.7761e1 -3.7761e1
0.9 6.7e1 -3.7494e1 -3.7494e1
0.9 6.8e1 -4.0275e1 -4.0275e1
0.9 6.9e1 -3.6526e1 -3.6526e1
0.9 7.0e1 -3.643e1 -3.643e1
0.9 7.1e1 -3.78e1 -3.78e1
0.9 7.2e1 -3.8907e1 -3.8907e1
0.9 7.3e1 -3.3892e1 -3.3892e1
0.9 7.4e1 -3.7149e1 -3.7149e1
0.9 7.5e1 -3.9332e1 -3.9332e1
0.9 7.6e1 -3.9573e1 -3.9573e1
0.9 7.7e1 -3.8267e1 -3.8267e1
0.9 7.8e1 -3.8217e1 -3.8217e1
0.9 7.9e1 -3.9978e1 -3.9978e1
0.9 8.0e1 -3.744e1 -3.744e1
0.9 8.1e1 -3.4006e1 -3.4006e1
0.9 8.2e1 -3.7878e1 -3.7878e1
0.9 8.3e1 -3.8139e1 -3.8139e1
0.9 8.4e1 -4.1896e1 -4.1896e1
0.9 8.5e1 -3.5429e1 -3.5429e1
0.9 8.6e1 -3.8694e1 -3.8694e1
0.9 8.7e1 -3.8803e1 -3.8803e1
0.9 8.8e1 -3.9905e1 -3.9905e1
0.9 8.9e1 -4.3391e1 -4.3391e1
0.9 9.0e1 -3.8709e1 -3.8709e1
0.9 9.1e1 -4.0439e1 -4.0439e1
0.9 9.2e1 -3.8718e1 -3.8718e1
0.9 9.3e1 -3.7592e1 -3.7592e1
0.9 9.4e1 -4.0238e1 -4.0238e1
0.9 9.5e1 -3.7366e1 -3.7366e1
0.9 9.6e1 -3.9119e1 -3.9119e1

1.0000000000 1.0e0 -3.1651e1 -3.1651e1
1.0000000000 2.0e0 -3.416e1 -3.416e1
1.0000000000 3.0e0 -3.8025e1 -3.8025e1
1.0000000000 4.0e0 -3.7811e1 -3.7811e1
1.0000000000 5.0e0 -3.6379e1 -3.6379e1
1.0000000000 6.0e0 -3.893e1 -3.893e1
1.0000000000 7.0e0 -3.4136e1 -3.4136e1
1.0000000000 8.0e0 -3.5802e1 -3.5802e1
1.0000000000 9.0e0 -3.7407e1 -3.7407e1
1.0000000000 1.0e1 -3.7269e1 -3.7269e1
1.0000000000 1.1e1 -3.5169e1 -3.5169e1
1.0000000000 1.2e1 -3.3965e1 -3.3965e1
1.0000000000 1.3e1 -3.7646e1 -3.7646e1
1.0000000000 1.4e1 -3.6258e1 -3.6258e1
1.0000000000 1.5e1 -3.2878e1 -3.2878e1
1.0000000000 1.6e1 -3.3748e1 -3.3748e1
1.0000000000 1.7e1 -3.747e1 -3.747e1
1.0000000000 1.8e1 -3.4707e1 -3.4707e1
1.0000000000 1.9e1 -3.9692e1 -3.9692e1
1.0000000000 2.0e1 -3.1844e1 -3.1844e1
1.0000000000 2.1e1 -3.4737e1 -3.4737e1
1.0000000000 2.2e1 -3.4494e1 -3.4494e1
1.0000000000 2.3e1 -3.6553e1 -3.6553e1
1.0000000000 2.4e1 -3.432e1 -3.432e1
1.0000000000 2.5e1 -3.8365e1 -3.8365e1
1.0000000000 2.6e1 -3.6102e1 -3.6102e1
1.0000000000 2.7e1 -3.7681e1 -3.7681e1
1.0000000000 2.8e1 -3.2958e1 -3.2958e1
1.0000000000 2.9e1 -3.6947e1 -3.6947e1
1.0000000000 3.0e1 -3.6221e1 -3.6221e1
1.0000000000 3.1e1 -3.7179e1 -3.7179e1
1.0000000000 3.2e1 -3.4258e1 -3.4258e1
1.0000000000 3.3e1 -3.5766e1 -3.5766e1
1.0000000000 3.4e1 -3.802e1 -3.802e1
1.0000000000 3.5e1 -3.6109e1 -3.6109e1
1.0000000000 3.6e1 -3.8569e1 -3.8569e1
1.0000000000 3.7e1 -3.9249e1 -3.9249e1
1.0000000000 3.8e1 -3.6343e1 -3.6343e1
1.0000000000 3.9e1 -3.7053e1 -3.7053e1
1.0000000000 4.0e1 -3.3734e1 -3.3734e1
1.0000000000 4.1e1 -2.9268e1 -2.9268e1
1.0000000000 4.2e1 -4.9107e1 -4.9107e1
1.0000000000 4.3e1 -3.0953e1 -3.0953e1
1.0000000000 4.4e1 -3.6057e1 -3.6057e1
1.0000000000 4.5e1 -3.7412e1 -3.7412e1
1.0000000000 4.6e1 -3.3525e1 -3.3525e1
1.0000000000 4.7e1 -3.7735e1 -3.7735e1
1.0000000000 4.8e1 -3.4126e1 -3.4126e1
1.0000000000 4.9e1 -3.8879e1 -3.8879e1
1.0000000000 5.0e1 -3.5638e1 -3.5638e1
1.0000000000 5.1e1 -3.7689e1 -3.7689e1
1.0000000000 5.2e1 -3.7508e1 -3.7508e1
1.0000000000 5.3e1 -3.7646e1 -3.7646e1
1.0000000000 5.4e1 -3.5541e1 -3.5541e1
1.0000000000 5.5e1 -3.7811e1 -3.7811e1
1.0000000000 5.6e1 -3.4343e1 -3.4343e1
1.0000000000 5.7e1 -3.5022e1 -3.5022e1
1.0000000000 5.8e1 -3.573e1 -3.573e1
1.0000000000 5.9e1 -3.7732e1 -3.7732e1
1.0000000000 6.0e1 -3.5389e1 -3.5389e1
1.0000000000 6.1e1 -3.5921e1 -3.5921e1
1.0000000000 6.2e1 -3.7769e1 -3.7769e1
1.0000000000 6.3e1 -3.626e1 -3.626e1
1.0000000000 6.4e1 -3.6258e1 -3.6258e1
1.0000000000 6.5e1 -3.5852e1 -3.5852e1
1.0000000000 6.6e1 -3.4623e1 -3.4623e1
1.0000000000 6.7e1 -3.6862e1 -3.6862e1
1.0000000000 6.8e1 -3.808e1 -3.808e1
1.0000000000 6.9e1 -3.9141e1 -3.9141e1
1.0000000000 7.0e1 -3.5893e1 -3.5893e1
1.0000000000 7.1e1 -3.6176e1 -3.6176e1
1.0000000000 7.2e1 -3.906e1 -3.906e1
1.0000000000 7.3e1 -3.4122e1 -3.4122e1
1.0000000000 7.4e1 -3.632e1 -3.632e1
1.0000000000 7.5e1 -3.658e1 -3.658e1
1.0000000000 7.6e1 -3.913e1 -3.913e1
1.0000000000 7.7e1 -3.7817e1 -3.7817e1
1.0000000000 7.8e1 -3.6373e1 -3.6373e1
1.0000000000 7.9e1 -3.7822e1 -3.7822e1
1.0000000000 8.0e1 -3.6959e1 -3.6959e1
1.0000000000 8.1e1 -3.5296e1 -3.5296e1
1.0000000000 8.2e1 -3.6814e1 -3.6814e1
1.0000000000 8.3e1 -3.7009e1 -3.7009e1
1.0000000000 8.4e1 -3.8378e1 -3.8378e1
1.0000000000 8.5e1 -3.491e1 -3.491e1
1.0000000000 8.6e1 -3.7188e1 -3.7188e1
1.0000000000 8.7e1 -3.7177e1 -3.7177e1
1.0000000000 8.8e1 -3.8387e1 -3.8387e1
1.0000000000 8.9e1 -4.0817e1 -4.0817e1
1.0000000000 9.0e1 -3.7122e1 -3.7122e1
1.0000000000 9.1e1 -3.8049e1 -3.8049e1
1.0000000000 9.2e1 -3.8754e1 -3.8754e1
1.0000000000 9.3e1 -3.7441e1 -3.7441e1
1.0000000000 9.4e1 -3.6694e1 -3.6694e1
1.0000000000 9.5e1 -3.7635e1 -3.7635e1
1.0000000000 9.6e1 -3.5291e1 -3.5291e1

1.1000000000 1.0e0 -3.4137e1 -3.4137e1
1.1000000000 2.0e0 -3.2208e1 -3.2208e1
1.1000000000 3.0e0 -3.9374e1 -3.9374e1
1.1000000000 4.0e0 -3.3582e1 -3.3582e1
1.1000000000 5.0e0 -3.5064e1 -3.5064e1
1.1000000000 6.0e0 -3.746e1 -3.746e1
1.1000000000 7.0e0 -3.3883e1 -3.3883e1
1.1000000000 8.0e0 -3.4623e1 -3.4623e1
1.1000000000 9.0e0 -3.657e1 -3.657e1
1.1000000000 1.0e1 -3.7292e1 -3.7292e1
1.1000000000 1.1e1 -3.5312e1 -3.5312e1
1.1000000000 1.2e1 -3.8983e1 -3.8983e1
1.1000000000 1.3e1 -3.7109e1 -3.7109e1
1.1000000000 1.4e1 -3.7366e1 -3.7366e1
1.1000000000 1.5e1 -3.3247e1 -3.3247e1
1.1000000000 1.6e1 -4.088e1 -4.088e1
1.1000000000 1.7e1 -3.6801e1 -3.6801e1
1.1000000000 1.8e1 -3.4201e1 -3.4201e1
1.1000000000 1.9e1 -3.9267e1 -3.9267e1
1.1000000000 2.0e1 -3.2239e1 -3.2239e1
1.1000000000 2.1e1 -3.4957e1 -3.4957e1
1.1000000000 2.2e1 -3.4764e1 -3.4764e1
1.1000000000 2.3e1 -3.6457e1 -3.6457e1
1.1000000000 2.4e1 -3.6404e1 -3.6404e1
1.1000000000 2.5e1 -4.0116e1 -4.0116e1
1.1000000000 2.6e1 -3.4923e1 -3.4923e1
1.1000000000 2.7e1 -3.8916e1 -3.8916e1
1.1000000000 2.8e1 -3.1557e1 -3.1557e1
1.1000000000 2.9e1 -3.4419e1 -3.4419e1
1.1000000000 3.0e1 -3.8137e1 -3.8137e1
1.1000000000 3.1e1 -3.6783e1 -3.6783e1
1.1000000000 3.2e1 -3.6783e1 -3.6783e1
1.1000000000 3.3e1 -3.7258e1 -3.7258e1
1.1000000000 3.4e1 -3.6701e1 -3.6701e1
1.1000000000 3.5e1 -3.6358e1 -3.6358e1
1.1000000000 3.6e1 -3.8147e1 -3.8147e1
1.1000000000 3.7e1 -3.8194e1 -3.8194e1
1.1000000000 3.8e1 -3.6933e1 -3.6933e1
1.1000000000 3.9e1 -3.5903e1 -3.5903e1
1.1000000000 4.0e1 -3.7038e1 -3.7038e1
1.1000000000 4.1e1 -3.0045e1 -3.0045e1
1.1000000000 4.2e1 -4.4884e1 -4.4884e1
1.1000000000 4.3e1 -2.7648e1 -2.7648e1
1.1000000000 4.4e1 -2.6233e1 -2.6233e1
1.1000000000 4.5e1 -3.0994e1 -3.0994e1
1.1000000000 4.6e1 -3.1487e1 -3.1487e1
1.1000000000 4.7e1 -3.7636e1 -3.7636e1
1.1000000000 4.8e1 -3.0331e1 -3.0331e1
1.1000000000 4.9e1 -4.1378e1 -4.1378e1
1.1000000000 5.0e1 -3.3822e1 -3.3822e1
1.1000000000 5.1e1 -3.8318e1 -3.8318e1
1.1000000000 5.2e1 -3.4314e1 -3.4314e1
1.1000000000 5.3e1 -3.5171e1 -3.5171e1
1.1000000000 5.4e1 -3.5377e1 -3.5377e1
1.1000000000 5.5e1 -3.7999e1 -3.7999e1
1.1000000000 5.6e1 -3.4313e1 -3.4313e1
1.1000000000 5.7e1 -3.5511e1 -3.5511e1
1.1000000000 5.8e1 -3.4401e1 -3.4401e1
1.1000000000 5.9e1 -3.8611e1 -3.8611e1
1.1000000000 6.0e1 -3.4723e1 -3.4723e1
1.1000000000 6.1e1 -3.6539e1 -3.6539e1
1.1000000000 6.2e1 -3.5386e1 -3.5386e1
1.1000000000 6.3e1 -3.7542e1 -3.7542e1
1.1000000000 6.4e1 -3.4117e1 -3.4117e1
1.1000000000 6.5e1 -3.5055e1 -3.5055e1
1.1000000000 6.6e1 -3.4782e1 -3.4782e1
1.1000000000 6.7e1 -3.5447e1 -3.5447e1
1.1000000000 6.8e1 -3.9313e1 -3.9313e1
1.1000000000 6.9e1 -4.3053e1 -4.3053e1
1.1000000000 7.0e1 -3.5571e1 -3.5571e1
1.1000000000 7.1e1 -3.6552e1 -3.6552e1
1.1000000000 7.2e1 -3.8627e1 -3.8627e1
1.1000000000 7.3e1 -3.8216e1 -3.8216e1
1.1000000000 7.4e1 -3.5353e1 -3.5353e1
1.1000000000 7.5e1 -3.6888e1 -3.6888e1
1.1000000000 7.6e1 -3.6462e1 -3.6462e1
1.1000000000 7.7e1 -3.605e1 -3.605e1
1.1000000000 7.8e1 -3.7895e1 -3.7895e1
1.1000000000 7.9e1 -3.5109e1 -3.5109e1
1.1000000000 8.0e1 -3.8127e1 -3.8127e1
1.1000000000 8.1e1 -3.576e1 -3.576e1
1.1000000000 8.2e1 -3.7038e1 -3.7038e1
1.1000000000 8.3e1 -3.6391e1 -3.6391e1
1.1000000000 8.4e1 -3.7273e1 -3.7273e1
1.1000000000 8.5e1 -3.6143e1 -3.6143e1
1.1000000000 8.6e1 -3.7014e1 -3.7014e1
1.1000000000 8.7e1 -3.6006e1 -3.6006e1
1.1000000000 8.8e1 -3.908e1 -3.908e1
1.1000000000 8.9e1 -4.1611e1 -4.1611e1
1.1000000000 9.0e1 -3.5284e1 -3.5284e1
1.1000000000 9.1e1 -3.7697e1 -3.7697e1
1.1000000000 9.2e1 -3.6808e1 -3.6808e1
1.1000000000 9.3e1 -3.5856e1 -3.5856e1
1.1000000000 9.4e1 -3.6091e1 -3.6091e1
1.1000000000 9.5e1 -3.5988e1 -3.5988e1
1.1000000000 9.6e1 -3.5259e1 -3.5259e1

2.1000000000 1.0e0 -2.6482e1 -2.6482e1
2.1000000000 2.0e0 -2.737e1 -2.737e1
2.1000000000 3.0e0 -3.1619e1 -3.1619e1
2.1000000000 4.0e0 -2.9653e1 -2.9653e1
2.1000000000 5.0e0 -3.3366e1 -3.3366e1
2.1000000000 6.0e0 -3.0708e1 -3.0708e1
2.1000000000 7.0e0 -2.7211e1 -2.7211e1
2.1000000000 8.0e0 -3.455e1 -3.455e1
2.1000000000 9.0e0 -3.0175e1 -3.0175e1
2.1000000000 1.0e1 -2.9744e1 -2.9744e1
2.1000000000 1.1e1 -2.9563e1 -2.9563e1
2.1000000000 1.2e1 -2.9023e1 -2.9023e1
2.1000000000 1.3e1 -3.1354e1 -3.1354e1
2.1000000000 1.4e1 -2.9957e1 -2.9957e1
2.1000000000 1.5e1 -2.7614e1 -2.7614e1
2.1000000000 1.6e1 -2.8033e1 -2.8033e1
2.1000000000 1.7e1 -3.1396e1 -3.1396e1
2.1000000000 1.8e1 -2.9018e1 -2.9018e1
2.1000000000 1.9e1 -3.1205e1 -3.1205e1
2.1000000000 2.0e1 -2.7027e1 -2.7027e1
2.1000000000 2.1e1 -2.9115e1 -2.9115e1
2.1000000000 2.2e1 -3.0816e1 -3.0816e1
2.1000000000 2.3e1 -2.9145e1 -2.9145e1
2.1000000000 2.4e1 -3.1705e1 -3.1705e1
2.1000000000 2.5e1 -3.2676e1 -3.2676e1
2.1000000000 2.6e1 -2.9434e1 -2.9434e1
2.1000000000 2.7e1 -2.9731e1 -2.9731e1
2.1000000000 2.8e1 -2.9732e1 -2.9732e1
2.1000000000 2.9e1 -2.9969e1 -2.9969e1
2.1000000000 3.0e1 -2.9586e1 -2.9586e1
2.1000000000 3.1e1 -2.9796e1 -2.9796e1
2.1000000000 3.2e1 -3.0309e1 -3.0309e1
2.1000000000 3.3e1 -3.1787e1 -3.1787e1
2.1000000000 3.4e1 -3.0717e1 -3.0717e1
2.1000000000 3.5e1 -2.9465e1 -2.9465e1
2.1000000000 3.6e1 -3.2483e1 -3.2483e1
2.1000000000 3.7e1 -3.0841e1 -3.0841e1
2.1000000000 3.8e1 -3.0473e1 -3.0473e1
2.1000000000 3.9e1 -2.9288e1 -2.9288e1
2.1000000000 4.0e1 -3.0583e1 -3.0583e1
2.1000000000 4.1e1 -2.3367e1 -2.3367e1
2.1000000000 4.2e1 -4.7847e1 -4.7847e1
2.1000000000 4.3e1 -2.2939e1 -2.2939e1
2.1000000000 4.4e1 -2.6365e1 -2.6365e1
2.1000000000 4.5e1 -2.6793e1 -2.6793e1
2.1000000000 4.6e1 -2.8216e1 -2.8216e1
2.1000000000 4.7e1 -3.2462e1 -3.2462e1
2.1000000000 4.8e1 -2.9977e1 -2.9977e1
2.1000000000 4.9e1 -3.1417e1 -3.1417e1
2.1000000000 5.0e1 -2.9452e1 -2.9452e1
2.1000000000 5.1e1 -3.187e1 -3.187e1
2.1000000000 5.2e1 -3.0718e1 -3.0718e1
2.1000000000 5.3e1 -3.1549e1 -3.1549e1
2.1000000000 5.4e1 -2.9511e1 -2.9511e1
2.1000000000 5.5e1 -3.1294e1 -3.1294e1
2.1000000000 5.6e1 -3.1245e1 -3.1245e1
2.1000000000 5.7e1 -3.026e1 -3.026e1
2.1000000000 5.8e1 -2.9569e1 -2.9569e1
2.1000000000 5.9e1 -3.1493e1 -3.1493e1
2.1000000000 6.0e1 -3.1639e1 -3.1639e1
2.1000000000 6.1e1 -3.1036e1 -3.1036e1
2.1000000000 6.2e1 -3.1808e1 -3.1808e1
2.1000000000 6.3e1 -3.0433e1 -3.0433e1
2.1000000000 6.4e1 -3.2578e1 -3.2578e1
2.1000000000 6.5e1 -2.8383e1 -2.8383e1
2.1000000000 6.6e1 -2.8578e1 -2.8578e1
2.1000000000 6.7e1 -3.1775e1 -3.1775e1
2.1000000000 6.8e1 -3.131e1 -3.131e1
2.1000000000 6.9e1 -2.936e1 -2.936e1
2.1000000000 7.0e1 -2.9178e1 -2.9178e1
2.1000000000 7.1e1 -3.0425e1 -3.0425e1
2.1000000000 7.2e1 -3.2163e1 -3.2163e1
2.1000000000 7.3e1 -2.8219e1 -2.8219e1
2.1000000000 7.4e1 -3.0605e1 -3.0605e1
2.1000000000 7.5e1 -3.085e1 -3.085e1
2.1000000000 7.6e1 -3.1917e1 -3.1917e1
2.1000000000 7.7e1 -2.9734e1 -2.9734e1
2.1000000000 7.8e1 -3.1833e1 -3.1833e1
2.1000000000 7.9e1 -3.1024e1 -3.1024e1
2.1000000000 8.0e1 -3.1514e1 -3.1514e1
2.1000000000 8.1e1 -2.9612e1 -2.9612e1
2.1000000000 8.2e1 -2.8699e1 -2.8699e1
2.1000000000 8.3e1 -3.2865e1 -3.2865e1
2.1000000000 8.4e1 -3.0543e1 -3.0543e1
2.1000000000 8.5e1 -3.0454e1 -3.0454e1
2.1000000000 8.6e1 -3.0287e1 -3.0287e1
2.1000000000 8.7e1 -3.2564e1 -3.2564e1
2.1000000000 8.8e1 -3.099e1 -3.099e1
2.1000000000 8.9e1 -3.1087e1 -3.1087e1
2.1000000000 9.0e1 -3.1173e1 -3.1173e1
2.1000000000 9.1e1 -3.1316e1 -3.1316e1
2.1000000000 9.2e1 -3.2303e1 -3.2303e1
2.1000000000 9.3e1 -3.2835e1 -3.2835e1
2.1000000000 9.4e1 -3.0711e1 -3.0711e1
2.1000000000 9.5e1 -3.1908e1 -3.1908e1
2.1000000000 9.6e1 -2.8977e1 -2.8977e1

3.1000000000 1.0e0 -2.2337e1 -2.2337e1
3.1000000000 2.0e0 -2.0219e1 -2.0219e1
3.1000000000 3.0e0 -2.6907e1 -2.6907e1
3.1000000000 4.0e0 -2.7788e1 -2.7788e1
3.1000000000 5.0e0 -2.7749e1 -2.7749e1
3.1000000000 6.0e0 -2.6421e1 -2.6421e1
3.1000000000 7.0e0 -2.2801e1 -2.2801e1
3.1000000000 8.0e0 -3.0702e1 -3.0702e1
3.1000000000 9.0e0 -2.9312e1 -2.9312e1
3.1000000000 1.0e1 -2.5811e1 -2.5811e1
3.1000000000 1.1e1 -2.5383e1 -2.5383e1
3.1000000000 1.2e1 -2.4702e1 -2.4702e1
3.1000000000 1.3e1 -2.8215e1 -2.8215e1
3.1000000000 1.4e1 -2.513e1 -2.513e1
3.1000000000 1.5e1 -2.5792e1 -2.5792e1
3.1000000000 1.6e1 -2.4212e1 -2.4212e1
3.1000000000 1.7e1 -2.5652e1 -2.5652e1
3.1000000000 1.8e1 -2.6803e1 -2.6803e1
3.1000000000 1.9e1 -2.7324e1 -2.7324e1
3.1000000000 2.0e1 -2.3468e1 -2.3468e1
3.1000000000 2.1e1 -2.6068e1 -2.6068e1
3.1000000000 2.2e1 -2.7892e1 -2.7892e1
3.1000000000 2.3e1 -2.5722e1 -2.5722e1
3.1000000000 2.4e1 -2.7977e1 -2.7977e1
3.1000000000 2.5e1 -2.9018e1 -2.9018e1
3.1000000000 2.6e1 -2.5899e1 -2.5899e1
3.1000000000 2.7e1 -2.9747e1 -2.9747e1
3.1000000000 2.8e1 -1.9529e1 -1.9529e1
3.1000000000 2.9e1 -2.4323e1 -2.4323e1
3.1000000000 3.0e1 -2.6911e1 -2.6911e1
3.1000000000 3.1e1 -2.5833e1 -2.5833e1
3.1000000000 3.2e1 -2.5393e1 -2.5393e1
3.1000000000 3.3e1 -2.8664e1 -2.8664e1
3.1000000000 3.4e1 -2.6514e1 -2.6514e1
3.1000000000 3.5e1 -2.5597e1 -2.5597e1
3.1000000000 3.6e1 -2.7806e1 -2.7806e1
3.1000000000 3.7e1 -2.7343e1 -2.7343e1
3.1000000000 3.8e1 -2.5948e1 -2.5948e1
3.1000000000 3.9e1 -2.733e1 -2.733e1
3.1000000000 4.0e1 -2.5672e1 -2.5672e1
3.1000000000 4.1e1 -2.2725e1 -2.2725e1
3.1000000000 4.2e1 -2.8907e1 -2.8907e1
3.1000000000 4.3e1 -2.42e1 -2.42e1
3.1000000000 4.4e1 -3.4564e1 -3.4564e1
3.1000000000 4.5e1 -2.5352e1 -2.5352e1
3.1000000000 4.6e1 -2.6769e1 -2.6769e1
3.1000000000 4.7e1 -2.7507e1 -2.7507e1
3.1000000000 4.8e1 -2.6941e1 -2.6941e1
3.1000000000 4.9e1 -2.6654e1 -2.6654e1
3.1000000000 5.0e1 -2.5955e1 -2.5955e1
3.1000000000 5.1e1 -2.574e1 -2.574e1
3.1000000000 5.2e1 -2.7986e1 -2.7986e1
3.1000000000 5.3e1 -2.6721e1 -2.6721e1
3.1000000000 5.4e1 -2.4708e1 -2.4708e1
3.1000000000 5.5e1 -2.6513e1 -2.6513e1
3.1000000000 5.6e1 -2.4852e1 -2.4852e1
3.1000000000 5.7e1 -2.2849e1 -2.2849e1
3.1000000000 5.8e1 -2.6416e1 -2.6416e1
3.1000000000 5.9e1 -2.6117e1 -2.6117e1
3.1000000000 6.0e1 -2.9382e1 -2.9382e1
3.1000000000 6.1e1 -2.6676e1 -2.6676e1
3.1000000000 6.2e1 -2.586e1 -2.586e1
3.1000000000 6.3e1 -2.6858e1 -2.6858e1
3.1000000000 6.4e1 -2.693e1 -2.693e1
3.1000000000 6.5e1 -2.2723e1 -2.2723e1
3.1000000000 6.6e1 -2.7408e1 -2.7408e1
3.1000000000 6.7e1 -2.4427e1 -2.4427e1
3.1000000000 6.8e1 -2.8864e1 -2.8864e1
3.1000000000 6.9e1 -2.4859e1 -2.4859e1
3.1000000000 7.0e1 -2.7975e1 -2.7975e1
3.1000000000 7.1e1 -2.4421e1 -2.4421e1
3.1000000000 7.2e1 -2.9842e1 -2.9842e1
3.1000000000 7.3e1 -2.2557e1 -2.2557e1
3.1000000000 7.4e1 -2.8093e1 -2.8093e1
3.1000000000 7.5e1 -2.5214e1 -2.5214e1
3.1000000000 7.6e1 -2.9002e1 -2.9002e1
3.1000000000 7.7e1 -2.6372e1 -2.6372e1
3.1000000000 7.8e1 -2.7471e1 -2.7471e1
3.1000000000 7.9e1 -2.6e1 -2.6e1
3.1000000000 8.0e1 -2.8002e1 -2.8002e1
3.1000000000 8.1e1 -2.4373e1 -2.4373e1
3.1000000000 8.2e1 -2.5196e1 -2.5196e1
3.1000000000 8.3e1 -2.7095e1 -2.7095e1
3.1000000000 8.4e1 -2.6459e1 -2.6459e1
3.1000000000 8.5e1 -2.513e1 -2.513e1
3.1000000000 8.6e1 -2.914e1 -2.914e1
3.1000000000 8.7e1 -2.578e1 -2.578e1
3.1000000000 8.8e1 -3.1506e1 -3.1506e1
3.1000000000 8.9e1 -2.8253e1 -2.8253e1
3.1000000000 9.0e1 -2.7986e1 -2.7986e1
3.1000000000 9.1e1 -2.6914e1 -2.6914e1
3.1000000000 9.2e1 -3.101e1 -3.101e1
3.1000000000 9.3e1 -2.9976e1 -2.9976e1
3.1000000000 9.4e1 -2.5801e1 -2.5801e1
3.1000000000 9.5e1 -2.8366e1 -2.8366e1
3.1000000000 9.6e1 -2.5594e1 -2.5594e1

4.1000000000 1.0e0 -1.9599e1 -1.9599e1
4.1000000000 2.0e0 -1.7429e1 -1.7429e1
4.1000000000 3.0e0 -2.439e1 -2.439e1
4.1000000000 4.0e0 -2.5279e1 -2.5279e1
4.1000000000 5.0e0 -2.5735e1 -2.5735e1
4.1000000000 6.0e0 -2.5141e1 -2.5141e1
4.1000000000 7.0e0 -2.1802e1 -2.1802e1
4.1000000000 8.0e0 -2.4072e1 -2.4072e1
4.1000000000 9.0e0 -2.3146e1 -2.3146e1
4.1000000000 1.0e1 -2.5185e1 -2.5185e1
4.1000000000 1.1e1 -2.2317e1 -2.2317e1
4.1000000000 1.2e1 -2.2658e1 -2.2658e1
4.1000000000 1.3e1 -2.4857e1 -2.4857e1
4.1000000000 1.4e1 -2.4186e1 -2.4186e1
4.1000000000 1.5e1 -2.1609e1 -2.1609e1
4.1000000000 1.6e1 -2.0641e1 -2.0641e1
4.1000000000 1.7e1 -2.4078e1 -2.4078e1
4.1000000000 1.8e1 -2.3639e1 -2.3639e1
4.1000000000 1.9e1 -2.4754e1 -2.4754e1
4.1000000000 2.0e1 -2.2179e1 -2.2179e1
4.1000000000 2.1e1 -2.4019e1 -2.4019e1
4.1000000000 2.2e1 -2.4077e1 -2.4077e1
4.1000000000 2.3e1 -2.4052e1 -2.4052e1
4.1000000000 2.4e1 -2.3644e1 -2.3644e1
4.1000000000 2.5e1 -2.4495e1 -2.4495e1
4.1000000000 2.6e1 -2.4948e1 -2.4948e1
4.1000000000 2.7e1 -2.3025e1 -2.3025e1
4.1000000000 2.8e1 -2.1931e1 -2.1931e1
4.1000000000 2.9e1 -2.3436e1 -2.3436e1
4.1000000000 3.0e1 -2.2747e1 -2.2747e1
4.1000000000 3.1e1 -2.4483e1 -2.4483e1
4.1000000000 3.2e1 -2.3905e1 -2.3905e1
4.1000000000 3.3e1 -2.5048e1 -2.5048e1
4.1000000000 3.4e1 -2.4889e1 -2.4889e1
4.1000000000 3.5e1 -2.3552e1 -2.3552e1
4.1000000000 3.6e1 -2.5974e1 -2.5974e1
4.1000000000 3.7e1 -2.4937e1 -2.4937e1
4.1000000000 3.8e1 -2.4602e1 -2.4602e1
4.1000000000 3.9e1 -2.3646e1 -2.3646e1
4.1000000000 4.0e1 -2.3379e1 -2.3379e1
4.1000000000 4.1e1 -2.024e1 -2.024e1
4.1000000000 4.2e1 -2.8382e1 -2.8382e1
4.1000000000 4.3e1 -2.1688e1 -2.1688e1
4.1000000000 4.4e1 -3.0308e1 -3.0308e1
4.1000000000 4.5e1 -2.5288e1 -2.5288e1
4.1000000000 4.6e1 -2.4266e1 -2.4266e1
4.1000000000 4.7e1 -2.3932e1 -2.3932e1
4.1000000000 4.8e1 -2.0512e1 -2.0512e1
4.1000000000 4.9e1 -2.5058e1 -2.5058e1
4.1000000000 5.0e1 -2.3389e1 -2.3389e1
4.1000000000 5.1e1 -2.3817e1 -2.3817e1
4.1000000000 5.2e1 -2.6101e1 -2.6101e1
4.1000000000 5.3e1 -2.5853e1 -2.5853e1
4.1000000000 5.4e1 -2.16e1 -2.16e1
4.1000000000 5.5e1 -2.5612e1 -2.5612e1
4.1000000000 5.6e1 -2.1737e1 -2.1737e1
4.1000000000 5.7e1 -1.9994e1 -1.9994e1
4.1000000000 5.8e1 -2.5159e1 -2.5159e1
4.1000000000 5.9e1 -2.438e1 -2.438e1
4.1000000000 6.0e1 -2.5226e1 -2.5226e1
4.1000000000 6.1e1 -2.4643e1 -2.4643e1
4.1000000000 6.2e1 -2.4263e1 -2.4263e1
4.1000000000 6.3e1 -2.5454e1 -2.5454e1
4.1000000000 6.4e1 -2.379e1 -2.379e1
4.1000000000 6.5e1 -2.2539e1 -2.2539e1
4.1000000000 6.6e1 -2.3338e1 -2.3338e1
4.1000000000 6.7e1 -2.2455e1 -2.2455e1
4.1000000000 6.8e1 -2.8112e1 -2.8112e1
4.1000000000 6.9e1 -2.3879e1 -2.3879e1
4.1000000000 7.0e1 -2.4187e1 -2.4187e1
4.1000000000 7.1e1 -2.3686e1 -2.3686e1
4.1000000000 7.2e1 -2.4948e1 -2.4948e1
4.1000000000 7.3e1 -2.1847e1 -2.1847e1
4.1000000000 7.4e1 -2.4596e1 -2.4596e1
4.1000000000 7.5e1 -2.435e1 -2.435e1
4.1000000000 7.6e1 -2.6112e1 -2.6112e1
4.1000000000 7.7e1 -2.5036e1 -2.5036e1
4.1000000000 7.8e1 -2.4384e1 -2.4384e1
4.1000000000 7.9e1 -2.6397e1 -2.6397e1
4.1000000000 8.0e1 -2.2998e1 -2.2998e1
4.1000000000 8.1e1 -2.1104e1 -2.1104e1
4.1000000000 8.2e1 -2.5137e1 -2.5137e1
4.1000000000 8.3e1 -2.4154e1 -2.4154e1
4.1000000000 8.4e1 -2.6801e1 -2.6801e1
4.1000000000 8.5e1 -2.5111e1 -2.5111e1
4.1000000000 8.6e1 -2.4924e1 -2.4924e1
4.1000000000 8.7e1 -2.5022e1 -2.5022e1
4.1000000000 8.8e1 -2.6164e1 -2.6164e1
4.1000000000 8.9e1 -2.495e1 -2.495e1
4.1000000000 9.0e1 -2.5329e1 -2.5329e1
4.1000000000 9.1e1 -2.5244e1 -2.5244e1
4.1000000000 9.2e1 -2.5099e1 -2.5099e1
4.1000000000 9.3e1 -2.4364e1 -2.4364e1
4.1000000000 9.4e1 -2.5401e1 -2.5401e1
4.1000000000 9.5e1 -2.4513e1 -2.4513e1
4.1000000000 9.6e1 -2.37e1 -2.37e1

5.1000000000 1.0e0 -2.4306e1 -2.4306e1
5.1000000000 2.0e0 -1.816e1 -1.816e1
5.1000000000 3.0e0 -2.2955e1 -2.2955e1
5.1000000000 4.0e0 -2.4058e1 -2.4058e1
5.1000000000 5.0e0 -2.3806e1 -2.3806e1
5.1000000000 6.0e0 -2.1779e1 -2.1779e1
5.1000000000 7.0e0 -2.3868e1 -2.3868e1
5.1000000000 8.0e0 -2.4286e1 -2.4286e1
5.1000000000 9.0e0 -2.4345e1 -2.4345e1
5.1000000000 1.0e1 -2.3941e1 -2.3941e1
5.1000000000 1.1e1 -2.4168e1 -2.4168e1
5.1000000000 1.2e1 -2.3798e1 -2.3798e1
5.1000000000 1.3e1 -2.4124e1 -2.4124e1
5.1000000000 1.4e1 -2.3866e1 -2.3866e1
5.1000000000 1.5e1 -2.4164e1 -2.4164e1
5.1000000000 1.6e1 -2.4199e1 -2.4199e1
5.1000000000 1.7e1 -2.4062e1 -2.4062e1
5.1000000000 1.8e1 -2.4063e1 -2.4063e1
5.1000000000 1.9e1 -2.3841e1 -2.3841e1
5.1000000000 2.0e1 -2.4357e1 -2.4357e1
5.1000000000 2.1e1 -2.3993e1 -2.3993e1
5.1000000000 2.2e1 -2.4271e1 -2.4271e1
5.1000000000 2.3e1 -2.3809e1 -2.3809e1
5.1000000000 2.4e1 -2.4626e1 -2.4626e1
5.1000000000 2.5e1 -2.4394e1 -2.4394e1
5.1000000000 2.6e1 -2.3858e1 -2.3858e1
5.1000000000 2.7e1 -2.4269e1 -2.4269e1
5.1000000000 2.8e1 -2.3744e1 -2.3744e1
5.1000000000 2.9e1 -2.4058e1 -2.4058e1
5.1000000000 3.0e1 -2.3938e1 -2.3938e1
5.1000000000 3.1e1 -2.3914e1 -2.3914e1
5.1000000000 3.2e1 -2.6746e1 -2.6746e1
5.1000000000 3.3e1 -2.4351e1 -2.4351e1
5.1000000000 3.4e1 -2.4228e1 -2.4228e1
5.1000000000 3.5e1 -2.3891e1 -2.3891e1
5.1000000000 3.6e1 -2.4157e1 -2.4157e1
5.1000000000 3.7e1 -2.3982e1 -2.3982e1
5.1000000000 3.8e1 -2.4241e1 -2.4241e1
5.1000000000 3.9e1 -2.3902e1 -2.3902e1
5.1000000000 4.0e1 -2.4349e1 -2.4349e1
5.1000000000 4.1e1 -2.4113e1 -2.4113e1
5.1000000000 4.2e1 -2.4133e1 -2.4133e1
5.1000000000 4.3e1 -2.3972e1 -2.3972e1
5.1000000000 4.4e1 -2.4164e1 -2.4164e1
5.1000000000 4.5e1 -2.4044e1 -2.4044e1
5.1000000000 4.6e1 -2.4187e1 -2.4187e1
5.1000000000 4.7e1 -2.3883e1 -2.3883e1
5.1000000000 4.8e1 -2.5373e1 -2.5373e1
5.1000000000 4.9e1 -2.491e1 -2.491e1
5.1000000000 5.0e1 -2.397e1 -2.397e1
5.1000000000 5.1e1 -2.4205e1 -2.4205e1
5.1000000000 5.2e1 -2.4034e1 -2.4034e1
5.1000000000 5.3e1 -2.4365e1 -2.4365e1
5.1000000000 5.4e1 -2.3953e1 -2.3953e1
5.1000000000 5.5e1 -2.4048e1 -2.4048e1
5.1000000000 5.6e1 -2.4132e1 -2.4132e1
5.1000000000 5.7e1 -2.4154e1 -2.4154e1
5.1000000000 5.8e1 -2.4185e1 -2.4185e1
5.1000000000 5.9e1 -2.3907e1 -2.3907e1
5.1000000000 6.0e1 -2.4387e1 -2.4387e1
5.1000000000 6.1e1 -2.4161e1 -2.4161e1
5.1000000000 6.2e1 -2.4165e1 -2.4165e1
5.1000000000 6.3e1 -2.3868e1 -2.3868e1
5.1000000000 6.4e1 -2.4284e1 -2.4284e1
5.1000000000 6.5e1 -2.3568e1 -2.3568e1
5.1000000000 6.6e1 -2.4262e1 -2.4262e1
5.1000000000 6.7e1 -2.4059e1 -2.4059e1
5.1000000000 6.8e1 -2.3921e1 -2.3921e1
5.1000000000 6.9e1 -2.3816e1 -2.3816e1
5.1000000000 7.0e1 -2.4085e1 -2.4085e1
5.1000000000 7.1e1 -2.4164e1 -2.4164e1
5.1000000000 7.2e1 -2.3986e1 -2.3986e1
5.1000000000 7.3e1 -2.4249e1 -2.4249e1
5.1000000000 7.4e1 -2.4031e1 -2.4031e1
5.1000000000 7.5e1 -2.3839e1 -2.3839e1
5.1000000000 7.6e1 -2.4606e1 -2.4606e1
5.1000000000 7.7e1 -2.4126e1 -2.4126e1
5.1000000000 7.8e1 -2.4251e1 -2.4251e1
5.1000000000 7.9e1 -2.4048e1 -2.4048e1
5.1000000000 8.0e1 -2.348e1 -2.348e1
5.1000000000 8.1e1 -2.3497e1 -2.3497e1
5.1000000000 8.2e1 -2.4269e1 -2.4269e1
5.1000000000 8.3e1 -2.4169e1 -2.4169e1
5.1000000000 8.4e1 -2.3471e1 -2.3471e1
5.1000000000 8.5e1 -2.3903e1 -2.3903e1
5.1000000000 8.6e1 -2.4082e1 -2.4082e1
5.1000000000 8.7e1 -2.4035e1 -2.4035e1
5.1000000000 8.8e1 -2.4523e1 -2.4523e1
5.1000000000 8.9e1 -2.3839e1 -2.3839e1
5.1000000000 9.0e1 -2.3834e1 -2.3834e1
5.1000000000 9.1e1 -2.3214e1 -2.3214e1
5.1000000000 9.2e1 -2.5046e1 -2.5046e1
5.1000000000 9.3e1 -2.7271e1 -2.7271e1
5.1000000000 9.4e1 -2.4658e1 -2.4658e1
5.1000000000 9.5e1 -2.2774e1 -2.2774e1
5.1000000000 9.6e1 -2.5268e1 -2.5268e1

6.1000000000 1.0e0 -2.0522e1 -2.0522e1
6.1000000000 2.0e0 -1.7121e1 -1.7121e1
6.1000000000 3.0e0 -2.1726e1 -2.1726e1
6.1000000000 4.0e0 -2.1389e1 -2.1389e1
6.1000000000 5.0e0 -2.2648e1 -2.2648e1
6.1000000000 6.0e0 -2.1311e1 -2.1311e1
6.1000000000 7.0e0 -1.9099e1 -1.9099e1
6.1000000000 8.0e0 -2.2866e1 -2.2866e1
6.1000000000 9.0e0 -2.2282e1 -2.2282e1
6.1000000000 1.0e1 -2.0957e1 -2.0957e1
6.1000000000 1.1e1 -2.0865e1 -2.0865e1
6.1000000000 1.2e1 -2.2947e1 -2.2947e1
6.1000000000 1.3e1 -2.2646e1 -2.2646e1
6.1000000000 1.4e1 -1.9846e1 -1.9846e1
6.1000000000 1.5e1 -2.0471e1 -2.0471e1
6.1000000000 1.6e1 -2.1623e1 -2.1623e1
6.1000000000 1.7e1 -2.2436e1 -2.2436e1
6.1000000000 1.8e1 -2.0351e1 -2.0351e1
6.1000000000 1.9e1 -2.1551e1 -2.1551e1
6.1000000000 2.0e1 -2.1118e1 -2.1118e1
6.1000000000 2.1e1 -2.2196e1 -2.2196e1
6.1000000000 2.2e1 -2.059e1 -2.059e1
6.1000000000 2.3e1 -2.1912e1 -2.1912e1
6.1000000000 2.4e1 -2.075e1 -2.075e1
6.1000000000 2.5e1 -2.33e1 -2.33e1
6.1000000000 2.6e1 -2.0157e1 -2.0157e1
6.1000000000 2.7e1 -2.2199e1 -2.2199e1
6.1000000000 2.8e1 -1.9911e1 -1.9911e1
6.1000000000 2.9e1 -2.0865e1 -2.0865e1
6.1000000000 3.0e1 -2.0787e1 -2.0787e1
6.1000000000 3.1e1 -2.1272e1 -2.1272e1
6.1000000000 3.2e1 -2.4755e1 -2.4755e1
6.1000000000 3.3e1 -2.3668e1 -2.3668e1
6.1000000000 3.4e1 -2.0839e1 -2.0839e1
6.1000000000 3.5e1 -2.1769e1 -2.1769e1
6.1000000000 3.6e1 -2.1566e1 -2.1566e1
6.1000000000 3.7e1 -2.1386e1 -2.1386e1
6.1000000000 3.8e1 -2.1758e1 -2.1758e1
6.1000000000 3.9e1 -2.0996e1 -2.0996e1
6.1000000000 4.0e1 -2.3166e1 -2.3166e1
6.1000000000 4.1e1 -1.9742e1 -1.9742e1
6.1000000000 4.2e1 -2.2462e1 -2.2462e1
6.1000000000 4.3e1 -2.0308e1 -2.0308e1
6.1000000000 4.4e1 -2.5718e1 -2.5718e1
6.1000000000 4.5e1 -2.2426e1 -2.2426e1
6.1000000000 4.6e1 -2.0101e1 -2.0101e1
6.1000000000 4.7e1 -2.1949e1 -2.1949e1
6.1000000000 4.8e1 -2.1936e1 -2.1936e1
6.1000000000 4.9e1 -2.1894e1 -2.1894e1
6.1000000000 5.0e1 -2.1694e1 -2.1694e1
6.1000000000 5.1e1 -2.1371e1 -2.1371e1
6.1000000000 5.2e1 -2.2471e1 -2.2471e1
6.1000000000 5.3e1 -2.2778e1 -2.2778e1
6.1000000000 5.4e1 -2.0062e1 -2.0062e1
6.1000000000 5.5e1 -2.2114e1 -2.2114e1
6.1000000000 5.6e1 -1.9502e1 -1.9502e1
6.1000000000 5.7e1 -1.9006e1 -1.9006e1
6.1000000000 5.8e1 -2.2046e1 -2.2046e1
6.1000000000 5.9e1 -2.1669e1 -2.1669e1
6.1000000000 6.0e1 -2.1062e1 -2.1062e1
6.1000000000 6.1e1 -2.1427e1 -2.1427e1
6.1000000000 6.2e1 -2.1669e1 -2.1669e1
6.1000000000 6.3e1 -2.113e1 -2.113e1
6.1000000000 6.4e1 -2.1446e1 -2.1446e1
6.1000000000 6.5e1 -2.0163e1 -2.0163e1
6.1000000000 6.6e1 -2.176e1 -2.176e1
6.1000000000 6.7e1 -2.1381e1 -2.1381e1
6.1000000000 6.8e1 -2.3518e1 -2.3518e1
6.1000000000 6.9e1 -2.2666e1 -2.2666e1
6.1000000000 7.0e1 -2.1292e1 -2.1292e1
6.1000000000 7.1e1 -2.12e1 -2.12e1
6.1000000000 7.2e1 -2.2371e1 -2.2371e1
6.1000000000 7.3e1 -2.0746e1 -2.0746e1
6.1000000000 7.4e1 -2.2643e1 -2.2643e1
6.1000000000 7.5e1 -2.0895e1 -2.0895e1
6.1000000000 7.6e1 -2.3429e1 -2.3429e1
6.1000000000 7.7e1 -2.1973e1 -2.1973e1
6.1000000000 7.8e1 -2.2439e1 -2.2439e1
6.1000000000 7.9e1 -2.0706e1 -2.0706e1
6.1000000000 8.0e1 -2.3095e1 -2.3095e1
6.1000000000 8.1e1 -2.054e1 -2.054e1
6.1000000000 8.2e1 -2.2416e1 -2.2416e1
6.1000000000 8.3e1 -2.1127e1 -2.1127e1
6.1000000000 8.4e1 -2.2889e1 -2.2889e1
6.1000000000 8.5e1 -2.3165e1 -2.3165e1
6.1000000000 8.6e1 -2.1513e1 -2.1513e1
6.1000000000 8.7e1 -2.2085e1 -2.2085e1
6.1000000000 8.8e1 -2.2021e1 -2.2021e1
6.1000000000 8.9e1 -2.2223e1 -2.2223e1
6.1000000000 9.0e1 -2.1365e1 -2.1365e1
6.1000000000 9.1e1 -2.2164e1 -2.2164e1
6.1000000000 9.2e1 -2.2104e1 -2.2104e1
6.1000000000 9.3e1 -2.3407e1 -2.3407e1
6.1000000000 9.4e1 -2.0399e1 -2.0399e1
6.1000000000 9.5e1 -2.281e1 -2.281e1
6.1000000000 9.6e1 -1.9913e1 -1.9913e1

7.1000000000 1.0e0 -1.5313e1 -1.5313e1
7.1000000000 2.0e0 -1.6898e1 -1.6898e1
7.1000000000 3.0e0 -1.9306e1 -1.9306e1
7.1000000000 4.0e0 -2.0538e1 -2.0538e1
7.1000000000 5.0e0 -1.9702e1 -1.9702e1
7.1000000000 6.0e0 -2.0229e1 -2.0229e1
7.1000000000 7.0e0 -1.8917e1 -1.8917e1
7.1000000000 8.0e0 -2.0136e1 -2.0136e1
7.1000000000 9.0e0 -1.9819e1 -1.9819e1
7.1000000000 1.0e1 -2.0568e1 -2.0568e1
7.1000000000 1.1e1 -1.9169e1 -1.9169e1
7.1000000000 1.2e1 -2.3378e1 -2.3378e1
7.1000000000 1.3e1 -2.0178e1 -2.0178e1
7.1000000000 1.4e1 -1.9938e1 -1.9938e1
7.1000000000 1.5e1 -1.8809e1 -1.8809e1
7.1000000000 1.6e1 -2.1011e1 -2.1011e1
7.1000000000 1.7e1 -2.0797e1 -2.0797e1
7.1000000000 1.8e1 -1.891e1 -1.891e1
7.1000000000 1.9e1 -2.0699e1 -2.0699e1
7.1000000000 2.0e1 -1.9484e1 -1.9484e1
7.1000000000 2.1e1 -2.0481e1 -2.0481e1
7.1000000000 2.2e1 -1.9562e1 -1.9562e1
7.1000000000 2.3e1 -2.027e1 -2.027e1
7.1000000000 2.4e1 -2.0259e1 -2.0259e1
7.1000000000 2.5e1 -2.0874e1 -2.0874e1
7.1000000000 2.6e1 -1.9876e1 -1.9876e1
7.1000000000 2.7e1 -1.9952e1 -1.9952e1
7.1000000000 2.8e1 -1.9718e1 -1.9718e1
7.1000000000 2.9e1 -2.0857e1 -2.0857e1
7.1000000000 3.0e1 -1.8594e1 -1.8594e1
7.1000000000 3.1e1 -2.0322e1 -2.0322e1
7.1000000000 3.2e1 -2.1793e1 -2.1793e1
7.1000000000 3.3e1 -2.2641e1 -2.2641e1
7.1000000000 3.4e1 -1.9545e1 -1.9545e1
7.1000000000 3.5e1 -2.0289e1 -2.0289e1
7.1000000000 3.6e1 -2.0547e1 -2.0547e1
7.1000000000 3.7e1 -2.0897e1 -2.0897e1
7.1000000000 3.8e1 -1.9544e1 -1.9544e1
7.1000000000 3.9e1 -2.024e1 -2.024e1
7.1000000000 4.0e1 -2.0198e1 -2.0198e1
7.1000000000 4.1e1 -1.8399e1 -1.8399e1
7.1000000000 4.2e1 -2.1969e1 -2.1969e1
7.1000000000 4.3e1 -1.8672e1 -1.8672e1
7.1000000000 4.4e1 -2.3532e1 -2.3532e1
7.1000000000 4.5e1 -2.0127e1 -2.0127e1
7.1000000000 4.6e1 -2.0009e1 -2.0009e1
7.1000000000 4.7e1 -1.9907e1 -1.9907e1
7.1000000000 4.8e1 -2.1294e1 -2.1294e1
7.1000000000 4.9e1 -1.8604e1 -1.8604e1
7.1000000000 5.0e1 -2.0626e1 -2.0626e1
7.1000000000 5.1e1 -1.9825e1 -1.9825e1
7.1000000000 5.2e1 -2.0304e1 -2.0304e1
7.1000000000 5.3e1 -1.9661e1 -1.9661e1
7.1000000000 5.4e1 -1.9764e1 -1.9764e1
7.1000000000 5.5e1 -2.0253e1 -2.0253e1
7.1000000000 5.6e1 -1.9905e1 -1.9905e1
7.1000000000 5.7e1 -1.9122e1 -1.9122e1
7.1000000000 5.8e1 -1.9592e1 -1.9592e1
7.1000000000 5.9e1 -2.0786e1 -2.0786e1
7.1000000000 6.0e1 -1.9971e1 -1.9971e1
7.1000000000 6.1e1 -2.0081e1 -2.0081e1
7.1000000000 6.2e1 -2.0679e1 -2.0679e1
7.1000000000 6.3e1 -1.9753e1 -1.9753e1
7.1000000000 6.4e1 -2.0695e1 -2.0695e1
7.1000000000 6.5e1 -2.0913e1 -2.0913e1
7.1000000000 6.6e1 -1.8821e1 -1.8821e1
7.1000000000 6.7e1 -2.0369e1 -2.0369e1
7.1000000000 6.8e1 -2.0328e1 -2.0328e1
7.1000000000 6.9e1 -1.9894e1 -1.9894e1
7.1000000000 7.0e1 -1.9986e1 -1.9986e1
7.1000000000 7.1e1 -2.0475e1 -2.0475e1
7.1000000000 7.2e1 -2.0e1 -2.0e1
7.1000000000 7.3e1 -2.0013e1 -2.0013e1
7.1000000000 7.4e1 -2.0454e1 -2.0454e1
7.1000000000 7.5e1 -1.962e1 -1.962e1
7.1000000000 7.6e1 -2.1843e1 -2.1843e1
7.1000000000 7.7e1 -2.0694e1 -2.0694e1
7.1000000000 7.8e1 -2.0763e1 -2.0763e1
7.1000000000 7.9e1 -1.9491e1 -1.9491e1
7.1000000000 8.0e1 -2.0803e1 -2.0803e1
7.1000000000 8.1e1 -1.8956e1 -1.8956e1
7.1000000000 8.2e1 -2.1693e1 -2.1693e1
7.1000000000 8.3e1 -1.9486e1 -1.9486e1
7.1000000000 8.4e1 -2.1062e1 -2.1062e1
7.1000000000 8.5e1 -2.0281e1 -2.0281e1
7.1000000000 8.6e1 -2.0854e1 -2.0854e1
7.1000000000 8.7e1 -2.0082e1 -2.0082e1
7.1000000000 8.8e1 -2.0445e1 -2.0445e1
7.1000000000 8.9e1 -2.1131e1 -2.1131e1
7.1000000000 9.0e1 -2.0255e1 -2.0255e1
7.1000000000 9.1e1 -2.0345e1 -2.0345e1
7.1000000000 9.2e1 -2.0765e1 -2.0765e1
7.1000000000 9.3e1 -2.0118e1 -2.0118e1
7.1000000000 9.4e1 -2.02e1 -2.02e1
7.1000000000 9.5e1 -2.0146e1 -2.0146e1
7.1000000000 9.6e1 -2.0257e1 -2.0257e1

8.1000000000 1.0e0 -1.5211e1 -1.5211e1
8.1000000000 2.0e0 -1.4251e1 -1.4251e1
8.1000000000 3.0e0 -1.9324e1 -1.9324e1
8.1000000000 4.0e0 -2.0769e1 -2.0769e1
8.1000000000 5.0e0 -2.1645e1 -2.1645e1
8.1000000000 6.0e0 -1.8597e1 -1.8597e1
8.1000000000 7.0e0 -1.9172e1 -1.9172e1
8.1000000000 8.0e0 -1.9971e1 -1.9971e1
8.1000000000 9.0e0 -2.0936e1 -2.0936e1
8.1000000000 1.0e1 -1.8741e1 -1.8741e1
8.1000000000 1.1e1 -1.8963e1 -1.8963e1
8.1000000000 1.2e1 -2.049e1 -2.049e1
8.1000000000 1.3e1 -2.0046e1 -2.0046e1
8.1000000000 1.4e1 -1.9218e1 -1.9218e1
8.1000000000 1.5e1 -1.8803e1 -1.8803e1
8.1000000000 1.6e1 -1.7799e1 -1.7799e1
8.1000000000 1.7e1 -1.781e1 -1.781e1
8.1000000000 1.8e1 -2.0243e1 -2.0243e1
8.1000000000 1.9e1 -1.9114e1 -1.9114e1
8.1000000000 2.0e1 -1.869e1 -1.869e1
8.1000000000 2.1e1 -1.9151e1 -1.9151e1
8.1000000000 2.2e1 -1.9114e1 -1.9114e1
8.1000000000 2.3e1 -1.926e1 -1.926e1
8.1000000000 2.4e1 -1.8684e1 -1.8684e1
8.1000000000 2.5e1 -2.0159e1 -2.0159e1
8.1000000000 2.6e1 -1.9264e1 -1.9264e1
8.1000000000 2.7e1 -1.9066e1 -1.9066e1
8.1000000000 2.8e1 -1.715e1 -1.715e1
8.1000000000 2.9e1 -1.8687e1 -1.8687e1
8.1000000000 3.0e1 -1.9084e1 -1.9084e1
8.1000000000 3.1e1 -1.91e1 -1.91e1
8.1000000000 3.2e1 -2.0539e1 -2.0539e1
8.1000000000 3.3e1 -2.0065e1 -2.0065e1
8.1000000000 3.4e1 -1.8922e1 -1.8922e1
8.1000000000 3.5e1 -1.9715e1 -1.9715e1
8.1000000000 3.6e1 -1.9297e1 -1.9297e1
8.1000000000 3.7e1 -1.8976e1 -1.8976e1
8.1000000000 3.8e1 -2.0014e1 -2.0014e1
8.1000000000 3.9e1 -1.8912e1 -1.8912e1
8.1000000000 4.0e1 -1.9816e1 -1.9816e1
8.1000000000 4.1e1 -1.7749e1 -1.7749e1
8.1000000000 4.2e1 -2.0153e1 -2.0153e1
8.1000000000 4.3e1 -1.8744e1 -1.8744e1
8.1000000000 4.4e1 -1.9336e1 -1.9336e1
8.1000000000 4.5e1 -1.7848e1 -1.7848e1
8.1000000000 4.6e1 -1.9765e1 -1.9765e1
8.1000000000 4.7e1 -1.8845e1 -1.8845e1
8.1000000000 4.8e1 -2.0625e1 -2.0625e1
8.1000000000 4.9e1 -1.8359e1 -1.8359e1
8.1000000000 5.0e1 -1.9872e1 -1.9872e1
8.1000000000 5.1e1 -1.9053e1 -1.9053e1
8.1000000000 5.2e1 -1.9704e1 -1.9704e1
8.1000000000 5.3e1 -2.0611e1 -2.0611e1
8.1000000000 5.4e1 -1.8511e1 -1.8511e1
8.1000000000 5.5e1 -1.9706e1 -1.9706e1
8.1000000000 5.6e1 -1.8371e1 -1.8371e1
8.1000000000 5.7e1 -1.9264e1 -1.9264e1
8.1000000000 5.8e1 -1.9268e1 -1.9268e1
8.1000000000 5.9e1 -1.93e1 -1.93e1
8.1000000000 6.0e1 -2.0252e1 -2.0252e1
8.1000000000 6.1e1 -1.9753e1 -1.9753e1
8.1000000000 6.2e1 -1.9058e1 -1.9058e1
8.1000000000 6.3e1 -1.9545e1 -1.9545e1
8.1000000000 6.4e1 -1.914e1 -1.914e1
8.1000000000 6.5e1 -1.9115e1 -1.9115e1
8.1000000000 6.6e1 -1.9266e1 -1.9266e1
8.1000000000 6.7e1 -1.9049e1 -1.9049e1
8.1000000000 6.8e1 -2.0675e1 -2.0675e1
8.1000000000 6.9e1 -2.0744e1 -2.0744e1
8.1000000000 7.0e1 -1.8706e1 -1.8706e1
8.1000000000 7.1e1 -1.9668e1 -1.9668e1
8.1000000000 7.2e1 -1.9576e1 -1.9576e1
8.1000000000 7.3e1 -1.9184e1 -1.9184e1
8.1000000000 7.4e1 -1.9777e1 -1.9777e1
8.1000000000 7.5e1 -1.8759e1 -1.8759e1
8.1000000000 7.6e1 -2.1061e1 -2.1061e1
8.1000000000 7.7e1 -2.0393e1 -2.0393e1
8.1000000000 7.8e1 -1.9718e1 -1.9718e1
8.1000000000 7.9e1 -1.9524e1 -1.9524e1
8.1000000000 8.0e1 -1.8563e1 -1.8563e1
8.1000000000 8.1e1 -1.8333e1 -1.8333e1
8.1000000000 8.2e1 -2.0142e1 -2.0142e1
8.1000000000 8.3e1 -1.8819e1 -1.8819e1
8.1000000000 8.4e1 -2.0525e1 -2.0525e1
8.1000000000 8.5e1 -2.0511e1 -2.0511e1
8.1000000000 8.6e1 -1.9552e1 -1.9552e1
8.1000000000 8.7e1 -1.9297e1 -1.9297e1
8.1000000000 8.8e1 -2.0037e1 -2.0037e1
8.1000000000 8.9e1 -2.0001e1 -2.0001e1
8.1000000000 9.0e1 -1.9166e1 -1.9166e1
8.1000000000 9.1e1 -1.9666e1 -1.9666e1
8.1000000000 9.2e1 -1.9635e1 -1.9635e1
8.1000000000 9.3e1 -2.0199e1 -2.0199e1
8.1000000000 9.4e1 -1.8646e1 -1.8646e1
8.1000000000 9.5e1 -1.9682e1 -1.9682e1
8.1000000000 9.6e1 -1.9593e1 -1.9593e1

9.1000000000 1.0e0 -1.5214e1 -1.5214e1
9.1000000000 2.0e0 -1.5748e1 -1.5748e1
9.1000000000 3.0e0 -1.8417e1 -1.8417e1
9.1000000000 4.0e0 -1.81e1 -1.81e1
9.1000000000 5.0e0 -1.8027e1 -1.8027e1
9.1000000000 6.0e0 -1.8511e1 -1.8511e1
9.1000000000 7.0e0 -1.6882e1 -1.6882e1
9.1000000000 8.0e0 -1.85e1 -1.85e1
9.1000000000 9.0e0 -1.9691e1 -1.9691e1
9.1000000000 1.0e1 -1.7571e1 -1.7571e1
9.1000000000 1.1e1 -1.8224e1 -1.8224e1
9.1000000000 1.2e1 -1.9311e1 -1.9311e1
9.1000000000 1.3e1 -1.8665e1 -1.8665e1
9.1000000000 1.4e1 -1.749e1 -1.749e1
9.1000000000 1.5e1 -1.774e1 -1.774e1
9.1000000000 1.6e1 -1.7717e1 -1.7717e1
9.1000000000 1.7e1 -1.8779e1 -1.8779e1
9.1000000000 1.8e1 -1.7855e1 -1.7855e1
9.1000000000 1.9e1 -1.8375e1 -1.8375e1
9.1000000000 2.0e1 -1.731e1 -1.731e1
9.1000000000 2.1e1 -1.7752e1 -1.7752e1
9.1000000000 2.2e1 -1.8721e1 -1.8721e1
9.1000000000 2.3e1 -1.7819e1 -1.7819e1
9.1000000000 2.4e1 -1.994e1 -1.994e1
9.1000000000 2.5e1 -1.8847e1 -1.8847e1
9.1000000000 2.6e1 -1.7646e1 -1.7646e1
9.1000000000 2.7e1 -1.7961e1 -1.7961e1
9.1000000000 2.8e1 -1.9452e1 -1.9452e1
9.1000000000 2.9e1 -1.8039e1 -1.8039e1
9.1000000000 3.0e1 -1.7368e1 -1.7368e1
9.1000000000 3.1e1 -1.7736e1 -1.7736e1
9.1000000000 3.2e1 -1.7937e1 -1.7937e1
9.1000000000 3.3e1 -1.8722e1 -1.8722e1
9.1000000000 3.4e1 -1.8877e1 -1.8877e1
9.1000000000 3.5e1 -1.7387e1 -1.7387e1
9.1000000000 3.6e1 -1.893e1 -1.893e1
9.1000000000 3.7e1 -1.8779e1 -1.8779e1
9.1000000000 3.8e1 -1.8263e1 -1.8263e1
9.1000000000 3.9e1 -1.8091e1 -1.8091e1
9.1000000000 4.0e1 -1.8431e1 -1.8431e1
9.1000000000 4.1e1 -1.6523e1 -1.6523e1
9.1000000000 4.2e1 -1.8647e1 -1.8647e1
9.1000000000 4.3e1 -1.7728e1 -1.7728e1
9.1000000000 4.4e1 -1.843e1 -1.843e1
9.1000000000 4.5e1 -1.7665e1 -1.7665e1
9.1000000000 4.6e1 -1.7966e1 -1.7966e1
9.1000000000 4.7e1 -1.8272e1 -1.8272e1
9.1000000000 4.8e1 -1.9812e1 -1.9812e1
9.1000000000 4.9e1 -1.7035e1 -1.7035e1
9.1000000000 5.0e1 -1.9037e1 -1.9037e1
9.1000000000 5.1e1 -1.7901e1 -1.7901e1
9.1000000000 5.2e1 -1.8353e1 -1.8353e1
9.1000000000 5.3e1 -1.8061e1 -1.8061e1
9.1000000000 5.4e1 -1.8076e1 -1.8076e1
9.1000000000 5.5e1 -1.7746e1 -1.7746e1
9.1000000000 5.6e1 -1.8143e1 -1.8143e1
9.1000000000 5.7e1 -1.7392e1 -1.7392e1
9.1000000000 5.8e1 -1.8812e1 -1.8812e1
9.1000000000 5.9e1 -1.8034e1 -1.8034e1
9.1000000000 6.0e1 -1.8702e1 -1.8702e1
9.1000000000 6.1e1 -1.944e1 -1.944e1
9.1000000000 6.2e1 -1.7701e1 -1.7701e1
9.1000000000 6.3e1 -1.8679e1 -1.8679e1
9.1000000000 6.4e1 -1.8115e1 -1.8115e1
9.1000000000 6.5e1 -1.8838e1 -1.8838e1
9.1000000000 6.6e1 -1.7754e1 -1.7754e1
9.1000000000 6.7e1 -1.8129e1 -1.8129e1
9.1000000000 6.8e1 -1.9183e1 -1.9183e1
9.1000000000 6.9e1 -1.851e1 -1.851e1
9.1000000000 7.0e1 -1.8678e1 -1.8678e1
9.1000000000 7.1e1 -1.8076e1 -1.8076e1
9.1000000000 7.2e1 -1.8834e1 -1.8834e1
9.1000000000 7.3e1 -1.8513e1 -1.8513e1
9.1000000000 7.4e1 -1.8004e1 -1.8004e1
9.1000000000 7.5e1 -1.8399e1 -1.8399e1
9.1000000000 7.6e1 -1.9051e1 -1.9051e1
9.1000000000 7.7e1 -1.94e1 -1.94e1
9.1000000000 7.8e1 -1.825e1 -1.825e1
9.1000000000 7.9e1 -1.8443e1 -1.8443e1
9.1000000000 8.0e1 -1.8291e1 -1.8291e1
9.1000000000 8.1e1 -1.7913e1 -1.7913e1
9.1000000000 8.2e1 -1.8774e1 -1.8774e1
9.1000000000 8.3e1 -1.8302e1 -1.8302e1
9.1000000000 8.4e1 -1.8779e1 -1.8779e1
9.1000000000 8.5e1 -1.9575e1 -1.9575e1
9.1000000000 8.6e1 -1.8352e1 -1.8352e1
9.1000000000 8.7e1 -1.8548e1 -1.8548e1
9.1000000000 8.8e1 -1.8552e1 -1.8552e1
9.1000000000 8.9e1 -1.8475e1 -1.8475e1
9.1000000000 9.0e1 -1.8744e1 -1.8744e1
9.1000000000 9.1e1 -1.824e1 -1.824e1
9.1000000000 9.2e1 -1.9151e1 -1.9151e1
9.1000000000 9.3e1 -1.8543e1 -1.8543e1
9.1000000000 9.4e1 -1.8828e1 -1.8828e1
9.1000000000 9.5e1 -1.7701e1 -1.7701e1
9.1000000000 9.6e1 -1.9344e1 -1.9344e1

10.1000000000 1.0e0 -1.7602e1 -1.7602e1
10.1000000000 2.0e0 -1.6132e1 -1.6132e1
10.1000000000 3.0e0 -1.7487e1 -1.7487e1
10.1000000000 4.0e0 -1.7999e1 -1.7999e1
10.1000000000 5.0e0 -1.8705e1 -1.8705e1
10.1000000000 6.0e0 -1.7624e1 -1.7624e1
10.1000000000 7.0e0 -1.7105e1 -1.7105e1
10.1000000000 8.0e0 -1.8583e1 -1.8583e1
10.1000000000 9.0e0 -1.8366e1 -1.8366e1
10.1000000000 1.0e1 -1.7652e1 -1.7652e1
10.1000000000 1.1e1 -1.8118e1 -1.8118e1
10.1000000000 1.2e1 -1.8593e1 -1.8593e1
10.1000000000 1.3e1 -1.8082e1 -1.8082e1
10.1000000000 1.4e1 -1.7787e1 -1.7787e1
10.1000000000 1.5e1 -1.7469e1 -1.7469e1
10.1000000000 1.6e1 -1.8128e1 -1.8128e1
10.1000000000 1.7e1 -1.7645e1 -1.7645e1
10.1000000000 1.8e1 -1.811e1 -1.811e1
10.1000000000 1.9e1 -1.7655e1 -1.7655e1
10.1000000000 2.0e1 -1.75e1 -1.75e1
10.1000000000 2.1e1 -1.754e1 -1.754e1
10.1000000000 2.2e1 -1.8339e1 -1.8339e1
10.1000000000 2.3e1 -1.7633e1 -1.7633e1
10.1000000000 2.4e1 -1.8301e1 -1.8301e1
10.1000000000 2.5e1 -1.8178e1 -1.8178e1
10.1000000000 2.6e1 -1.7571e1 -1.7571e1
10.1000000000 2.7e1 -1.8629e1 -1.8629e1
10.1000000000 2.8e1 -1.6285e1 -1.6285e1
10.1000000000 2.9e1 -1.7646e1 -1.7646e1
10.1000000000 3.0e1 -1.7467e1 -1.7467e1
10.1000000000 3.1e1 -1.8144e1 -1.8144e1
10.1000000000 3.2e1 -1.821e1 -1.821e1
10.1000000000 3.3e1 -1.7332e1 -1.7332e1
10.1000000000 3.4e1 -1.7918e1 -1.7918e1
10.1000000000 3.5e1 -1.8048e1 -1.8048e1
10.1000000000 3.6e1 -1.7754e1 -1.7754e1
10.1000000000 3.7e1 -1.7753e1 -1.7753e1
10.1000000000 3.8e1 -1.7844e1 -1.7844e1
10.1000000000 3.9e1 -1.7724e1 -1.7724e1
10.1000000000 4.0e1 -1.8426e1 -1.8426e1
10.1000000000 4.1e1 -1.7113e1 -1.7113e1
10.1000000000 4.2e1 -1.8249e1 -1.8249e1
10.1000000000 4.3e1 -1.7576e1 -1.7576e1
10.1000000000 4.4e1 -1.7904e1 -1.7904e1
10.1000000000 4.5e1 -1.704e1 -1.704e1
10.1000000000 4.6e1 -1.8175e1 -1.8175e1
10.1000000000 4.7e1 -1.7989e1 -1.7989e1
10.1000000000 4.8e1 -1.7853e1 -1.7853e1
10.1000000000 4.9e1 -1.9061e1 -1.9061e1
10.1000000000 5.0e1 -1.7191e1 -1.7191e1
10.1000000000 5.1e1 -1.8028e1 -1.8028e1
10.1000000000 5.2e1 -1.7951e1 -1.7951e1
10.1000000000 5.3e1 -1.8789e1 -1.8789e1
10.1000000000 5.4e1 -1.697e1 -1.697e1
10.1000000000 5.5e1 -1.8033e1 -1.8033e1
10.1000000000 5.6e1 -1.7645e1 -1.7645e1
10.1000000000 5.7e1 -1.7266e1 -1.7266e1
10.1000000000 5.8e1 -1.7833e1 -1.7833e1
10.1000000000 5.9e1 -1.8188e1 -1.8188e1
10.1000000000 6.0e1 -1.7851e1 -1.7851e1
10.1000000000 6.1e1 -1.7914e1 -1.7914e1
10.1000000000 6.2e1 -1.7762e1 -1.7762e1
10.1000000000 6.3e1 -1.7715e1 -1.7715e1
10.1000000000 6.4e1 -1.9064e1 -1.9064e1
10.1000000000 6.5e1 -1.7202e1 -1.7202e1
10.1000000000 6.6e1 -1.7581e1 -1.7581e1
10.1000000000 6.7e1 -1.8075e1 -1.8075e1
10.1000000000 6.8e1 -1.7854e1 -1.7854e1
10.1000000000 6.9e1 -1.8109e1 -1.8109e1
10.1000000000 7.0e1 -1.7722e1 -1.7722e1
10.1000000000 7.1e1 -1.7901e1 -1.7901e1
10.1000000000 7.2e1 -1.8535e1 -1.8535e1
10.1000000000 7.3e1 -1.8207e1 -1.8207e1
10.1000000000 7.4e1 -1.7486e1 -1.7486e1
10.1000000000 7.5e1 -1.7758e1 -1.7758e1
10.1000000000 7.6e1 -1.8665e1 -1.8665e1
10.1000000000 7.7e1 -1.8735e1 -1.8735e1
10.1000000000 7.8e1 -1.7919e1 -1.7919e1
10.1000000000 7.9e1 -1.761e1 -1.761e1
10.1000000000 8.0e1 -1.8393e1 -1.8393e1
10.1000000000 8.1e1 -1.742e1 -1.742e1
10.1000000000 8.2e1 -1.8169e1 -1.8169e1
10.1000000000 8.3e1 -1.7719e1 -1.7719e1
10.1000000000 8.4e1 -1.8191e1 -1.8191e1
10.1000000000 8.5e1 -1.8449e1 -1.8449e1
10.1000000000 8.6e1 -1.7881e1 -1.7881e1
10.1000000000 8.7e1 -1.7869e1 -1.7869e1
10.1000000000 8.8e1 -1.8331e1 -1.8331e1
10.1000000000 8.9e1 -1.8019e1 -1.8019e1
10.1000000000 9.0e1 -1.782e1 -1.782e1
10.1000000000 9.1e1 -1.7682e1 -1.7682e1
10.1000000000 9.2e1 -1.8436e1 -1.8436e1
10.1000000000 9.3e1 -1.8161e1 -1.8161e1
10.1000000000 9.4e1 -1.8139e1 -1.8139e1
10.1000000000 9.5e1 -1.7529e1 -1.7529e1
10.1000000000 9.6e1 -1.8481e1 -1.8481e1

20.1000000000 1.0e0 -1.2028e1 -1.2028e1
20.1000000000 2.0e0 -1.173e1 -1.173e1
20.1000000000 3.0e0 -1.217e1 -1.217e1
20.1000000000 4.0e0 -1.2253e1 -1.2253e1
20.1000000000 5.0e0 -1.1558e1 -1.1558e1
20.1000000000 6.0e0 -1.2096e1 -1.2096e1
20.1000000000 7.0e0 -1.2423e1 -1.2423e1
20.1000000000 8.0e0 -1.2616e1 -1.2616e1
20.1000000000 9.0e0 -1.2452e1 -1.2452e1
20.1000000000 1.0e1 -1.1806e1 -1.1806e1
20.1000000000 1.1e1 -1.2202e1 -1.2202e1
20.1000000000 1.2e1 -1.2524e1 -1.2524e1
20.1000000000 1.3e1 -1.2285e1 -1.2285e1
20.1000000000 1.4e1 -1.2068e1 -1.2068e1
20.1000000000 1.5e1 -1.2297e1 -1.2297e1
20.1000000000 1.6e1 -1.1993e1 -1.1993e1
20.1000000000 1.7e1 -1.2189e1 -1.2189e1
20.1000000000 1.8e1 -1.2061e1 -1.2061e1
20.1000000000 1.9e1 -1.2098e1 -1.2098e1
20.1000000000 2.0e1 -1.2424e1 -1.2424e1
20.1000000000 2.1e1 -1.2346e1 -1.2346e1
20.1000000000 2.2e1 -1.204e1 -1.204e1
20.1000000000 2.3e1 -1.2108e1 -1.2108e1
20.1000000000 2.4e1 -1.2424e1 -1.2424e1
20.1000000000 2.5e1 -1.2178e1 -1.2178e1
20.1000000000 2.6e1 -1.1937e1 -1.1937e1
20.1000000000 2.7e1 -1.2241e1 -1.2241e1
20.1000000000 2.8e1 -1.2394e1 -1.2394e1
20.1000000000 2.9e1 -1.2255e1 -1.2255e1
20.1000000000 3.0e1 -1.1985e1 -1.1985e1
20.1000000000 3.1e1 -1.1921e1 -1.1921e1
20.1000000000 3.2e1 -1.2897e1 -1.2897e1
20.1000000000 3.3e1 -1.2225e1 -1.2225e1
20.1000000000 3.4e1 -1.1915e1 -1.1915e1
20.1000000000 3.5e1 -1.2173e1 -1.2173e1
20.1000000000 3.6e1 -1.1909e1 -1.1909e1
20.1000000000 3.7e1 -1.1735e1 -1.1735e1
20.1000000000 3.8e1 -1.2333e1 -1.2333e1
20.1000000000 3.9e1 -1.2385e1 -1.2385e1
20.1000000000 4.0e1 -1.1689e1 -1.1689e1
20.1000000000 4.1e1 -1.2326e1 -1.2326e1
20.1000000000 4.2e1 -1.1771e1 -1.1771e1
20.1000000000 4.3e1 -1.1898e1 -1.1898e1
20.1000000000 4.4e1 -1.247e1 -1.247e1
20.1000000000 4.5e1 -1.1817e1 -1.1817e1
20.1000000000 4.6e1 -1.2453e1 -1.2453e1
20.1000000000 4.7e1 -1.19e1 -1.19e1
20.1000000000 4.8e1 -1.2528e1 -1.2528e1
20.1000000000 4.9e1 -1.1904e1 -1.1904e1
20.1000000000 5.0e1 -1.2148e1 -1.2148e1
20.1000000000 5.1e1 -1.2049e1 -1.2049e1
20.1000000000 5.2e1 -1.2279e1 -1.2279e1
20.1000000000 5.3e1 -1.2396e1 -1.2396e1
20.1000000000 5.4e1 -1.1875e1 -1.1875e1
20.1000000000 5.5e1 -1.2235e1 -1.2235e1
20.1000000000 5.6e1 -1.2033e1 -1.2033e1
20.1000000000 5.7e1 -1.2126e1 -1.2126e1
20.1000000000 5.8e1 -1.2045e1 -1.2045e1
20.1000000000 5.9e1 -1.197e1 -1.197e1
20.1000000000 6.0e1 -1.2375e1 -1.2375e1
20.1000000000 6.1e1 -1.2194e1 -1.2194e1
20.1000000000 6.2e1 -1.2204e1 -1.2204e1
20.1000000000 6.3e1 -1.2057e1 -1.2057e1
20.1000000000 6.4e1 -1.2274e1 -1.2274e1
20.1000000000 6.5e1 -1.2282e1 -1.2282e1
20.1000000000 6.6e1 -1.1916e1 -1.1916e1
20.1000000000 6.7e1 -1.1925e1 -1.1925e1
20.1000000000 6.8e1 -1.2273e1 -1.2273e1
20.1000000000 6.9e1 -1.2414e1 -1.2414e1
20.1000000000 7.0e1 -1.2187e1 -1.2187e1
20.1000000000 7.1e1 -1.2127e1 -1.2127e1
20.1000000000 7.2e1 -1.2137e1 -1.2137e1
20.1000000000 7.3e1 -1.223e1 -1.223e1
20.1000000000 7.4e1 -1.1967e1 -1.1967e1
20.1000000000 7.5e1 -1.1922e1 -1.1922e1
20.1000000000 7.6e1 -1.2323e1 -1.2323e1
20.1000000000 7.7e1 -1.2668e1 -1.2668e1
20.1000000000 7.8e1 -1.2133e1 -1.2133e1
20.1000000000 7.9e1 -1.2142e1 -1.2142e1
20.1000000000 8.0e1 -1.2128e1 -1.2128e1
20.1000000000 8.1e1 -1.212e1 -1.212e1
20.1000000000 8.2e1 -1.2174e1 -1.2174e1
20.1000000000 8.3e1 -1.1873e1 -1.1873e1
20.1000000000 8.4e1 -1.2288e1 -1.2288e1
20.1000000000 8.5e1 -1.2352e1 -1.2352e1
20.1000000000 8.6e1 -1.222e1 -1.222e1
20.1000000000 8.7e1 -1.2048e1 -1.2048e1
20.1000000000 8.8e1 -1.2429e1 -1.2429e1
20.1000000000 8.9e1 -1.2612e1 -1.2612e1
20.1000000000 9.0e1 -1.2129e1 -1.2129e1
20.1000000000 9.1e1 -1.2035e1 -1.2035e1
20.1000000000 9.2e1 -1.2255e1 -1.2255e1
20.1000000000 9.3e1 -1.1823e1 -1.1823e1
20.1000000000 9.4e1 -1.1975e1 -1.1975e1
20.1000000000 9.5e1 -1.2244e1 -1.2244e1
20.1000000000 9.6e1 -1.2236e1 -1.2236e1

30.1000000000 1.0e0 -9.1774e0 -9.1774e0
30.1000000000 2.0e0 -7.9647e0 -7.9647e0
30.1000000000 3.0e0 -8.5242e0 -8.5242e0
30.1000000000 4.0e0 -9.1297e0 -9.1297e0
30.1000000000 5.0e0 -8.4059e0 -8.4059e0
30.1000000000 6.0e0 -8.7359e0 -8.7359e0
30.1000000000 7.0e0 -8.2818e0 -8.2818e0
30.1000000000 8.0e0 -8.5734e0 -8.5734e0
30.1000000000 9.0e0 -8.7957e0 -8.7957e0
30.1000000000 1.0e1 -8.4684e0 -8.4684e0
30.1000000000 1.1e1 -8.7744e0 -8.7744e0
30.1000000000 1.2e1 -8.6436e0 -8.6436e0
30.1000000000 1.3e1 -8.7944e0 -8.7944e0
30.1000000000 1.4e1 -8.2745e0 -8.2745e0
30.1000000000 1.5e1 -8.9645e0 -8.9645e0
30.1000000000 1.6e1 -8.3851e0 -8.3851e0
30.1000000000 1.7e1 -8.4686e0 -8.4686e0
30.1000000000 1.8e1 -8.8744e0 -8.8744e0
30.1000000000 1.9e1 -8.4718e0 -8.4718e0
30.1000000000 2.0e1 -8.797e0 -8.797e0
30.1000000000 2.1e1 -8.4964e0 -8.4964e0
30.1000000000 2.2e1 -8.7559e0 -8.7559e0
30.1000000000 2.3e1 -8.5851e0 -8.5851e0
30.1000000000 2.4e1 -8.8856e0 -8.8856e0
30.1000000000 2.5e1 -9.0115e0 -9.0115e0
30.1000000000 2.6e1 -8.4689e0 -8.4689e0
30.1000000000 2.7e1 -8.4442e0 -8.4442e0
30.1000000000 2.8e1 -8.9535e0 -8.9535e0
30.1000000000 2.9e1 -8.4688e0 -8.4688e0
30.1000000000 3.0e1 -8.7873e0 -8.7873e0
30.1000000000 3.1e1 -8.5388e0 -8.5388e0
30.1000000000 3.2e1 -9.3513e0 -9.3513e0
30.1000000000 3.3e1 -8.8176e0 -8.8176e0
30.1000000000 3.4e1 -8.431e0 -8.431e0
30.1000000000 3.5e1 -8.468e0 -8.468e0
30.1000000000 3.6e1 -8.6731e0 -8.6731e0
30.1000000000 3.7e1 -8.5021e0 -8.5021e0
30.1000000000 3.8e1 -8.6019e0 -8.6019e0
30.1000000000 3.9e1 -8.7265e0 -8.7265e0
30.1000000000 4.0e1 -8.469e0 -8.469e0
30.1000000000 4.1e1 -8.4548e0 -8.4548e0
30.1000000000 4.2e1 -8.7892e0 -8.7892e0
30.1000000000 4.3e1 -8.2413e0 -8.2413e0
30.1000000000 4.4e1 -9.0175e0 -9.0175e0
30.1000000000 4.5e1 -8.2158e0 -8.2158e0
30.1000000000 4.6e1 -8.9522e0 -8.9522e0
30.1000000000 4.7e1 -8.5604e0 -8.5604e0
30.1000000000 4.8e1 -7.9633e0 -7.9633e0
30.1000000000 4.9e1 -8.7834e0 -8.7834e0
30.1000000000 5.0e1 -8.4198e0 -8.4198e0
30.1000000000 5.1e1 -8.7806e0 -8.7806e0
30.1000000000 5.2e1 -8.4986e0 -8.4986e0
30.1000000000 5.3e1 -9.1785e0 -9.1785e0
30.1000000000 5.4e1 -7.9539e0 -7.9539e0
30.1000000000 5.5e1 -8.8893e0 -8.8893e0
30.1000000000 5.6e1 -8.6275e0 -8.6275e0
30.1000000000 5.7e1 -8.6113e0 -8.6113e0
30.1000000000 5.8e1 -8.5482e0 -8.5482e0
30.1000000000 5.9e1 -8.5181e0 -8.5181e0
30.1000000000 6.0e1 -9.0921e0 -9.0921e0
30.1000000000 6.1e1 -8.6512e0 -8.6512e0
30.1000000000 6.2e1 -8.5567e0 -8.5567e0
30.1000000000 6.3e1 -8.8316e0 -8.8316e0
30.1000000000 6.4e1 -8.4257e0 -8.4257e0
30.1000000000 6.5e1 -8.3709e0 -8.3709e0
30.1000000000 6.6e1 -8.5998e0 -8.5998e0
30.1000000000 6.7e1 -8.1681e0 -8.1681e0
30.1000000000 6.8e1 -9.4421e0 -9.4421e0
30.1000000000 6.9e1 -8.7239e0 -8.7239e0
30.1000000000 7.0e1 -8.8375e0 -8.8375e0
30.1000000000 7.1e1 -8.5152e0 -8.5152e0
30.1000000000 7.2e1 -8.6814e0 -8.6814e0
30.1000000000 7.3e1 -8.6915e0 -8.6915e0
30.1000000000 7.4e1 -8.3678e0 -8.3678e0
30.1000000000 7.5e1 -8.731e0 -8.731e0
30.1000000000 7.6e1 -8.9718e0 -8.9718e0
30.1000000000 7.7e1 -8.6284e0 -8.6284e0
30.1000000000 7.8e1 -8.5079e0 -8.5079e0
30.1000000000 7.9e1 -8.6773e0 -8.6773e0
30.1000000000 8.0e1 -8.5698e0 -8.5698e0
30.1000000000 8.1e1 -8.2154e0 -8.2154e0
30.1000000000 8.2e1 -8.9099e0 -8.9099e0
30.1000000000 8.3e1 -8.4826e0 -8.4826e0
30.1000000000 8.4e1 -8.8782e0 -8.8782e0
30.1000000000 8.5e1 -8.8211e0 -8.8211e0
30.1000000000 8.6e1 -8.6817e0 -8.6817e0
30.1000000000 8.7e1 -8.5693e0 -8.5693e0
30.1000000000 8.8e1 -8.9746e0 -8.9746e0
30.1000000000 8.9e1 -8.9751e0 -8.9751e0
30.1000000000 9.0e1 -8.6039e0 -8.6039e0
30.1000000000 9.1e1 -8.6885e0 -8.6885e0
30.1000000000 9.2e1 -8.7623e0 -8.7623e0
30.1000000000 9.3e1 -8.8506e0 -8.8506e0
30.1000000000 9.4e1 -8.4428e0 -8.4428e0
30.1000000000 9.5e1 -8.8751e0 -8.8751e0
30.1000000000 9.6e1 -8.5266e0 -8.5266e0

40.1000000000 1.0e0 -6.2685e0 -6.2685e0
40.1000000000 2.0e0 -6.2355e0 -6.2355e0
40.1000000000 3.0e0 -6.0056e0 -6.0056e0
40.1000000000 4.0e0 -6.3708e0 -6.3708e0
40.1000000000 5.0e0 -6.1497e0 -6.1497e0
40.1000000000 6.0e0 -6.3989e0 -6.3989e0
40.1000000000 7.0e0 -6.3135e0 -6.3135e0
40.1000000000 8.0e0 -6.01e0 -6.01e0
40.1000000000 9.0e0 -6.5486e0 -6.5486e0
40.1000000000 1.0e1 -5.9191e0 -5.9191e0
40.1000000000 1.1e1 -6.1646e0 -6.1646e0
40.1000000000 1.2e1 -6.2011e0 -6.2011e0
40.1000000000 1.3e1 -6.2005e0 -6.2005e0
40.1000000000 1.4e1 -6.1627e0 -6.1627e0
40.1000000000 1.5e1 -6.1632e0 -6.1632e0
40.1000000000 1.6e1 -5.9082e0 -5.9082e0
40.1000000000 1.7e1 -6.2078e0 -6.2078e0
40.1000000000 1.8e1 -6.1703e0 -6.1703e0
40.1000000000 1.9e1 -6.1193e0 -6.1193e0
40.1000000000 2.0e1 -6.3077e0 -6.3077e0
40.1000000000 2.1e1 -6.2164e0 -6.2164e0
40.1000000000 2.2e1 -6.1896e0 -6.1896e0
40.1000000000 2.3e1 -6.0614e0 -6.0614e0
40.1000000000 2.4e1 -6.3815e0 -6.3815e0
40.1000000000 2.5e1 -6.2068e0 -6.2068e0
40.1000000000 2.6e1 -6.1237e0 -6.1237e0
40.1000000000 2.7e1 -6.1823e0 -6.1823e0
40.1000000000 2.8e1 -6.0128e0 -6.0128e0
40.1000000000 2.9e1 -6.0629e0 -6.0629e0
40.1000000000 3.0e1 -6.0979e0 -6.0979e0
40.1000000000 3.1e1 -6.1036e0 -6.1036e0
40.1000000000 3.2e1 -6.2447e0 -6.2447e0
40.1000000000 3.3e1 -6.2788e0 -6.2788e0
40.1000000000 3.4e1 -6.2279e0 -6.2279e0
40.1000000000 3.5e1 -6.0334e0 -6.0334e0
40.1000000000 3.6e1 -6.3032e0 -6.3032e0
40.1000000000 3.7e1 -6.2392e0 -6.2392e0
40.1000000000 3.8e1 -6.2048e0 -6.2048e0
40.1000000000 3.9e1 -6.1353e0 -6.1353e0
40.1000000000 4.0e1 -6.2599e0 -6.2599e0
40.1000000000 4.1e1 -6.3329e0 -6.3329e0
40.1000000000 4.2e1 -6.1484e0 -6.1484e0
40.1000000000 4.3e1 -6.0818e0 -6.0818e0
40.1000000000 4.4e1 -6.1807e0 -6.1807e0
40.1000000000 4.5e1 -6.0297e0 -6.0297e0
40.1000000000 4.6e1 -6.4478e0 -6.4478e0
40.1000000000 4.7e1 -6.0287e0 -6.0287e0
40.1000000000 4.8e1 -6.4205e0 -6.4205e0
40.1000000000 4.9e1 -6.3816e0 -6.3816e0
40.1000000000 5.0e1 -6.0785e0 -6.0785e0
40.1000000000 5.1e1 -6.1546e0 -6.1546e0
40.1000000000 5.2e1 -6.2264e0 -6.2264e0
40.1000000000 5.3e1 -6.2413e0 -6.2413e0
40.1000000000 5.4e1 -6.2782e0 -6.2782e0
40.1000000000 5.5e1 -6.1523e0 -6.1523e0
40.1000000000 5.6e1 -6.0815e0 -6.0815e0
40.1000000000 5.7e1 -6.0261e0 -6.0261e0
40.1000000000 5.8e1 -6.3727e0 -6.3727e0
40.1000000000 5.9e1 -6.0032e0 -6.0032e0
40.1000000000 6.0e1 -6.3922e0 -6.3922e0
40.1000000000 6.1e1 -6.3239e0 -6.3239e0
40.1000000000 6.2e1 -6.1094e0 -6.1094e0
40.1000000000 6.3e1 -6.1754e0 -6.1754e0
40.1000000000 6.4e1 -6.2409e0 -6.2409e0
40.1000000000 6.5e1 -6.2041e0 -6.2041e0
40.1000000000 6.6e1 -6.2261e0 -6.2261e0
40.1000000000 6.7e1 -6.0902e0 -6.0902e0
40.1000000000 6.8e1 -6.2115e0 -6.2115e0
40.1000000000 6.9e1 -6.2727e0 -6.2727e0
40.1000000000 7.0e1 -6.1945e0 -6.1945e0
40.1000000000 7.1e1 -6.1304e0 -6.1304e0
40.1000000000 7.2e1 -6.3369e0 -6.3369e0
40.1000000000 7.3e1 -6.3266e0 -6.3266e0
40.1000000000 7.4e1 -6.1884e0 -6.1884e0
40.1000000000 7.5e1 -6.0109e0 -6.0109e0
40.1000000000 7.6e1 -6.3831e0 -6.3831e0
40.1000000000 7.7e1 -6.2212e0 -6.2212e0
40.1000000000 7.8e1 -6.1832e0 -6.1832e0
40.1000000000 7.9e1 -6.1457e0 -6.1457e0
40.1000000000 8.0e1 -6.2407e0 -6.2407e0
40.1000000000 8.1e1 -6.1356e0 -6.1356e0
40.1000000000 8.2e1 -6.3118e0 -6.3118e0
40.1000000000 8.3e1 -6.0342e0 -6.0342e0
40.1000000000 8.4e1 -6.3735e0 -6.3735e0
40.1000000000 8.5e1 -6.473e0 -6.473e0
40.1000000000 8.6e1 -6.2497e0 -6.2497e0
40.1000000000 8.7e1 -6.062e0 -6.062e0
40.1000000000 8.8e1 -6.3818e0 -6.3818e0
40.1000000000 8.9e1 -6.4259e0 -6.4259e0
40.1000000000 9.0e1 -6.165e0 -6.165e0
40.1000000000 9.1e1 -6.1187e0 -6.1187e0
40.1000000000 9.2e1 -6.3923e0 -6.3923e0
40.1000000000 9.3e1 -6.504e0 -6.504e0
40.1000000000 9.4e1 -6.0381e0 -6.0381e0
40.1000000000 9.5e1 -6.2923e0 -6.2923e0
40.1000000000 9.6e1 -6.0679e0 -6.0679e0

50.1000000000 1.0e0 -3.6021e0 -3.6021e0
50.1000000000 2.0e0 -4.2114e0 -4.2114e0
50.1000000000 3.0e0 -4.0165e0 -4.0165e0
50.1000000000 4.0e0 -4.488e0 -4.488e0
50.1000000000 5.0e0 -4.3421e0 -4.3421e0
50.1000000000 6.0e0 -4.7162e0 -4.7162e0
50.1000000000 7.0e0 -4.2204e0 -4.2204e0
50.1000000000 8.0e0 -4.2238e0 -4.2238e0
50.1000000000 9.0e0 -4.4661e0 -4.4661e0
50.1000000000 1.0e1 -4.2531e0 -4.2531e0
50.1000000000 1.1e1 -4.3565e0 -4.3565e0
50.1000000000 1.2e1 -4.4684e0 -4.4684e0
50.1000000000 1.3e1 -4.4567e0 -4.4567e0
50.1000000000 1.4e1 -4.1883e0 -4.1883e0
50.1000000000 1.5e1 -4.429e0 -4.429e0
50.1000000000 1.6e1 -4.4972e0 -4.4972e0
50.1000000000 1.7e1 -4.4075e0 -4.4075e0
50.1000000000 1.8e1 -4.2664e0 -4.2664e0
50.1000000000 1.9e1 -4.3282e0 -4.3282e0
50.1000000000 2.0e1 -4.4981e0 -4.4981e0
50.1000000000 2.1e1 -4.3196e0 -4.3196e0
50.1000000000 2.2e1 -4.3187e0 -4.3187e0
50.1000000000 2.3e1 -4.2418e0 -4.2418e0
50.1000000000 2.4e1 -4.5492e0 -4.5492e0
50.1000000000 2.5e1 -4.4948e0 -4.4948e0
50.1000000000 2.6e1 -4.3064e0 -4.3064e0
50.1000000000 2.7e1 -4.3224e0 -4.3224e0
50.1000000000 2.8e1 -4.4893e0 -4.4893e0
50.1000000000 2.9e1 -4.4805e0 -4.4805e0
50.1000000000 3.0e1 -4.2937e0 -4.2937e0
50.1000000000 3.1e1 -4.3237e0 -4.3237e0
50.1000000000 3.2e1 -4.3554e0 -4.3554e0
50.1000000000 3.3e1 -4.4305e0 -4.4305e0
50.1000000000 3.4e1 -4.2832e0 -4.2832e0
50.1000000000 3.5e1 -4.295e0 -4.295e0
50.1000000000 3.6e1 -4.4474e0 -4.4474e0
50.1000000000 3.7e1 -4.3122e0 -4.3122e0
50.1000000000 3.8e1 -4.2682e0 -4.2682e0
50.1000000000 3.9e1 -4.4035e0 -4.4035e0
50.1000000000 4.0e1 -4.4662e0 -4.4662e0
50.1000000000 4.1e1 -4.4693e0 -4.4693e0
50.1000000000 4.2e1 -4.2552e0 -4.2552e0
50.1000000000 4.3e1 -4.1349e0 -4.1349e0
50.1000000000 4.4e1 -4.5219e0 -4.5219e0
50.1000000000 4.5e1 -4.191e0 -4.191e0
50.1000000000 4.6e1 -4.6925e0 -4.6925e0
50.1000000000 4.7e1 -4.1886e0 -4.1886e0
50.1000000000 4.8e1 -4.2976e0 -4.2976e0
50.1000000000 4.9e1 -4.6731e0 -4.6731e0
50.1000000000 5.0e1 -4.3007e0 -4.3007e0
50.1000000000 5.1e1 -4.2137e0 -4.2137e0
50.1000000000 5.2e1 -4.5802e0 -4.5802e0
50.1000000000 5.3e1 -4.484e0 -4.484e0
50.1000000000 5.4e1 -4.2724e0 -4.2724e0
50.1000000000 5.5e1 -4.3165e0 -4.3165e0
50.1000000000 5.6e1 -4.4258e0 -4.4258e0
50.1000000000 5.7e1 -4.3908e0 -4.3908e0
50.1000000000 5.8e1 -4.2441e0 -4.2441e0
50.1000000000 5.9e1 -4.3443e0 -4.3443e0
50.1000000000 6.0e1 -4.529e0 -4.529e0
50.1000000000 6.1e1 -4.5714e0 -4.5714e0
50.1000000000 6.2e1 -4.1623e0 -4.1623e0
50.1000000000 6.3e1 -4.4338e0 -4.4338e0
50.1000000000 6.4e1 -4.2599e0 -4.2599e0
50.1000000000 6.5e1 -4.4581e0 -4.4581e0
50.1000000000 6.6e1 -4.2851e0 -4.2851e0
50.1000000000 6.7e1 -4.2155e0 -4.2155e0
50.1000000000 6.8e1 -4.4965e0 -4.4965e0
50.1000000000 6.9e1 -4.4063e0 -4.4063e0
50.1000000000 7.0e1 -4.2813e0 -4.2813e0
50.1000000000 7.1e1 -4.2402e0 -4.2402e0
50.1000000000 7.2e1 -4.5384e0 -4.5384e0
50.1000000000 7.3e1 -4.0895e0 -4.0895e0
50.1000000000 7.4e1 -4.2219e0 -4.2219e0
50.1000000000 7.5e1 -4.1933e0 -4.1933e0
50.1000000000 7.6e1 -4.4324e0 -4.4324e0
50.1000000000 7.7e1 -5.627e0 -5.627e0
50.1000000000 7.8e1 -4.3406e0 -4.3406e0
50.1000000000 7.9e1 -4.4644e0 -4.4644e0
50.1000000000 8.0e1 -4.2978e0 -4.2978e0
50.1000000000 8.1e1 -4.5083e0 -4.5083e0
50.1000000000 8.2e1 -4.1953e0 -4.1953e0
50.1000000000 8.3e1 -4.2208e0 -4.2208e0
50.1000000000 8.4e1 -4.4876e0 -4.4876e0
50.1000000000 8.5e1 -4.3988e0 -4.3988e0
50.1000000000 8.6e1 -4.3647e0 -4.3647e0
50.1000000000 8.7e1 -4.2063e0 -4.2063e0
50.1000000000 8.8e1 -4.533e0 -4.533e0
50.1000000000 8.9e1 -4.6247e0 -4.6247e0
50.1000000000 9.0e1 -4.3624e0 -4.3624e0
50.1000000000 9.1e1 -4.216e0 -4.216e0
50.1000000000 9.2e1 -4.4231e0 -4.4231e0
50.1000000000 9.3e1 -4.2341e0 -4.2341e0
50.1000000000 9.4e1 -4.046e0 -4.046e0
50.1000000000 9.5e1 -4.2388e0 -4.2388e0
50.1000000000 9.6e1 -5.5028e0 -5.5028e0

60.1000000000 1.0e0 -3.0245e0 -3.0245e0
60.1000000000 2.0e0 -2.7497e0 -2.7497e0
60.1000000000 3.0e0 -2.7155e0 -2.7155e0
60.1000000000 4.0e0 -3.0809e0 -3.0809e0
60.1000000000 5.0e0 -1.7493e0 -1.7493e0
60.1000000000 6.0e0 -3.1941e0 -3.1941e0
60.1000000000 7.0e0 -2.7501e0 -2.7501e0
60.1000000000 8.0e0 -2.8057e0 -2.8057e0
60.1000000000 9.0e0 -3.1224e0 -3.1224e0
60.1000000000 1.0e1 -2.6392e0 -2.6392e0
60.1000000000 1.1e1 -2.8029e0 -2.8029e0
60.1000000000 1.2e1 -3.0718e0 -3.0718e0
60.1000000000 1.3e1 -3.0145e0 -3.0145e0
60.1000000000 1.4e1 -2.7226e0 -2.7226e0
60.1000000000 1.5e1 -3.0209e0 -3.0209e0
60.1000000000 1.6e1 -2.7367e0 -2.7367e0
60.1000000000 1.7e1 -2.7308e0 -2.7308e0
60.1000000000 1.8e1 -2.9368e0 -2.9368e0
60.1000000000 1.9e1 -2.7911e0 -2.7911e0
60.1000000000 2.0e1 -2.9349e0 -2.9349e0
60.1000000000 2.1e1 -2.8602e0 -2.8602e0
60.1000000000 2.2e1 -2.907e0 -2.907e0
60.1000000000 2.3e1 -2.729e0 -2.729e0
60.1000000000 2.4e1 -3.109e0 -3.109e0
60.1000000000 2.5e1 -3.0382e0 -3.0382e0
60.1000000000 2.6e1 -2.7214e0 -2.7214e0
60.1000000000 2.7e1 -2.9302e0 -2.9302e0
60.1000000000 2.8e1 -2.8943e0 -2.8943e0
60.1000000000 2.9e1 -2.8946e0 -2.8946e0
60.1000000000 3.0e1 -2.7504e0 -2.7504e0
60.1000000000 3.1e1 -2.8625e0 -2.8625e0
60.1000000000 3.2e1 -3.0874e0 -3.0874e0
60.1000000000 3.3e1 -2.8929e0 -2.8929e0
60.1000000000 3.4e1 -2.9143e0 -2.9143e0
60.1000000000 3.5e1 -2.7806e0 -2.7806e0
60.1000000000 3.6e1 -2.8532e0 -2.8532e0
60.1000000000 3.7e1 -2.8626e0 -2.8626e0
60.1000000000 3.8e1 -2.8941e0 -2.8941e0
60.1000000000 3.9e1 -2.7875e0 -2.7875e0
60.1000000000 4.0e1 -2.9301e0 -2.9301e0
60.1000000000 4.1e1 -2.942e0 -2.942e0
60.1000000000 4.2e1 -2.9489e0 -2.9489e0
60.1000000000 4.3e1 -2.6626e0 -2.6626e0
60.1000000000 4.4e1 -3.0025e0 -3.0025e0
60.1000000000 4.5e1 -2.4909e0 -2.4909e0
60.1000000000 4.6e1 -3.2425e0 -3.2425e0
60.1000000000 4.7e1 -2.6318e0 -2.6318e0
60.1000000000 4.8e1 -3.2175e0 -3.2175e0
60.1000000000 4.9e1 -3.3883e0 -3.3883e0
60.1000000000 5.0e1 -2.7505e0 -2.7505e0
60.1000000000 5.1e1 -2.8166e0 -2.8166e0
60.1000000000 5.2e1 -2.9696e0 -2.9696e0
60.1000000000 5.3e1 -3.1727e0 -3.1727e0
60.1000000000 5.4e1 -2.7802e0 -2.7802e0
60.1000000000 5.5e1 -2.8522e0 -2.8522e0
60.1000000000 5.6e1 -2.8426e0 -2.8426e0
60.1000000000 5.7e1 -2.8329e0 -2.8329e0
60.1000000000 5.8e1 -2.9565e0 -2.9565e0
60.1000000000 5.9e1 -2.8573e0 -2.8573e0
60.1000000000 6.0e1 -2.9098e0 -2.9098e0
60.1000000000 6.1e1 -3.046e0 -3.046e0
60.1000000000 6.2e1 -2.6657e0 -2.6657e0
60.1000000000 6.3e1 -2.7502e0 -2.7502e0
60.1000000000 6.4e1 -3.0591e0 -3.0591e0
60.1000000000 6.5e1 -3.0599e0 -3.0599e0
60.1000000000 6.6e1 -2.9008e0 -2.9008e0
60.1000000000 6.7e1 -2.7017e0 -2.7017e0
60.1000000000 6.8e1 -3.0947e0 -3.0947e0
60.1000000000 6.9e1 -3.014e0 -3.014e0
60.1000000000 7.0e1 -2.865e0 -2.865e0
60.1000000000 7.1e1 -2.8625e0 -2.8625e0
60.1000000000 7.2e1 -2.8706e0 -2.8706e0
60.1000000000 7.3e1 -3.1404e0 -3.1404e0
60.1000000000 7.4e1 -2.8302e0 -2.8302e0
60.1000000000 7.5e1 -2.7525e0 -2.7525e0
60.1000000000 7.6e1 -3.0308e0 -3.0308e0
60.1000000000 7.7e1 -2.9332e0 -2.9332e0
60.1000000000 7.8e1 -2.7936e0 -2.7936e0
60.1000000000 7.9e1 -2.8899e0 -2.8899e0
60.1000000000 8.0e1 -2.7977e0 -2.7977e0
60.1000000000 8.1e1 -3.0203e0 -3.0203e0
60.1000000000 8.2e1 -2.821e0 -2.821e0
60.1000000000 8.3e1 -2.8113e0 -2.8113e0
60.1000000000 8.4e1 -2.8789e0 -2.8789e0
60.1000000000 8.5e1 -2.9369e0 -2.9369e0
60.1000000000 8.6e1 -2.8457e0 -2.8457e0
60.1000000000 8.7e1 -2.7738e0 -2.7738e0
60.1000000000 8.8e1 -3.0859e0 -3.0859e0
60.1000000000 8.9e1 -3.0158e0 -3.0158e0
60.1000000000 9.0e1 -2.7736e0 -2.7736e0
60.1000000000 9.1e1 -2.8239e0 -2.8239e0
60.1000000000 9.2e1 -3.0421e0 -3.0421e0
60.1000000000 9.3e1 -3.0506e0 -3.0506e0
60.1000000000 9.4e1 -2.623e0 -2.623e0
60.1000000000 9.5e1 -3.0293e0 -3.0293e0
60.1000000000 9.6e1 -2.909e0 -2.909e0

70.1000000000 1.0e0 -1.7545e0 -1.7545e0
70.1000000000 2.0e0 -1.869e0 -1.869e0
70.1000000000 3.0e0 -1.5076e0 -1.5076e0
70.1000000000 4.0e0 -1.6791e0 -1.6791e0
70.1000000000 5.0e0 -1.732e0 -1.732e0
70.1000000000 6.0e0 -1.6359e0 -1.6359e0
70.1000000000 7.0e0 -1.7282e0 -1.7282e0
70.1000000000 8.0e0 -1.5556e0 -1.5556e0
70.1000000000 9.0e0 -1.923e0 -1.923e0
70.1000000000 1.0e1 -1.5225e0 -1.5225e0
70.1000000000 1.1e1 -1.5761e0 -1.5761e0
70.1000000000 1.2e1 -1.688e0 -1.688e0
70.1000000000 1.3e1 -1.6827e0 -1.6827e0
70.1000000000 1.4e1 -1.6938e0 -1.6938e0
70.1000000000 1.5e1 -1.5479e0 -1.5479e0
70.1000000000 1.6e1 -1.6287e0 -1.6287e0
70.1000000000 1.7e1 -1.6592e0 -1.6592e0
70.1000000000 1.8e1 -1.62e0 -1.62e0
70.1000000000 1.9e1 -1.5983e0 -1.5983e0
70.1000000000 2.0e1 -1.7527e0 -1.7527e0
70.1000000000 2.1e1 -1.6586e0 -1.6586e0
70.1000000000 2.2e1 -1.6216e0 -1.6216e0
70.1000000000 2.3e1 -1.6313e0 -1.6313e0
70.1000000000 2.4e1 -1.7492e0 -1.7492e0
70.1000000000 2.5e1 -1.7368e0 -1.7368e0
70.1000000000 2.6e1 -1.59e0 -1.59e0
70.1000000000 2.7e1 -1.6061e0 -1.6061e0
70.1000000000 2.8e1 -1.8883e0 -1.8883e0
70.1000000000 2.9e1 -1.7747e0 -1.7747e0
70.1000000000 3.0e1 -1.6443e0 -1.6443e0
70.1000000000 3.1e1 -1.5654e0 -1.5654e0
70.1000000000 3.2e1 -1.9623e0 -1.9623e0
70.1000000000 3.3e1 -1.5325e0 -1.5325e0
70.1000000000 3.4e1 -1.6625e0 -1.6625e0
70.1000000000 3.5e1 -1.5763e0 -1.5763e0
70.1000000000 3.6e1 -1.689e0 -1.689e0
70.1000000000 3.7e1 -1.657e0 -1.657e0
70.1000000000 3.8e1 -1.6056e0 -1.6056e0
70.1000000000 3.9e1 -1.589e0 -1.589e0
70.1000000000 4.0e1 -1.7446e0 -1.7446e0
70.1000000000 4.1e1 -1.684e0 -1.684e0
70.1000000000 4.2e1 -1.6763e0 -1.6763e0
70.1000000000 4.3e1 -1.5384e0 -1.5384e0
70.1000000000 4.4e1 -1.7434e0 -1.7434e0
70.1000000000 4.5e1 -1.4683e0 -1.4683e0
70.1000000000 4.6e1 -1.9006e0 -1.9006e0
70.1000000000 4.7e1 -1.4779e0 -1.4779e0
70.1000000000 4.8e1 -1.7231e0 -1.7231e0
70.1000000000 4.9e1 -1.9465e0 -1.9465e0
70.1000000000 5.0e1 -1.5313e0 -1.5313e0
70.1000000000 5.1e1 -1.6281e0 -1.6281e0
70.1000000000 5.2e1 -1.7817e0 -1.7817e0
70.1000000000 5.3e1 -1.8545e0 -1.8545e0
70.1000000000 5.4e1 -1.4852e0 -1.4852e0
70.1000000000 5.5e1 -1.6723e0 -1.6723e0
70.1000000000 5.6e1 -1.6147e0 -1.6147e0
70.1000000000 5.7e1 -1.6505e0 -1.6505e0
70.1000000000 5.8e1 -1.6217e0 -1.6217e0
70.1000000000 5.9e1 -1.6331e0 -1.6331e0
70.1000000000 6.0e1 -1.7037e0 -1.7037e0
70.1000000000 6.1e1 -1.7139e0 -1.7139e0
70.1000000000 6.2e1 -1.51e0 -1.51e0
70.1000000000 6.3e1 -1.7065e0 -1.7065e0
70.1000000000 6.4e1 -1.5963e0 -1.5963e0
70.1000000000 6.5e1 -1.6378e0 -1.6378e0
70.1000000000 6.6e1 -1.7133e0 -1.7133e0
70.1000000000 6.7e1 -1.5112e0 -1.5112e0
70.1000000000 6.8e1 -1.7701e0 -1.7701e0
70.1000000000 6.9e1 -1.6874e0 -1.6874e0
70.1000000000 7.0e1 -1.6047e0 -1.6047e0
70.1000000000 7.1e1 -1.6511e0 -1.6511e0
70.1000000000 7.2e1 -1.7346e0 -1.7346e0
70.1000000000 7.3e1 -1.8642e0 -1.8642e0
70.1000000000 7.4e1 -1.5409e0 -1.5409e0
70.1000000000 7.5e1 -1.4944e0 -1.4944e0
70.1000000000 7.6e1 -2.0469e0 -2.0469e0
70.1000000000 7.7e1 -1.766e0 -1.766e0
70.1000000000 7.8e1 -1.6355e0 -1.6355e0
70.1000000000 7.9e1 -1.6064e0 -1.6064e0
70.1000000000 8.0e1 -1.6507e0 -1.6507e0
70.1000000000 8.1e1 -1.5774e0 -1.5774e0
70.1000000000 8.2e1 -1.7106e0 -1.7106e0
70.1000000000 8.3e1 -1.5402e0 -1.5402e0
70.1000000000 8.4e1 -1.7616e0 -1.7616e0
70.1000000000 8.5e1 -1.6928e0 -1.6928e0
70.1000000000 8.6e1 -1.6226e0 -1.6226e0
70.1000000000 8.7e1 -1.5228e0 -1.5228e0
70.1000000000 8.8e1 -1.8879e0 -1.8879e0
70.1000000000 8.9e1 -1.6464e0 -1.6464e0
70.1000000000 9.0e1 -1.6303e0 -1.6303e0
70.1000000000 9.1e1 -1.6816e0 -1.6816e0
70.1000000000 9.2e1 -1.8618e0 -1.8618e0
70.1000000000 9.3e1 -1.6189e0 -1.6189e0
70.1000000000 9.4e1 -1.6209e0 -1.6209e0
70.1000000000 9.5e1 -1.5324e0 -1.5324e0
70.1000000000 9.6e1 -1.5819e0 -1.5819e0

80.1000000000 1.0e0 -1.0701e0 -1.0701e0
80.1000000000 2.0e0 -8.0541e-1 -8.0541e-1
80.1000000000 3.0e0 -6.4004e-1 -6.4004e-1
80.1000000000 4.0e0 -7.4458e-1 -7.4458e-1
80.1000000000 5.0e0 -7.1775e-1 -7.1775e-1
80.1000000000 6.0e0 -7.5633e-1 -7.5633e-1
80.1000000000 7.0e0 -7.9264e-1 -7.9264e-1
80.1000000000 8.0e0 -6.4819e-1 -6.4819e-1
80.1000000000 9.0e0 -8.0573e-1 -8.0573e-1
80.1000000000 1.0e1 -6.7067e-1 -6.7067e-1
80.1000000000 1.1e1 -6.2105e-1 -6.2105e-1
80.1000000000 1.2e1 -9.2199e-1 -9.2199e-1
80.1000000000 1.3e1 -7.0522e-1 -7.0522e-1
80.1000000000 1.4e1 -6.6946e-1 -6.6946e-1
80.1000000000 1.5e1 -6.7556e-1 -6.7556e-1
80.1000000000 1.6e1 -9.6087e-1 -9.6087e-1
80.1000000000 1.7e1 -7.1699e-1 -7.1699e-1
80.1000000000 1.8e1 -7.1854e-1 -7.1854e-1
80.1000000000 1.9e1 -5.3142e-1 -5.3142e-1
80.1000000000 2.0e1 -1.0297e0 -1.0297e0
80.1000000000 2.1e1 -7.8326e-1 -7.8326e-1
80.1000000000 2.2e1 -6.5573e-1 -6.5573e-1
80.1000000000 2.3e1 -7.0073e-1 -7.0073e-1
80.1000000000 2.4e1 -7.5151e-1 -7.5151e-1
80.1000000000 2.5e1 -7.2298e-1 -7.2298e-1
80.1000000000 2.6e1 -6.9535e-1 -6.9535e-1
80.1000000000 2.7e1 -6.1544e-1 -6.1544e-1
80.1000000000 2.8e1 -1.0397e0 -1.0397e0
80.1000000000 2.9e1 -6.5713e-1 -6.5713e-1
80.1000000000 3.0e1 -6.8618e-1 -6.8618e-1
80.1000000000 3.1e1 -6.105e-1 -6.105e-1
80.1000000000 3.2e1 -1.1724e0 -1.1724e0
80.1000000000 3.3e1 -6.6275e-1 -6.6275e-1
80.1000000000 3.4e1 -7.0125e-1 -7.0125e-1
80.1000000000 3.5e1 -6.7684e-1 -6.7684e-1
80.1000000000 3.6e1 -6.6014e-1 -6.6014e-1
80.1000000000 3.7e1 -6.5678e-1 -6.5678e-1
80.1000000000 3.8e1 -5.7475e-1 -5.7475e-1
80.1000000000 3.9e1 -7.0969e-1 -7.0969e-1
80.1000000000 4.0e1 -7.0536e-1 -7.0536e-1
80.1000000000 4.1e1 -8.3927e-1 -8.3927e-1
80.1000000000 4.2e1 -6.1912e-1 -6.1912e-1
80.1000000000 4.3e1 -6.0291e-1 -6.0291e-1
80.1000000000 4.4e1 -8.2411e-1 -8.2411e-1
80.1000000000 4.5e1 -5.6514e-1 -5.6514e-1
80.1000000000 4.6e1 -9.3525e-1 -9.3525e-1
80.1000000000 4.7e1 -5.3389e-1 -5.3389e-1
80.1000000000 4.8e1 -7.0672e-1 -7.0672e-1
80.1000000000 4.9e1 -7.4234e-1 -7.4234e-1
80.1000000000 5.0e1 -6.6297e-1 -6.6297e-1
80.1000000000 5.1e1 -6.7886e-1 -6.7886e-1
80.1000000000 5.2e1 -7.0831e-1 -7.0831e-1
80.1000000000 5.3e1 -7.0443e-1 -7.0443e-1
80.1000000000 5.4e1 -7.791e-1 -7.791e-1
80.1000000000 5.5e1 -5.8026e-1 -5.8026e-1
80.1000000000 5.6e1 -8.9728e-1 -8.9728e-1
80.1000000000 5.7e1 -7.8716e-1 -7.8716e-1
80.1000000000 5.8e1 -6.4108e-1 -6.4108e-1
80.1000000000 5.9e1 -7.182e-1 -7.182e-1
80.1000000000 6.0e1 -7.151e-1 -7.151e-1
80.1000000000 6.1e1 -8.4885e-1 -8.4885e-1
80.1000000000 6.2e1 -6.0117e-1 -6.0117e-1
80.1000000000 6.3e1 -6.0634e-1 -6.0634e-1
80.1000000000 6.4e1 -8.8075e-1 -8.8075e-1
80.1000000000 6.5e1 -8.4326e-1 -8.4326e-1
80.1000000000 6.6e1 -6.8186e-1 -6.8186e-1
80.1000000000 6.7e1 -5.936e-1 -5.936e-1
80.1000000000 6.8e1 -7.9672e-1 -7.9672e-1
80.1000000000 6.9e1 -7.7127e-1 -7.7127e-1
80.1000000000 7.0e1 -7.1352e-1 -7.1352e-1
80.1000000000 7.1e1 -6.11e-1 -6.11e-1
80.1000000000 7.2e1 -7.9989e-1 -7.9989e-1
80.1000000000 7.3e1 -8.3468e-1 -8.3468e-1
80.1000000000 7.4e1 -6.7729e-1 -6.7729e-1
80.1000000000 7.5e1 -5.9418e-1 -5.9418e-1
80.1000000000 7.6e1 -9.3328e-1 -9.3328e-1
80.1000000000 7.7e1 -7.9686e-1 -7.9686e-1
80.1000000000 7.8e1 -6.5248e-1 -6.5248e-1
80.1000000000 7.9e1 -6.4211e-1 -6.4211e-1
80.1000000000 8.0e1 -8.1019e-1 -8.1019e-1
80.1000000000 8.1e1 -7.1541e-1 -7.1541e-1
80.1000000000 8.2e1 -7.2503e-1 -7.2503e-1
80.1000000000 8.3e1 -6.0686e-1 -6.0686e-1
80.1000000000 8.4e1 -8.0376e-1 -8.0376e-1
80.1000000000 8.5e1 -7.7472e-1 -7.7472e-1
80.1000000000 8.6e1 -6.4466e-1 -6.4466e-1
80.1000000000 8.7e1 -5.7733e-1 -5.7733e-1
80.1000000000 8.8e1 -9.2394e-1 -9.2394e-1
80.1000000000 8.9e1 -7.6117e-1 -7.6117e-1
80.1000000000 9.0e1 -6.408e-1 -6.408e-1
80.1000000000 9.1e1 -6.9335e-1 -6.9335e-1
80.1000000000 9.2e1 -8.8048e-1 -8.8048e-1
80.1000000000 9.3e1 -7.8642e-1 -7.8642e-1
80.1000000000 9.4e1 -5.7326e-1 -5.7326e-1
80.1000000000 9.5e1 -6.878e-1 -6.878e-1
80.1000000000 9.6e1 -6.4382e-1 -6.4382e-1

90.1000000000 1.0e0 9.6456e-2 9.6456e-2
90.1000000000 2.0e0 2.2716e-1 2.2716e-1
90.1000000000 3.0e0 2.81e-1 2.81e-1
90.1000000000 4.0e0 -6.4063e-2 -6.4063e-2
90.1000000000 5.0e0 6.8071e-2 6.8071e-2
90.1000000000 6.0e0 -6.1821e-2 -6.1821e-2
90.1000000000 7.0e0 2.623e-1 2.623e-1
90.1000000000 8.0e0 2.4754e-1 2.4754e-1
90.1000000000 9.0e0 6.3311e-2 6.3311e-2
90.1000000000 1.0e1 2.6747e-1 2.6747e-1
90.1000000000 1.1e1 2.3562e-1 2.3562e-1
90.1000000000 1.2e1 2.7373e-2 2.7373e-2
90.1000000000 1.3e1 1.452e-1 1.452e-1
90.1000000000 1.4e1 2.1791e-1 2.1791e-1
90.1000000000 1.5e1 2.7608e-1 2.7608e-1
90.1000000000 1.6e1 1.6066e-1 1.6066e-1
90.1000000000 1.7e1 1.7303e-1 1.7303e-1
90.1000000000 1.8e1 1.9289e-1 1.9289e-1
90.1000000000 1.9e1 1.6306e-1 1.6306e-1
90.1000000000 2.0e1 2.6056e-1 2.6056e-1
90.1000000000 2.1e1 2.5318e-1 2.5318e-1
90.1000000000 2.2e1 1.8206e-1 1.8206e-1
90.1000000000 2.3e1 2.4397e-1 2.4397e-1
90.1000000000 2.4e1 1.4563e-1 1.4563e-1
90.1000000000 2.5e1 1.0952e-1 1.0952e-1
90.1000000000 2.6e1 2.6928e-1 2.6928e-1
90.1000000000 2.7e1 1.9103e-1 1.9103e-1
90.1000000000 2.8e1 1.5169e-1 1.5169e-1
90.1000000000 2.9e1 1.8116e-1 1.8116e-1
90.1000000000 3.0e1 1.938e-1 1.938e-1
90.1000000000 3.1e1 2.6174e-1 2.6174e-1
90.1000000000 3.2e1 2.1697e-2 2.1697e-2
90.1000000000 3.3e1 1.9196e-2 1.9196e-2
90.1000000000 3.4e1 2.4332e-1 2.4332e-1
90.1000000000 3.5e1 2.4634e-1 2.4634e-1
90.1000000000 3.6e1 1.6862e-1 1.6862e-1
90.1000000000 3.7e1 1.5011e-1 1.5011e-1
90.1000000000 3.8e1 2.2187e-1 2.2187e-1
90.1000000000 3.9e1 1.6305e-1 1.6305e-1
90.1000000000 4.0e1 2.0906e-1 2.0906e-1
90.1000000000 4.1e1 4.4639e-2 4.4639e-2
90.1000000000 4.2e1 2.7724e-1 2.7724e-1
90.1000000000 4.3e1 2.6515e-1 2.6515e-1
90.1000000000 4.4e1 9.1795e-2 9.1795e-2
90.1000000000 4.5e1 3.2756e-1 3.2756e-1
90.1000000000 4.6e1 7.9423e-3 7.9423e-3
90.1000000000 4.7e1 3.2712e-1 3.2712e-1
90.1000000000 4.8e1 1.5588e-1 1.5588e-1
90.1000000000 4.9e1 -4.7324e-2 -4.7324e-2
90.1000000000 5.0e1 2.0748e-1 2.0748e-1
90.1000000000 5.1e1 2.2563e-1 2.2563e-1
90.1000000000 5.2e1 1.3018e-1 1.3018e-1
90.1000000000 5.3e1 7.879e-2 7.879e-2
90.1000000000 5.4e1 2.7882e-1 2.7882e-1
90.1000000000 5.5e1 2.0117e-1 2.0117e-1
90.1000000000 5.6e1 1.2108e-1 1.2108e-1
90.1000000000 5.7e1 8.3335e-2 8.3335e-2
90.1000000000 5.8e1 2.5711e-1 2.5711e-1
90.1000000000 5.9e1 2.2223e-1 2.2223e-1
90.1000000000 6.0e1 1.0638e-1 1.0638e-1
90.1000000000 6.1e1 1.3312e-1 1.3312e-1
90.1000000000 6.2e1 2.4917e-1 2.4917e-1
90.1000000000 6.3e1 1.8505e-1 1.8505e-1
90.1000000000 6.4e1 2.2945e-1 2.2945e-1
90.1000000000 6.5e1 -3.6035e-2 -3.6035e-2
90.1000000000 6.6e1 2.7173e-1 2.7173e-1
90.1000000000 6.7e1 2.4183e-1 2.4183e-1
90.1000000000 6.8e1 1.0149e-1 1.0149e-1
90.1000000000 6.9e1 1.5309e-1 1.5309e-1
90.1000000000 7.0e1 2.0227e-1 2.0227e-1
90.1000000000 7.1e1 2.0928e-1 2.0928e-1
90.1000000000 7.2e1 1.5362e-1 1.5362e-1
90.1000000000 7.3e1 6.3776e-2 6.3776e-2
90.1000000000 7.4e1 2.7687e-1 2.7687e-1
90.1000000000 7.5e1 2.4339e-1 2.4339e-1
90.1000000000 7.6e1 -2.2098e-2 -2.2098e-2
90.1000000000 7.7e1 4.413e-2 4.413e-2
90.1000000000 7.8e1 2.9731e-1 2.9731e-1
90.1000000000 7.9e1 1.7135e-1 1.7135e-1
90.1000000000 8.0e1 1.9974e-1 1.9974e-1
90.1000000000 8.1e1 2.2783e-1 2.2783e-1
90.1000000000 8.2e1 1.8013e-1 1.8013e-1
90.1000000000 8.3e1 2.7219e-1 2.7219e-1
90.1000000000 8.4e1 8.6478e-2 8.6478e-2
90.1000000000 8.5e1 1.3162e-1 1.3162e-1
90.1000000000 8.6e1 2.2372e-1 2.2372e-1
90.1000000000 8.7e1 2.8709e-1 2.8709e-1
90.1000000000 8.8e1 4.524e-2 4.524e-2
90.1000000000 8.9e1 1.6147e-1 1.6147e-1
90.1000000000 9.0e1 3.0185e-1 3.0185e-1
90.1000000000 9.1e1 1.3872e-1 1.3872e-1
90.1000000000 9.2e1 -1.4513e-1 -1.4513e-1
90.1000000000 9.3e1 1.4759e-3 1.4759e-3
90.1000000000 9.4e1 2.3061e-1 2.3061e-1
90.1000000000 9.5e1 2.2049e-1 2.2049e-1
90.1000000000 9.6e1 2.9246e-1 2.9246e-1

100.1000000000 1.0e0 9.1045e-1 9.1045e-1
100.1000000000 2.0e0 8.7245e-1 8.7245e-1
100.1000000000 3.0e0 9.112e-1 9.112e-1
100.1000000000 4.0e0 9.2237e-1 9.2237e-1
100.1000000000 5.0e0 1.2401e0 1.2401e0
100.1000000000 6.0e0 9.1473e-1 9.1473e-1
100.1000000000 7.0e0 9.3489e-1 9.3489e-1
100.1000000000 8.0e0 1.156e0 1.156e0
100.1000000000 9.0e0 7.0733e-1 7.0733e-1
100.1000000000 1.0e1 9.1824e-1 9.1824e-1
100.1000000000 1.1e1 9.1275e-1 9.1275e-1
100.1000000000 1.2e1 9.8484e-1 9.8484e-1
100.1000000000 1.3e1 8.3953e-1 8.3953e-1
100.1000000000 1.4e1 9.844e-1 9.844e-1
100.1000000000 1.5e1 8.9421e-1 8.9421e-1
100.1000000000 1.6e1 9.1316e-1 9.1316e-1
100.1000000000 1.7e1 9.0423e-1 9.0423e-1
100.1000000000 1.8e1 9.2903e-1 9.2903e-1
100.1000000000 1.9e1 9.5081e-1 9.5081e-1
100.1000000000 2.0e1 8.5473e-1 8.5473e-1
100.1000000000 2.1e1 9.0123e-1 9.0123e-1
100.1000000000 2.2e1 9.1649e-1 9.1649e-1
100.1000000000 2.3e1 9.2138e-1 9.2138e-1
100.1000000000 2.4e1 9.0091e-1 9.0091e-1
100.1000000000 2.5e1 8.6204e-1 8.6204e-1
100.1000000000 2.6e1 9.6076e-1 9.6076e-1
100.1000000000 2.7e1 8.9544e-1 8.9544e-1
100.1000000000 2.8e1 7.6555e-1 7.6555e-1
100.1000000000 2.9e1 9.3068e-1 9.3068e-1
100.1000000000 3.0e1 8.6449e-1 8.6449e-1
100.1000000000 3.1e1 9.5221e-1 9.5221e-1
100.1000000000 3.2e1 8.0937e-1 8.0937e-1
100.1000000000 3.3e1 8.9573e-1 8.9573e-1
100.1000000000 3.4e1 9.1871e-1 9.1871e-1
100.1000000000 3.5e1 9.4115e-1 9.4115e-1
100.1000000000 3.6e1 8.981e-1 8.981e-1
100.1000000000 3.7e1 9.1808e-1 9.1808e-1
100.1000000000 3.8e1 9.7175e-1 9.7175e-1
100.1000000000 3.9e1 9.3765e-1 9.3765e-1
100.1000000000 4.0e1 9.1156e-1 9.1156e-1
100.1000000000 4.1e1 8.9309e-1 8.9309e-1
100.1000000000 4.2e1 8.4039e-1 8.4039e-1
100.1000000000 4.3e1 8.974e-1 8.974e-1
100.1000000000 4.4e1 8.7425e-1 8.7425e-1
100.1000000000 4.5e1 1.0346e0 1.0346e0
100.1000000000 4.6e1 7.4647e-1 7.4647e-1
100.1000000000 4.7e1 1.0109e0 1.0109e0
100.1000000000 4.8e1 8.264e-1 8.264e-1
100.1000000000 4.9e1 8.3687e-1 8.3687e-1
100.1000000000 5.0e1 8.7029e-1 8.7029e-1
100.1000000000 5.1e1 9.4701e-1 9.4701e-1
100.1000000000 5.2e1 8.2659e-1 8.2659e-1
100.1000000000 5.3e1 8.1599e-1 8.1599e-1
100.1000000000 5.4e1 1.0043e0 1.0043e0
100.1000000000 5.5e1 8.3568e-1 8.3568e-1
100.1000000000 5.6e1 8.7797e-1 8.7797e-1
100.1000000000 5.7e1 7.9699e-1 7.9699e-1
100.1000000000 5.8e1 9.1091e-1 9.1091e-1
100.1000000000 5.9e1 9.7795e-1 9.7795e-1
100.1000000000 6.0e1 7.6822e-1 7.6822e-1
100.1000000000 6.1e1 8.6948e-1 8.6948e-1
100.1000000000 6.2e1 9.3174e-1 9.3174e-1
100.1000000000 6.3e1 8.5475e-1 8.5475e-1
100.1000000000 6.4e1 9.1467e-1 9.1467e-1
100.1000000000 6.5e1 9.2277e-1 9.2277e-1
100.1000000000 6.6e1 9.5868e-1 9.5868e-1
100.1000000000 6.7e1 9.3423e-1 9.3423e-1
100.1000000000 6.8e1 8.9022e-1 8.9022e-1
100.1000000000 6.9e1 8.3592e-1 8.3592e-1
100.1000000000 7.0e1 1.0012e0 1.0012e0
100.1000000000 7.1e1 8.8538e-1 8.8538e-1
100.1000000000 7.2e1 8.9305e-1 8.9305e-1
100.1000000000 7.3e1 8.8529e-1 8.8529e-1
100.1000000000 7.4e1 8.8697e-1 8.8697e-1
100.1000000000 7.5e1 9.3249e-1 9.3249e-1
100.1000000000 7.6e1 8.5125e-1 8.5125e-1
100.1000000000 7.7e1 8.0666e-1 8.0666e-1
100.1000000000 7.8e1 9.7683e-1 9.7683e-1
100.1000000000 7.9e1 9.0427e-1 9.0427e-1
100.1000000000 8.0e1 8.1723e-1 8.1723e-1
100.1000000000 8.1e1 9.0458e-1 9.0458e-1
100.1000000000 8.2e1 9.3539e-1 9.3539e-1
100.1000000000 8.3e1 9.8482e-1 9.8482e-1
100.1000000000 8.4e1 8.1103e-1 8.1103e-1
100.1000000000 8.5e1 7.3674e-1 7.3674e-1
100.1000000000 8.6e1 8.1459e-1 8.1459e-1
100.1000000000 8.7e1 1.0079e0 1.0079e0
100.1000000000 8.8e1 7.8259e-1 7.8259e-1
100.1000000000 8.9e1 8.4377e-1 8.4377e-1
100.1000000000 9.0e1 8.4509e-1 8.4509e-1
100.1000000000 9.1e1 9.6055e-1 9.6055e-1
100.1000000000 9.2e1 8.6353e-1 8.6353e-1
100.1000000000 9.3e1 8.0445e-1 8.0445e-1
100.1000000000 9.4e1 9.2352e-1 9.2352e-1
100.1000000000 9.5e1 9.2981e-1 9.2981e-1
100.1000000000 9.6e1 8.6638e-1 8.6638e-1

200.1000000000 1.0e0 3.4756e0 3.4756e0
200.1000000000 2.0e0 3.9137e0 3.9137e0
200.1000000000 3.0e0 3.8295e0 3.8295e0
200.1000000000 4.0e0 4.0539e0 4.0539e0
200.1000000000 5.0e0 3.8174e0 3.8174e0
200.1000000000 6.0e0 4.0011e0 4.0011e0
200.1000000000 7.0e0 3.8738e0 3.8738e0
200.1000000000 8.0e0 3.9974e0 3.9974e0
200.1000000000 9.0e0 4.1249e0 4.1249e0
200.1000000000 1.0e1 3.808e0 3.808e0
200.1000000000 1.1e1 3.8781e0 3.8781e0
200.1000000000 1.2e1 3.8826e0 3.8826e0
200.1000000000 1.3e1 3.961e0 3.961e0
200.1000000000 1.4e1 3.8022e0 3.8022e0
200.1000000000 1.5e1 3.9635e0 3.9635e0
200.1000000000 1.6e1 3.9241e0 3.9241e0
200.1000000000 1.7e1 3.8677e0 3.8677e0
200.1000000000 1.8e1 3.8788e0 3.8788e0
200.1000000000 1.9e1 3.9009e0 3.9009e0
200.1000000000 2.0e1 3.88e0 3.88e0
200.1000000000 2.1e1 3.8987e0 3.8987e0
200.1000000000 2.2e1 3.9457e0 3.9457e0
200.1000000000 2.3e1 3.8032e0 3.8032e0
200.1000000000 2.4e1 4.0705e0 4.0705e0
200.1000000000 2.5e1 4.0862e0 4.0862e0
200.1000000000 2.6e1 3.8156e0 3.8156e0
200.1000000000 2.7e1 3.8841e0 3.8841e0
200.1000000000 2.8e1 3.893e0 3.893e0
200.1000000000 2.9e1 3.9357e0 3.9357e0
200.1000000000 3.0e1 3.8452e0 3.8452e0
200.1000000000 3.1e1 3.893e0 3.893e0
200.1000000000 3.2e1 3.9885e0 3.9885e0
200.1000000000 3.3e1 4.0119e0 4.0119e0
200.1000000000 3.4e1 3.8572e0 3.8572e0
200.1000000000 3.5e1 3.8961e0 3.8961e0
200.1000000000 3.6e1 3.9812e0 3.9812e0
200.1000000000 3.7e1 3.972e0 3.972e0
200.1000000000 3.8e1 3.898e0 3.898e0
200.1000000000 3.9e1 3.8943e0 3.8943e0
200.1000000000 4.0e1 3.9936e0 3.9936e0
200.1000000000 4.1e1 4.0021e0 4.0021e0
200.1000000000 4.2e1 3.7471e0 3.7471e0
200.1000000000 4.3e1 3.8948e0 3.8948e0
200.1000000000 4.4e1 3.9409e0 3.9409e0
200.1000000000 4.5e1 3.6923e0 3.6923e0
200.1000000000 4.6e1 4.0257e0 4.0257e0
200.1000000000 4.7e1 3.856e0 3.856e0
200.1000000000 4.8e1 4.1045e0 4.1045e0
200.1000000000 4.9e1 4.0168e0 4.0168e0
200.1000000000 5.0e1 3.7935e0 3.7935e0
200.1000000000 5.1e1 3.8722e0 3.8722e0
200.1000000000 5.2e1 4.0146e0 4.0146e0
200.1000000000 5.3e1 3.9554e0 3.9554e0
200.1000000000 5.4e1 3.742e0 3.742e0
200.1000000000 5.5e1 3.868e0 3.868e0
200.1000000000 5.6e1 3.9247e0 3.9247e0
200.1000000000 5.7e1 3.7762e0 3.7762e0
200.1000000000 5.8e1 3.8852e0 3.8852e0
200.1000000000 5.9e1 3.9083e0 3.9083e0
200.1000000000 6.0e1 4.0746e0 4.0746e0
200.1000000000 6.1e1 3.9894e0 3.9894e0
200.1000000000 6.2e1 3.8571e0 3.8571e0
200.1000000000 6.3e1 3.9054e0 3.9054e0
200.1000000000 6.4e1 3.9935e0 3.9935e0
200.1000000000 6.5e1 3.8245e0 3.8245e0
200.1000000000 6.6e1 3.9055e0 3.9055e0
200.1000000000 6.7e1 3.8298e0 3.8298e0
200.1000000000 6.8e1 4.0539e0 4.0539e0
200.1000000000 6.9e1 3.934e0 3.934e0
200.1000000000 7.0e1 3.8167e0 3.8167e0
200.1000000000 7.1e1 3.9276e0 3.9276e0
200.1000000000 7.2e1 4.0248e0 4.0248e0
200.1000000000 7.3e1 3.9464e0 3.9464e0
200.1000000000 7.4e1 3.8899e0 3.8899e0
200.1000000000 7.5e1 3.9069e0 3.9069e0
200.1000000000 7.6e1 4.0187e0 4.0187e0
200.1000000000 7.7e1 4.0759e0 4.0759e0
200.1000000000 7.8e1 3.8746e0 3.8746e0
200.1000000000 7.9e1 3.9051e0 3.9051e0
200.1000000000 8.0e1 4.001e0 4.001e0
200.1000000000 8.1e1 3.695e0 3.695e0
200.1000000000 8.2e1 3.9535e0 3.9535e0
200.1000000000 8.3e1 3.9092e0 3.9092e0
200.1000000000 8.4e1 4.0384e0 4.0384e0
200.1000000000 8.5e1 4.0367e0 4.0367e0
200.1000000000 8.6e1 3.9522e0 3.9522e0
200.1000000000 8.7e1 3.898e0 3.898e0
200.1000000000 8.8e1 4.1354e0 4.1354e0
200.1000000000 8.9e1 4.1366e0 4.1366e0
200.1000000000 9.0e1 3.8891e0 3.8891e0
200.1000000000 9.1e1 3.938e0 3.938e0
200.1000000000 9.2e1 4.0473e0 4.0473e0
200.1000000000 9.3e1 4.0553e0 4.0553e0
200.1000000000 9.4e1 3.9156e0 3.9156e0
200.1000000000 9.5e1 3.9473e0 3.9473e0
200.1000000000 9.6e1 3.9569e0 3.9569e0

300.1000000000 1.0e0 3.2412e0 3.2412e0
300.1000000000 2.0e0 3.3651e0 3.3651e0
300.1000000000 3.0e0 3.3215e0 3.3215e0
300.1000000000 4.0e0 3.4844e0 3.4844e0
300.1000000000 5.0e0 3.3301e0 3.3301e0
300.1000000000 6.0e0 3.448e0 3.448e0
300.1000000000 7.0e0 3.3763e0 3.3763e0
300.1000000000 8.0e0 3.3446e0 3.3446e0
300.1000000000 9.0e0 3.495e0 3.495e0
300.1000000000 1.0e1 3.331e0 3.331e0
300.1000000000 1.1e1 3.2994e0 3.2994e0
300.1000000000 1.2e1 3.2503e0 3.2503e0
300.1000000000 1.3e1 3.4656e0 3.4656e0
300.1000000000 1.4e1 3.2603e0 3.2603e0
300.1000000000 1.5e1 3.3178e0 3.3178e0
300.1000000000 1.6e1 3.3823e0 3.3823e0
300.1000000000 1.7e1 3.3577e0 3.3577e0
300.1000000000 1.8e1 3.3982e0 3.3982e0
300.1000000000 1.9e1 3.3315e0 3.3315e0
300.1000000000 2.0e1 3.3366e0 3.3366e0
300.1000000000 2.1e1 3.441e0 3.441e0
300.1000000000 2.2e1 3.3496e0 3.3496e0
300.1000000000 2.3e1 3.3474e0 3.3474e0
300.1000000000 2.4e1 3.4944e0 3.4944e0
300.1000000000 2.5e1 3.487e0 3.487e0
300.1000000000 2.6e1 3.317e0 3.317e0
300.1000000000 2.7e1 3.3721e0 3.3721e0
300.1000000000 2.8e1 3.3792e0 3.3792e0
300.1000000000 2.9e1 3.366e0 3.366e0
300.1000000000 3.0e1 3.3513e0 3.3513e0
300.1000000000 3.1e1 3.3784e0 3.3784e0
300.1000000000 3.2e1 3.4213e0 3.4213e0
300.1000000000 3.3e1 3.3982e0 3.3982e0
300.1000000000 3.4e1 3.3733e0 3.3733e0
300.1000000000 3.5e1 3.3234e0 3.3234e0
300.1000000000 3.6e1 3.4403e0 3.4403e0
300.1000000000 3.7e1 3.4212e0 3.4212e0
300.1000000000 3.8e1 3.3582e0 3.3582e0
300.1000000000 3.9e1 3.3853e0 3.3853e0
300.1000000000 4.0e1 3.4408e0 3.4408e0
300.1000000000 4.1e1 3.4894e0 3.4894e0
300.1000000000 4.2e1 3.3152e0 3.3152e0
300.1000000000 4.3e1 3.335e0 3.335e0
300.1000000000 4.4e1 3.4264e0 3.4264e0
300.1000000000 4.5e1 3.2085e0 3.2085e0
300.1000000000 4.6e1 3.5475e0 3.5475e0
300.1000000000 4.7e1 3.2913e0 3.2913e0
300.1000000000 4.8e1 3.418e0 3.418e0
300.1000000000 4.9e1 3.5068e0 3.5068e0
300.1000000000 5.0e1 3.3143e0 3.3143e0
300.1000000000 5.1e1 3.3489e0 3.3489e0
300.1000000000 5.2e1 3.4841e0 3.4841e0
300.1000000000 5.3e1 3.4504e0 3.4504e0
300.1000000000 5.4e1 3.3007e0 3.3007e0
300.1000000000 5.5e1 3.342e0 3.342e0
300.1000000000 5.6e1 3.3653e0 3.3653e0
300.1000000000 5.7e1 3.3387e0 3.3387e0
300.1000000000 5.8e1 3.3496e0 3.3496e0
300.1000000000 5.9e1 3.3503e0 3.3503e0
300.1000000000 6.0e1 3.4944e0 3.4944e0
300.1000000000 6.1e1 3.4747e0 3.4747e0
300.1000000000 6.2e1 3.3422e0 3.3422e0
300.1000000000 6.3e1 3.3725e0 3.3725e0
300.1000000000 6.4e1 3.3919e0 3.3919e0
300.1000000000 6.5e1 3.309e0 3.309e0
300.1000000000 6.6e1 3.347e0 3.347e0
300.1000000000 6.7e1 3.3291e0 3.3291e0
300.1000000000 6.8e1 3.4757e0 3.4757e0
300.1000000000 6.9e1 3.482e0 3.482e0
300.1000000000 7.0e1 3.3739e0 3.3739e0
300.1000000000 7.1e1 3.3381e0 3.3381e0
300.1000000000 7.2e1 3.482e0 3.482e0
300.1000000000 7.3e1 3.4638e0 3.4638e0
300.1000000000 7.4e1 3.3673e0 3.3673e0
300.1000000000 7.5e1 3.3438e0 3.3438e0
300.1000000000 7.6e1 3.5254e0 3.5254e0
300.1000000000 7.7e1 3.5657e0 3.5657e0
300.1000000000 7.8e1 3.343e0 3.343e0
300.1000000000 7.9e1 3.3655e0 3.3655e0
300.1000000000 8.0e1 3.4315e0 3.4315e0
300.1000000000 8.1e1 3.3488e0 3.3488e0
300.1000000000 8.2e1 3.3905e0 3.3905e0
300.1000000000 8.3e1 3.3432e0 3.3432e0
300.1000000000 8.4e1 3.4844e0 3.4844e0
300.1000000000 8.5e1 3.5067e0 3.5067e0
300.1000000000 8.6e1 3.4019e0 3.4019e0
300.1000000000 8.7e1 3.3257e0 3.3257e0
300.1000000000 8.8e1 3.5443e0 3.5443e0
300.1000000000 8.9e1 3.4792e0 3.4792e0
300.1000000000 9.0e1 3.3862e0 3.3862e0
300.1000000000 9.1e1 3.3657e0 3.3657e0
300.1000000000 9.2e1 3.4809e0 3.4809e0
300.1000000000 9.3e1 3.4856e0 3.4856e0
300.1000000000 9.4e1 3.3302e0 3.3302e0
300.1000000000 9.5e1 3.3847e0 3.3847e0
300.1000000000 9.6e1 3.364e0 3.364e0

400.1000000000 1.0e0 1.486e0 1.486e0
400.1000000000 2.0e0 1.6592e0 1.6592e0
400.1000000000 3.0e0 1.6711e0 1.6711e0
400.1000000000 4.0e0 1.7385e0 1.7385e0
400.1000000000 5.0e0 1.6703e0 1.6703e0
400.1000000000 6.0e0 1.6603e0 1.6603e0
400.1000000000 7.0e0 1.6579e0 1.6579e0
400.1000000000 8.0e0 1.7207e0 1.7207e0
400.1000000000 9.0e0 1.7864e0 1.7864e0
400.1000000000 1.0e1 1.6574e0 1.6574e0
400.1000000000 1.1e1 1.6854e0 1.6854e0
400.1000000000 1.2e1 1.7035e0 1.7035e0
400.1000000000 1.3e1 1.729e0 1.729e0
400.1000000000 1.4e1 1.6723e0 1.6723e0
400.1000000000 1.5e1 1.6395e0 1.6395e0
400.1000000000 1.6e1 1.6321e0 1.6321e0
400.1000000000 1.7e1 1.6193e0 1.6193e0
400.1000000000 1.8e1 1.6531e0 1.6531e0
400.1000000000 1.9e1 1.7232e0 1.7232e0
400.1000000000 2.0e1 1.6712e0 1.6712e0
400.1000000000 2.1e1 1.6762e0 1.6762e0
400.1000000000 2.2e1 1.683e0 1.683e0
400.1000000000 2.3e1 1.667e0 1.667e0
400.1000000000 2.4e1 1.7901e0 1.7901e0
400.1000000000 2.5e1 1.7457e0 1.7457e0
400.1000000000 2.6e1 1.6299e0 1.6299e0
400.1000000000 2.7e1 1.7158e0 1.7158e0
400.1000000000 2.8e1 1.6251e0 1.6251e0
400.1000000000 2.9e1 1.7022e0 1.7022e0
400.1000000000 3.0e1 1.6724e0 1.6724e0
400.1000000000 3.1e1 1.6693e0 1.6693e0
400.1000000000 3.2e1 1.7348e0 1.7348e0
400.1000000000 3.3e1 1.7316e0 1.7316e0
400.1000000000 3.4e1 1.6913e0 1.6913e0
400.1000000000 3.5e1 1.6949e0 1.6949e0
400.1000000000 3.6e1 1.7347e0 1.7347e0
400.1000000000 3.7e1 1.7197e0 1.7197e0
400.1000000000 3.8e1 1.6936e0 1.6936e0
400.1000000000 3.9e1 1.7289e0 1.7289e0
400.1000000000 4.0e1 1.7207e0 1.7207e0
400.1000000000 4.1e1 1.7779e0 1.7779e0
400.1000000000 4.2e1 1.5988e0 1.5988e0
400.1000000000 4.3e1 1.6822e0 1.6822e0
400.1000000000 4.4e1 1.7e0 1.7e0
400.1000000000 4.5e1 1.6322e0 1.6322e0
400.1000000000 4.6e1 1.715e0 1.715e0
400.1000000000 4.7e1 1.6926e0 1.6926e0
400.1000000000 4.8e1 1.7274e0 1.7274e0
400.1000000000 4.9e1 1.7649e0 1.7649e0
400.1000000000 5.0e1 1.6452e0 1.6452e0
400.1000000000 5.1e1 1.6732e0 1.6732e0
400.1000000000 5.2e1 1.7569e0 1.7569e0
400.1000000000 5.3e1 1.6993e0 1.6993e0
400.1000000000 5.4e1 1.5915e0 1.5915e0
400.1000000000 5.5e1 1.7188e0 1.7188e0
400.1000000000 5.6e1 1.6269e0 1.6269e0
400.1000000000 5.7e1 1.6502e0 1.6502e0
400.1000000000 5.8e1 1.6619e0 1.6619e0
400.1000000000 5.9e1 1.6401e0 1.6401e0
400.1000000000 6.0e1 1.7643e0 1.7643e0
400.1000000000 6.1e1 1.713e0 1.713e0
400.1000000000 6.2e1 1.7104e0 1.7104e0
400.1000000000 6.3e1 1.6923e0 1.6923e0
400.1000000000 6.4e1 1.7016e0 1.7016e0
400.1000000000 6.5e1 1.6281e0 1.6281e0
400.1000000000 6.6e1 1.6204e0 1.6204e0
400.1000000000 6.7e1 1.704e0 1.704e0
400.1000000000 6.8e1 1.7457e0 1.7457e0
400.1000000000 6.9e1 1.7503e0 1.7503e0
400.1000000000 7.0e1 1.6685e0 1.6685e0
400.1000000000 7.1e1 1.6542e0 1.6542e0
400.1000000000 7.2e1 1.7434e0 1.7434e0
400.1000000000 7.3e1 1.7141e0 1.7141e0
400.1000000000 7.4e1 1.6889e0 1.6889e0
400.1000000000 7.5e1 1.6773e0 1.6773e0
400.1000000000 7.6e1 1.7327e0 1.7327e0
400.1000000000 7.7e1 1.7599e0 1.7599e0
400.1000000000 7.8e1 1.6856e0 1.6856e0
400.1000000000 7.9e1 1.719e0 1.719e0
400.1000000000 8.0e1 1.7015e0 1.7015e0
400.1000000000 8.1e1 1.6301e0 1.6301e0
400.1000000000 8.2e1 1.6825e0 1.6825e0
400.1000000000 8.3e1 1.6822e0 1.6822e0
400.1000000000 8.4e1 1.7692e0 1.7692e0
400.1000000000 8.5e1 1.7522e0 1.7522e0
400.1000000000 8.6e1 1.673e0 1.673e0
400.1000000000 8.7e1 1.711e0 1.711e0
400.1000000000 8.8e1 1.7843e0 1.7843e0
400.1000000000 8.9e1 1.7559e0 1.7559e0
400.1000000000 9.0e1 1.6832e0 1.6832e0
400.1000000000 9.1e1 1.7154e0 1.7154e0
400.1000000000 9.2e1 1.7641e0 1.7641e0
400.1000000000 9.3e1 1.7574e0 1.7574e0
400.1000000000 9.4e1 1.6752e0 1.6752e0
400.1000000000 9.5e1 1.7009e0 1.7009e0
400.1000000000 9.6e1 1.7124e0 1.7124e0

500.1000000000 1.0e0 -2.7833e-1 -2.7833e-1
500.1000000000 2.0e0 -2.0641e-1 -2.0641e-1
500.1000000000 3.0e0 -1.8352e-1 -1.8352e-1
500.1000000000 4.0e0 -2.0004e-1 -2.0004e-1
500.1000000000 5.0e0 -2.2474e-1 -2.2474e-1
500.1000000000 6.0e0 -1.9007e-1 -1.9007e-1
500.1000000000 7.0e0 -1.6122e-1 -1.6122e-1
500.1000000000 8.0e0 -1.7164e-1 -1.7164e-1
500.1000000000 9.0e0 -2.1416e-1 -2.1416e-1
500.1000000000 1.0e1 -1.8936e-1 -1.8936e-1
500.1000000000 1.1e1 -1.7681e-1 -1.7681e-1
500.1000000000 1.2e1 -2.6897e-1 -2.6897e-1
500.1000000000 1.3e1 -1.9275e-1 -1.9275e-1
500.1000000000 1.4e1 -1.8982e-1 -1.8982e-1
500.1000000000 1.5e1 -1.684e-1 -1.684e-1
500.1000000000 1.6e1 -2.278e-1 -2.278e-1
500.1000000000 1.7e1 -1.6613e-1 -1.6613e-1
500.1000000000 1.8e1 -2.2826e-1 -2.2826e-1
500.1000000000 1.9e1 -1.6005e-1 -1.6005e-1
500.1000000000 2.0e1 -1.6933e-1 -1.6933e-1
500.1000000000 2.1e1 -1.3901e-1 -1.3901e-1
500.1000000000 2.2e1 -2.1359e-1 -2.1359e-1
500.1000000000 2.3e1 -2.0683e-1 -2.0683e-1
500.1000000000 2.4e1 -1.6701e-1 -1.6701e-1
500.1000000000 2.5e1 -2.1554e-1 -2.1554e-1
500.1000000000 2.6e1 -1.6114e-1 -1.6114e-1
500.1000000000 2.7e1 -2.1595e-1 -2.1595e-1
500.1000000000 2.8e1 -1.3161e-1 -1.3161e-1
500.1000000000 2.9e1 -1.7086e-1 -1.7086e-1
500.1000000000 3.0e1 -1.7736e-1 -1.7736e-1
500.1000000000 3.1e1 -1.7628e-1 -1.7628e-1
500.1000000000 3.2e1 -2.2473e-1 -2.2473e-1
500.1000000000 3.3e1 -2.0131e-1 -2.0131e-1
500.1000000000 3.4e1 -1.9748e-1 -1.9748e-1
500.1000000000 3.5e1 -1.6255e-1 -1.6255e-1
500.1000000000 3.6e1 -2.1691e-1 -2.1691e-1
500.1000000000 3.7e1 -2.1438e-1 -2.1438e-1
500.1000000000 3.8e1 -1.5909e-1 -1.5909e-1
500.1000000000 3.9e1 -2.0246e-1 -2.0246e-1
500.1000000000 4.0e1 -1.9838e-1 -1.9838e-1
500.1000000000 4.1e1 -1.9978e-1 -1.9978e-1
500.1000000000 4.2e1 -1.9086e-1 -1.9086e-1
500.1000000000 4.3e1 -1.4385e-1 -1.4385e-1
500.1000000000 4.4e1 -2.4664e-1 -2.4664e-1
500.1000000000 4.5e1 -1.9018e-1 -1.9018e-1
500.1000000000 4.6e1 -2.4678e-1 -2.4678e-1
500.1000000000 4.7e1 -1.653e-1 -1.653e-1
500.1000000000 4.8e1 -2.0608e-1 -2.0608e-1
500.1000000000 4.9e1 -2.5593e-1 -2.5593e-1
500.1000000000 5.0e1 -1.436e-1 -1.436e-1
500.1000000000 5.1e1 -1.7845e-1 -1.7845e-1
500.1000000000 5.2e1 -1.9529e-1 -1.9529e-1
500.1000000000 5.3e1 -1.6748e-1 -1.6748e-1
500.1000000000 5.4e1 -2.1063e-1 -2.1063e-1
500.1000000000 5.5e1 -1.817e-1 -1.817e-1
500.1000000000 5.6e1 -1.7092e-1 -1.7092e-1
500.1000000000 5.7e1 -1.6214e-1 -1.6214e-1
500.1000000000 5.8e1 -1.728e-1 -1.728e-1
500.1000000000 5.9e1 -2.1031e-1 -2.1031e-1
500.1000000000 6.0e1 -1.7186e-1 -1.7186e-1
500.1000000000 6.1e1 -1.8947e-1 -1.8947e-1
500.1000000000 6.2e1 -1.6901e-1 -1.6901e-1
500.1000000000 6.3e1 -2.0474e-1 -2.0474e-1
500.1000000000 6.4e1 -1.7746e-1 -1.7746e-1
500.1000000000 6.5e1 -2.4125e-1 -2.4125e-1
500.1000000000 6.6e1 -1.5422e-1 -1.5422e-1
500.1000000000 6.7e1 -1.7638e-1 -1.7638e-1
500.1000000000 6.8e1 -2.1413e-1 -2.1413e-1
500.1000000000 6.9e1 -2.3743e-1 -2.3743e-1
500.1000000000 7.0e1 -1.9043e-1 -1.9043e-1
500.1000000000 7.1e1 -1.7207e-1 -1.7207e-1
500.1000000000 7.2e1 -2.1468e-1 -2.1468e-1
500.1000000000 7.3e1 -2.3429e-1 -2.3429e-1
500.1000000000 7.4e1 -1.9232e-1 -1.9232e-1
500.1000000000 7.5e1 -1.6994e-1 -1.6994e-1
500.1000000000 7.6e1 -2.4266e-1 -2.4266e-1
500.1000000000 7.7e1 -2.1975e-1 -2.1975e-1
500.1000000000 7.8e1 -1.6949e-1 -1.6949e-1
500.1000000000 7.9e1 -1.8635e-1 -1.8635e-1
500.1000000000 8.0e1 -2.1461e-1 -2.1461e-1
500.1000000000 8.1e1 -1.9965e-1 -1.9965e-1
500.1000000000 8.2e1 -1.807e-1 -1.807e-1
500.1000000000 8.3e1 -1.9758e-1 -1.9758e-1
500.1000000000 8.4e1 -1.8227e-1 -1.8227e-1
500.1000000000 8.5e1 -1.7114e-1 -1.7114e-1
500.1000000000 8.6e1 -1.8748e-1 -1.8748e-1
500.1000000000 8.7e1 -1.8559e-1 -1.8559e-1
500.1000000000 8.8e1 -2.0548e-1 -2.0548e-1
500.1000000000 8.9e1 -1.9157e-1 -1.9157e-1
500.1000000000 9.0e1 -1.7795e-1 -1.7795e-1
500.1000000000 9.1e1 -2.1601e-1 -2.1601e-1
500.1000000000 9.2e1 -1.839e-1 -1.839e-1
500.1000000000 9.3e1 -2.0632e-1 -2.0632e-1
500.1000000000 9.4e1 -1.744e-1 -1.744e-1
500.1000000000 9.5e1 -1.7949e-1 -1.7949e-1
500.1000000000 9.6e1 -2.2705e-1 -2.2705e-1

600.1000000000 1.0e0 -1.2818e0 -1.2818e0
600.1000000000 2.0e0 -1.6099e0 -1.6099e0
600.1000000000 3.0e0 -1.631e0 -1.631e0
600.1000000000 4.0e0 -1.847e0 -1.847e0
600.1000000000 5.0e0 -1.6064e0 -1.6064e0
600.1000000000 6.0e0 -1.77e0 -1.77e0
600.1000000000 7.0e0 -1.3925e0 -1.3925e0
600.1000000000 8.0e0 -1.6644e0 -1.6644e0
600.1000000000 9.0e0 -1.7925e0 -1.7925e0
600.1000000000 1.0e1 -1.6267e0 -1.6267e0
600.1000000000 1.1e1 -1.5979e0 -1.5979e0
600.1000000000 1.2e1 -1.7719e0 -1.7719e0
600.1000000000 1.3e1 -1.7651e0 -1.7651e0
600.1000000000 1.4e1 -1.5749e0 -1.5749e0
600.1000000000 1.5e1 -1.5505e0 -1.5505e0
600.1000000000 1.6e1 -1.5886e0 -1.5886e0
600.1000000000 1.7e1 -1.6721e0 -1.6721e0
600.1000000000 1.8e1 -1.6861e0 -1.6861e0
600.1000000000 1.9e1 -1.6733e0 -1.6733e0
600.1000000000 2.0e1 -1.5579e0 -1.5579e0
600.1000000000 2.1e1 -1.6615e0 -1.6615e0
600.1000000000 2.2e1 -1.6994e0 -1.6994e0
600.1000000000 2.3e1 -1.6055e0 -1.6055e0
600.1000000000 2.4e1 -1.7234e0 -1.7234e0
600.1000000000 2.5e1 -1.7691e0 -1.7691e0
600.1000000000 2.6e1 -1.6737e0 -1.6737e0
600.1000000000 2.7e1 -1.6609e0 -1.6609e0
600.1000000000 2.8e1 -1.4866e0 -1.4866e0
600.1000000000 2.9e1 -1.5949e0 -1.5949e0
600.1000000000 3.0e1 -1.5854e0 -1.5854e0
600.1000000000 3.1e1 -1.5948e0 -1.5948e0
600.1000000000 3.2e1 -1.7026e0 -1.7026e0
600.1000000000 3.3e1 -1.7016e0 -1.7016e0
600.1000000000 3.4e1 -1.6856e0 -1.6856e0
600.1000000000 3.5e1 -1.6792e0 -1.6792e0
600.1000000000 3.6e1 -1.7491e0 -1.7491e0
600.1000000000 3.7e1 -1.7516e0 -1.7516e0
600.1000000000 3.8e1 -1.6526e0 -1.6526e0
600.1000000000 3.9e1 -1.6974e0 -1.6974e0
600.1000000000 4.0e1 -1.7825e0 -1.7825e0
600.1000000000 4.1e1 -1.8032e0 -1.8032e0
600.1000000000 4.2e1 -1.4877e0 -1.4877e0
600.1000000000 4.3e1 -1.6092e0 -1.6092e0
600.1000000000 4.4e1 -1.5983e0 -1.5983e0
600.1000000000 4.5e1 -1.6382e0 -1.6382e0
600.1000000000 4.6e1 -1.669e0 -1.669e0
600.1000000000 4.7e1 -1.6764e0 -1.6764e0
600.1000000000 4.8e1 -1.7051e0 -1.7051e0
600.1000000000 4.9e1 -1.6816e0 -1.6816e0
600.1000000000 5.0e1 -1.6823e0 -1.6823e0
600.1000000000 5.1e1 -1.6449e0 -1.6449e0
600.1000000000 5.2e1 -1.8421e0 -1.8421e0
600.1000000000 5.3e1 -1.8407e0 -1.8407e0
600.1000000000 5.4e1 -1.4501e0 -1.4501e0
600.1000000000 5.5e1 -1.6927e0 -1.6927e0
600.1000000000 5.6e1 -1.7229e0 -1.7229e0
600.1000000000 5.7e1 -1.6096e0 -1.6096e0
600.1000000000 5.8e1 -1.5646e0 -1.5646e0
600.1000000000 5.9e1 -1.6896e0 -1.6896e0
600.1000000000 6.0e1 -1.7758e0 -1.7758e0
600.1000000000 6.1e1 -1.786e0 -1.786e0
600.1000000000 6.2e1 -1.5708e0 -1.5708e0
600.1000000000 6.3e1 -1.6426e0 -1.6426e0
600.1000000000 6.4e1 -1.7141e0 -1.7141e0
600.1000000000 6.5e1 -1.6186e0 -1.6186e0
600.1000000000 6.6e1 -1.6177e0 -1.6177e0
600.1000000000 6.7e1 -1.6558e0 -1.6558e0
600.1000000000 6.8e1 -1.8003e0 -1.8003e0
600.1000000000 6.9e1 -1.6839e0 -1.6839e0
600.1000000000 7.0e1 -1.6855e0 -1.6855e0
600.1000000000 7.1e1 -1.6479e0 -1.6479e0
600.1000000000 7.2e1 -1.8413e0 -1.8413e0
600.1000000000 7.3e1 -1.7959e0 -1.7959e0
600.1000000000 7.4e1 -1.6382e0 -1.6382e0
600.1000000000 7.5e1 -1.7096e0 -1.7096e0
600.1000000000 7.6e1 -1.8146e0 -1.8146e0
600.1000000000 7.7e1 -1.8003e0 -1.8003e0
600.1000000000 7.8e1 -1.6644e0 -1.6644e0
600.1000000000 7.9e1 -1.742e0 -1.742e0
600.1000000000 8.0e1 -1.6408e0 -1.6408e0
600.1000000000 8.1e1 -1.6044e0 -1.6044e0
600.1000000000 8.2e1 -1.6871e0 -1.6871e0
600.1000000000 8.3e1 -1.6542e0 -1.6542e0
600.1000000000 8.4e1 -1.815e0 -1.815e0
600.1000000000 8.5e1 -1.7756e0 -1.7756e0
600.1000000000 8.6e1 -1.6726e0 -1.6726e0
600.1000000000 8.7e1 -1.7275e0 -1.7275e0
600.1000000000 8.8e1 -1.833e0 -1.833e0
600.1000000000 8.9e1 -1.815e0 -1.815e0
600.1000000000 9.0e1 -1.6708e0 -1.6708e0
600.1000000000 9.1e1 -1.7162e0 -1.7162e0
600.1000000000 9.2e1 -1.7895e0 -1.7895e0
600.1000000000 9.3e1 -1.7994e0 -1.7994e0
600.1000000000 9.4e1 -1.6591e0 -1.6591e0
600.1000000000 9.5e1 -1.7405e0 -1.7405e0
600.1000000000 9.6e1 -1.6633e0 -1.6633e0

700.1000000000 1.0e0 -1.1648e0 -1.1648e0
700.1000000000 2.0e0 -1.5693e0 -1.5693e0
700.1000000000 3.0e0 -1.766e0 -1.766e0
700.1000000000 4.0e0 -2.1709e0 -2.1709e0
700.1000000000 5.0e0 -1.614e0 -1.614e0
700.1000000000 6.0e0 -1.86e0 -1.86e0
700.1000000000 7.0e0 -1.3484e0 -1.3484e0
700.1000000000 8.0e0 -1.8247e0 -1.8247e0
700.1000000000 9.0e0 -2.1786e0 -2.1786e0
700.1000000000 1.0e1 -1.6655e0 -1.6655e0
700.1000000000 1.1e1 -1.6453e0 -1.6453e0
700.1000000000 1.2e1 -1.9219e0 -1.9219e0
700.1000000000 1.3e1 -2.1435e0 -2.1435e0
700.1000000000 1.4e1 -1.435e0 -1.435e0
700.1000000000 1.5e1 -1.4911e0 -1.4911e0
700.1000000000 1.6e1 -1.4662e0 -1.4662e0
700.1000000000 1.7e1 -1.7018e0 -1.7018e0
700.1000000000 1.8e1 -1.739e0 -1.739e0
700.1000000000 1.9e1 -1.781e0 -1.781e0
700.1000000000 2.0e1 -1.6731e0 -1.6731e0
700.1000000000 2.1e1 -1.7653e0 -1.7653e0
700.1000000000 2.2e1 -1.7089e0 -1.7089e0
700.1000000000 2.3e1 -1.6364e0 -1.6364e0
700.1000000000 2.4e1 -2.0808e0 -2.0808e0
700.1000000000 2.5e1 -2.143e0 -2.143e0
700.1000000000 2.6e1 -1.7168e0 -1.7168e0
700.1000000000 2.7e1 -1.9144e0 -1.9144e0
700.1000000000 2.8e1 -1.3304e0 -1.3304e0
700.1000000000 2.9e1 -1.6592e0 -1.6592e0
700.1000000000 3.0e1 -1.5786e0 -1.5786e0
700.1000000000 3.1e1 -1.8759e0 -1.8759e0
700.1000000000 3.2e1 -1.806e0 -1.806e0
700.1000000000 3.3e1 -1.9347e0 -1.9347e0
700.1000000000 3.4e1 -1.7901e0 -1.7901e0
700.1000000000 3.5e1 -1.7601e0 -1.7601e0
700.1000000000 3.6e1 -2.0438e0 -2.0438e0
700.1000000000 3.7e1 -2.1117e0 -2.1117e0
700.1000000000 3.8e1 -1.6841e0 -1.6841e0
700.1000000000 3.9e1 -1.8641e0 -1.8641e0
700.1000000000 4.0e1 -2.1416e0 -2.1416e0
700.1000000000 4.1e1 -2.1117e0 -2.1117e0
700.1000000000 4.2e1 -1.2917e0 -1.2917e0
700.1000000000 4.3e1 -1.7438e0 -1.7438e0
700.1000000000 4.4e1 -1.7841e0 -1.7841e0
700.1000000000 4.5e1 -1.5072e0 -1.5072e0
700.1000000000 4.6e1 -1.864e0 -1.864e0
700.1000000000 4.7e1 -1.8884e0 -1.8884e0
700.1000000000 4.8e1 -1.9969e0 -1.9969e0
700.1000000000 4.9e1 -1.8623e0 -1.8623e0
700.1000000000 5.0e1 -1.5777e0 -1.5777e0
700.1000000000 5.1e1 -1.7707e0 -1.7707e0
700.1000000000 5.2e1 -2.1346e0 -2.1346e0
700.1000000000 5.3e1 -2.0968e0 -2.0968e0
700.1000000000 5.4e1 -1.3799e0 -1.3799e0
700.1000000000 5.5e1 -1.8207e0 -1.8207e0
700.1000000000 5.6e1 -1.6625e0 -1.6625e0
700.1000000000 5.7e1 -1.5475e0 -1.5475e0
700.1000000000 5.8e1 -1.4318e0 -1.4318e0
700.1000000000 5.9e1 -1.7449e0 -1.7449e0
700.1000000000 6.0e1 -2.2315e0 -2.2315e0
700.1000000000 6.1e1 -2.0274e0 -2.0274e0
700.1000000000 6.2e1 -1.581e0 -1.581e0
700.1000000000 6.3e1 -1.7612e0 -1.7612e0
700.1000000000 6.4e1 -1.7626e0 -1.7626e0
700.1000000000 6.5e1 -1.5839e0 -1.5839e0
700.1000000000 6.6e1 -1.5131e0 -1.5131e0
700.1000000000 6.7e1 -1.7339e0 -1.7339e0
700.1000000000 6.8e1 -2.1728e0 -2.1728e0
700.1000000000 6.9e1 -1.9533e0 -1.9533e0
700.1000000000 7.0e1 -1.6134e0 -1.6134e0
700.1000000000 7.1e1 -1.7649e0 -1.7649e0
700.1000000000 7.2e1 -2.1459e0 -2.1459e0
700.1000000000 7.3e1 -2.1273e0 -2.1273e0
700.1000000000 7.4e1 -1.6229e0 -1.6229e0
700.1000000000 7.5e1 -1.9237e0 -1.9237e0
700.1000000000 7.6e1 -2.2451e0 -2.2451e0
700.1000000000 7.7e1 -2.1476e0 -2.1476e0
700.1000000000 7.8e1 -1.7788e0 -1.7788e0
700.1000000000 7.9e1 -1.8226e0 -1.8226e0
700.1000000000 8.0e1 -1.7687e0 -1.7687e0
700.1000000000 8.1e1 -1.5268e0 -1.5268e0
700.1000000000 8.2e1 -1.7687e0 -1.7687e0
700.1000000000 8.3e1 -1.7932e0 -1.7932e0
700.1000000000 8.4e1 -2.22e0 -2.22e0
700.1000000000 8.5e1 -2.1291e0 -2.1291e0
700.1000000000 8.6e1 -1.8079e0 -1.8079e0
700.1000000000 8.7e1 -1.9467e0 -1.9467e0
700.1000000000 8.8e1 -2.254e0 -2.254e0
700.1000000000 8.9e1 -2.121e0 -2.121e0
700.1000000000 9.0e1 -1.8868e0 -1.8868e0
700.1000000000 9.1e1 -1.8538e0 -1.8538e0
700.1000000000 9.2e1 -2.2028e0 -2.2028e0
700.1000000000 9.3e1 -2.2013e0 -2.2013e0
700.1000000000 9.4e1 -1.8157e0 -1.8157e0
700.1000000000 9.5e1 -1.8946e0 -1.8946e0
700.1000000000 9.6e1 -1.8566e0 -1.8566e0

800.1000000000 1.0e0 -4.0913e-1 -4.0913e-1
800.1000000000 2.0e0 -7.9942e-1 -7.9942e-1
800.1000000000 3.0e0 -6.6108e-1 -6.6108e-1
800.1000000000 4.0e0 -1.2495e0 -1.2495e0
800.1000000000 5.0e0 -9.801e-1 -9.801e-1
800.1000000000 6.0e0 -8.8353e-1 -8.8353e-1
800.1000000000 7.0e0 -5.9977e-1 -5.9977e-1
800.1000000000 8.0e0 -1.0158e0 -1.0158e0
800.1000000000 9.0e0 -1.1353e0 -1.1353e0
800.1000000000 1.0e1 -7.3631e-1 -7.3631e-1
800.1000000000 1.1e1 -7.5479e-1 -7.5479e-1
800.1000000000 1.2e1 -1.0466e0 -1.0466e0
800.1000000000 1.3e1 -1.0558e0 -1.0558e0
800.1000000000 1.4e1 -6.1694e-1 -6.1694e-1
800.1000000000 1.5e1 -6.6394e-1 -6.6394e-1
800.1000000000 1.6e1 -4.8019e-1 -4.8019e-1
800.1000000000 1.7e1 -6.5837e-1 -6.5837e-1
800.1000000000 1.8e1 -9.6717e-1 -9.6717e-1
800.1000000000 1.9e1 -6.1129e-1 -6.1129e-1
800.1000000000 2.0e1 -7.3409e-1 -7.3409e-1
800.1000000000 2.1e1 -7.9211e-1 -7.9211e-1
800.1000000000 2.2e1 -9.9716e-1 -9.9716e-1
800.1000000000 2.3e1 -7.9969e-1 -7.9969e-1
800.1000000000 2.4e1 -1.1845e0 -1.1845e0
800.1000000000 2.5e1 -1.17e0 -1.17e0
800.1000000000 2.6e1 -8.0917e-1 -8.0917e-1
800.1000000000 2.7e1 -8.9073e-1 -8.9073e-1
800.1000000000 2.8e1 -6.1803e-1 -6.1803e-1
800.1000000000 2.9e1 -8.0341e-1 -8.0341e-1
800.1000000000 3.0e1 -7.692e-1 -7.692e-1
800.1000000000 3.1e1 -8.5294e-1 -8.5294e-1
800.1000000000 3.2e1 -1.0012e0 -1.0012e0
800.1000000000 3.3e1 -1.1531e0 -1.1531e0
800.1000000000 3.4e1 -7.599e-1 -7.599e-1
800.1000000000 3.5e1 -7.6393e-1 -7.6393e-1
800.1000000000 3.6e1 -1.0125e0 -1.0125e0
800.1000000000 3.7e1 -1.2173e0 -1.2173e0
800.1000000000 3.8e1 -5.3653e-1 -5.3653e-1
800.1000000000 3.9e1 -1.0401e0 -1.0401e0
800.1000000000 4.0e1 -1.1077e0 -1.1077e0
800.1000000000 4.1e1 -1.372e0 -1.372e0
800.1000000000 4.2e1 -5.2952e-1 -5.2952e-1
800.1000000000 4.3e1 -8.7423e-1 -8.7423e-1
800.1000000000 4.4e1 -8.5853e-1 -8.5853e-1
800.1000000000 4.5e1 -5.6447e-1 -5.6447e-1
800.1000000000 4.6e1 -6.3151e-1 -6.3151e-1
800.1000000000 4.7e1 -9.0887e-1 -9.0887e-1
800.1000000000 4.8e1 -9.8807e-1 -9.8807e-1
800.1000000000 4.9e1 -9.9574e-1 -9.9574e-1
800.1000000000 5.0e1 -7.6209e-1 -7.6209e-1
800.1000000000 5.1e1 -8.4998e-1 -8.4998e-1
800.1000000000 5.2e1 -1.0603e0 -1.0603e0
800.1000000000 5.3e1 -1.243e0 -1.243e0
800.1000000000 5.4e1 -6.363e-1 -6.363e-1
800.1000000000 5.5e1 -8.2137e-1 -8.2137e-1
800.1000000000 5.6e1 -7.0957e-1 -7.0957e-1
800.1000000000 5.7e1 -7.2873e-1 -7.2873e-1
800.1000000000 5.8e1 -7.0182e-1 -7.0182e-1
800.1000000000 5.9e1 -7.2958e-1 -7.2958e-1
800.1000000000 6.0e1 -1.3901e0 -1.3901e0
800.1000000000 6.1e1 -1.1543e0 -1.1543e0
800.1000000000 6.2e1 -7.0668e-1 -7.0668e-1
800.1000000000 6.3e1 -8.5586e-1 -8.5586e-1
800.1000000000 6.4e1 -8.6176e-1 -8.6176e-1
800.1000000000 6.5e1 -7.9566e-1 -7.9566e-1
800.1000000000 6.6e1 -7.8602e-1 -7.8602e-1
800.1000000000 6.7e1 -7.2365e-1 -7.2365e-1
800.1000000000 6.8e1 -1.1403e0 -1.1403e0
800.1000000000 6.9e1 -1.0703e0 -1.0703e0
800.1000000000 7.0e1 -8.6458e-1 -8.6458e-1
800.1000000000 7.1e1 -7.4496e-1 -7.4496e-1
800.1000000000 7.2e1 -1.1241e0 -1.1241e0
800.1000000000 7.3e1 -1.336e0 -1.336e0
800.1000000000 7.4e1 -5.8261e-1 -5.8261e-1
800.1000000000 7.5e1 -7.627e-1 -7.627e-1
800.1000000000 7.6e1 -1.2891e0 -1.2891e0
800.1000000000 7.7e1 -1.127e0 -1.127e0
800.1000000000 7.8e1 -9.0541e-1 -9.0541e-1
800.1000000000 7.9e1 -6.9356e-1 -6.9356e-1
800.1000000000 8.0e1 -6.3626e-1 -6.3626e-1
800.1000000000 8.1e1 -7.2425e-1 -7.2425e-1
800.1000000000 8.2e1 -8.0554e-1 -8.0554e-1
800.1000000000 8.3e1 -7.7371e-1 -7.7371e-1
800.1000000000 8.4e1 -1.1861e0 -1.1861e0
800.1000000000 8.5e1 -1.0863e0 -1.0863e0
800.1000000000 8.6e1 -8.401e-1 -8.401e-1
800.1000000000 8.7e1 -9.3574e-1 -9.3574e-1
800.1000000000 8.8e1 -1.145e0 -1.145e0
800.1000000000 8.9e1 -1.149e0 -1.149e0
800.1000000000 9.0e1 -8.0849e-1 -8.0849e-1
800.1000000000 9.1e1 -8.5225e-1 -8.5225e-1
800.1000000000 9.2e1 -1.1742e0 -1.1742e0
800.1000000000 9.3e1 -1.1152e0 -1.1152e0
800.1000000000 9.4e1 -7.3801e-1 -7.3801e-1
800.1000000000 9.5e1 -9.1986e-1 -9.1986e-1
800.1000000000 9.6e1 -9.4024e-1 -9.4024e-1

900.1000000000 1.0e0 1.5869e-1 1.5869e-1
900.1000000000 2.0e0 1.2869e-1 1.2869e-1
900.1000000000 3.0e0 2.4041e-1 2.4041e-1
900.1000000000 4.0e0 3.2183e-1 3.2183e-1
900.1000000000 5.0e0 1.6631e-1 1.6631e-1
900.1000000000 6.0e0 2.6408e-1 2.6408e-1
900.1000000000 7.0e0 1.8158e-1 1.8158e-1
900.1000000000 8.0e0 2.6378e-1 2.6378e-1
900.1000000000 9.0e0 2.3339e-1 2.3339e-1
900.1000000000 1.0e1 2.0193e-1 2.0193e-1
900.1000000000 1.1e1 2.8043e-1 2.8043e-1
900.1000000000 1.2e1 1.1911e-1 1.1911e-1
900.1000000000 1.3e1 3.5179e-1 3.5179e-1
900.1000000000 1.4e1 1.5445e-1 1.5445e-1
900.1000000000 1.5e1 2.5765e-1 2.5765e-1
900.1000000000 1.6e1 7.6113e-2 7.6113e-2
900.1000000000 1.7e1 2.3083e-1 2.3083e-1
900.1000000000 1.8e1 2.2674e-1 2.2674e-1
900.1000000000 1.9e1 2.2783e-1 2.2783e-1
900.1000000000 2.0e1 1.7844e-1 1.7844e-1
900.1000000000 2.1e1 2.4488e-1 2.4488e-1
900.1000000000 2.2e1 2.4522e-1 2.4522e-1
900.1000000000 2.3e1 2.2747e-1 2.2747e-1
900.1000000000 2.4e1 2.4358e-1 2.4358e-1
900.1000000000 2.5e1 3.1521e-1 3.1521e-1
900.1000000000 2.6e1 2.3083e-1 2.3083e-1
900.1000000000 2.7e1 2.608e-1 2.608e-1
900.1000000000 2.8e1 1.86e-1 1.86e-1
900.1000000000 2.9e1 2.5448e-1 2.5448e-1
900.1000000000 3.0e1 1.8376e-1 1.8376e-1
900.1000000000 3.1e1 2.2153e-1 2.2153e-1
900.1000000000 3.2e1 2.9551e-1 2.9551e-1
900.1000000000 3.3e1 2.6549e-1 2.6549e-1
900.1000000000 3.4e1 2.9392e-1 2.9392e-1
900.1000000000 3.5e1 1.9913e-1 1.9913e-1
900.1000000000 3.6e1 3.7539e-1 3.7539e-1
900.1000000000 3.7e1 3.0917e-1 3.0917e-1
900.1000000000 3.8e1 2.6695e-1 2.6695e-1
900.1000000000 3.9e1 2.4512e-1 2.4512e-1
900.1000000000 4.0e1 2.5847e-1 2.5847e-1
900.1000000000 4.1e1 1.7337e-1 1.7337e-1
900.1000000000 4.2e1 1.4135e-1 1.4135e-1
900.1000000000 4.3e1 3.6288e-1 3.6288e-1
900.1000000000 4.4e1 8.9769e-2 8.9769e-2
900.1000000000 4.5e1 2.3617e-1 2.3617e-1
900.1000000000 4.6e1 1.6433e-1 1.6433e-1
900.1000000000 4.7e1 3.1021e-1 3.1021e-1
900.1000000000 4.8e1 2.3437e-1 2.3437e-1
900.1000000000 4.9e1 1.4115e-1 1.4115e-1
900.1000000000 5.0e1 2.1239e-1 2.1239e-1
900.1000000000 5.1e1 2.2611e-1 2.2611e-1
900.1000000000 5.2e1 3.0093e-1 3.0093e-1
900.1000000000 5.3e1 1.4366e-1 1.4366e-1
900.1000000000 5.4e1 2.1695e-1 2.1695e-1
900.1000000000 5.5e1 2.1629e-1 2.1629e-1
900.1000000000 5.6e1 2.3904e-1 2.3904e-1
900.1000000000 5.7e1 1.2177e-1 1.2177e-1
900.1000000000 5.8e1 1.9735e-1 1.9735e-1
900.1000000000 5.9e1 1.8314e-1 1.8314e-1
900.1000000000 6.0e1 2.5956e-1 2.5956e-1
900.1000000000 6.1e1 2.2332e-1 2.2332e-1
900.1000000000 6.2e1 1.7864e-1 1.7864e-1
900.1000000000 6.3e1 2.7302e-1 2.7302e-1
900.1000000000 6.4e1 1.4781e-1 1.4781e-1
900.1000000000 6.5e1 2.117e-1 2.117e-1
900.1000000000 6.6e1 1.9861e-1 1.9861e-1
900.1000000000 6.7e1 2.5994e-1 2.5994e-1
900.1000000000 6.8e1 2.5753e-1 2.5753e-1
900.1000000000 6.9e1 2.2311e-1 2.2311e-1
900.1000000000 7.0e1 2.6297e-1 2.6297e-1
900.1000000000 7.1e1 2.5186e-1 2.5186e-1
900.1000000000 7.2e1 2.7842e-1 2.7842e-1
900.1000000000 7.3e1 2.4343e-1 2.4343e-1
900.1000000000 7.4e1 2.3067e-1 2.3067e-1
900.1000000000 7.5e1 2.4676e-1 2.4676e-1
900.1000000000 7.6e1 3.2565e-1 3.2565e-1
900.1000000000 7.7e1 2.0142e-1 2.0142e-1
900.1000000000 7.8e1 3.1543e-1 3.1543e-1
900.1000000000 7.9e1 1.9047e-1 1.9047e-1
900.1000000000 8.0e1 3.0967e-1 3.0967e-1
900.1000000000 8.1e1 1.8932e-1 1.8932e-1
900.1000000000 8.2e1 2.1997e-1 2.1997e-1
900.1000000000 8.3e1 2.8602e-1 2.8602e-1
900.1000000000 8.4e1 1.9829e-1 1.9829e-1
900.1000000000 8.5e1 2.7033e-1 2.7033e-1
900.1000000000 8.6e1 2.5236e-1 2.5236e-1
900.1000000000 8.7e1 2.8105e-1 2.8105e-1
900.1000000000 8.8e1 2.8761e-1 2.8761e-1
900.1000000000 8.9e1 2.9776e-1 2.9776e-1
900.1000000000 9.0e1 2.8315e-1 2.8315e-1
900.1000000000 9.1e1 2.214e-1 2.214e-1
900.1000000000 9.2e1 2.8793e-1 2.8793e-1
900.1000000000 9.3e1 2.6964e-1 2.6964e-1
900.1000000000 9.4e1 2.7976e-1 2.7976e-1
900.1000000000 9.5e1 2.5192e-1 2.5192e-1
900.1000000000 9.6e1 2.7519e-1 2.7519e-1

1000.1000000000 1.0e0 8.285e-1 8.285e-1
1000.1000000000 2.0e0 8.1205e-1 8.1205e-1
1000.1000000000 3.0e0 9.581e-1 9.581e-1
1000.1000000000 4.0e0 1.0699e0 1.0699e0
1000.1000000000 5.0e0 9.1718e-1 9.1718e-1
1000.1000000000 6.0e0 1.0511e0 1.0511e0
1000.1000000000 7.0e0 5.0664e-1 5.0664e-1
1000.1000000000 8.0e0 1.004e0 1.004e0
1000.1000000000 9.0e0 1.1023e0 1.1023e0
1000.1000000000 1.0e1 7.5668e-1 7.5668e-1
1000.1000000000 1.1e1 7.4821e-1 7.4821e-1
1000.1000000000 1.2e1 8.9445e-1 8.9445e-1
1000.1000000000 1.3e1 1.1308e0 1.1308e0
1000.1000000000 1.4e1 5.7695e-1 5.7695e-1
1000.1000000000 1.5e1 7.1191e-1 7.1191e-1
1000.1000000000 1.6e1 8.5999e-1 8.5999e-1
1000.1000000000 1.7e1 9.09e-1 9.09e-1
1000.1000000000 1.8e1 8.2946e-1 8.2946e-1
1000.1000000000 1.9e1 8.5606e-1 8.5606e-1
1000.1000000000 2.0e1 5.2923e-1 5.2923e-1
1000.1000000000 2.1e1 9.2763e-1 9.2763e-1
1000.1000000000 2.2e1 7.8746e-1 7.8746e-1
1000.1000000000 2.3e1 6.7533e-1 6.7533e-1
1000.1000000000 2.4e1 9.2523e-1 9.2523e-1
1000.1000000000 2.5e1 1.0039e0 1.0039e0
1000.1000000000 2.6e1 6.921e-1 6.921e-1
1000.1000000000 2.7e1 8.1501e-1 8.1501e-1
1000.1000000000 2.8e1 6.6484e-1 6.6484e-1
1000.1000000000 2.9e1 7.6982e-1 7.6982e-1
1000.1000000000 3.0e1 5.8637e-1 5.8637e-1
1000.1000000000 3.1e1 8.2438e-1 8.2438e-1
1000.1000000000 3.2e1 9.097e-1 9.097e-1
1000.1000000000 3.3e1 1.0698e0 1.0698e0
1000.1000000000 3.4e1 9.3813e-1 9.3813e-1
1000.1000000000 3.5e1 8.2458e-1 8.2458e-1
1000.1000000000 3.6e1 1.0361e0 1.0361e0
1000.1000000000 3.7e1 1.066e0 1.066e0
1000.1000000000 3.8e1 8.2646e-1 8.2646e-1
1000.1000000000 3.9e1 6.9607e-1 6.9607e-1
1000.1000000000 4.0e1 9.7483e-1 9.7483e-1
1000.1000000000 4.1e1 1.1147e0 1.1147e0
1000.1000000000 4.2e1 5.5114e-1 5.5114e-1
1000.1000000000 4.3e1 8.0581e-1 8.0581e-1
1000.1000000000 4.4e1 7.1322e-1 7.1322e-1
1000.1000000000 4.5e1 7.5541e-1 7.5541e-1
1000.1000000000 4.6e1 7.7292e-1 7.7292e-1
1000.1000000000 4.7e1 8.6396e-1 8.6396e-1
1000.1000000000 4.8e1 9.7917e-1 9.7917e-1
1000.1000000000 4.9e1 9.8422e-1 9.8422e-1
1000.1000000000 5.0e1 8.3461e-1 8.3461e-1
1000.1000000000 5.1e1 8.5473e-1 8.5473e-1
1000.1000000000 5.2e1 1.0345e0 1.0345e0
1000.1000000000 5.3e1 1.0451e0 1.0451e0
1000.1000000000 5.4e1 6.6508e-1 6.6508e-1
1000.1000000000 5.5e1 7.5561e-1 7.5561e-1
1000.1000000000 5.6e1 6.3525e-1 6.3525e-1
1000.1000000000 5.7e1 7.4837e-1 7.4837e-1
1000.1000000000 5.8e1 4.9132e-1 4.9132e-1
1000.1000000000 5.9e1 6.7061e-1 6.7061e-1
1000.1000000000 6.0e1 8.4395e-1 8.4395e-1
1000.1000000000 6.1e1 9.3807e-1 9.3807e-1
1000.1000000000 6.2e1 5.4162e-1 5.4162e-1
1000.1000000000 6.3e1 7.23e-1 7.23e-1
1000.1000000000 6.4e1 6.6907e-1 6.6907e-1
1000.1000000000 6.5e1 8.9615e-1 8.9615e-1
1000.1000000000 6.6e1 8.7768e-1 8.7768e-1
1000.1000000000 6.7e1 9.0747e-1 9.0747e-1
1000.1000000000 6.8e1 1.0681e0 1.0681e0
1000.1000000000 6.9e1 1.071e0 1.071e0
1000.1000000000 7.0e1 8.5898e-1 8.5898e-1
1000.1000000000 7.1e1 8.3249e-1 8.3249e-1
1000.1000000000 7.2e1 1.0714e0 1.0714e0
1000.1000000000 7.3e1 1.0553e0 1.0553e0
1000.1000000000 7.4e1 7.0171e-1 7.0171e-1
1000.1000000000 7.5e1 8.5366e-1 8.5366e-1
1000.1000000000 7.6e1 9.9319e-1 9.9319e-1
1000.1000000000 7.7e1 1.1119e0 1.1119e0
1000.1000000000 7.8e1 7.7225e-1 7.7225e-1
1000.1000000000 7.9e1 7.8513e-1 7.8513e-1
1000.1000000000 8.0e1 7.5237e-1 7.5237e-1
1000.1000000000 8.1e1 8.873e-1 8.873e-1
1000.1000000000 8.2e1 7.1842e-1 7.1842e-1
1000.1000000000 8.3e1 7.369e-1 7.369e-1
1000.1000000000 8.4e1 1.033e0 1.033e0
1000.1000000000 8.5e1 1.0204e0 1.0204e0
1000.1000000000 8.6e1 7.2426e-1 7.2426e-1
1000.1000000000 8.7e1 8.9498e-1 8.9498e-1
1000.1000000000 8.8e1 1.0505e0 1.0505e0
1000.1000000000 8.9e1 9.3106e-1 9.3106e-1
1000.1000000000 9.0e1 5.5484e-1 5.5484e-1
1000.1000000000 9.1e1 7.5943e-1 7.5943e-1
1000.1000000000 9.2e1 1.0458e0 1.0458e0
1000.1000000000 9.3e1 9.7099e-1 9.7099e-1
1000.1000000000 9.4e1 8.3739e-1 8.3739e-1
1000.1000000000 9.5e1 8.4386e-1 8.4386e-1
1000.1000000000 9.6e1 8.4804e-1 8.4804e-1


==> figures/gsvd_control-figure36_contourtmp0.dat <==
0.1 1.0e0 -5.6917e1 -5.6917e1
0.1 2.0e0 -5.0226e1 -5.0226e1
0.1 3.0e0 -5.3013e1 -5.3013e1
0.1 4.0e0 -6.1526e1 -6.1526e1
0.1 5.0e0 -5.0598e1 -5.0598e1
0.1 6.0e0 -6.0496e1 -6.0496e1
0.1 7.0e0 -5.5924e1 -5.5924e1
0.1 8.0e0 -6.0539e1 -6.0539e1
0.1 9.0e0 -6.7232e1 -6.7232e1
0.1 1.0e1 -6.7449e1 -6.7449e1
0.1 1.1e1 -8.1025e1 -8.1025e1
0.1 1.2e1 -5.9002e1 -5.9002e1
0.1 1.3e1 -6.448e1 -6.448e1
0.1 1.4e1 -5.3047e1 -5.3047e1
0.1 1.5e1 -5.1548e1 -5.1548e1
0.1 1.6e1 -5.1605e1 -5.1605e1
0.1 1.7e1 -5.5882e1 -5.5882e1
0.1 1.8e1 -6.2808e1 -6.2808e1
0.1 1.9e1 -5.9419e1 -5.9419e1
0.1 2.0e1 -5.3373e1 -5.3373e1
0.1 2.1e1 -6.2958e1 -6.2958e1
0.1 2.2e1 -7.7635e1 -7.7635e1
0.1 2.3e1 -6.991e1 -6.991e1
0.1 2.4e1 -8.8558e1 -8.8558e1
0.1 2.5e1 -5.9837e1 -5.9837e1
0.1 2.6e1 -6.2904e1 -6.2904e1
0.1 2.7e1 -8.8914e1 -8.8914e1
0.1 2.8e1 -5.1863e1 -5.1863e1
0.1 2.9e1 -5.4023e1 -5.4023e1
0.1 3.0e1 -6.9686e1 -6.9686e1
0.1 3.1e1 -6.1008e1 -6.1008e1
0.1 3.2e1 -3.4434e1 -3.4434e1
0.1 3.3e1 -4.4027e1 -4.4027e1
0.1 3.4e1 -5.2374e1 -5.2374e1
0.1 3.5e1 -9.8634e1 -9.8634e1
0.1 3.6e1 -5.7597e1 -5.7597e1
0.1 3.7e1 -6.5826e1 -6.5826e1
0.1 3.8e1 -5.2602e1 -5.2602e1
0.1 3.9e1 -5.5751e1 -5.5751e1
0.1 4.0e1 -5.8391e1 -5.8391e1
0.1 4.1e1 -4.8389e1 -4.8389e1
0.1 4.2e1 -5.3581e1 -5.3581e1
0.1 4.3e1 -5.9823e1 -5.9823e1
0.1 4.4e1 -4.9291e1 -4.9291e1
0.1 4.5e1 -8.5836e1 -8.5836e1
0.1 4.6e1 -6.6575e1 -6.6575e1
0.1 4.7e1 -6.3519e1 -6.3519e1
0.1 4.8e1 -5.5944e1 -5.5944e1
0.1 4.9e1 -6.2881e1 -6.2881e1
0.1 5.0e1 -6.1819e1 -6.1819e1
0.1 5.1e1 -5.9419e1 -5.9419e1
0.1 5.2e1 -5.6031e1 -5.6031e1
0.1 5.3e1 -8.0256e1 -8.0256e1
0.1 5.4e1 -5.1642e1 -5.1642e1
0.1 5.5e1 -5.6132e1 -5.6132e1
0.1 5.6e1 -6.4431e1 -6.4431e1
0.1 5.7e1 -5.8361e1 -5.8361e1
0.1 5.8e1 -6.2261e1 -6.2261e1
0.1 5.9e1 -7.2543e1 -7.2543e1
0.1 6.0e1 -5.9872e1 -5.9872e1
0.1 6.1e1 -5.4376e1 -5.4376e1
0.1 6.2e1 -6.2728e1 -6.2728e1
0.1 6.3e1 -5.9136e1 -5.9136e1
0.1 6.4e1 -6.2582e1 -6.2582e1
0.1 6.5e1 -4.0485e1 -4.0485e1
0.1 6.6e1 -5.2208e1 -5.2208e1
0.1 6.7e1 -5.3595e1 -5.3595e1
0.1 6.8e1 -5.0883e1 -5.0883e1
0.1 6.9e1 -4.708e1 -4.708e1
0.1 7.0e1 -4.9844e1 -4.9844e1
0.1 7.1e1 -5.5285e1 -5.5285e1
0.1 7.2e1 -8.9525e1 -8.9525e1
0.1 7.3e1 -5.5017e1 -5.5017e1
0.1 7.4e1 -5.326e1 -5.326e1
0.1 7.5e1 -5.8063e1 -5.8063e1
0.1 7.6e1 -5.356e1 -5.356e1
0.1 7.7e1 -8.0006e1 -8.0006e1
0.1 7.8e1 -8.5765e1 -8.5765e1
0.1 7.9e1 -6.0629e1 -6.0629e1
0.1 8.0e1 -5.9099e1 -5.9099e1
0.1 8.1e1 -5.6523e1 -5.6523e1
0.1 8.2e1 -5.7514e1 -5.7514e1
0.1 8.3e1 -6.2353e1 -6.2353e1
0.1 8.4e1 -7.5019e1 -7.5019e1
0.1 8.5e1 -6.1631e1 -6.1631e1
0.1 8.6e1 -6.0467e1 -6.0467e1
0.1 8.7e1 -6.904e1 -6.904e1
0.1 8.8e1 -5.3692e1 -5.3692e1
0.1 8.9e1 -5.6815e1 -5.6815e1
0.1 9.0e1 -9.589e1 -9.589e1
0.1 9.1e1 -5.7345e1 -5.7345e1
0.1 9.2e1 -5.515e1 -5.515e1
0.1 9.3e1 -6.69e1 -6.69e1
0.1 9.4e1 -9.4028e1 -9.4028e1
0.1 9.5e1 -6.8879e1 -6.8879e1
0.1 9.6e1 -5.1852e1 -5.1852e1

0.2 1.0e0 -3.8429e1 -3.8429e1
0.2 2.0e0 -4.2752e1 -4.2752e1
0.2 3.0e0 -4.8745e1 -4.8745e1
0.2 4.0e0 -4.4629e1 -4.4629e1
0.2 5.0e0 -4.5763e1 -4.5763e1
0.2 6.0e0 -5.3996e1 -5.3996e1
0.2 7.0e0 -5.5742e1 -5.5742e1
0.2 8.0e0 -4.3448e1 -4.3448e1
0.2 9.0e0 -4.6904e1 -4.6904e1
0.2 1.0e1 -4.9586e1 -4.9586e1
0.2 1.1e1 -4.6289e1 -4.6289e1
0.2 1.2e1 -4.7475e1 -4.7475e1
0.2 1.3e1 -5.4508e1 -5.4508e1
0.2 1.4e1 -4.4822e1 -4.4822e1
0.2 1.5e1 -4.7191e1 -4.7191e1
0.2 1.6e1 -4.1774e1 -4.1774e1
0.2 1.7e1 -4.898e1 -4.898e1
0.2 1.8e1 -4.8289e1 -4.8289e1
0.2 1.9e1 -4.8186e1 -4.8186e1
0.2 2.0e1 -4.9685e1 -4.9685e1
0.2 2.1e1 -5.1206e1 -5.1206e1
0.2 2.2e1 -4.5335e1 -4.5335e1
0.2 2.3e1 -5.2235e1 -5.2235e1
0.2 2.4e1 -4.6589e1 -4.6589e1
0.2 2.5e1 -4.842e1 -4.842e1
0.2 2.6e1 -4.9302e1 -4.9302e1
0.2 2.7e1 -4.6982e1 -4.6982e1
0.2 2.8e1 -4.8513e1 -4.8513e1
0.2 2.9e1 -5.1227e1 -5.1227e1
0.2 3.0e1 -4.2674e1 -4.2674e1
0.2 3.1e1 -5.2579e1 -5.2579e1
0.2 3.2e1 -2.812e1 -2.812e1
0.2 3.3e1 -5.0183e1 -5.0183e1
0.2 3.4e1 -4.5327e1 -4.5327e1
0.2 3.5e1 -4.9101e1 -4.9101e1
0.2 3.6e1 -4.7522e1 -4.7522e1
0.2 3.7e1 -5.1235e1 -5.1235e1
0.2 3.8e1 -4.7307e1 -4.7307e1
0.2 3.9e1 -4.9269e1 -4.9269e1
0.2 4.0e1 -4.5501e1 -4.5501e1
0.2 4.1e1 -3.6709e1 -3.6709e1
0.2 4.2e1 -4.5687e1 -4.5687e1
0.2 4.3e1 -4.3509e1 -4.3509e1
0.2 4.4e1 -4.3471e1 -4.3471e1
0.2 4.5e1 -5.1605e1 -5.1605e1
0.2 4.6e1 -4.6524e1 -4.6524e1
0.2 4.7e1 -5.6521e1 -5.6521e1
0.2 4.8e1 -4.3777e1 -4.3777e1
0.2 4.9e1 -6.0614e1 -6.0614e1
0.2 5.0e1 -4.4182e1 -4.4182e1
0.2 5.1e1 -5.6982e1 -5.6982e1
0.2 5.2e1 -5.092e1 -5.092e1
0.2 5.3e1 -4.6436e1 -4.6436e1
0.2 5.4e1 -5.145e1 -5.145e1
0.2 5.5e1 -4.972e1 -4.972e1
0.2 5.6e1 -4.7187e1 -4.7187e1
0.2 5.7e1 -3.8664e1 -3.8664e1
0.2 5.8e1 -5.7022e1 -5.7022e1
0.2 5.9e1 -4.546e1 -4.546e1
0.2 6.0e1 -5.3023e1 -5.3023e1
0.2 6.1e1 -4.4291e1 -4.4291e1
0.2 6.2e1 -5.4418e1 -5.4418e1
0.2 6.3e1 -4.2118e1 -4.2118e1
0.2 6.4e1 -6.4976e1 -6.4976e1
0.2 6.5e1 -3.9976e1 -3.9976e1
0.2 6.6e1 -4.2354e1 -4.2354e1
0.2 6.7e1 -5.3541e1 -5.3541e1
0.2 6.8e1 -5.1188e1 -5.1188e1
0.2 6.9e1 -4.5622e1 -4.5622e1
0.2 7.0e1 -4.5908e1 -4.5908e1
0.2 7.1e1 -4.8748e1 -4.8748e1
0.2 7.2e1 -5.6286e1 -5.6286e1
0.2 7.3e1 -4.0538e1 -4.0538e1
0.2 7.4e1 -5.1164e1 -5.1164e1
0.2 7.5e1 -5.0835e1 -5.0835e1
0.2 7.6e1 -4.7384e1 -4.7384e1
0.2 7.7e1 -5.1652e1 -5.1652e1
0.2 7.8e1 -5.4518e1 -5.4518e1
0.2 7.9e1 -4.8365e1 -4.8365e1
0.2 8.0e1 -5.7381e1 -5.7381e1
0.2 8.1e1 -4.4611e1 -4.4611e1
0.2 8.2e1 -4.5351e1 -4.5351e1
0.2 8.3e1 -5.1612e1 -5.1612e1
0.2 8.4e1 -5.3519e1 -5.3519e1
0.2 8.5e1 -5.0173e1 -5.0173e1
0.2 8.6e1 -4.7915e1 -4.7915e1
0.2 8.7e1 -5.4622e1 -5.4622e1
0.2 8.8e1 -5.4728e1 -5.4728e1
0.2 8.9e1 -5.2308e1 -5.2308e1
0.2 9.0e1 -4.9784e1 -4.9784e1
0.2 9.1e1 -6.1086e1 -6.1086e1
0.2 9.2e1 -4.8945e1 -4.8945e1
0.2 9.3e1 -5.0385e1 -5.0385e1
0.2 9.4e1 -5.3355e1 -5.3355e1
0.2 9.5e1 -5.213e1 -5.213e1
0.2 9.6e1 -5.0331e1 -5.0331e1

0.3 1.0e0 -3.1022e1 -3.1022e1
0.3 2.0e0 -3.8132e1 -3.8132e1
0.3 3.0e0 -4.8809e1 -4.8809e1
0.3 4.0e0 -4.459e1 -4.459e1
0.3 5.0e0 -4.3546e1 -4.3546e1
0.3 6.0e0 -4.9546e1 -4.9546e1
0.3 7.0e0 -4.7896e1 -4.7896e1
0.3 8.0e0 -4.2591e1 -4.2591e1
0.3 9.0e0 -5.1329e1 -5.1329e1
0.3 1.0e1 -4.2881e1 -4.2881e1
0.3 1.1e1 -4.3012e1 -4.3012e1
0.3 1.2e1 -4.2753e1 -4.2753e1
0.3 1.3e1 -5.5452e1 -5.5452e1
0.3 1.4e1 -4.072e1 -4.072e1
0.3 1.5e1 -3.8563e1 -3.8563e1
0.3 1.6e1 -4.1043e1 -4.1043e1
0.3 1.7e1 -4.1226e1 -4.1226e1
0.3 1.8e1 -4.3066e1 -4.3066e1
0.3 1.9e1 -4.4879e1 -4.4879e1
0.3 2.0e1 -3.7559e1 -3.7559e1
0.3 2.1e1 -4.3594e1 -4.3594e1
0.3 2.2e1 -4.1065e1 -4.1065e1
0.3 2.3e1 -4.4117e1 -4.4117e1
0.3 2.4e1 -4.3476e1 -4.3476e1
0.3 2.5e1 -5.1112e1 -5.1112e1
0.3 2.6e1 -4.1701e1 -4.1701e1
0.3 2.7e1 -4.6033e1 -4.6033e1
0.3 2.8e1 -3.4651e1 -3.4651e1
0.3 2.9e1 -4.9112e1 -4.9112e1
0.3 3.0e1 -4.2938e1 -4.2938e1
0.3 3.1e1 -4.877e1 -4.877e1
0.3 3.2e1 -3.3434e1 -3.3434e1
0.3 3.3e1 -4.1011e1 -4.1011e1
0.3 3.4e1 -4.1762e1 -4.1762e1
0.3 3.5e1 -4.5836e1 -4.5836e1
0.3 3.6e1 -4.5524e1 -4.5524e1
0.3 3.7e1 -4.4598e1 -4.4598e1
0.3 3.8e1 -4.6535e1 -4.6535e1
0.3 3.9e1 -4.4729e1 -4.4729e1
0.3 4.0e1 -4.0835e1 -4.0835e1
0.3 4.1e1 -3.293e1 -3.293e1
0.3 4.2e1 -4.262e1 -4.262e1
0.3 4.3e1 -3.9914e1 -3.9914e1
0.3 4.4e1 -4.1587e1 -4.1587e1
0.3 4.5e1 -4.9797e1 -4.9797e1
0.3 4.6e1 -4.3388e1 -4.3388e1
0.3 4.7e1 -4.8869e1 -4.8869e1
0.3 4.8e1 -4.924e1 -4.924e1
0.3 4.9e1 -4.6992e1 -4.6992e1
0.3 5.0e1 -4.1428e1 -4.1428e1
0.3 5.1e1 -4.7045e1 -4.7045e1
0.3 5.2e1 -6.8167e1 -6.8167e1
0.3 5.3e1 -4.068e1 -4.068e1
0.3 5.4e1 -4.7536e1 -4.7536e1
0.3 5.5e1 -4.4126e1 -4.4126e1
0.3 5.6e1 -4.8362e1 -4.8362e1
0.3 5.7e1 -4.1665e1 -4.1665e1
0.3 5.8e1 -4.1313e1 -4.1313e1
0.3 5.9e1 -5.0924e1 -5.0924e1
0.3 6.0e1 -4.6136e1 -4.6136e1
0.3 6.1e1 -4.4245e1 -4.4245e1
0.3 6.2e1 -4.8658e1 -4.8658e1
0.3 6.3e1 -4.3266e1 -4.3266e1
0.3 6.4e1 -4.6037e1 -4.6037e1
0.3 6.5e1 -4.1799e1 -4.1799e1
0.3 6.6e1 -3.546e1 -3.546e1
0.3 6.7e1 -4.4905e1 -4.4905e1
0.3 6.8e1 -4.8714e1 -4.8714e1
0.3 6.9e1 -4.0755e1 -4.0755e1
0.3 7.0e1 -5.728e1 -5.728e1
0.3 7.1e1 -3.888e1 -3.888e1
0.3 7.2e1 -4.6438e1 -4.6438e1
0.3 7.3e1 -4.0514e1 -4.0514e1
0.3 7.4e1 -4.6309e1 -4.6309e1
0.3 7.5e1 -4.5148e1 -4.5148e1
0.3 7.6e1 -5.1718e1 -5.1718e1
0.3 7.7e1 -4.8241e1 -4.8241e1
0.3 7.8e1 -4.492e1 -4.492e1
0.3 7.9e1 -4.8027e1 -4.8027e1
0.3 8.0e1 -4.8761e1 -4.8761e1
0.3 8.1e1 -3.6335e1 -3.6335e1
0.3 8.2e1 -4.1934e1 -4.1934e1
0.3 8.3e1 -4.8289e1 -4.8289e1
0.3 8.4e1 -4.9616e1 -4.9616e1
0.3 8.5e1 -4.5485e1 -4.5485e1
0.3 8.6e1 -4.687e1 -4.687e1
0.3 8.7e1 -4.5891e1 -4.5891e1
0.3 8.8e1 -4.9257e1 -4.9257e1
0.3 8.9e1 -5.0978e1 -5.0978e1
0.3 9.0e1 -4.9888e1 -4.9888e1
0.3 9.1e1 -5.1172e1 -5.1172e1
0.3 9.2e1 -5.7793e1 -5.7793e1
0.3 9.3e1 -6.0851e1 -6.0851e1
0.3 9.4e1 -4.6346e1 -4.6346e1
0.3 9.5e1 -5.1679e1 -5.1679e1
0.3 9.6e1 -4.2311e1 -4.2311e1

0.4 1.0e0 -3.2701e1 -3.2701e1
0.4 2.0e0 -3.6587e1 -3.6587e1
0.4 3.0e0 -4.2723e1 -4.2723e1
0.4 4.0e0 -4.6336e1 -4.6336e1
0.4 5.0e0 -4.3978e1 -4.3978e1
0.4 6.0e0 -4.3986e1 -4.3986e1
0.4 7.0e0 -3.8162e1 -3.8162e1
0.4 8.0e0 -3.9817e1 -3.9817e1
0.4 9.0e0 -5.4005e1 -5.4005e1
0.4 1.0e1 -3.9148e1 -3.9148e1
0.4 1.1e1 -3.7389e1 -3.7389e1
0.4 1.2e1 -3.7465e1 -3.7465e1
0.4 1.3e1 -4.8736e1 -4.8736e1
0.4 1.4e1 -3.7555e1 -3.7555e1
0.4 1.5e1 -3.4191e1 -3.4191e1
0.4 1.6e1 -3.9913e1 -3.9913e1
0.4 1.7e1 -3.8191e1 -3.8191e1
0.4 1.8e1 -3.8504e1 -3.8504e1
0.4 1.9e1 -4.4244e1 -4.4244e1
0.4 2.0e1 -3.1461e1 -3.1461e1
0.4 2.1e1 -4.0857e1 -4.0857e1
0.4 2.2e1 -4.0319e1 -4.0319e1
0.4 2.3e1 -4.2965e1 -4.2965e1
0.4 2.4e1 -3.9818e1 -3.9818e1
0.4 2.5e1 -4.2803e1 -4.2803e1
0.4 2.6e1 -3.9376e1 -3.9376e1
0.4 2.7e1 -4.579e1 -4.579e1
0.4 2.8e1 -2.9237e1 -2.9237e1
0.4 2.9e1 -4.1303e1 -4.1303e1
0.4 3.0e1 -4.3187e1 -4.3187e1
0.4 3.1e1 -3.9458e1 -3.9458e1
0.4 3.2e1 -3.8038e1 -3.8038e1
0.4 3.3e1 -3.6035e1 -3.6035e1
0.4 3.4e1 -4.7012e1 -4.7012e1
0.4 3.5e1 -3.9895e1 -3.9895e1
0.4 3.6e1 -4.83e1 -4.83e1
0.4 3.7e1 -4.1676e1 -4.1676e1
0.4 3.8e1 -4.414e1 -4.414e1
0.4 3.9e1 -4.0178e1 -4.0178e1
0.4 4.0e1 -3.5391e1 -3.5391e1
0.4 4.1e1 -3.0081e1 -3.0081e1
0.4 4.2e1 -3.9814e1 -3.9814e1
0.4 4.3e1 -3.64e1 -3.64e1
0.4 4.4e1 -4.0615e1 -4.0615e1
0.4 4.5e1 -4.8382e1 -4.8382e1
0.4 4.6e1 -3.8955e1 -3.8955e1
0.4 4.7e1 -4.4175e1 -4.4175e1
0.4 4.8e1 -3.781e1 -3.781e1
0.4 4.9e1 -4.8342e1 -4.8342e1
0.4 5.0e1 -4.0315e1 -4.0315e1
0.4 5.1e1 -4.3184e1 -4.3184e1
0.4 5.2e1 -4.7759e1 -4.7759e1
0.4 5.3e1 -4.4573e1 -4.4573e1
0.4 5.4e1 -3.89e1 -3.89e1
0.4 5.5e1 -4.3794e1 -4.3794e1
0.4 5.6e1 -3.9307e1 -3.9307e1
0.4 5.7e1 -3.7861e1 -3.7861e1
0.4 5.8e1 -4.1115e1 -4.1115e1
0.4 5.9e1 -4.1495e1 -4.1495e1
0.4 6.0e1 -4.3017e1 -4.3017e1
0.4 6.1e1 -4.1487e1 -4.1487e1
0.4 6.2e1 -4.7182e1 -4.7182e1
0.4 6.3e1 -4.096e1 -4.096e1
0.4 6.4e1 -4.7309e1 -4.7309e1
0.4 6.5e1 -3.7627e1 -3.7627e1
0.4 6.6e1 -3.5074e1 -3.5074e1
0.4 6.7e1 -4.2172e1 -4.2172e1
0.4 6.8e1 -4.1583e1 -4.1583e1
0.4 6.9e1 -4.0723e1 -4.0723e1
0.4 7.0e1 -5.3551e1 -5.3551e1
0.4 7.1e1 -3.6883e1 -3.6883e1
0.4 7.2e1 -5.6664e1 -5.6664e1
0.4 7.3e1 -3.8552e1 -3.8552e1
0.4 7.4e1 -4.0771e1 -4.0771e1
0.4 7.5e1 -4.2882e1 -4.2882e1
0.4 7.6e1 -4.5332e1 -4.5332e1
0.4 7.7e1 -4.2964e1 -4.2964e1
0.4 7.8e1 -4.1987e1 -4.1987e1
0.4 7.9e1 -4.3191e1 -4.3191e1
0.4 8.0e1 -4.4437e1 -4.4437e1
0.4 8.1e1 -3.4146e1 -3.4146e1
0.4 8.2e1 -4.0064e1 -4.0064e1
0.4 8.3e1 -4.4342e1 -4.4342e1
0.4 8.4e1 -4.2842e1 -4.2842e1
0.4 8.5e1 -4.4241e1 -4.4241e1
0.4 8.6e1 -4.7312e1 -4.7312e1
0.4 8.7e1 -4.2152e1 -4.2152e1
0.4 8.8e1 -5.5814e1 -5.5814e1
0.4 8.9e1 -4.4323e1 -4.4323e1
0.4 9.0e1 -4.8329e1 -4.8329e1
0.4 9.1e1 -4.3595e1 -4.3595e1
0.4 9.2e1 -5.5226e1 -5.5226e1
0.4 9.3e1 -5.0012e1 -5.0012e1
0.4 9.4e1 -4.59e1 -4.59e1
0.4 9.5e1 -4.2722e1 -4.2722e1
0.4 9.6e1 -4.3663e1 -4.3663e1

0.5 1.0e0 -3.6451e1 -3.6451e1
0.5 2.0e0 -3.681e1 -3.681e1
0.5 3.0e0 -3.8817e1 -3.8817e1
0.5 4.0e0 -5.322e1 -5.322e1
0.5 5.0e0 -6.6882e1 -6.6882e1
0.5 6.0e0 -4.1358e1 -4.1358e1
0.5 7.0e0 -3.4988e1 -3.4988e1
0.5 8.0e0 -4.1116e1 -4.1116e1
0.5 9.0e0 -5.2304e1 -5.2304e1
0.5 1.0e1 -3.8258e1 -3.8258e1
0.5 1.1e1 -3.5546e1 -3.5546e1
0.5 1.2e1 -4.2162e1 -4.2162e1
0.5 1.3e1 -4.3855e1 -4.3855e1
0.5 1.4e1 -3.5271e1 -3.5271e1
0.5 1.5e1 -3.8188e1 -3.8188e1
0.5 1.6e1 -3.8358e1 -3.8358e1
0.5 1.7e1 -4.1737e1 -4.1737e1
0.5 1.8e1 -3.5903e1 -3.5903e1
0.5 1.9e1 -4.8386e1 -4.8386e1
0.5 2.0e1 -3.0957e1 -3.0957e1
0.5 2.1e1 -3.9285e1 -3.9285e1
0.5 2.2e1 -3.8324e1 -3.8324e1
0.5 2.3e1 -4.029e1 -4.029e1
0.5 2.4e1 -4.2551e1 -4.2551e1
0.5 2.5e1 -4.0503e1 -4.0503e1
0.5 2.6e1 -3.7211e1 -3.7211e1
0.5 2.7e1 -4.3926e1 -4.3926e1
0.5 2.8e1 -3.1024e1 -3.1024e1
0.5 2.9e1 -4.1599e1 -4.1599e1
0.5 3.0e1 -3.9687e1 -3.9687e1
0.5 3.1e1 -4.4733e1 -4.4733e1
0.5 3.2e1 -4.0277e1 -4.0277e1
0.5 3.3e1 -3.89e1 -3.89e1
0.5 3.4e1 -3.9562e1 -3.9562e1
0.5 3.5e1 -4.1042e1 -4.1042e1
0.5 3.6e1 -4.1593e1 -4.1593e1
0.5 3.7e1 -3.9141e1 -3.9141e1
0.5 3.8e1 -4.3297e1 -4.3297e1
0.5 3.9e1 -3.8044e1 -3.8044e1
0.5 4.0e1 -4.3331e1 -4.3331e1
0.5 4.1e1 -3.0048e1 -3.0048e1
0.5 4.2e1 -4.1377e1 -4.1377e1
0.5 4.3e1 -3.7231e1 -3.7231e1
0.5 4.4e1 -4.6296e1 -4.6296e1
0.5 4.5e1 -4.3427e1 -4.3427e1
0.5 4.6e1 -3.9649e1 -3.9649e1
0.5 4.7e1 -4.4212e1 -4.4212e1
0.5 4.8e1 -4.1861e1 -4.1861e1
0.5 4.9e1 -4.927e1 -4.927e1
0.5 5.0e1 -3.8565e1 -3.8565e1
0.5 5.1e1 -4.1347e1 -4.1347e1
0.5 5.2e1 -4.4882e1 -4.4882e1
0.5 5.3e1 -4.7358e1 -4.7358e1
0.5 5.4e1 -3.7156e1 -3.7156e1
0.5 5.5e1 -4.3005e1 -4.3005e1
0.5 5.6e1 -3.7055e1 -3.7055e1
0.5 5.7e1 -3.6946e1 -3.6946e1
0.5 5.8e1 -3.8794e1 -3.8794e1
0.5 5.9e1 -4.0128e1 -4.0128e1
0.5 6.0e1 -4.5492e1 -4.5492e1
0.5 6.1e1 -4.1434e1 -4.1434e1
0.5 6.2e1 -4.119e1 -4.119e1
0.5 6.3e1 -4.2393e1 -4.2393e1
0.5 6.4e1 -3.9977e1 -3.9977e1
0.5 6.5e1 -3.8345e1 -3.8345e1
0.5 6.6e1 -3.4789e1 -3.4789e1
0.5 6.7e1 -4.3672e1 -4.3672e1
0.5 6.8e1 -4.0761e1 -4.0761e1
0.5 6.9e1 -3.9946e1 -3.9946e1
0.5 7.0e1 -4.1067e1 -4.1067e1
0.5 7.1e1 -4.018e1 -4.018e1
0.5 7.2e1 -3.9968e1 -3.9968e1
0.5 7.3e1 -3.9286e1 -3.9286e1
0.5 7.4e1 -3.9977e1 -3.9977e1
0.5 7.5e1 -3.9267e1 -3.9267e1
0.5 7.6e1 -5.1037e1 -5.1037e1
0.5 7.7e1 -6.0039e1 -6.0039e1
0.5 7.8e1 -3.7506e1 -3.7506e1
0.5 7.9e1 -4.6754e1 -4.6754e1
0.5 8.0e1 -3.967e1 -3.967e1
0.5 8.1e1 -3.7453e1 -3.7453e1
0.5 8.2e1 -3.5943e1 -3.5943e1
0.5 8.3e1 -4.2929e1 -4.2929e1
0.5 8.4e1 -3.8208e1 -3.8208e1
0.5 8.5e1 -4.1016e1 -4.1016e1
0.5 8.6e1 -4.24e1 -4.24e1
0.5 8.7e1 -4.1041e1 -4.1041e1
0.5 8.8e1 -4.7086e1 -4.7086e1
0.5 8.9e1 -4.095e1 -4.095e1
0.5 9.0e1 -4.3803e1 -4.3803e1
0.5 9.1e1 -4.2464e1 -4.2464e1
0.5 9.2e1 -4.3246e1 -4.3246e1
0.5 9.3e1 -4.4297e1 -4.4297e1
0.5 9.4e1 -4.5367e1 -4.5367e1
0.5 9.5e1 -3.9853e1 -3.9853e1
0.5 9.6e1 -4.2682e1 -4.2682e1

0.6 1.0e0 -2.8652e1 -2.8652e1
0.6 2.0e0 -3.7165e1 -3.7165e1
0.6 3.0e0 -3.6337e1 -3.6337e1
0.6 4.0e0 -5.3059e1 -5.3059e1
0.6 5.0e0 -3.8637e1 -3.8637e1
0.6 6.0e0 -4.1183e1 -4.1183e1
0.6 7.0e0 -3.2085e1 -3.2085e1
0.6 8.0e0 -4.2412e1 -4.2412e1
0.6 9.0e0 -4.4642e1 -4.4642e1
0.6 1.0e1 -3.7758e1 -3.7758e1
0.6 1.1e1 -3.4364e1 -3.4364e1
0.6 1.2e1 -3.4952e1 -3.4952e1
0.6 1.3e1 -4.603e1 -4.603e1
0.6 1.4e1 -3.3477e1 -3.3477e1
0.6 1.5e1 -3.7291e1 -3.7291e1
0.6 1.6e1 -3.3589e1 -3.3589e1
0.6 1.7e1 -4.131e1 -4.131e1
0.6 1.8e1 -3.4482e1 -3.4482e1
0.6 1.9e1 -4.564e1 -4.564e1
0.6 2.0e1 -2.8399e1 -2.8399e1
0.6 2.1e1 -3.6742e1 -3.6742e1
0.6 2.2e1 -3.6073e1 -3.6073e1
0.6 2.3e1 -3.8603e1 -3.8603e1
0.6 2.4e1 -4.1652e1 -4.1652e1
0.6 2.5e1 -3.9171e1 -3.9171e1
0.6 2.6e1 -3.6701e1 -3.6701e1
0.6 2.7e1 -3.808e1 -3.808e1
0.6 2.8e1 -3.351e1 -3.351e1
0.6 2.9e1 -4.3154e1 -4.3154e1
0.6 3.0e1 -3.755e1 -3.755e1
0.6 3.1e1 -4.1212e1 -4.1212e1
0.6 3.2e1 -4.3424e1 -4.3424e1
0.6 3.3e1 -3.7938e1 -3.7938e1
0.6 3.4e1 -3.9242e1 -3.9242e1
0.6 3.5e1 -3.8797e1 -3.8797e1
0.6 3.6e1 -4.1073e1 -4.1073e1
0.6 3.7e1 -3.8435e1 -3.8435e1
0.6 3.8e1 -4.1996e1 -4.1996e1
0.6 3.9e1 -3.5314e1 -3.5314e1
0.6 4.0e1 -4.3715e1 -4.3715e1
0.6 4.1e1 -2.9591e1 -2.9591e1
0.6 4.2e1 -4.4537e1 -4.4537e1
0.6 4.3e1 -3.4594e1 -3.4594e1
0.6 4.4e1 -4.1312e1 -4.1312e1
0.6 4.5e1 -3.9788e1 -3.9788e1
0.6 4.6e1 -3.6908e1 -3.6908e1
0.6 4.7e1 -4.4936e1 -4.4936e1
0.6 4.8e1 -3.4994e1 -3.4994e1
0.6 4.9e1 -4.1006e1 -4.1006e1
0.6 5.0e1 -3.7522e1 -3.7522e1
0.6 5.1e1 -4.0682e1 -4.0682e1
0.6 5.2e1 -3.8745e1 -3.8745e1
0.6 5.3e1 -3.84e1 -3.84e1
0.6 5.4e1 -3.964e1 -3.964e1
0.6 5.5e1 -3.7483e1 -3.7483e1
0.6 5.6e1 -3.6231e1 -3.6231e1
0.6 5.7e1 -3.2943e1 -3.2943e1
0.6 5.8e1 -4.1092e1 -4.1092e1
0.6 5.9e1 -3.7133e1 -3.7133e1
0.6 6.0e1 -5.1717e1 -5.1717e1
0.6 6.1e1 -4.0901e1 -4.0901e1
0.6 6.2e1 -3.9066e1 -3.9066e1
0.6 6.3e1 -4.029e1 -4.029e1
0.6 6.4e1 -3.9108e1 -3.9108e1
0.6 6.5e1 -4.7364e1 -4.7364e1
0.6 6.6e1 -3.0501e1 -3.0501e1
0.6 6.7e1 -4.1162e1 -4.1162e1
0.6 6.8e1 -3.9441e1 -3.9441e1
0.6 6.9e1 -3.5851e1 -3.5851e1
0.6 7.0e1 -4.2739e1 -4.2739e1
0.6 7.1e1 -3.5451e1 -3.5451e1
0.6 7.2e1 -4.0553e1 -4.0553e1
0.6 7.3e1 -3.9161e1 -3.9161e1
0.6 7.4e1 -3.726e1 -3.726e1
0.6 7.5e1 -3.8297e1 -3.8297e1
0.6 7.6e1 -4.9155e1 -4.9155e1
0.6 7.7e1 -4.2888e1 -4.2888e1
0.6 7.8e1 -3.8304e1 -3.8304e1
0.6 7.9e1 -4.0256e1 -4.0256e1
0.6 8.0e1 -4.1031e1 -4.1031e1
0.6 8.1e1 -4.4487e1 -4.4487e1
0.6 8.2e1 -3.3156e1 -3.3156e1
0.6 8.3e1 -4.1414e1 -4.1414e1
0.6 8.4e1 -4.1971e1 -4.1971e1
0.6 8.5e1 -4.4478e1 -4.4478e1
0.6 8.6e1 -3.8388e1 -3.8388e1
0.6 8.7e1 -4.167e1 -4.167e1
0.6 8.8e1 -4.3694e1 -4.3694e1
0.6 8.9e1 -4.1279e1 -4.1279e1
0.6 9.0e1 -3.8728e1 -3.8728e1
0.6 9.1e1 -4.4149e1 -4.4149e1
0.6 9.2e1 -3.9177e1 -3.9177e1
0.6 9.3e1 -4.0686e1 -4.0686e1
0.6 9.4e1 -4.1483e1 -4.1483e1
0.6 9.5e1 -3.9934e1 -3.9934e1
0.6 9.6e1 -3.7236e1 -3.7236e1

0.7 1.0e0 -3.2432e1 -3.2432e1
0.7 2.0e0 -3.3471e1 -3.3471e1
0.7 3.0e0 -3.4596e1 -3.4596e1
0.7 4.0e0 -3.7996e1 -3.7996e1
0.7 5.0e0 -3.5124e1 -3.5124e1
0.7 6.0e0 -4.0411e1 -4.0411e1
0.7 7.0e0 -3.2941e1 -3.2941e1
0.7 8.0e0 -3.7506e1 -3.7506e1
0.7 9.0e0 -3.8106e1 -3.8106e1
0.7 1.0e1 -3.8123e1 -3.8123e1
0.7 1.1e1 -3.4762e1 -3.4762e1
0.7 1.2e1 -3.7252e1 -3.7252e1
0.7 1.3e1 -5.0295e1 -5.0295e1
0.7 1.4e1 -3.2259e1 -3.2259e1
0.7 1.5e1 -3.9542e1 -3.9542e1
0.7 1.6e1 -3.0179e1 -3.0179e1
0.7 1.7e1 -4.1451e1 -4.1451e1
0.7 1.8e1 -3.3803e1 -3.3803e1
0.7 1.9e1 -3.9606e1 -3.9606e1
0.7 2.0e1 -3.2863e1 -3.2863e1
0.7 2.1e1 -3.6755e1 -3.6755e1
0.7 2.2e1 -3.6766e1 -3.6766e1
0.7 2.3e1 -3.528e1 -3.528e1
0.7 2.4e1 -3.5852e1 -3.5852e1
0.7 2.5e1 -3.8978e1 -3.8978e1
0.7 2.6e1 -3.8174e1 -3.8174e1
0.7 2.7e1 -3.6915e1 -3.6915e1
0.7 2.8e1 -3.3824e1 -3.3824e1
0.7 2.9e1 -4.1157e1 -4.1157e1
0.7 3.0e1 -3.7253e1 -3.7253e1
0.7 3.1e1 -3.9583e1 -3.9583e1
0.7 3.2e1 -3.2678e1 -3.2678e1
0.7 3.3e1 -3.9149e1 -3.9149e1
0.7 3.4e1 -3.8418e1 -3.8418e1
0.7 3.5e1 -3.992e1 -3.992e1
0.7 3.6e1 -3.7662e1 -3.7662e1
0.7 3.7e1 -4.0299e1 -4.0299e1
0.7 3.8e1 -4.1475e1 -4.1475e1
0.7 3.9e1 -3.544e1 -3.544e1
0.7 4.0e1 -4.0494e1 -4.0494e1
0.7 4.1e1 -3.0279e1 -3.0279e1
0.7 4.2e1 -4.6043e1 -4.6043e1
0.7 4.3e1 -3.3972e1 -3.3972e1
0.7 4.4e1 -3.6407e1 -3.6407e1
0.7 4.5e1 -3.9752e1 -3.9752e1
0.7 4.6e1 -3.5414e1 -3.5414e1
0.7 4.7e1 -4.4283e1 -4.4283e1
0.7 4.8e1 -3.092e1 -3.092e1
0.7 4.9e1 -4.1008e1 -4.1008e1
0.7 5.0e1 -3.6756e1 -3.6756e1
0.7 5.1e1 -4.1864e1 -4.1864e1
0.7 5.2e1 -3.7448e1 -3.7448e1
0.7 5.3e1 -4.5357e1 -4.5357e1
0.7 5.4e1 -3.6586e1 -3.6586e1
0.7 5.5e1 -3.8103e1 -3.8103e1
0.7 5.6e1 -3.5403e1 -3.5403e1
0.7 5.7e1 -3.2663e1 -3.2663e1
0.7 5.8e1 -3.6886e1 -3.6886e1
0.7 5.9e1 -4.1046e1 -4.1046e1
0.7 6.0e1 -3.7187e1 -3.7187e1
0.7 6.1e1 -4.3918e1 -4.3918e1
0.7 6.2e1 -3.7729e1 -3.7729e1
0.7 6.3e1 -3.9516e1 -3.9516e1
0.7 6.4e1 -3.7456e1 -3.7456e1
0.7 6.5e1 -3.7881e1 -3.7881e1
0.7 6.6e1 -3.3271e1 -3.3271e1
0.7 6.7e1 -3.6205e1 -3.6205e1
0.7 6.8e1 -4.1116e1 -4.1116e1
0.7 6.9e1 -4.2797e1 -4.2797e1
0.7 7.0e1 -4.5464e1 -4.5464e1
0.7 7.1e1 -3.2874e1 -3.2874e1
0.7 7.2e1 -4.553e1 -4.553e1
0.7 7.3e1 -3.7566e1 -3.7566e1
0.7 7.4e1 -3.7418e1 -3.7418e1
0.7 7.5e1 -4.0441e1 -4.0441e1
0.7 7.6e1 -3.6602e1 -3.6602e1
0.7 7.7e1 -3.5614e1 -3.5614e1
0.7 7.8e1 -3.7327e1 -3.7327e1
0.7 7.9e1 -4.07e1 -4.07e1
0.7 8.0e1 -3.6735e1 -3.6735e1
0.7 8.1e1 -3.2737e1 -3.2737e1
0.7 8.2e1 -3.6778e1 -3.6778e1
0.7 8.3e1 -3.724e1 -3.724e1
0.7 8.4e1 -4.2484e1 -4.2484e1
0.7 8.5e1 -3.7931e1 -3.7931e1
0.7 8.6e1 -4.3098e1 -4.3098e1
0.7 8.7e1 -3.6983e1 -3.6983e1
0.7 8.8e1 -5.0141e1 -5.0141e1
0.7 8.9e1 -4.6338e1 -4.6338e1
0.7 9.0e1 -3.9458e1 -3.9458e1
0.7 9.1e1 -3.9799e1 -3.9799e1
0.7 9.2e1 -4.2127e1 -4.2127e1
0.7 9.3e1 -4.4799e1 -4.4799e1
0.7 9.4e1 -3.9024e1 -3.9024e1
0.7 9.5e1 -3.8723e1 -3.8723e1
0.7 9.6e1 -3.6959e1 -3.6959e1

0.8 1.0e0 -2.9803e1 -2.9803e1
0.8 2.0e0 -3.256e1 -3.256e1
0.8 3.0e0 -3.3809e1 -3.3809e1
0.8 4.0e0 -3.772e1 -3.772e1
0.8 5.0e0 -3.526e1 -3.526e1
0.8 6.0e0 -3.9366e1 -3.9366e1
0.8 7.0e0 -3.2433e1 -3.2433e1
0.8 8.0e0 -3.2139e1 -3.2139e1
0.8 9.0e0 -3.4714e1 -3.4714e1
0.8 1.0e1 -3.7795e1 -3.7795e1
0.8 1.1e1 -3.3913e1 -3.3913e1
0.8 1.2e1 -3.2088e1 -3.2088e1
0.8 1.3e1 -4.2141e1 -4.2141e1
0.8 1.4e1 -3.3102e1 -3.3102e1
0.8 1.5e1 -3.3959e1 -3.3959e1
0.8 1.6e1 -3.0425e1 -3.0425e1
0.8 1.7e1 -4.1064e1 -4.1064e1
0.8 1.8e1 -3.3933e1 -3.3933e1
0.8 1.9e1 -3.8261e1 -3.8261e1
0.8 2.0e1 -3.1168e1 -3.1168e1
0.8 2.1e1 -3.6752e1 -3.6752e1
0.8 2.2e1 -3.4988e1 -3.4988e1
0.8 2.3e1 -3.3479e1 -3.3479e1
0.8 2.4e1 -3.2566e1 -3.2566e1
0.8 2.5e1 -3.8618e1 -3.8618e1
0.8 2.6e1 -3.5149e1 -3.5149e1
0.8 2.7e1 -3.7871e1 -3.7871e1
0.8 2.8e1 -3.0331e1 -3.0331e1
0.8 2.9e1 -3.8662e1 -3.8662e1
0.8 3.0e1 -3.6724e1 -3.6724e1
0.8 3.1e1 -3.9416e1 -3.9416e1
0.8 3.2e1 -2.7416e1 -2.7416e1
0.8 3.3e1 -3.589e1 -3.589e1
0.8 3.4e1 -4.1111e1 -4.1111e1
0.8 3.5e1 -3.5254e1 -3.5254e1
0.8 3.6e1 -3.8678e1 -3.8678e1
0.8 3.7e1 -3.8917e1 -3.8917e1
0.8 3.8e1 -3.9477e1 -3.9477e1
0.8 3.9e1 -3.6135e1 -3.6135e1
0.8 4.0e1 -3.7615e1 -3.7615e1
0.8 4.1e1 -3.1657e1 -3.1657e1
0.8 4.2e1 -3.6704e1 -3.6704e1
0.8 4.3e1 -3.5102e1 -3.5102e1
0.8 4.4e1 -3.204e1 -3.204e1
0.8 4.5e1 -3.2853e1 -3.2853e1
0.8 4.6e1 -3.6448e1 -3.6448e1
0.8 4.7e1 -4.0799e1 -4.0799e1
0.8 4.8e1 -3.2733e1 -3.2733e1
0.8 4.9e1 -4.0249e1 -4.0249e1
0.8 5.0e1 -3.7504e1 -3.7504e1
0.8 5.1e1 -4.0359e1 -4.0359e1
0.8 5.2e1 -3.8911e1 -3.8911e1
0.8 5.3e1 -4.0459e1 -4.0459e1
0.8 5.4e1 -3.7863e1 -3.7863e1
0.8 5.5e1 -3.7319e1 -3.7319e1
0.8 5.6e1 -3.6676e1 -3.6676e1
0.8 5.7e1 -3.2187e1 -3.2187e1
0.8 5.8e1 -3.5734e1 -3.5734e1
0.8 5.9e1 -3.9119e1 -3.9119e1
0.8 6.0e1 -4.1608e1 -4.1608e1
0.8 6.1e1 -4.2078e1 -4.2078e1
0.8 6.2e1 -3.6866e1 -3.6866e1
0.8 6.3e1 -4.1027e1 -4.1027e1
0.8 6.4e1 -3.5613e1 -3.5613e1
0.8 6.5e1 -3.4751e1 -3.4751e1
0.8 6.6e1 -3.1863e1 -3.1863e1
0.8 6.7e1 -3.6708e1 -3.6708e1
0.8 6.8e1 -3.7165e1 -3.7165e1
0.8 6.9e1 -3.739e1 -3.739e1
0.8 7.0e1 -4.303e1 -4.303e1
0.8 7.1e1 -3.2893e1 -3.2893e1
0.8 7.2e1 -4.1331e1 -4.1331e1
0.8 7.3e1 -3.3726e1 -3.3726e1
0.8 7.4e1 -4.04e1 -4.04e1
0.8 7.5e1 -3.687e1 -3.687e1
0.8 7.6e1 -3.9225e1 -3.9225e1
0.8 7.7e1 -3.6848e1 -3.6848e1
0.8 7.8e1 -3.5936e1 -3.5936e1
0.8 7.9e1 -4.1181e1 -4.1181e1
0.8 8.0e1 -3.6227e1 -3.6227e1
0.8 8.1e1 -2.8191e1 -2.8191e1
0.8 8.2e1 -3.5365e1 -3.5365e1
0.8 8.3e1 -3.6744e1 -3.6744e1
0.8 8.4e1 -4.316e1 -4.316e1
0.8 8.5e1 -3.8665e1 -3.8665e1
0.8 8.6e1 -3.8846e1 -3.8846e1
0.8 8.7e1 -3.8374e1 -3.8374e1
0.8 8.8e1 -4.1025e1 -4.1025e1
0.8 8.9e1 -3.7867e1 -3.7867e1
0.8 9.0e1 -4.1073e1 -4.1073e1
0.8 9.1e1 -3.7741e1 -3.7741e1
0.8 9.2e1 -4.4162e1 -4.4162e1
0.8 9.3e1 -4.7504e1 -4.7504e1
0.8 9.4e1 -3.9115e1 -3.9115e1
0.8 9.5e1 -3.7283e1 -3.7283e1
0.8 9.6e1 -3.7297e1 -3.7297e1

0.9 1.0e0 -2.7312e1 -2.7312e1
0.9 2.0e0 -2.9913e1 -2.9913e1
0.9 3.0e0 -3.6924e1 -3.6924e1
0.9 4.0e0 -3.6905e1 -3.6905e1
0.9 5.0e0 -3.4914e1 -3.4914e1
0.9 6.0e0 -3.8818e1 -3.8818e1
0.9 7.0e0 -3.1588e1 -3.1588e1
0.9 8.0e0 -3.3686e1 -3.3686e1
0.9 9.0e0 -3.758e1 -3.758e1
0.9 1.0e1 -3.9532e1 -3.9532e1
0.9 1.1e1 -3.2213e1 -3.2213e1
0.9 1.2e1 -3.5421e1 -3.5421e1
0.9 1.3e1 -4.6086e1 -4.6086e1
0.9 1.4e1 -3.3029e1 -3.3029e1
0.9 1.5e1 -3.2191e1 -3.2191e1
0.9 1.6e1 -3.6893e1 -3.6893e1
0.9 1.7e1 -4.0932e1 -4.0932e1
0.9 1.8e1 -3.1813e1 -3.1813e1
0.9 1.9e1 -4.5085e1 -4.5085e1
0.9 2.0e1 -2.8605e1 -2.8605e1
0.9 2.1e1 -3.5922e1 -3.5922e1
0.9 2.2e1 -3.373e1 -3.373e1
0.9 2.3e1 -3.6498e1 -3.6498e1
0.9 2.4e1 -3.2481e1 -3.2481e1
0.9 2.5e1 -3.9256e1 -3.9256e1
0.9 2.6e1 -3.5753e1 -3.5753e1
0.9 2.7e1 -3.5635e1 -3.5635e1
0.9 2.8e1 -3.4609e1 -3.4609e1
0.9 2.9e1 -4.0947e1 -4.0947e1
0.9 3.0e1 -3.6997e1 -3.6997e1
0.9 3.1e1 -3.9327e1 -3.9327e1
0.9 3.2e1 -3.3332e1 -3.3332e1
0.9 3.3e1 -4.0206e1 -4.0206e1
0.9 3.4e1 -3.6795e1 -3.6795e1
0.9 3.5e1 -3.3958e1 -3.3958e1
0.9 3.6e1 -3.9142e1 -3.9142e1
0.9 3.7e1 -3.8208e1 -3.8208e1
0.9 3.8e1 -3.9364e1 -3.9364e1
0.9 3.9e1 -3.5222e1 -3.5222e1
0.9 4.0e1 -3.9944e1 -3.9944e1
0.9 4.1e1 -3.2122e1 -3.2122e1
0.9 4.2e1 -3.8886e1 -3.8886e1
0.9 4.3e1 -3.3048e1 -3.3048e1
0.9 4.4e1 -3.9377e1 -3.9377e1
0.9 4.5e1 -3.6744e1 -3.6744e1
0.9 4.6e1 -3.554e1 -3.554e1
0.9 4.7e1 -4.0235e1 -4.0235e1
0.9 4.8e1 -3.8226e1 -3.8226e1
0.9 4.9e1 -4.0552e1 -4.0552e1
0.9 5.0e1 -3.646e1 -3.646e1
0.9 5.1e1 -3.9346e1 -3.9346e1
0.9 5.2e1 -3.7327e1 -3.7327e1
0.9 5.3e1 -4.6133e1 -4.6133e1
0.9 5.4e1 -3.5779e1 -3.5779e1
0.9 5.5e1 -3.801e1 -3.801e1
0.9 5.6e1 -3.801e1 -3.801e1
0.9 5.7e1 -3.3235e1 -3.3235e1
0.9 5.8e1 -3.5214e1 -3.5214e1
0.9 5.9e1 -3.5537e1 -3.5537e1
0.9 6.0e1 -4.3655e1 -4.3655e1
0.9 6.1e1 -4.2194e1 -4.2194e1
0.9 6.2e1 -3.6623e1 -3.6623e1
0.9 6.3e1 -3.8767e1 -3.8767e1
0.9 6.4e1 -3.7034e1 -3.7034e1
0.9 6.5e1 -3.2308e1 -3.2308e1
0.9 6.6e1 -3.7415e1 -3.7415e1
0.9 6.7e1 -3.661e1 -3.661e1
0.9 6.8e1 -3.5554e1 -3.5554e1
0.9 6.9e1 -3.6582e1 -3.6582e1
0.9 7.0e1 -3.7672e1 -3.7672e1
0.9 7.1e1 -3.3957e1 -3.3957e1
0.9 7.2e1 -4.0417e1 -4.0417e1
0.9 7.3e1 -3.6444e1 -3.6444e1
0.9 7.4e1 -3.5196e1 -3.5196e1
0.9 7.5e1 -4.0077e1 -4.0077e1
0.9 7.6e1 -3.5687e1 -3.5687e1
0.9 7.7e1 -3.6181e1 -3.6181e1
0.9 7.8e1 -3.6651e1 -3.6651e1
0.9 7.9e1 -4.0329e1 -4.0329e1
0.9 8.0e1 -3.5938e1 -3.5938e1
0.9 8.1e1 -2.7095e1 -2.7095e1
0.9 8.2e1 -3.3594e1 -3.3594e1
0.9 8.3e1 -3.9479e1 -3.9479e1
0.9 8.4e1 -3.5804e1 -3.5804e1
0.9 8.5e1 -3.7905e1 -3.7905e1
0.9 8.6e1 -3.5688e1 -3.5688e1
0.9 8.7e1 -4.1351e1 -4.1351e1
0.9 8.8e1 -3.6825e1 -3.6825e1
0.9 8.9e1 -3.5753e1 -3.5753e1
0.9 9.0e1 -3.9695e1 -3.9695e1
0.9 9.1e1 -3.9829e1 -3.9829e1
0.9 9.2e1 -3.7655e1 -3.7655e1
0.9 9.3e1 -3.6816e1 -3.6816e1
0.9 9.4e1 -4.2381e1 -4.2381e1
0.9 9.5e1 -3.5488e1 -3.5488e1
0.9 9.6e1 -4.2425e1 -4.2425e1

1.0000000000 1.0e0 -3.2408e1 -3.2408e1
1.0000000000 2.0e0 -3.144e1 -3.144e1
1.0000000000 3.0e0 -3.7738e1 -3.7738e1
1.0000000000 4.0e0 -3.7287e1 -3.7287e1
1.0000000000 5.0e0 -4.4536e1 -4.4536e1
1.0000000000 6.0e0 -3.8112e1 -3.8112e1
1.0000000000 7.0e0 -3.258e1 -3.258e1
1.0000000000 8.0e0 -3.2846e1 -3.2846e1
1.0000000000 9.0e0 -3.864e1 -3.864e1
1.0000000000 1.0e1 -3.6276e1 -3.6276e1
1.0000000000 1.1e1 -3.5047e1 -3.5047e1
1.0000000000 1.2e1 -3.4764e1 -3.4764e1
1.0000000000 1.3e1 -4.2074e1 -4.2074e1
1.0000000000 1.4e1 -3.1873e1 -3.1873e1
1.0000000000 1.5e1 -3.617e1 -3.617e1
1.0000000000 1.6e1 -3.637e1 -3.637e1
1.0000000000 1.7e1 -3.5461e1 -3.5461e1
1.0000000000 1.8e1 -3.2919e1 -3.2919e1
1.0000000000 1.9e1 -3.8699e1 -3.8699e1
1.0000000000 2.0e1 -2.9248e1 -2.9248e1
1.0000000000 2.1e1 -3.5105e1 -3.5105e1
1.0000000000 2.2e1 -3.2631e1 -3.2631e1
1.0000000000 2.3e1 -3.4236e1 -3.4236e1
1.0000000000 2.4e1 -3.2691e1 -3.2691e1
1.0000000000 2.5e1 -4.0988e1 -4.0988e1
1.0000000000 2.6e1 -3.4739e1 -3.4739e1
1.0000000000 2.7e1 -3.4372e1 -3.4372e1
1.0000000000 2.8e1 -3.2064e1 -3.2064e1
1.0000000000 2.9e1 -3.7694e1 -3.7694e1
1.0000000000 3.0e1 -3.4991e1 -3.4991e1
1.0000000000 3.1e1 -3.6707e1 -3.6707e1
1.0000000000 3.2e1 -3.6139e1 -3.6139e1
1.0000000000 3.3e1 -3.6833e1 -3.6833e1
1.0000000000 3.4e1 -3.4488e1 -3.4488e1
1.0000000000 3.5e1 -3.7768e1 -3.7768e1
1.0000000000 3.6e1 -3.5767e1 -3.5767e1
1.0000000000 3.7e1 -3.6024e1 -3.6024e1
1.0000000000 3.8e1 -4.1175e1 -4.1175e1
1.0000000000 3.9e1 -3.3671e1 -3.3671e1
1.0000000000 4.0e1 -4.17e1 -4.17e1
1.0000000000 4.1e1 -2.8409e1 -2.8409e1
1.0000000000 4.2e1 -3.9558e1 -3.9558e1
1.0000000000 4.3e1 -2.6446e1 -2.6446e1
1.0000000000 4.4e1 -2.6509e1 -2.6509e1
1.0000000000 4.5e1 -3.0273e1 -3.0273e1
1.0000000000 4.6e1 -3.3526e1 -3.3526e1
1.0000000000 4.7e1 -3.661e1 -3.661e1
1.0000000000 4.8e1 -3.2264e1 -3.2264e1
1.0000000000 4.9e1 -4.2736e1 -4.2736e1
1.0000000000 5.0e1 -3.4653e1 -3.4653e1
1.0000000000 5.1e1 -3.8613e1 -3.8613e1
1.0000000000 5.2e1 -3.5792e1 -3.5792e1
1.0000000000 5.3e1 -3.6554e1 -3.6554e1
1.0000000000 5.4e1 -3.7024e1 -3.7024e1
1.0000000000 5.5e1 -3.6203e1 -3.6203e1
1.0000000000 5.6e1 -3.3408e1 -3.3408e1
1.0000000000 5.7e1 -3.3403e1 -3.3403e1
1.0000000000 5.8e1 -3.9303e1 -3.9303e1
1.0000000000 5.9e1 -3.3025e1 -3.3025e1
1.0000000000 6.0e1 -4.3095e1 -4.3095e1
1.0000000000 6.1e1 -3.9396e1 -3.9396e1
1.0000000000 6.2e1 -3.7588e1 -3.7588e1
1.0000000000 6.3e1 -3.5094e1 -3.5094e1
1.0000000000 6.4e1 -3.6962e1 -3.6962e1
1.0000000000 6.5e1 -3.6187e1 -3.6187e1
1.0000000000 6.6e1 -3.3391e1 -3.3391e1
1.0000000000 6.7e1 -3.7151e1 -3.7151e1
1.0000000000 6.8e1 -3.6092e1 -3.6092e1
1.0000000000 6.9e1 -3.8313e1 -3.8313e1
1.0000000000 7.0e1 -3.4452e1 -3.4452e1
1.0000000000 7.1e1 -3.5895e1 -3.5895e1
1.0000000000 7.2e1 -3.7455e1 -3.7455e1
1.0000000000 7.3e1 -3.5164e1 -3.5164e1
1.0000000000 7.4e1 -3.4735e1 -3.4735e1
1.0000000000 7.5e1 -3.7295e1 -3.7295e1
1.0000000000 7.6e1 -3.5635e1 -3.5635e1
1.0000000000 7.7e1 -3.9481e1 -3.9481e1
1.0000000000 7.8e1 -3.5573e1 -3.5573e1
1.0000000000 7.9e1 -3.9776e1 -3.9776e1
1.0000000000 8.0e1 -3.4794e1 -3.4794e1
1.0000000000 8.1e1 -2.9789e1 -2.9789e1
1.0000000000 8.2e1 -3.666e1 -3.666e1
1.0000000000 8.3e1 -3.6718e1 -3.6718e1
1.0000000000 8.4e1 -3.5119e1 -3.5119e1
1.0000000000 8.5e1 -3.5288e1 -3.5288e1
1.0000000000 8.6e1 -3.7993e1 -3.7993e1
1.0000000000 8.7e1 -3.7247e1 -3.7247e1
1.0000000000 8.8e1 -4.1481e1 -4.1481e1
1.0000000000 8.9e1 -4.4533e1 -4.4533e1
1.0000000000 9.0e1 -3.5656e1 -3.5656e1
1.0000000000 9.1e1 -4.0987e1 -4.0987e1
1.0000000000 9.2e1 -3.4775e1 -3.4775e1
1.0000000000 9.3e1 -3.5566e1 -3.5566e1
1.0000000000 9.4e1 -3.9705e1 -3.9705e1
1.0000000000 9.5e1 -3.6057e1 -3.6057e1
1.0000000000 9.6e1 -3.7915e1 -3.7915e1

1.1000000000 1.0e0 -2.9683e1 -2.9683e1
1.1000000000 2.0e0 -3.4431e1 -3.4431e1
1.1000000000 3.0e0 -3.8038e1 -3.8038e1
1.1000000000 4.0e0 -3.6626e1 -3.6626e1
1.1000000000 5.0e0 -4.2276e1 -4.2276e1
1.1000000000 6.0e0 -3.5849e1 -3.5849e1
1.1000000000 7.0e0 -3.1161e1 -3.1161e1
1.1000000000 8.0e0 -3.9687e1 -3.9687e1
1.1000000000 9.0e0 -3.898e1 -3.898e1
1.1000000000 1.0e1 -3.6771e1 -3.6771e1
1.1000000000 1.1e1 -3.5032e1 -3.5032e1
1.1000000000 1.2e1 -4.0318e1 -4.0318e1
1.1000000000 1.3e1 -4.0089e1 -4.0089e1
1.1000000000 1.4e1 -3.4909e1 -3.4909e1
1.1000000000 1.5e1 -3.724e1 -3.724e1
1.1000000000 1.6e1 -3.728e1 -3.728e1
1.1000000000 1.7e1 -3.6993e1 -3.6993e1
1.1000000000 1.8e1 -3.271e1 -3.271e1
1.1000000000 1.9e1 -3.8074e1 -3.8074e1
1.1000000000 2.0e1 -3.2072e1 -3.2072e1
1.1000000000 2.1e1 -3.4442e1 -3.4442e1
1.1000000000 2.2e1 -3.3558e1 -3.3558e1
1.1000000000 2.3e1 -3.4092e1 -3.4092e1
1.1000000000 2.4e1 -3.6473e1 -3.6473e1
1.1000000000 2.5e1 -3.5464e1 -3.5464e1
1.1000000000 2.6e1 -3.6677e1 -3.6677e1
1.1000000000 2.7e1 -3.3264e1 -3.3264e1
1.1000000000 2.8e1 -3.3323e1 -3.3323e1
1.1000000000 2.9e1 -4.1372e1 -4.1372e1
1.1000000000 3.0e1 -3.3247e1 -3.3247e1
1.1000000000 3.1e1 -4.037e1 -4.037e1
1.1000000000 3.2e1 -3.301e1 -3.301e1
1.1000000000 3.3e1 -3.6073e1 -3.6073e1
1.1000000000 3.4e1 -3.3665e1 -3.3665e1
1.1000000000 3.5e1 -3.9505e1 -3.9505e1
1.1000000000 3.6e1 -3.6247e1 -3.6247e1
1.1000000000 3.7e1 -3.8208e1 -3.8208e1
1.1000000000 3.8e1 -3.345e1 -3.345e1
1.1000000000 3.9e1 -3.852e1 -3.852e1
1.1000000000 4.0e1 -4.3084e1 -4.3084e1
1.1000000000 4.1e1 -2.8922e1 -2.8922e1
1.1000000000 4.2e1 -3.3367e1 -3.3367e1
1.1000000000 4.3e1 -2.1531e1 -2.1531e1
1.1000000000 4.4e1 -1.5773e1 -1.5773e1
1.1000000000 4.5e1 -2.0735e1 -2.0735e1
1.1000000000 4.6e1 -3.075e1 -3.075e1
1.1000000000 4.7e1 -3.9232e1 -3.9232e1
1.1000000000 4.8e1 -2.582e1 -2.582e1
1.1000000000 4.9e1 -3.9373e1 -3.9373e1
1.1000000000 5.0e1 -2.9062e1 -2.9062e1
1.1000000000 5.1e1 -3.5909e1 -3.5909e1
1.1000000000 5.2e1 -3.093e1 -3.093e1
1.1000000000 5.3e1 -3.1708e1 -3.1708e1
1.1000000000 5.4e1 -3.3802e1 -3.3802e1
1.1000000000 5.5e1 -3.9673e1 -3.9673e1
1.1000000000 5.6e1 -3.0105e1 -3.0105e1
1.1000000000 5.7e1 -2.987e1 -2.987e1
1.1000000000 5.8e1 -3.7359e1 -3.7359e1
1.1000000000 5.9e1 -3.4332e1 -3.4332e1
1.1000000000 6.0e1 -3.9649e1 -3.9649e1
1.1000000000 6.1e1 -3.6951e1 -3.6951e1
1.1000000000 6.2e1 -3.9269e1 -3.9269e1
1.1000000000 6.3e1 -3.4811e1 -3.4811e1
1.1000000000 6.4e1 -3.6706e1 -3.6706e1
1.1000000000 6.5e1 -3.5474e1 -3.5474e1
1.1000000000 6.6e1 -3.3176e1 -3.3176e1
1.1000000000 6.7e1 -3.5519e1 -3.5519e1
1.1000000000 6.8e1 -3.6033e1 -3.6033e1
1.1000000000 6.9e1 -3.4971e1 -3.4971e1
1.1000000000 7.0e1 -3.4501e1 -3.4501e1
1.1000000000 7.1e1 -3.6733e1 -3.6733e1
1.1000000000 7.2e1 -3.6672e1 -3.6672e1
1.1000000000 7.3e1 -3.48e1 -3.48e1
1.1000000000 7.4e1 -3.5113e1 -3.5113e1
1.1000000000 7.5e1 -3.4684e1 -3.4684e1
1.1000000000 7.6e1 -3.9739e1 -3.9739e1
1.1000000000 7.7e1 -4.084e1 -4.084e1
1.1000000000 7.8e1 -3.7131e1 -3.7131e1
1.1000000000 7.9e1 -3.626e1 -3.626e1
1.1000000000 8.0e1 -3.6816e1 -3.6816e1
1.1000000000 8.1e1 -3.2066e1 -3.2066e1
1.1000000000 8.2e1 -3.6833e1 -3.6833e1
1.1000000000 8.3e1 -3.643e1 -3.643e1
1.1000000000 8.4e1 -3.5484e1 -3.5484e1
1.1000000000 8.5e1 -3.6115e1 -3.6115e1
1.1000000000 8.6e1 -3.8851e1 -3.8851e1
1.1000000000 8.7e1 -3.6234e1 -3.6234e1
1.1000000000 8.8e1 -3.8929e1 -3.8929e1
1.1000000000 8.9e1 -3.8615e1 -3.8615e1
1.1000000000 9.0e1 -3.9129e1 -3.9129e1
1.1000000000 9.1e1 -3.6256e1 -3.6256e1
1.1000000000 9.2e1 -4.163e1 -4.163e1
1.1000000000 9.3e1 -4.0056e1 -4.0056e1
1.1000000000 9.4e1 -3.7701e1 -3.7701e1
1.1000000000 9.5e1 -3.6477e1 -3.6477e1
1.1000000000 9.6e1 -3.7629e1 -3.7629e1

2.1000000000 1.0e0 -2.4379e1 -2.4379e1
2.1000000000 2.0e0 -2.8451e1 -2.8451e1
2.1000000000 3.0e0 -2.9917e1 -2.9917e1
2.1000000000 4.0e0 -3.0806e1 -3.0806e1
2.1000000000 5.0e0 -2.9138e1 -2.9138e1
2.1000000000 6.0e0 -3.1958e1 -3.1958e1
2.1000000000 7.0e0 -2.6426e1 -2.6426e1
2.1000000000 8.0e0 -2.6755e1 -2.6755e1
2.1000000000 9.0e0 -3.1443e1 -3.1443e1
2.1000000000 1.0e1 -3.1239e1 -3.1239e1
2.1000000000 1.1e1 -2.796e1 -2.796e1
2.1000000000 1.2e1 -2.6939e1 -2.6939e1
2.1000000000 1.3e1 -3.2931e1 -3.2931e1
2.1000000000 1.4e1 -2.8561e1 -2.8561e1
2.1000000000 1.5e1 -2.7914e1 -2.7914e1
2.1000000000 1.6e1 -2.6703e1 -2.6703e1
2.1000000000 1.7e1 -3.6352e1 -3.6352e1
2.1000000000 1.8e1 -2.9124e1 -2.9124e1
2.1000000000 1.9e1 -2.869e1 -2.869e1
2.1000000000 2.0e1 -2.9897e1 -2.9897e1
2.1000000000 2.1e1 -3.2234e1 -3.2234e1
2.1000000000 2.2e1 -3.0526e1 -3.0526e1
2.1000000000 2.3e1 -2.7882e1 -2.7882e1
2.1000000000 2.4e1 -3.118e1 -3.118e1
2.1000000000 2.5e1 -3.4443e1 -3.4443e1
2.1000000000 2.6e1 -2.8994e1 -2.8994e1
2.1000000000 2.7e1 -3.0567e1 -3.0567e1
2.1000000000 2.8e1 -2.7303e1 -2.7303e1
2.1000000000 2.9e1 -2.8842e1 -2.8842e1
2.1000000000 3.0e1 -2.946e1 -2.946e1
2.1000000000 3.1e1 -3.0033e1 -3.0033e1
2.1000000000 3.2e1 -2.9052e1 -2.9052e1
2.1000000000 3.3e1 -2.9677e1 -2.9677e1
2.1000000000 3.4e1 -3.483e1 -3.483e1
2.1000000000 3.5e1 -2.8419e1 -2.8419e1
2.1000000000 3.6e1 -3.2271e1 -3.2271e1
2.1000000000 3.7e1 -3.0377e1 -3.0377e1
2.1000000000 3.8e1 -3.0438e1 -3.0438e1
2.1000000000 3.9e1 -2.9281e1 -2.9281e1
2.1000000000 4.0e1 -3.1356e1 -3.1356e1
2.1000000000 4.1e1 -2.7528e1 -2.7528e1
2.1000000000 4.2e1 -2.9536e1 -2.9536e1
2.1000000000 4.3e1 -2.2623e1 -2.2623e1
2.1000000000 4.4e1 -1.9937e1 -1.9937e1
2.1000000000 4.5e1 -2.0527e1 -2.0527e1
2.1000000000 4.6e1 -2.7978e1 -2.7978e1
2.1000000000 4.7e1 -3.3441e1 -3.3441e1
2.1000000000 4.8e1 -2.8581e1 -2.8581e1
2.1000000000 4.9e1 -3.0291e1 -3.0291e1
2.1000000000 5.0e1 -2.956e1 -2.956e1
2.1000000000 5.1e1 -3.1023e1 -3.1023e1
2.1000000000 5.2e1 -3.2064e1 -3.2064e1
2.1000000000 5.3e1 -3.8227e1 -3.8227e1
2.1000000000 5.4e1 -2.7362e1 -2.7362e1
2.1000000000 5.5e1 -3.6083e1 -3.6083e1
2.1000000000 5.6e1 -2.8947e1 -2.8947e1
2.1000000000 5.7e1 -3.2397e1 -3.2397e1
2.1000000000 5.8e1 -2.795e1 -2.795e1
2.1000000000 5.9e1 -3.3529e1 -3.3529e1
2.1000000000 6.0e1 -3.1729e1 -3.1729e1
2.1000000000 6.1e1 -3.1939e1 -3.1939e1
2.1000000000 6.2e1 -2.9667e1 -2.9667e1
2.1000000000 6.3e1 -3.3378e1 -3.3378e1
2.1000000000 6.4e1 -2.9432e1 -2.9432e1
2.1000000000 6.5e1 -2.9085e1 -2.9085e1
2.1000000000 6.6e1 -2.9013e1 -2.9013e1
2.1000000000 6.7e1 -3.0962e1 -3.0962e1
2.1000000000 6.8e1 -3.3217e1 -3.3217e1
2.1000000000 6.9e1 -3.0299e1 -3.0299e1
2.1000000000 7.0e1 -3.1721e1 -3.1721e1
2.1000000000 7.1e1 -2.9088e1 -2.9088e1
2.1000000000 7.2e1 -3.6252e1 -3.6252e1
2.1000000000 7.3e1 -2.9898e1 -2.9898e1
2.1000000000 7.4e1 -3.0779e1 -3.0779e1
2.1000000000 7.5e1 -3.1623e1 -3.1623e1
2.1000000000 7.6e1 -3.1652e1 -3.1652e1
2.1000000000 7.7e1 -3.0972e1 -3.0972e1
2.1000000000 7.8e1 -3.1938e1 -3.1938e1
2.1000000000 7.9e1 -3.1365e1 -3.1365e1
2.1000000000 8.0e1 -3.2575e1 -3.2575e1
2.1000000000 8.1e1 -3.0047e1 -3.0047e1
2.1000000000 8.2e1 -3.0189e1 -3.0189e1
2.1000000000 8.3e1 -3.1909e1 -3.1909e1
2.1000000000 8.4e1 -3.2437e1 -3.2437e1
2.1000000000 8.5e1 -3.2325e1 -3.2325e1
2.1000000000 8.6e1 -3.0988e1 -3.0988e1
2.1000000000 8.7e1 -3.206e1 -3.206e1
2.1000000000 8.8e1 -3.2144e1 -3.2144e1
2.1000000000 8.9e1 -3.2844e1 -3.2844e1
2.1000000000 9.0e1 -3.1317e1 -3.1317e1
2.1000000000 9.1e1 -3.2714e1 -3.2714e1
2.1000000000 9.2e1 -3.0329e1 -3.0329e1
2.1000000000 9.3e1 -3.0251e1 -3.0251e1
2.1000000000 9.4e1 -3.35e1 -3.35e1
2.1000000000 9.5e1 -3.0667e1 -3.0667e1
2.1000000000 9.6e1 -3.1832e1 -3.1832e1

3.1000000000 1.0e0 -2.1118e1 -2.1118e1
3.1000000000 2.0e0 -1.9394e1 -1.9394e1
3.1000000000 3.0e0 -2.8162e1 -2.8162e1
3.1000000000 4.0e0 -2.7506e1 -2.7506e1
3.1000000000 5.0e0 -2.5283e1 -2.5283e1
3.1000000000 6.0e0 -2.7271e1 -2.7271e1
3.1000000000 7.0e0 -2.4615e1 -2.4615e1
3.1000000000 8.0e0 -2.5639e1 -2.5639e1
3.1000000000 9.0e0 -2.6286e1 -2.6286e1
3.1000000000 1.0e1 -2.7081e1 -2.7081e1
3.1000000000 1.1e1 -2.5239e1 -2.5239e1
3.1000000000 1.2e1 -2.4535e1 -2.4535e1
3.1000000000 1.3e1 -2.955e1 -2.955e1
3.1000000000 1.4e1 -2.3756e1 -2.3756e1
3.1000000000 1.5e1 -2.579e1 -2.579e1
3.1000000000 1.6e1 -2.235e1 -2.235e1
3.1000000000 1.7e1 -2.8978e1 -2.8978e1
3.1000000000 1.8e1 -2.5855e1 -2.5855e1
3.1000000000 1.9e1 -2.6373e1 -2.6373e1
3.1000000000 2.0e1 -2.682e1 -2.682e1
3.1000000000 2.1e1 -2.4866e1 -2.4866e1
3.1000000000 2.2e1 -2.9001e1 -2.9001e1
3.1000000000 2.3e1 -2.4153e1 -2.4153e1
3.1000000000 2.4e1 -2.982e1 -2.982e1
3.1000000000 2.5e1 -3.012e1 -3.012e1
3.1000000000 2.6e1 -2.579e1 -2.579e1
3.1000000000 2.7e1 -2.7305e1 -2.7305e1
3.1000000000 2.8e1 -2.4572e1 -2.4572e1
3.1000000000 2.9e1 -2.5775e1 -2.5775e1
3.1000000000 3.0e1 -2.6382e1 -2.6382e1
3.1000000000 3.1e1 -2.7259e1 -2.7259e1
3.1000000000 3.2e1 -3.0458e1 -3.0458e1
3.1000000000 3.3e1 -2.737e1 -2.737e1
3.1000000000 3.4e1 -2.7591e1 -2.7591e1
3.1000000000 3.5e1 -2.6315e1 -2.6315e1
3.1000000000 3.6e1 -2.7525e1 -2.7525e1
3.1000000000 3.7e1 -2.791e1 -2.791e1
3.1000000000 3.8e1 -2.7761e1 -2.7761e1
3.1000000000 3.9e1 -2.5498e1 -2.5498e1
3.1000000000 4.0e1 -2.6864e1 -2.6864e1
3.1000000000 4.1e1 -2.6086e1 -2.6086e1
3.1000000000 4.2e1 -2.7422e1 -2.7422e1
3.1000000000 4.3e1 -2.4609e1 -2.4609e1
3.1000000000 4.4e1 -3.1953e1 -3.1953e1
3.1000000000 4.5e1 -2.6655e1 -2.6655e1
3.1000000000 4.6e1 -2.5669e1 -2.5669e1
3.1000000000 4.7e1 -2.7683e1 -2.7683e1
3.1000000000 4.8e1 -2.3929e1 -2.3929e1
3.1000000000 4.9e1 -2.566e1 -2.566e1
3.1000000000 5.0e1 -2.7842e1 -2.7842e1
3.1000000000 5.1e1 -2.5924e1 -2.5924e1
3.1000000000 5.2e1 -2.5723e1 -2.5723e1
3.1000000000 5.3e1 -2.7619e1 -2.7619e1
3.1000000000 5.4e1 -2.5029e1 -2.5029e1
3.1000000000 5.5e1 -2.5294e1 -2.5294e1
3.1000000000 5.6e1 -2.7518e1 -2.7518e1
3.1000000000 5.7e1 -2.4917e1 -2.4917e1
3.1000000000 5.8e1 -2.5634e1 -2.5634e1
3.1000000000 5.9e1 -2.6479e1 -2.6479e1
3.1000000000 6.0e1 -2.9199e1 -2.9199e1
3.1000000000 6.1e1 -3.4132e1 -3.4132e1
3.1000000000 6.2e1 -2.5436e1 -2.5436e1
3.1000000000 6.3e1 -2.684e1 -2.684e1
3.1000000000 6.4e1 -2.9709e1 -2.9709e1
3.1000000000 6.5e1 -2.6452e1 -2.6452e1
3.1000000000 6.6e1 -2.0508e1 -2.0508e1
3.1000000000 6.7e1 -2.5879e1 -2.5879e1
3.1000000000 6.8e1 -3.0192e1 -3.0192e1
3.1000000000 6.9e1 -2.9632e1 -2.9632e1
3.1000000000 7.0e1 -2.6411e1 -2.6411e1
3.1000000000 7.1e1 -2.4674e1 -2.4674e1
3.1000000000 7.2e1 -2.9652e1 -2.9652e1
3.1000000000 7.3e1 -2.3325e1 -2.3325e1
3.1000000000 7.4e1 -2.6599e1 -2.6599e1
3.1000000000 7.5e1 -2.628e1 -2.628e1
3.1000000000 7.6e1 -2.9936e1 -2.9936e1
3.1000000000 7.7e1 -3.0843e1 -3.0843e1
3.1000000000 7.8e1 -2.5787e1 -2.5787e1
3.1000000000 7.9e1 -2.8569e1 -2.8569e1
3.1000000000 8.0e1 -2.7367e1 -2.7367e1
3.1000000000 8.1e1 -2.1403e1 -2.1403e1
3.1000000000 8.2e1 -2.5296e1 -2.5296e1
3.1000000000 8.3e1 -2.5628e1 -2.5628e1
3.1000000000 8.4e1 -3.2179e1 -3.2179e1
3.1000000000 8.5e1 -3.046e1 -3.046e1
3.1000000000 8.6e1 -2.7927e1 -2.7927e1
3.1000000000 8.7e1 -2.6607e1 -2.6607e1
3.1000000000 8.8e1 -2.9764e1 -2.9764e1
3.1000000000 8.9e1 -2.8019e1 -2.8019e1
3.1000000000 9.0e1 -2.7868e1 -2.7868e1
3.1000000000 9.1e1 -2.7486e1 -2.7486e1
3.1000000000 9.2e1 -2.9605e1 -2.9605e1
3.1000000000 9.3e1 -2.976e1 -2.976e1
3.1000000000 9.4e1 -2.6969e1 -2.6969e1
3.1000000000 9.5e1 -2.8378e1 -2.8378e1
3.1000000000 9.6e1 -2.6556e1 -2.6556e1

4.1000000000 1.0e0 -2.2631e1 -2.2631e1
4.1000000000 2.0e0 -1.7688e1 -1.7688e1
4.1000000000 3.0e0 -2.3571e1 -2.3571e1
4.1000000000 4.0e0 -2.5516e1 -2.5516e1
4.1000000000 5.0e0 -2.5894e1 -2.5894e1
4.1000000000 6.0e0 -2.5246e1 -2.5246e1
4.1000000000 7.0e0 -2.391e1 -2.391e1
4.1000000000 8.0e0 -1.9594e1 -1.9594e1
4.1000000000 9.0e0 -2.4657e1 -2.4657e1
4.1000000000 1.0e1 -2.4544e1 -2.4544e1
4.1000000000 1.1e1 -2.341e1 -2.341e1
4.1000000000 1.2e1 -2.6206e1 -2.6206e1
4.1000000000 1.3e1 -2.5698e1 -2.5698e1
4.1000000000 1.4e1 -2.2747e1 -2.2747e1
4.1000000000 1.5e1 -2.4133e1 -2.4133e1
4.1000000000 1.6e1 -2.4485e1 -2.4485e1
4.1000000000 1.7e1 -2.4309e1 -2.4309e1
4.1000000000 1.8e1 -2.4278e1 -2.4278e1
4.1000000000 1.9e1 -2.3978e1 -2.3978e1
4.1000000000 2.0e1 -2.3928e1 -2.3928e1
4.1000000000 2.1e1 -2.315e1 -2.315e1
4.1000000000 2.2e1 -2.5559e1 -2.5559e1
4.1000000000 2.3e1 -2.3815e1 -2.3815e1
4.1000000000 2.4e1 -2.3431e1 -2.3431e1
4.1000000000 2.5e1 -2.2751e1 -2.2751e1
4.1000000000 2.6e1 -2.5192e1 -2.5192e1
4.1000000000 2.7e1 -2.4691e1 -2.4691e1
4.1000000000 2.8e1 -2.2962e1 -2.2962e1
4.1000000000 2.9e1 -2.37e1 -2.37e1
4.1000000000 3.0e1 -2.25e1 -2.25e1
4.1000000000 3.1e1 -2.5733e1 -2.5733e1
4.1000000000 3.2e1 -2.5371e1 -2.5371e1
4.1000000000 3.3e1 -2.6437e1 -2.6437e1
4.1000000000 3.4e1 -2.3888e1 -2.3888e1
4.1000000000 3.5e1 -2.4174e1 -2.4174e1
4.1000000000 3.6e1 -2.4126e1 -2.4126e1
4.1000000000 3.7e1 -2.4322e1 -2.4322e1
4.1000000000 3.8e1 -2.5648e1 -2.5648e1
4.1000000000 3.9e1 -2.3735e1 -2.3735e1
4.1000000000 4.0e1 -2.3836e1 -2.3836e1
4.1000000000 4.1e1 -2.0811e1 -2.0811e1
4.1000000000 4.2e1 -2.4389e1 -2.4389e1
4.1000000000 4.3e1 -2.3315e1 -2.3315e1
4.1000000000 4.4e1 -2.5162e1 -2.5162e1
4.1000000000 4.5e1 -2.1737e1 -2.1737e1
4.1000000000 4.6e1 -2.4224e1 -2.4224e1
4.1000000000 4.7e1 -2.4218e1 -2.4218e1
4.1000000000 4.8e1 -2.701e1 -2.701e1
4.1000000000 4.9e1 -2.422e1 -2.422e1
4.1000000000 5.0e1 -2.4112e1 -2.4112e1
4.1000000000 5.1e1 -2.4409e1 -2.4409e1
4.1000000000 5.2e1 -2.5796e1 -2.5796e1
4.1000000000 5.3e1 -2.5196e1 -2.5196e1
4.1000000000 5.4e1 -2.3767e1 -2.3767e1
4.1000000000 5.5e1 -2.4113e1 -2.4113e1
4.1000000000 5.6e1 -2.6017e1 -2.6017e1
4.1000000000 5.7e1 -2.0897e1 -2.0897e1
4.1000000000 5.8e1 -2.4857e1 -2.4857e1
4.1000000000 5.9e1 -2.4366e1 -2.4366e1
4.1000000000 6.0e1 -2.6722e1 -2.6722e1
4.1000000000 6.1e1 -2.7437e1 -2.7437e1
4.1000000000 6.2e1 -2.3687e1 -2.3687e1
4.1000000000 6.3e1 -2.5446e1 -2.5446e1
4.1000000000 6.4e1 -2.5442e1 -2.5442e1
4.1000000000 6.5e1 -2.337e1 -2.337e1
4.1000000000 6.6e1 -2.1268e1 -2.1268e1
4.1000000000 6.7e1 -2.4055e1 -2.4055e1
4.1000000000 6.8e1 -2.7493e1 -2.7493e1
4.1000000000 6.9e1 -2.5751e1 -2.5751e1
4.1000000000 7.0e1 -2.3698e1 -2.3698e1
4.1000000000 7.1e1 -2.406e1 -2.406e1
4.1000000000 7.2e1 -2.557e1 -2.557e1
4.1000000000 7.3e1 -2.6442e1 -2.6442e1
4.1000000000 7.4e1 -2.4103e1 -2.4103e1
4.1000000000 7.5e1 -2.46e1 -2.46e1
4.1000000000 7.6e1 -2.4673e1 -2.4673e1
4.1000000000 7.7e1 -2.4792e1 -2.4792e1
4.1000000000 7.8e1 -2.598e1 -2.598e1
4.1000000000 7.9e1 -2.4705e1 -2.4705e1
4.1000000000 8.0e1 -2.4937e1 -2.4937e1
4.1000000000 8.1e1 -1.9982e1 -1.9982e1
4.1000000000 8.2e1 -2.7248e1 -2.7248e1
4.1000000000 8.3e1 -2.449e1 -2.449e1
4.1000000000 8.4e1 -2.5921e1 -2.5921e1
4.1000000000 8.5e1 -2.6285e1 -2.6285e1
4.1000000000 8.6e1 -2.488e1 -2.488e1
4.1000000000 8.7e1 -2.5337e1 -2.5337e1
4.1000000000 8.8e1 -2.6053e1 -2.6053e1
4.1000000000 8.9e1 -2.428e1 -2.428e1
4.1000000000 9.0e1 -2.5893e1 -2.5893e1
4.1000000000 9.1e1 -2.5053e1 -2.5053e1
4.1000000000 9.2e1 -2.5337e1 -2.5337e1
4.1000000000 9.3e1 -2.5295e1 -2.5295e1
4.1000000000 9.4e1 -2.4877e1 -2.4877e1
4.1000000000 9.5e1 -2.5316e1 -2.5316e1
4.1000000000 9.6e1 -2.3193e1 -2.3193e1

5.1000000000 1.0e0 -2.2651e1 -2.2651e1
5.1000000000 2.0e0 -1.9016e1 -1.9016e1
5.1000000000 3.0e0 -2.2587e1 -2.2587e1
5.1000000000 4.0e0 -2.5946e1 -2.5946e1
5.1000000000 5.0e0 -2.4161e1 -2.4161e1
5.1000000000 6.0e0 -2.8128e1 -2.8128e1
5.1000000000 7.0e0 -2.1818e1 -2.1818e1
5.1000000000 8.0e0 -2.6136e1 -2.6136e1
5.1000000000 9.0e0 -2.4484e1 -2.4484e1
5.1000000000 1.0e1 -2.4305e1 -2.4305e1
5.1000000000 1.1e1 -2.4387e1 -2.4387e1
5.1000000000 1.2e1 -2.3256e1 -2.3256e1
5.1000000000 1.3e1 -2.4043e1 -2.4043e1
5.1000000000 1.4e1 -2.4173e1 -2.4173e1
5.1000000000 1.5e1 -2.4086e1 -2.4086e1
5.1000000000 1.6e1 -2.5026e1 -2.5026e1
5.1000000000 1.7e1 -2.5073e1 -2.5073e1
5.1000000000 1.8e1 -2.3897e1 -2.3897e1
5.1000000000 1.9e1 -2.4133e1 -2.4133e1
5.1000000000 2.0e1 -2.4726e1 -2.4726e1
5.1000000000 2.1e1 -2.4753e1 -2.4753e1
5.1000000000 2.2e1 -2.4147e1 -2.4147e1
5.1000000000 2.3e1 -2.4084e1 -2.4084e1
5.1000000000 2.4e1 -2.4712e1 -2.4712e1
5.1000000000 2.5e1 -2.4716e1 -2.4716e1
5.1000000000 2.6e1 -2.3958e1 -2.3958e1
5.1000000000 2.7e1 -2.4404e1 -2.4404e1
5.1000000000 2.8e1 -2.4295e1 -2.4295e1
5.1000000000 2.9e1 -2.4573e1 -2.4573e1
5.1000000000 3.0e1 -2.3815e1 -2.3815e1
5.1000000000 3.1e1 -2.4323e1 -2.4323e1
5.1000000000 3.2e1 -2.4772e1 -2.4772e1
5.1000000000 3.3e1 -2.4866e1 -2.4866e1
5.1000000000 3.4e1 -2.4002e1 -2.4002e1
5.1000000000 3.5e1 -2.4226e1 -2.4226e1
5.1000000000 3.6e1 -2.42e1 -2.42e1
5.1000000000 3.7e1 -2.4318e1 -2.4318e1
5.1000000000 3.8e1 -2.395e1 -2.395e1
5.1000000000 3.9e1 -2.4398e1 -2.4398e1
5.1000000000 4.0e1 -2.4091e1 -2.4091e1
5.1000000000 4.1e1 -2.4254e1 -2.4254e1
5.1000000000 4.2e1 -2.4023e1 -2.4023e1
5.1000000000 4.3e1 -2.4277e1 -2.4277e1
5.1000000000 4.4e1 -2.3967e1 -2.3967e1
5.1000000000 4.5e1 -2.4148e1 -2.4148e1
5.1000000000 4.6e1 -2.4187e1 -2.4187e1
5.1000000000 4.7e1 -2.4098e1 -2.4098e1
5.1000000000 4.8e1 -2.5275e1 -2.5275e1
5.1000000000 4.9e1 -2.4107e1 -2.4107e1
5.1000000000 5.0e1 -2.4218e1 -2.4218e1
5.1000000000 5.1e1 -2.4104e1 -2.4104e1
5.1000000000 5.2e1 -2.4442e1 -2.4442e1
5.1000000000 5.3e1 -2.4607e1 -2.4607e1
5.1000000000 5.4e1 -2.3952e1 -2.3952e1
5.1000000000 5.5e1 -2.4222e1 -2.4222e1
5.1000000000 5.6e1 -2.4004e1 -2.4004e1
5.1000000000 5.7e1 -2.3948e1 -2.3948e1
5.1000000000 5.8e1 -2.422e1 -2.422e1
5.1000000000 5.9e1 -2.4254e1 -2.4254e1
5.1000000000 6.0e1 -2.4176e1 -2.4176e1
5.1000000000 6.1e1 -2.438e1 -2.438e1
5.1000000000 6.2e1 -2.393e1 -2.393e1
5.1000000000 6.3e1 -2.4252e1 -2.4252e1
5.1000000000 6.4e1 -2.4483e1 -2.4483e1
5.1000000000 6.5e1 -2.5167e1 -2.5167e1
5.1000000000 6.6e1 -2.3776e1 -2.3776e1
5.1000000000 6.7e1 -2.424e1 -2.424e1
5.1000000000 6.8e1 -2.4034e1 -2.4034e1
5.1000000000 6.9e1 -2.3586e1 -2.3586e1
5.1000000000 7.0e1 -2.4557e1 -2.4557e1
5.1000000000 7.1e1 -2.3803e1 -2.3803e1
5.1000000000 7.2e1 -2.4742e1 -2.4742e1
5.1000000000 7.3e1 -2.4394e1 -2.4394e1
5.1000000000 7.4e1 -2.4314e1 -2.4314e1
5.1000000000 7.5e1 -2.404e1 -2.404e1
5.1000000000 7.6e1 -2.4261e1 -2.4261e1
5.1000000000 7.7e1 -2.3814e1 -2.3814e1
5.1000000000 7.8e1 -2.449e1 -2.449e1
5.1000000000 7.9e1 -2.4088e1 -2.4088e1
5.1000000000 8.0e1 -2.4022e1 -2.4022e1
5.1000000000 8.1e1 -2.3665e1 -2.3665e1
5.1000000000 8.2e1 -2.4304e1 -2.4304e1
5.1000000000 8.3e1 -2.4293e1 -2.4293e1
5.1000000000 8.4e1 -2.3687e1 -2.3687e1
5.1000000000 8.5e1 -2.3964e1 -2.3964e1
5.1000000000 8.6e1 -2.4189e1 -2.4189e1
5.1000000000 8.7e1 -2.4217e1 -2.4217e1
5.1000000000 8.8e1 -2.5387e1 -2.5387e1
5.1000000000 8.9e1 -2.4439e1 -2.4439e1
5.1000000000 9.0e1 -2.3229e1 -2.3229e1
5.1000000000 9.1e1 -2.3631e1 -2.3631e1
5.1000000000 9.2e1 -2.5088e1 -2.5088e1
5.1000000000 9.3e1 -3.2518e1 -3.2518e1
5.1000000000 9.4e1 -2.3222e1 -2.3222e1
5.1000000000 9.5e1 -2.3624e1 -2.3624e1
5.1000000000 9.6e1 -2.4438e1 -2.4438e1

6.1000000000 1.0e0 -2.2415e1 -2.2415e1
6.1000000000 2.0e0 -1.6983e1 -1.6983e1
6.1000000000 3.0e0 -2.1287e1 -2.1287e1
6.1000000000 4.0e0 -2.3533e1 -2.3533e1
6.1000000000 5.0e0 -2.2675e1 -2.2675e1
6.1000000000 6.0e0 -2.2009e1 -2.2009e1
6.1000000000 7.0e0 -2.1593e1 -2.1593e1
6.1000000000 8.0e0 -1.9785e1 -1.9785e1
6.1000000000 9.0e0 -2.2943e1 -2.2943e1
6.1000000000 1.0e1 -2.2794e1 -2.2794e1
6.1000000000 1.1e1 -2.0536e1 -2.0536e1
6.1000000000 1.2e1 -2.8001e1 -2.8001e1
6.1000000000 1.3e1 -2.3584e1 -2.3584e1
6.1000000000 1.4e1 -2.1762e1 -2.1762e1
6.1000000000 1.5e1 -2.1867e1 -2.1867e1
6.1000000000 1.6e1 -2.209e1 -2.209e1
6.1000000000 1.7e1 -2.1506e1 -2.1506e1
6.1000000000 1.8e1 -2.2682e1 -2.2682e1
6.1000000000 1.9e1 -2.1456e1 -2.1456e1
6.1000000000 2.0e1 -2.4249e1 -2.4249e1
6.1000000000 2.1e1 -2.2624e1 -2.2624e1
6.1000000000 2.2e1 -2.1941e1 -2.1941e1
6.1000000000 2.3e1 -2.2662e1 -2.2662e1
6.1000000000 2.4e1 -2.044e1 -2.044e1
6.1000000000 2.5e1 -2.2689e1 -2.2689e1
6.1000000000 2.6e1 -2.2147e1 -2.2147e1
6.1000000000 2.7e1 -2.2852e1 -2.2852e1
6.1000000000 2.8e1 -1.942e1 -1.942e1
6.1000000000 2.9e1 -2.1704e1 -2.1704e1
6.1000000000 3.0e1 -2.1808e1 -2.1808e1
6.1000000000 3.1e1 -2.1639e1 -2.1639e1
6.1000000000 3.2e1 -2.4895e1 -2.4895e1
6.1000000000 3.3e1 -2.1959e1 -2.1959e1
6.1000000000 3.4e1 -2.2155e1 -2.2155e1
6.1000000000 3.5e1 -2.161e1 -2.161e1
6.1000000000 3.6e1 -2.296e1 -2.296e1
6.1000000000 3.7e1 -2.2578e1 -2.2578e1
6.1000000000 3.8e1 -2.0887e1 -2.0887e1
6.1000000000 3.9e1 -2.3623e1 -2.3623e1
6.1000000000 4.0e1 -2.2024e1 -2.2024e1
6.1000000000 4.1e1 -2.1255e1 -2.1255e1
6.1000000000 4.2e1 -2.1238e1 -2.1238e1
6.1000000000 4.3e1 -2.1538e1 -2.1538e1
6.1000000000 4.4e1 -2.2279e1 -2.2279e1
6.1000000000 4.5e1 -2.172e1 -2.172e1
6.1000000000 4.6e1 -2.2302e1 -2.2302e1
6.1000000000 4.7e1 -2.186e1 -2.186e1
6.1000000000 4.8e1 -2.1111e1 -2.1111e1
6.1000000000 4.9e1 -2.1201e1 -2.1201e1
6.1000000000 5.0e1 -2.2074e1 -2.2074e1
6.1000000000 5.1e1 -2.1708e1 -2.1708e1
6.1000000000 5.2e1 -2.3589e1 -2.3589e1
6.1000000000 5.3e1 -2.4527e1 -2.4527e1
6.1000000000 5.4e1 -2.0721e1 -2.0721e1
6.1000000000 5.5e1 -2.2461e1 -2.2461e1
6.1000000000 5.6e1 -2.1402e1 -2.1402e1
6.1000000000 5.7e1 -2.0986e1 -2.0986e1
6.1000000000 5.8e1 -2.3154e1 -2.3154e1
6.1000000000 5.9e1 -2.1369e1 -2.1369e1
6.1000000000 6.0e1 -2.343e1 -2.343e1
6.1000000000 6.1e1 -2.2891e1 -2.2891e1
6.1000000000 6.2e1 -2.2124e1 -2.2124e1
6.1000000000 6.3e1 -2.1843e1 -2.1843e1
6.1000000000 6.4e1 -2.2619e1 -2.2619e1
6.1000000000 6.5e1 -2.3023e1 -2.3023e1
6.1000000000 6.6e1 -2.1225e1 -2.1225e1
6.1000000000 6.7e1 -2.2074e1 -2.2074e1
6.1000000000 6.8e1 -2.355e1 -2.355e1
6.1000000000 6.9e1 -2.3547e1 -2.3547e1
6.1000000000 7.0e1 -2.1755e1 -2.1755e1
6.1000000000 7.1e1 -2.2566e1 -2.2566e1
6.1000000000 7.2e1 -2.2821e1 -2.2821e1
6.1000000000 7.3e1 -2.3202e1 -2.3202e1
6.1000000000 7.4e1 -2.1729e1 -2.1729e1
6.1000000000 7.5e1 -2.2704e1 -2.2704e1
6.1000000000 7.6e1 -2.3209e1 -2.3209e1
6.1000000000 7.7e1 -2.422e1 -2.422e1
6.1000000000 7.8e1 -2.1495e1 -2.1495e1
6.1000000000 7.9e1 -2.2892e1 -2.2892e1
6.1000000000 8.0e1 -2.2192e1 -2.2192e1
6.1000000000 8.1e1 -2.1732e1 -2.1732e1
6.1000000000 8.2e1 -2.2604e1 -2.2604e1
6.1000000000 8.3e1 -2.2094e1 -2.2094e1
6.1000000000 8.4e1 -2.3198e1 -2.3198e1
6.1000000000 8.5e1 -2.3832e1 -2.3832e1
6.1000000000 8.6e1 -2.2263e1 -2.2263e1
6.1000000000 8.7e1 -2.2402e1 -2.2402e1
6.1000000000 8.8e1 -2.2656e1 -2.2656e1
6.1000000000 8.9e1 -2.2022e1 -2.2022e1
6.1000000000 9.0e1 -2.3205e1 -2.3205e1
6.1000000000 9.1e1 -2.1782e1 -2.1782e1
6.1000000000 9.2e1 -2.4104e1 -2.4104e1
6.1000000000 9.3e1 -2.2262e1 -2.2262e1
6.1000000000 9.4e1 -2.2406e1 -2.2406e1
6.1000000000 9.5e1 -2.22e1 -2.22e1
6.1000000000 9.6e1 -2.1391e1 -2.1391e1

7.1000000000 1.0e0 -2.0743e1 -2.0743e1
7.1000000000 2.0e0 -1.6628e1 -1.6628e1
7.1000000000 3.0e0 -2.1347e1 -2.1347e1
7.1000000000 4.0e0 -2.0884e1 -2.0884e1
7.1000000000 5.0e0 -2.3169e1 -2.3169e1
7.1000000000 6.0e0 -2.0372e1 -2.0372e1
7.1000000000 7.0e0 -2.1335e1 -2.1335e1
7.1000000000 8.0e0 -1.8541e1 -1.8541e1
7.1000000000 9.0e0 -2.1764e1 -2.1764e1
7.1000000000 1.0e1 -2.095e1 -2.095e1
7.1000000000 1.1e1 -2.0978e1 -2.0978e1
7.1000000000 1.2e1 -2.0266e1 -2.0266e1
7.1000000000 1.3e1 -2.2244e1 -2.2244e1
7.1000000000 1.4e1 -2.031e1 -2.031e1
7.1000000000 1.5e1 -2.0931e1 -2.0931e1
7.1000000000 1.6e1 -1.9073e1 -1.9073e1
7.1000000000 1.7e1 -2.2267e1 -2.2267e1
7.1000000000 1.8e1 -2.1007e1 -2.1007e1
7.1000000000 1.9e1 -2.057e1 -2.057e1
7.1000000000 2.0e1 -2.2326e1 -2.2326e1
7.1000000000 2.1e1 -2.0214e1 -2.0214e1
7.1000000000 2.2e1 -2.1891e1 -2.1891e1
7.1000000000 2.3e1 -2.1369e1 -2.1369e1
7.1000000000 2.4e1 -2.0675e1 -2.0675e1
7.1000000000 2.5e1 -2.2066e1 -2.2066e1
7.1000000000 2.6e1 -2.0744e1 -2.0744e1
7.1000000000 2.7e1 -2.1551e1 -2.1551e1
7.1000000000 2.8e1 -1.8821e1 -1.8821e1
7.1000000000 2.9e1 -2.09e1 -2.09e1
7.1000000000 3.0e1 -2.1128e1 -2.1128e1
7.1000000000 3.1e1 -2.0776e1 -2.0776e1
7.1000000000 3.2e1 -2.3188e1 -2.3188e1
7.1000000000 3.3e1 -2.2324e1 -2.2324e1
7.1000000000 3.4e1 -1.9738e1 -1.9738e1
7.1000000000 3.5e1 -2.2036e1 -2.2036e1
7.1000000000 3.6e1 -2.0379e1 -2.0379e1
7.1000000000 3.7e1 -2.0289e1 -2.0289e1
7.1000000000 3.8e1 -2.1125e1 -2.1125e1
7.1000000000 3.9e1 -2.1497e1 -2.1497e1
7.1000000000 4.0e1 -2.0413e1 -2.0413e1
7.1000000000 4.1e1 -1.8568e1 -1.8568e1
7.1000000000 4.2e1 -2.2173e1 -2.2173e1
7.1000000000 4.3e1 -2.0595e1 -2.0595e1
7.1000000000 4.4e1 -2.1788e1 -2.1788e1
7.1000000000 4.5e1 -2.0558e1 -2.0558e1
7.1000000000 4.6e1 -2.0873e1 -2.0873e1
7.1000000000 4.7e1 -2.1024e1 -2.1024e1
7.1000000000 4.8e1 -2.0019e1 -2.0019e1
7.1000000000 4.9e1 -2.0195e1 -2.0195e1
7.1000000000 5.0e1 -2.0285e1 -2.0285e1
7.1000000000 5.1e1 -2.1319e1 -2.1319e1
7.1000000000 5.2e1 -2.1005e1 -2.1005e1
7.1000000000 5.3e1 -2.0271e1 -2.0271e1
7.1000000000 5.4e1 -1.9698e1 -1.9698e1
7.1000000000 5.5e1 -2.1978e1 -2.1978e1
7.1000000000 5.6e1 -2.0647e1 -2.0647e1
7.1000000000 5.7e1 -2.1023e1 -2.1023e1
7.1000000000 5.8e1 -2.0165e1 -2.0165e1
7.1000000000 5.9e1 -2.166e1 -2.166e1
7.1000000000 6.0e1 -2.1952e1 -2.1952e1
7.1000000000 6.1e1 -2.1323e1 -2.1323e1
7.1000000000 6.2e1 -2.0419e1 -2.0419e1
7.1000000000 6.3e1 -2.1703e1 -2.1703e1
7.1000000000 6.4e1 -2.0891e1 -2.0891e1
7.1000000000 6.5e1 -1.946e1 -1.946e1
7.1000000000 6.6e1 -2.0771e1 -2.0771e1
7.1000000000 6.7e1 -2.1742e1 -2.1742e1
7.1000000000 6.8e1 -2.033e1 -2.033e1
7.1000000000 6.9e1 -2.0143e1 -2.0143e1
7.1000000000 7.0e1 -2.0185e1 -2.0185e1
7.1000000000 7.1e1 -2.1829e1 -2.1829e1
7.1000000000 7.2e1 -2.2004e1 -2.2004e1
7.1000000000 7.3e1 -2.0967e1 -2.0967e1
7.1000000000 7.4e1 -1.9843e1 -1.9843e1
7.1000000000 7.5e1 -2.1965e1 -2.1965e1
7.1000000000 7.6e1 -2.1208e1 -2.1208e1
7.1000000000 7.7e1 -2.1753e1 -2.1753e1
7.1000000000 7.8e1 -2.0625e1 -2.0625e1
7.1000000000 7.9e1 -2.1811e1 -2.1811e1
7.1000000000 8.0e1 -2.059e1 -2.059e1
7.1000000000 8.1e1 -2.1608e1 -2.1608e1
7.1000000000 8.2e1 -2.0771e1 -2.0771e1
7.1000000000 8.3e1 -2.0882e1 -2.0882e1
7.1000000000 8.4e1 -2.2308e1 -2.2308e1
7.1000000000 8.5e1 -2.1904e1 -2.1904e1
7.1000000000 8.6e1 -2.1288e1 -2.1288e1
7.1000000000 8.7e1 -2.1358e1 -2.1358e1
7.1000000000 8.8e1 -2.0883e1 -2.0883e1
7.1000000000 8.9e1 -2.0329e1 -2.0329e1
7.1000000000 9.0e1 -2.1809e1 -2.1809e1
7.1000000000 9.1e1 -2.1039e1 -2.1039e1
7.1000000000 9.2e1 -2.127e1 -2.127e1
7.1000000000 9.3e1 -2.0674e1 -2.0674e1
7.1000000000 9.4e1 -2.1415e1 -2.1415e1
7.1000000000 9.5e1 -2.0712e1 -2.0712e1
7.1000000000 9.6e1 -2.1473e1 -2.1473e1

8.1000000000 1.0e0 -1.8263e1 -1.8263e1
8.1000000000 2.0e0 -1.4892e1 -1.4892e1
8.1000000000 3.0e0 -1.9733e1 -1.9733e1
8.1000000000 4.0e0 -2.0082e1 -2.0082e1
8.1000000000 5.0e0 -2.2002e1 -2.2002e1
8.1000000000 6.0e0 -1.9836e1 -1.9836e1
8.1000000000 7.0e0 -1.9877e1 -1.9877e1
8.1000000000 8.0e0 -1.6829e1 -1.6829e1
8.1000000000 9.0e0 -2.0889e1 -2.0889e1
8.1000000000 1.0e1 -1.9612e1 -1.9612e1
8.1000000000 1.1e1 -1.9855e1 -1.9855e1
8.1000000000 1.2e1 -2.0024e1 -2.0024e1
8.1000000000 1.3e1 -1.9917e1 -1.9917e1
8.1000000000 1.4e1 -1.9519e1 -1.9519e1
8.1000000000 1.5e1 -1.9625e1 -1.9625e1
8.1000000000 1.6e1 -1.8394e1 -1.8394e1
8.1000000000 1.7e1 -2.0799e1 -2.0799e1
8.1000000000 1.8e1 -1.9395e1 -1.9395e1
8.1000000000 1.9e1 -2.0303e1 -2.0303e1
8.1000000000 2.0e1 -1.8801e1 -1.8801e1
8.1000000000 2.1e1 -1.8659e1 -1.8659e1
8.1000000000 2.2e1 -2.017e1 -2.017e1
8.1000000000 2.3e1 -2.0395e1 -2.0395e1
8.1000000000 2.4e1 -1.9488e1 -1.9488e1
8.1000000000 2.5e1 -2.0911e1 -2.0911e1
8.1000000000 2.6e1 -1.8958e1 -1.8958e1
8.1000000000 2.7e1 -2.0428e1 -2.0428e1
8.1000000000 2.8e1 -1.8646e1 -1.8646e1
8.1000000000 2.9e1 -1.9822e1 -1.9822e1
8.1000000000 3.0e1 -1.9065e1 -1.9065e1
8.1000000000 3.1e1 -1.9834e1 -1.9834e1
8.1000000000 3.2e1 -1.9131e1 -1.9131e1
8.1000000000 3.3e1 -1.9908e1 -1.9908e1
8.1000000000 3.4e1 -1.995e1 -1.995e1
8.1000000000 3.5e1 -1.9483e1 -1.9483e1
8.1000000000 3.6e1 -2.0431e1 -2.0431e1
8.1000000000 3.7e1 -2.0689e1 -2.0689e1
8.1000000000 3.8e1 -1.9395e1 -1.9395e1
8.1000000000 3.9e1 -2.0329e1 -2.0329e1
8.1000000000 4.0e1 -1.9786e1 -1.9786e1
8.1000000000 4.1e1 -1.9273e1 -1.9273e1
8.1000000000 4.2e1 -1.9726e1 -1.9726e1
8.1000000000 4.3e1 -1.9033e1 -1.9033e1
8.1000000000 4.4e1 -2.0348e1 -2.0348e1
8.1000000000 4.5e1 -1.9623e1 -1.9623e1
8.1000000000 4.6e1 -1.8877e1 -1.8877e1
8.1000000000 4.7e1 -2.0032e1 -2.0032e1
8.1000000000 4.8e1 -1.9481e1 -1.9481e1
8.1000000000 4.9e1 -1.9328e1 -1.9328e1
8.1000000000 5.0e1 -1.9725e1 -1.9725e1
8.1000000000 5.1e1 -1.9774e1 -1.9774e1
8.1000000000 5.2e1 -1.9205e1 -1.9205e1
8.1000000000 5.3e1 -2.0285e1 -2.0285e1
8.1000000000 5.4e1 -1.8732e1 -1.8732e1
8.1000000000 5.5e1 -2.0587e1 -2.0587e1
8.1000000000 5.6e1 -1.9418e1 -1.9418e1
8.1000000000 5.7e1 -2.0949e1 -2.0949e1
8.1000000000 5.8e1 -1.8919e1 -1.8919e1
8.1000000000 5.9e1 -1.969e1 -1.969e1
8.1000000000 6.0e1 -2.0676e1 -2.0676e1
8.1000000000 6.1e1 -2.1159e1 -2.1159e1
8.1000000000 6.2e1 -1.927e1 -1.927e1
8.1000000000 6.3e1 -1.9523e1 -1.9523e1
8.1000000000 6.4e1 -1.9461e1 -1.9461e1
8.1000000000 6.5e1 -1.9055e1 -1.9055e1
8.1000000000 6.6e1 -2.1341e1 -2.1341e1
8.1000000000 6.7e1 -1.9069e1 -1.9069e1
8.1000000000 6.8e1 -2.1466e1 -2.1466e1
8.1000000000 6.9e1 -2.0811e1 -2.0811e1
8.1000000000 7.0e1 -2.0625e1 -2.0625e1
8.1000000000 7.1e1 -1.8932e1 -1.8932e1
8.1000000000 7.2e1 -2.1733e1 -2.1733e1
8.1000000000 7.3e1 -2.0738e1 -2.0738e1
8.1000000000 7.4e1 -2.028e1 -2.028e1
8.1000000000 7.5e1 -1.9344e1 -1.9344e1
8.1000000000 7.6e1 -2.0861e1 -2.0861e1
8.1000000000 7.7e1 -2.0604e1 -2.0604e1
8.1000000000 7.8e1 -1.9921e1 -1.9921e1
8.1000000000 7.9e1 -1.9516e1 -1.9516e1
8.1000000000 8.0e1 -2.0544e1 -2.0544e1
8.1000000000 8.1e1 -1.9719e1 -1.9719e1
8.1000000000 8.2e1 -1.9624e1 -1.9624e1
8.1000000000 8.3e1 -1.9523e1 -1.9523e1
8.1000000000 8.4e1 -2.1158e1 -2.1158e1
8.1000000000 8.5e1 -2.1129e1 -2.1129e1
8.1000000000 8.6e1 -1.9768e1 -1.9768e1
8.1000000000 8.7e1 -1.9909e1 -1.9909e1
8.1000000000 8.8e1 -1.9831e1 -1.9831e1
8.1000000000 8.9e1 -1.987e1 -1.987e1
8.1000000000 9.0e1 -1.9739e1 -1.9739e1
8.1000000000 9.1e1 -1.9815e1 -1.9815e1
8.1000000000 9.2e1 -2.0117e1 -2.0117e1
8.1000000000 9.3e1 -1.9093e1 -1.9093e1
8.1000000000 9.4e1 -1.9353e1 -1.9353e1
8.1000000000 9.5e1 -2.0191e1 -2.0191e1
8.1000000000 9.6e1 -1.9672e1 -1.9672e1

9.1000000000 1.0e0 -1.6688e1 -1.6688e1
9.1000000000 2.0e0 -1.6159e1 -1.6159e1
9.1000000000 3.0e0 -1.8017e1 -1.8017e1
9.1000000000 4.0e0 -1.9537e1 -1.9537e1
9.1000000000 5.0e0 -1.9101e1 -1.9101e1
9.1000000000 6.0e0 -1.9023e1 -1.9023e1
9.1000000000 7.0e0 -1.9546e1 -1.9546e1
9.1000000000 8.0e0 -1.5885e1 -1.5885e1
9.1000000000 9.0e0 -1.8702e1 -1.8702e1
9.1000000000 1.0e1 -1.8828e1 -1.8828e1
9.1000000000 1.1e1 -1.8533e1 -1.8533e1
9.1000000000 1.2e1 -2.0216e1 -2.0216e1
9.1000000000 1.3e1 -1.9307e1 -1.9307e1
9.1000000000 1.4e1 -1.7383e1 -1.7383e1
9.1000000000 1.5e1 -1.9447e1 -1.9447e1
9.1000000000 1.6e1 -1.757e1 -1.757e1
9.1000000000 1.7e1 -1.8815e1 -1.8815e1
9.1000000000 1.8e1 -1.8743e1 -1.8743e1
9.1000000000 1.9e1 -1.8425e1 -1.8425e1
9.1000000000 2.0e1 -1.8903e1 -1.8903e1
9.1000000000 2.1e1 -1.7288e1 -1.7288e1
9.1000000000 2.2e1 -2.0332e1 -2.0332e1
9.1000000000 2.3e1 -1.8146e1 -1.8146e1
9.1000000000 2.4e1 -1.7325e1 -1.7325e1
9.1000000000 2.5e1 -1.9298e1 -1.9298e1
9.1000000000 2.6e1 -1.8633e1 -1.8633e1
9.1000000000 2.7e1 -1.9444e1 -1.9444e1
9.1000000000 2.8e1 -1.7467e1 -1.7467e1
9.1000000000 2.9e1 -1.831e1 -1.831e1
9.1000000000 3.0e1 -1.7847e1 -1.7847e1
9.1000000000 3.1e1 -1.9073e1 -1.9073e1
9.1000000000 3.2e1 -1.8289e1 -1.8289e1
9.1000000000 3.3e1 -1.8493e1 -1.8493e1
9.1000000000 3.4e1 -1.8525e1 -1.8525e1
9.1000000000 3.5e1 -1.8771e1 -1.8771e1
9.1000000000 3.6e1 -1.8908e1 -1.8908e1
9.1000000000 3.7e1 -1.9861e1 -1.9861e1
9.1000000000 3.8e1 -1.744e1 -1.744e1
9.1000000000 3.9e1 -2.017e1 -2.017e1
9.1000000000 4.0e1 -1.7866e1 -1.7866e1
9.1000000000 4.1e1 -1.8471e1 -1.8471e1
9.1000000000 4.2e1 -1.806e1 -1.806e1
9.1000000000 4.3e1 -1.7918e1 -1.7918e1
9.1000000000 4.4e1 -1.9664e1 -1.9664e1
9.1000000000 4.5e1 -1.8261e1 -1.8261e1
9.1000000000 4.6e1 -1.8725e1 -1.8725e1
9.1000000000 4.7e1 -1.8548e1 -1.8548e1
9.1000000000 4.8e1 -1.8217e1 -1.8217e1
9.1000000000 4.9e1 -1.773e1 -1.773e1
9.1000000000 5.0e1 -1.9127e1 -1.9127e1
9.1000000000 5.1e1 -1.8193e1 -1.8193e1
9.1000000000 5.2e1 -1.9621e1 -1.9621e1
9.1000000000 5.3e1 -1.9668e1 -1.9668e1
9.1000000000 5.4e1 -1.8263e1 -1.8263e1
9.1000000000 5.5e1 -1.8264e1 -1.8264e1
9.1000000000 5.6e1 -1.9484e1 -1.9484e1
9.1000000000 5.7e1 -1.7727e1 -1.7727e1
9.1000000000 5.8e1 -1.9395e1 -1.9395e1
9.1000000000 5.9e1 -1.8503e1 -1.8503e1
9.1000000000 6.0e1 -1.8839e1 -1.8839e1
9.1000000000 6.1e1 -1.9121e1 -1.9121e1
9.1000000000 6.2e1 -1.9136e1 -1.9136e1
9.1000000000 6.3e1 -1.8131e1 -1.8131e1
9.1000000000 6.4e1 -1.9256e1 -1.9256e1
9.1000000000 6.5e1 -1.8187e1 -1.8187e1
9.1000000000 6.6e1 -1.9321e1 -1.9321e1
9.1000000000 6.7e1 -1.8764e1 -1.8764e1
9.1000000000 6.8e1 -1.9025e1 -1.9025e1
9.1000000000 6.9e1 -1.9004e1 -1.9004e1
9.1000000000 7.0e1 -1.9055e1 -1.9055e1
9.1000000000 7.1e1 -1.8986e1 -1.8986e1
9.1000000000 7.2e1 -1.8831e1 -1.8831e1
9.1000000000 7.3e1 -1.7646e1 -1.7646e1
9.1000000000 7.4e1 -1.8434e1 -1.8434e1
9.1000000000 7.5e1 -1.8801e1 -1.8801e1
9.1000000000 7.6e1 -1.9271e1 -1.9271e1
9.1000000000 7.7e1 -1.8967e1 -1.8967e1
9.1000000000 7.8e1 -1.9441e1 -1.9441e1
9.1000000000 7.9e1 -1.8095e1 -1.8095e1
9.1000000000 8.0e1 -1.9819e1 -1.9819e1
9.1000000000 8.1e1 -1.8566e1 -1.8566e1
9.1000000000 8.2e1 -1.8612e1 -1.8612e1
9.1000000000 8.3e1 -1.9085e1 -1.9085e1
9.1000000000 8.4e1 -1.8949e1 -1.8949e1
9.1000000000 8.5e1 -1.9123e1 -1.9123e1
9.1000000000 8.6e1 -1.886e1 -1.886e1
9.1000000000 8.7e1 -1.8915e1 -1.8915e1
9.1000000000 8.8e1 -1.8636e1 -1.8636e1
9.1000000000 8.9e1 -1.8919e1 -1.8919e1
9.1000000000 9.0e1 -1.9055e1 -1.9055e1
9.1000000000 9.1e1 -1.8445e1 -1.8445e1
9.1000000000 9.2e1 -1.9428e1 -1.9428e1
9.1000000000 9.3e1 -1.8428e1 -1.8428e1
9.1000000000 9.4e1 -1.8777e1 -1.8777e1
9.1000000000 9.5e1 -1.8983e1 -1.8983e1
9.1000000000 9.6e1 -1.8237e1 -1.8237e1

10.1000000000 1.0e0 -1.6962e1 -1.6962e1
10.1000000000 2.0e0 -1.5929e1 -1.5929e1
10.1000000000 3.0e0 -1.7722e1 -1.7722e1
10.1000000000 4.0e0 -1.8644e1 -1.8644e1
10.1000000000 5.0e0 -1.8884e1 -1.8884e1
10.1000000000 6.0e0 -1.8236e1 -1.8236e1
10.1000000000 7.0e0 -1.6893e1 -1.6893e1
10.1000000000 8.0e0 -1.7719e1 -1.7719e1
10.1000000000 9.0e0 -1.851e1 -1.851e1
10.1000000000 1.0e1 -1.7703e1 -1.7703e1
10.1000000000 1.1e1 -1.8364e1 -1.8364e1
10.1000000000 1.2e1 -1.8001e1 -1.8001e1
10.1000000000 1.3e1 -1.8328e1 -1.8328e1
10.1000000000 1.4e1 -1.7255e1 -1.7255e1
10.1000000000 1.5e1 -1.8209e1 -1.8209e1
10.1000000000 1.6e1 -1.7693e1 -1.7693e1
10.1000000000 1.7e1 -1.803e1 -1.803e1
10.1000000000 1.8e1 -1.8266e1 -1.8266e1
10.1000000000 1.9e1 -1.7572e1 -1.7572e1
10.1000000000 2.0e1 -1.8399e1 -1.8399e1
10.1000000000 2.1e1 -1.7409e1 -1.7409e1
10.1000000000 2.2e1 -1.8975e1 -1.8975e1
10.1000000000 2.3e1 -1.7498e1 -1.7498e1
10.1000000000 2.4e1 -1.7778e1 -1.7778e1
10.1000000000 2.5e1 -1.8487e1 -1.8487e1
10.1000000000 2.6e1 -1.7704e1 -1.7704e1
10.1000000000 2.7e1 -1.8485e1 -1.8485e1
10.1000000000 2.8e1 -1.6758e1 -1.6758e1
10.1000000000 2.9e1 -1.765e1 -1.765e1
10.1000000000 3.0e1 -1.7536e1 -1.7536e1
10.1000000000 3.1e1 -1.7808e1 -1.7808e1
10.1000000000 3.2e1 -1.8091e1 -1.8091e1
10.1000000000 3.3e1 -1.8631e1 -1.8631e1
10.1000000000 3.4e1 -1.7536e1 -1.7536e1
10.1000000000 3.5e1 -1.8624e1 -1.8624e1
10.1000000000 3.6e1 -1.7366e1 -1.7366e1
10.1000000000 3.7e1 -1.7916e1 -1.7916e1
10.1000000000 3.8e1 -1.7797e1 -1.7797e1
10.1000000000 3.9e1 -1.84e1 -1.84e1
10.1000000000 4.0e1 -1.7087e1 -1.7087e1
10.1000000000 4.1e1 -1.7024e1 -1.7024e1
10.1000000000 4.2e1 -1.8379e1 -1.8379e1
10.1000000000 4.3e1 -1.7804e1 -1.7804e1
10.1000000000 4.4e1 -1.7401e1 -1.7401e1
10.1000000000 4.5e1 -1.7217e1 -1.7217e1
10.1000000000 4.6e1 -1.8255e1 -1.8255e1
10.1000000000 4.7e1 -1.7495e1 -1.7495e1
10.1000000000 4.8e1 -1.734e1 -1.734e1
10.1000000000 4.9e1 -1.7482e1 -1.7482e1
10.1000000000 5.0e1 -1.8451e1 -1.8451e1
10.1000000000 5.1e1 -1.7705e1 -1.7705e1
10.1000000000 5.2e1 -1.8222e1 -1.8222e1
10.1000000000 5.3e1 -1.7672e1 -1.7672e1
10.1000000000 5.4e1 -1.7779e1 -1.7779e1
10.1000000000 5.5e1 -1.8104e1 -1.8104e1
10.1000000000 5.6e1 -1.7683e1 -1.7683e1
10.1000000000 5.7e1 -1.7257e1 -1.7257e1
10.1000000000 5.8e1 -1.7913e1 -1.7913e1
10.1000000000 5.9e1 -1.8134e1 -1.8134e1
10.1000000000 6.0e1 -1.8099e1 -1.8099e1
10.1000000000 6.1e1 -1.8591e1 -1.8591e1
10.1000000000 6.2e1 -1.7489e1 -1.7489e1
10.1000000000 6.3e1 -1.8344e1 -1.8344e1
10.1000000000 6.4e1 -1.7546e1 -1.7546e1
10.1000000000 6.5e1 -1.8517e1 -1.8517e1
10.1000000000 6.6e1 -1.715e1 -1.715e1
10.1000000000 6.7e1 -1.8592e1 -1.8592e1
10.1000000000 6.8e1 -1.7357e1 -1.7357e1
10.1000000000 6.9e1 -1.7364e1 -1.7364e1
10.1000000000 7.0e1 -1.785e1 -1.785e1
10.1000000000 7.1e1 -1.8302e1 -1.8302e1
10.1000000000 7.2e1 -1.7728e1 -1.7728e1
10.1000000000 7.3e1 -1.8188e1 -1.8188e1
10.1000000000 7.4e1 -1.8006e1 -1.8006e1
10.1000000000 7.5e1 -1.818e1 -1.818e1
10.1000000000 7.6e1 -1.8159e1 -1.8159e1
10.1000000000 7.7e1 -1.863e1 -1.863e1
10.1000000000 7.8e1 -1.7625e1 -1.7625e1
10.1000000000 7.9e1 -1.8134e1 -1.8134e1
10.1000000000 8.0e1 -1.7985e1 -1.7985e1
10.1000000000 8.1e1 -1.792e1 -1.792e1
10.1000000000 8.2e1 -1.8259e1 -1.8259e1
10.1000000000 8.3e1 -1.7936e1 -1.7936e1
10.1000000000 8.4e1 -1.8204e1 -1.8204e1
10.1000000000 8.5e1 -1.8592e1 -1.8592e1
10.1000000000 8.6e1 -1.7972e1 -1.7972e1
10.1000000000 8.7e1 -1.8e1 -1.8e1
10.1000000000 8.8e1 -1.8526e1 -1.8526e1
10.1000000000 8.9e1 -1.802e1 -1.802e1
10.1000000000 9.0e1 -1.7933e1 -1.7933e1
10.1000000000 9.1e1 -1.7961e1 -1.7961e1
10.1000000000 9.2e1 -1.8622e1 -1.8622e1
10.1000000000 9.3e1 -1.8932e1 -1.8932e1
10.1000000000 9.4e1 -1.7656e1 -1.7656e1
10.1000000000 9.5e1 -1.7989e1 -1.7989e1
10.1000000000 9.6e1 -1.8845e1 -1.8845e1

20.1000000000 1.0e0 -1.1686e1 -1.1686e1
20.1000000000 2.0e0 -1.2061e1 -1.2061e1
20.1000000000 3.0e0 -1.2013e1 -1.2013e1
20.1000000000 4.0e0 -1.2263e1 -1.2263e1
20.1000000000 5.0e0 -1.1952e1 -1.1952e1
20.1000000000 6.0e0 -1.2326e1 -1.2326e1
20.1000000000 7.0e0 -1.2276e1 -1.2276e1
20.1000000000 8.0e0 -1.2314e1 -1.2314e1
20.1000000000 9.0e0 -1.2532e1 -1.2532e1
20.1000000000 1.0e1 -1.1903e1 -1.1903e1
20.1000000000 1.1e1 -1.2075e1 -1.2075e1
20.1000000000 1.2e1 -1.2691e1 -1.2691e1
20.1000000000 1.3e1 -1.2395e1 -1.2395e1
20.1000000000 1.4e1 -1.206e1 -1.206e1
20.1000000000 1.5e1 -1.224e1 -1.224e1
20.1000000000 1.6e1 -1.1966e1 -1.1966e1
20.1000000000 1.7e1 -1.2159e1 -1.2159e1
20.1000000000 1.8e1 -1.1928e1 -1.1928e1
20.1000000000 1.9e1 -1.2209e1 -1.2209e1
20.1000000000 2.0e1 -1.2544e1 -1.2544e1
20.1000000000 2.1e1 -1.2659e1 -1.2659e1
20.1000000000 2.2e1 -1.2109e1 -1.2109e1
20.1000000000 2.3e1 -1.1892e1 -1.1892e1
20.1000000000 2.4e1 -1.2734e1 -1.2734e1
20.1000000000 2.5e1 -1.2166e1 -1.2166e1
20.1000000000 2.6e1 -1.204e1 -1.204e1
20.1000000000 2.7e1 -1.2341e1 -1.2341e1
20.1000000000 2.8e1 -1.2152e1 -1.2152e1
20.1000000000 2.9e1 -1.2299e1 -1.2299e1
20.1000000000 3.0e1 -1.186e1 -1.186e1
20.1000000000 3.1e1 -1.2025e1 -1.2025e1
20.1000000000 3.2e1 -1.2797e1 -1.2797e1
20.1000000000 3.3e1 -1.2112e1 -1.2112e1
20.1000000000 3.4e1 -1.2076e1 -1.2076e1
20.1000000000 3.5e1 -1.2008e1 -1.2008e1
20.1000000000 3.6e1 -1.213e1 -1.213e1
20.1000000000 3.7e1 -1.1651e1 -1.1651e1
20.1000000000 3.8e1 -1.2205e1 -1.2205e1
20.1000000000 3.9e1 -1.2514e1 -1.2514e1
20.1000000000 4.0e1 -1.184e1 -1.184e1
20.1000000000 4.1e1 -1.2519e1 -1.2519e1
20.1000000000 4.2e1 -1.1734e1 -1.1734e1
20.1000000000 4.3e1 -1.1915e1 -1.1915e1
20.1000000000 4.4e1 -1.2567e1 -1.2567e1
20.1000000000 4.5e1 -1.1728e1 -1.1728e1
20.1000000000 4.6e1 -1.2459e1 -1.2459e1
20.1000000000 4.7e1 -1.1908e1 -1.1908e1
20.1000000000 4.8e1 -1.2359e1 -1.2359e1
20.1000000000 4.9e1 -1.2034e1 -1.2034e1
20.1000000000 5.0e1 -1.1906e1 -1.1906e1
20.1000000000 5.1e1 -1.2118e1 -1.2118e1
20.1000000000 5.2e1 -1.2228e1 -1.2228e1
20.1000000000 5.3e1 -1.2444e1 -1.2444e1
20.1000000000 5.4e1 -1.1974e1 -1.1974e1
20.1000000000 5.5e1 -1.2097e1 -1.2097e1
20.1000000000 5.6e1 -1.2222e1 -1.2222e1
20.1000000000 5.7e1 -1.1862e1 -1.1862e1
20.1000000000 5.8e1 -1.2142e1 -1.2142e1
20.1000000000 5.9e1 -1.1933e1 -1.1933e1
20.1000000000 6.0e1 -1.2397e1 -1.2397e1
20.1000000000 6.1e1 -1.2249e1 -1.2249e1
20.1000000000 6.2e1 -1.2313e1 -1.2313e1
20.1000000000 6.3e1 -1.1978e1 -1.1978e1
20.1000000000 6.4e1 -1.2238e1 -1.2238e1
20.1000000000 6.5e1 -1.2141e1 -1.2141e1
20.1000000000 6.6e1 -1.1957e1 -1.1957e1
20.1000000000 6.7e1 -1.2112e1 -1.2112e1
20.1000000000 6.8e1 -1.209e1 -1.209e1
20.1000000000 6.9e1 -1.2269e1 -1.2269e1
20.1000000000 7.0e1 -1.203e1 -1.203e1
20.1000000000 7.1e1 -1.2042e1 -1.2042e1
20.1000000000 7.2e1 -1.2292e1 -1.2292e1
20.1000000000 7.3e1 -1.2133e1 -1.2133e1
20.1000000000 7.4e1 -1.2183e1 -1.2183e1
20.1000000000 7.5e1 -1.1991e1 -1.1991e1
20.1000000000 7.6e1 -1.2314e1 -1.2314e1
20.1000000000 7.7e1 -1.1925e1 -1.1925e1
20.1000000000 7.8e1 -1.2125e1 -1.2125e1
20.1000000000 7.9e1 -1.2141e1 -1.2141e1
20.1000000000 8.0e1 -1.2077e1 -1.2077e1
20.1000000000 8.1e1 -1.24e1 -1.24e1
20.1000000000 8.2e1 -1.2142e1 -1.2142e1
20.1000000000 8.3e1 -1.2032e1 -1.2032e1
20.1000000000 8.4e1 -1.2235e1 -1.2235e1
20.1000000000 8.5e1 -1.2231e1 -1.2231e1
20.1000000000 8.6e1 -1.2235e1 -1.2235e1
20.1000000000 8.7e1 -1.1956e1 -1.1956e1
20.1000000000 8.8e1 -1.244e1 -1.244e1
20.1000000000 8.9e1 -1.2546e1 -1.2546e1
20.1000000000 9.0e1 -1.2047e1 -1.2047e1
20.1000000000 9.1e1 -1.2125e1 -1.2125e1
20.1000000000 9.2e1 -1.2292e1 -1.2292e1
20.1000000000 9.3e1 -1.2314e1 -1.2314e1
20.1000000000 9.4e1 -1.1994e1 -1.1994e1
20.1000000000 9.5e1 -1.2234e1 -1.2234e1
20.1000000000 9.6e1 -1.2084e1 -1.2084e1

30.1000000000 1.0e0 -8.4938e0 -8.4938e0
30.1000000000 2.0e0 -8.3622e0 -8.3622e0
30.1000000000 3.0e0 -8.1978e0 -8.1978e0
30.1000000000 4.0e0 -9.3671e0 -9.3671e0
30.1000000000 5.0e0 -7.7705e0 -7.7705e0
30.1000000000 6.0e0 -8.9623e0 -8.9623e0
30.1000000000 7.0e0 -8.3797e0 -8.3797e0
30.1000000000 8.0e0 -8.5238e0 -8.5238e0
30.1000000000 9.0e0 -8.641e0 -8.641e0
30.1000000000 1.0e1 -8.4126e0 -8.4126e0
30.1000000000 1.1e1 -8.4533e0 -8.4533e0
30.1000000000 1.2e1 -8.9544e0 -8.9544e0
30.1000000000 1.3e1 -8.6283e0 -8.6283e0
30.1000000000 1.4e1 -8.5755e0 -8.5755e0
30.1000000000 1.5e1 -8.3954e0 -8.3954e0
30.1000000000 1.6e1 -8.5554e0 -8.5554e0
30.1000000000 1.7e1 -8.6245e0 -8.6245e0
30.1000000000 1.8e1 -8.7317e0 -8.7317e0
30.1000000000 1.9e1 -8.2409e0 -8.2409e0
30.1000000000 2.0e1 -8.8382e0 -8.8382e0
30.1000000000 2.1e1 -8.2057e0 -8.2057e0
30.1000000000 2.2e1 -8.7904e0 -8.7904e0
30.1000000000 2.3e1 -8.539e0 -8.539e0
30.1000000000 2.4e1 -8.3015e0 -8.3015e0
30.1000000000 2.5e1 -8.9652e0 -8.9652e0
30.1000000000 2.6e1 -8.2687e0 -8.2687e0
30.1000000000 2.7e1 -8.5295e0 -8.5295e0
30.1000000000 2.8e1 -8.6712e0 -8.6712e0
30.1000000000 2.9e1 -8.7021e0 -8.7021e0
30.1000000000 3.0e1 -8.4972e0 -8.4972e0
30.1000000000 3.1e1 -8.4395e0 -8.4395e0
30.1000000000 3.2e1 -8.9916e0 -8.9916e0
30.1000000000 3.3e1 -8.4325e0 -8.4325e0
30.1000000000 3.4e1 -8.6462e0 -8.6462e0
30.1000000000 3.5e1 -8.2643e0 -8.2643e0
30.1000000000 3.6e1 -8.6834e0 -8.6834e0
30.1000000000 3.7e1 -8.2236e0 -8.2236e0
30.1000000000 3.8e1 -8.6246e0 -8.6246e0
30.1000000000 3.9e1 -8.6877e0 -8.6877e0
30.1000000000 4.0e1 -8.4852e0 -8.4852e0
30.1000000000 4.1e1 -8.9917e0 -8.9917e0
30.1000000000 4.2e1 -8.3502e0 -8.3502e0
30.1000000000 4.3e1 -8.3274e0 -8.3274e0
30.1000000000 4.4e1 -8.7187e0 -8.7187e0
30.1000000000 4.5e1 -8.1167e0 -8.1167e0
30.1000000000 4.6e1 -8.7323e0 -8.7323e0
30.1000000000 4.7e1 -8.5149e0 -8.5149e0
30.1000000000 4.8e1 -8.5623e0 -8.5623e0
30.1000000000 4.9e1 -8.1125e0 -8.1125e0
30.1000000000 5.0e1 -8.5883e0 -8.5883e0
30.1000000000 5.1e1 -8.5485e0 -8.5485e0
30.1000000000 5.2e1 -8.5341e0 -8.5341e0
30.1000000000 5.3e1 -8.3841e0 -8.3841e0
30.1000000000 5.4e1 -8.3131e0 -8.3131e0
30.1000000000 5.5e1 -8.5615e0 -8.5615e0
30.1000000000 5.6e1 -8.8648e0 -8.8648e0
30.1000000000 5.7e1 -8.8155e0 -8.8155e0
30.1000000000 5.8e1 -8.4168e0 -8.4168e0
30.1000000000 5.9e1 -8.4476e0 -8.4476e0
30.1000000000 6.0e1 -9.09e0 -9.09e0
30.1000000000 6.1e1 -9.1766e0 -9.1766e0
30.1000000000 6.2e1 -8.4173e0 -8.4173e0
30.1000000000 6.3e1 -8.6716e0 -8.6716e0
30.1000000000 6.4e1 -8.4361e0 -8.4361e0
30.1000000000 6.5e1 -8.416e0 -8.416e0
30.1000000000 6.6e1 -8.8046e0 -8.8046e0
30.1000000000 6.7e1 -8.1196e0 -8.1196e0
30.1000000000 6.8e1 -9.049e0 -9.049e0
30.1000000000 6.9e1 -8.6588e0 -8.6588e0
30.1000000000 7.0e1 -8.6344e0 -8.6344e0
30.1000000000 7.1e1 -8.3937e0 -8.3937e0
30.1000000000 7.2e1 -8.6496e0 -8.6496e0
30.1000000000 7.3e1 -8.2653e0 -8.2653e0
30.1000000000 7.4e1 -8.4455e0 -8.4455e0
30.1000000000 7.5e1 -8.6448e0 -8.6448e0
30.1000000000 7.6e1 -8.7885e0 -8.7885e0
30.1000000000 7.7e1 -9.2121e0 -9.2121e0
30.1000000000 7.8e1 -8.2097e0 -8.2097e0
30.1000000000 7.9e1 -8.5443e0 -8.5443e0
30.1000000000 8.0e1 -8.6884e0 -8.6884e0
30.1000000000 8.1e1 -8.4843e0 -8.4843e0
30.1000000000 8.2e1 -8.8484e0 -8.8484e0
30.1000000000 8.3e1 -8.4134e0 -8.4134e0
30.1000000000 8.4e1 -8.7358e0 -8.7358e0
30.1000000000 8.5e1 -8.9709e0 -8.9709e0
30.1000000000 8.6e1 -8.4894e0 -8.4894e0
30.1000000000 8.7e1 -8.5303e0 -8.5303e0
30.1000000000 8.8e1 -8.7384e0 -8.7384e0
30.1000000000 8.9e1 -8.7912e0 -8.7912e0
30.1000000000 9.0e1 -8.4911e0 -8.4911e0
30.1000000000 9.1e1 -8.4691e0 -8.4691e0
30.1000000000 9.2e1 -8.8493e0 -8.8493e0
30.1000000000 9.3e1 -8.7216e0 -8.7216e0
30.1000000000 9.4e1 -8.4806e0 -8.4806e0
30.1000000000 9.5e1 -8.652e0 -8.652e0
30.1000000000 9.6e1 -8.6391e0 -8.6391e0

40.1000000000 1.0e0 -6.1112e0 -6.1112e0
40.1000000000 2.0e0 -6.472e0 -6.472e0
40.1000000000 3.0e0 -6.0443e0 -6.0443e0
40.1000000000 4.0e0 -6.2389e0 -6.2389e0
40.1000000000 5.0e0 -6.2764e0 -6.2764e0
40.1000000000 6.0e0 -6.2792e0 -6.2792e0
40.1000000000 7.0e0 -6.0609e0 -6.0609e0
40.1000000000 8.0e0 -6.2541e0 -6.2541e0
40.1000000000 9.0e0 -6.4828e0 -6.4828e0
40.1000000000 1.0e1 -5.9633e0 -5.9633e0
40.1000000000 1.1e1 -6.0956e0 -6.0956e0
40.1000000000 1.2e1 -6.8694e0 -6.8694e0
40.1000000000 1.3e1 -6.1111e0 -6.1111e0
40.1000000000 1.4e1 -6.2246e0 -6.2246e0
40.1000000000 1.5e1 -6.1843e0 -6.1843e0
40.1000000000 1.6e1 -5.7414e0 -5.7414e0
40.1000000000 1.7e1 -6.2099e0 -6.2099e0
40.1000000000 1.8e1 -6.2083e0 -6.2083e0
40.1000000000 1.9e1 -5.9666e0 -5.9666e0
40.1000000000 2.0e1 -6.34e0 -6.34e0
40.1000000000 2.1e1 -6.1566e0 -6.1566e0
40.1000000000 2.2e1 -6.3565e0 -6.3565e0
40.1000000000 2.3e1 -6.0193e0 -6.0193e0
40.1000000000 2.4e1 -6.2656e0 -6.2656e0
40.1000000000 2.5e1 -6.2672e0 -6.2672e0
40.1000000000 2.6e1 -6.0393e0 -6.0393e0
40.1000000000 2.7e1 -6.1576e0 -6.1576e0
40.1000000000 2.8e1 -6.1827e0 -6.1827e0
40.1000000000 2.9e1 -6.2349e0 -6.2349e0
40.1000000000 3.0e1 -5.9974e0 -5.9974e0
40.1000000000 3.1e1 -6.1728e0 -6.1728e0
40.1000000000 3.2e1 -6.1327e0 -6.1327e0
40.1000000000 3.3e1 -6.2646e0 -6.2646e0
40.1000000000 3.4e1 -6.1662e0 -6.1662e0
40.1000000000 3.5e1 -6.0855e0 -6.0855e0
40.1000000000 3.6e1 -6.2725e0 -6.2725e0
40.1000000000 3.7e1 -6.1513e0 -6.1513e0
40.1000000000 3.8e1 -6.1872e0 -6.1872e0
40.1000000000 3.9e1 -6.137e0 -6.137e0
40.1000000000 4.0e1 -6.1961e0 -6.1961e0
40.1000000000 4.1e1 -6.3093e0 -6.3093e0
40.1000000000 4.2e1 -6.0183e0 -6.0183e0
40.1000000000 4.3e1 -6.1019e0 -6.1019e0
40.1000000000 4.4e1 -6.2591e0 -6.2591e0
40.1000000000 4.5e1 -6.0791e0 -6.0791e0
40.1000000000 4.6e1 -6.4412e0 -6.4412e0
40.1000000000 4.7e1 -5.9071e0 -5.9071e0
40.1000000000 4.8e1 -6.5298e0 -6.5298e0
40.1000000000 4.9e1 -6.3948e0 -6.3948e0
40.1000000000 5.0e1 -6.0734e0 -6.0734e0
40.1000000000 5.1e1 -6.0434e0 -6.0434e0
40.1000000000 5.2e1 -6.3086e0 -6.3086e0
40.1000000000 5.3e1 -6.1486e0 -6.1486e0
40.1000000000 5.4e1 -6.2102e0 -6.2102e0
40.1000000000 5.5e1 -6.1331e0 -6.1331e0
40.1000000000 5.6e1 -6.0378e0 -6.0378e0
40.1000000000 5.7e1 -6.0525e0 -6.0525e0
40.1000000000 5.8e1 -6.2881e0 -6.2881e0
40.1000000000 5.9e1 -6.1385e0 -6.1385e0
40.1000000000 6.0e1 -6.1912e0 -6.1912e0
40.1000000000 6.1e1 -6.2423e0 -6.2423e0
40.1000000000 6.2e1 -6.0181e0 -6.0181e0
40.1000000000 6.3e1 -6.1826e0 -6.1826e0
40.1000000000 6.4e1 -6.0863e0 -6.0863e0
40.1000000000 6.5e1 -6.2298e0 -6.2298e0
40.1000000000 6.6e1 -6.1878e0 -6.1878e0
40.1000000000 6.7e1 -6.0658e0 -6.0658e0
40.1000000000 6.8e1 -6.2125e0 -6.2125e0
40.1000000000 6.9e1 -6.1957e0 -6.1957e0
40.1000000000 7.0e1 -6.2982e0 -6.2982e0
40.1000000000 7.1e1 -5.9903e0 -5.9903e0
40.1000000000 7.2e1 -6.2786e0 -6.2786e0
40.1000000000 7.3e1 -6.199e0 -6.199e0
40.1000000000 7.4e1 -6.2591e0 -6.2591e0
40.1000000000 7.5e1 -6.049e0 -6.049e0
40.1000000000 7.6e1 -6.2253e0 -6.2253e0
40.1000000000 7.7e1 -6.0802e0 -6.0802e0
40.1000000000 7.8e1 -6.1543e0 -6.1543e0
40.1000000000 7.9e1 -6.1464e0 -6.1464e0
40.1000000000 8.0e1 -6.2338e0 -6.2338e0
40.1000000000 8.1e1 -6.1634e0 -6.1634e0
40.1000000000 8.2e1 -6.1791e0 -6.1791e0
40.1000000000 8.3e1 -6.0936e0 -6.0936e0
40.1000000000 8.4e1 -6.2536e0 -6.2536e0
40.1000000000 8.5e1 -6.2733e0 -6.2733e0
40.1000000000 8.6e1 -6.2068e0 -6.2068e0
40.1000000000 8.7e1 -6.0647e0 -6.0647e0
40.1000000000 8.8e1 -6.3834e0 -6.3834e0
40.1000000000 8.9e1 -6.5273e0 -6.5273e0
40.1000000000 9.0e1 -6.0344e0 -6.0344e0
40.1000000000 9.1e1 -6.1577e0 -6.1577e0
40.1000000000 9.2e1 -6.3247e0 -6.3247e0
40.1000000000 9.3e1 -6.4756e0 -6.4756e0
40.1000000000 9.4e1 -6.0717e0 -6.0717e0
40.1000000000 9.5e1 -6.1367e0 -6.1367e0
40.1000000000 9.6e1 -6.2092e0 -6.2092e0

50.1000000000 1.0e0 -3.511e0 -3.511e0
50.1000000000 2.0e0 -4.1613e0 -4.1613e0
50.1000000000 3.0e0 -4.0843e0 -4.0843e0
50.1000000000 4.0e0 -4.5054e0 -4.5054e0
50.1000000000 5.0e0 -4.3752e0 -4.3752e0
50.1000000000 6.0e0 -4.6627e0 -4.6627e0
50.1000000000 7.0e0 -4.1449e0 -4.1449e0
50.1000000000 8.0e0 -4.2696e0 -4.2696e0
50.1000000000 9.0e0 -4.5102e0 -4.5102e0
50.1000000000 1.0e1 -4.2513e0 -4.2513e0
50.1000000000 1.1e1 -4.3082e0 -4.3082e0
50.1000000000 1.2e1 -4.5759e0 -4.5759e0
50.1000000000 1.3e1 -4.4398e0 -4.4398e0
50.1000000000 1.4e1 -4.2025e0 -4.2025e0
50.1000000000 1.5e1 -4.4444e0 -4.4444e0
50.1000000000 1.6e1 -4.4921e0 -4.4921e0
50.1000000000 1.7e1 -4.3939e0 -4.3939e0
50.1000000000 1.8e1 -4.2578e0 -4.2578e0
50.1000000000 1.9e1 -4.315e0 -4.315e0
50.1000000000 2.0e1 -4.4057e0 -4.4057e0
50.1000000000 2.1e1 -4.3146e0 -4.3146e0
50.1000000000 2.2e1 -4.3172e0 -4.3172e0
50.1000000000 2.3e1 -4.2723e0 -4.2723e0
50.1000000000 2.4e1 -4.5086e0 -4.5086e0
50.1000000000 2.5e1 -4.4961e0 -4.4961e0
50.1000000000 2.6e1 -4.2687e0 -4.2687e0
50.1000000000 2.7e1 -4.3251e0 -4.3251e0
50.1000000000 2.8e1 -4.5075e0 -4.5075e0
50.1000000000 2.9e1 -4.4818e0 -4.4818e0
50.1000000000 3.0e1 -4.2768e0 -4.2768e0
50.1000000000 3.1e1 -4.3374e0 -4.3374e0
50.1000000000 3.2e1 -4.2658e0 -4.2658e0
50.1000000000 3.3e1 -4.4653e0 -4.4653e0
50.1000000000 3.4e1 -4.325e0 -4.325e0
50.1000000000 3.5e1 -4.2572e0 -4.2572e0
50.1000000000 3.6e1 -4.4546e0 -4.4546e0
50.1000000000 3.7e1 -4.2476e0 -4.2476e0
50.1000000000 3.8e1 -4.2992e0 -4.2992e0
50.1000000000 3.9e1 -4.3903e0 -4.3903e0
50.1000000000 4.0e1 -4.4721e0 -4.4721e0
50.1000000000 4.1e1 -4.4804e0 -4.4804e0
50.1000000000 4.2e1 -4.2314e0 -4.2314e0
50.1000000000 4.3e1 -4.1087e0 -4.1087e0
50.1000000000 4.4e1 -4.5481e0 -4.5481e0
50.1000000000 4.5e1 -4.1913e0 -4.1913e0
50.1000000000 4.6e1 -4.7357e0 -4.7357e0
50.1000000000 4.7e1 -4.1764e0 -4.1764e0
50.1000000000 4.8e1 -4.0875e0 -4.0875e0
50.1000000000 4.9e1 -4.73e0 -4.73e0
50.1000000000 5.0e1 -4.2647e0 -4.2647e0
50.1000000000 5.1e1 -4.2448e0 -4.2448e0
50.1000000000 5.2e1 -4.5138e0 -4.5138e0
50.1000000000 5.3e1 -4.4988e0 -4.4988e0
50.1000000000 5.4e1 -4.2659e0 -4.2659e0
50.1000000000 5.5e1 -4.3156e0 -4.3156e0
50.1000000000 5.6e1 -4.4016e0 -4.4016e0
50.1000000000 5.7e1 -4.3997e0 -4.3997e0
50.1000000000 5.8e1 -4.2478e0 -4.2478e0
50.1000000000 5.9e1 -4.3024e0 -4.3024e0
50.1000000000 6.0e1 -4.5854e0 -4.5854e0
50.1000000000 6.1e1 -4.5508e0 -4.5508e0
50.1000000000 6.2e1 -4.1784e0 -4.1784e0
50.1000000000 6.3e1 -4.3823e0 -4.3823e0
50.1000000000 6.4e1 -4.2039e0 -4.2039e0
50.1000000000 6.5e1 -4.4087e0 -4.4087e0
50.1000000000 6.6e1 -4.3066e0 -4.3066e0
50.1000000000 6.7e1 -4.2506e0 -4.2506e0
50.1000000000 6.8e1 -4.4679e0 -4.4679e0
50.1000000000 6.9e1 -4.4142e0 -4.4142e0
50.1000000000 7.0e1 -4.2542e0 -4.2542e0
50.1000000000 7.1e1 -4.1993e0 -4.1993e0
50.1000000000 7.2e1 -4.5363e0 -4.5363e0
50.1000000000 7.3e1 -4.0385e0 -4.0385e0
50.1000000000 7.4e1 -4.1515e0 -4.1515e0
50.1000000000 7.5e1 -4.3296e0 -4.3296e0
50.1000000000 7.6e1 -4.3976e0 -4.3976e0
50.1000000000 7.7e1 -5.7096e0 -5.7096e0
50.1000000000 7.8e1 -4.1942e0 -4.1942e0
50.1000000000 7.9e1 -4.4654e0 -4.4654e0
50.1000000000 8.0e1 -4.2863e0 -4.2863e0
50.1000000000 8.1e1 -4.3586e0 -4.3586e0
50.1000000000 8.2e1 -4.258e0 -4.258e0
50.1000000000 8.3e1 -4.1853e0 -4.1853e0
50.1000000000 8.4e1 -4.4752e0 -4.4752e0
50.1000000000 8.5e1 -4.4127e0 -4.4127e0
50.1000000000 8.6e1 -4.3593e0 -4.3593e0
50.1000000000 8.7e1 -4.1993e0 -4.1993e0
50.1000000000 8.8e1 -4.5208e0 -4.5208e0
50.1000000000 8.9e1 -4.6436e0 -4.6436e0
50.1000000000 9.0e1 -4.3298e0 -4.3298e0
50.1000000000 9.1e1 -4.1881e0 -4.1881e0
50.1000000000 9.2e1 -4.4969e0 -4.4969e0
50.1000000000 9.3e1 -4.3375e0 -4.3375e0
50.1000000000 9.4e1 -4.1003e0 -4.1003e0
50.1000000000 9.5e1 -4.3361e0 -4.3361e0
50.1000000000 9.6e1 -5.1037e0 -5.1037e0

60.1000000000 1.0e0 -2.8575e0 -2.8575e0
60.1000000000 2.0e0 -3.1273e0 -3.1273e0
60.1000000000 3.0e0 -2.6546e0 -2.6546e0
60.1000000000 4.0e0 -3.0383e0 -3.0383e0
60.1000000000 5.0e0 -1.7973e0 -1.7973e0
60.1000000000 6.0e0 -3.1956e0 -3.1956e0
60.1000000000 7.0e0 -3.1472e0 -3.1472e0
60.1000000000 8.0e0 -2.7456e0 -2.7456e0
60.1000000000 9.0e0 -3.3087e0 -3.3087e0
60.1000000000 1.0e1 -2.6687e0 -2.6687e0
60.1000000000 1.1e1 -2.8373e0 -2.8373e0
60.1000000000 1.2e1 -3.0912e0 -3.0912e0
60.1000000000 1.3e1 -3.0479e0 -3.0479e0
60.1000000000 1.4e1 -2.8781e0 -2.8781e0
60.1000000000 1.5e1 -2.8513e0 -2.8513e0
60.1000000000 1.6e1 -3.0861e0 -3.0861e0
60.1000000000 1.7e1 -3.0539e0 -3.0539e0
60.1000000000 1.8e1 -2.8473e0 -2.8473e0
60.1000000000 1.9e1 -2.8378e0 -2.8378e0
60.1000000000 2.0e1 -2.9471e0 -2.9471e0
60.1000000000 2.1e1 -2.8905e0 -2.8905e0
60.1000000000 2.2e1 -2.9627e0 -2.9627e0
60.1000000000 2.3e1 -2.8884e0 -2.8884e0
60.1000000000 2.4e1 -3.1603e0 -3.1603e0
60.1000000000 2.5e1 -3.0149e0 -3.0149e0
60.1000000000 2.6e1 -2.7653e0 -2.7653e0
60.1000000000 2.7e1 -2.9384e0 -2.9384e0
60.1000000000 2.8e1 -3.1632e0 -3.1632e0
60.1000000000 2.9e1 -3.0043e0 -3.0043e0
60.1000000000 3.0e1 -2.7635e0 -2.7635e0
60.1000000000 3.1e1 -2.8603e0 -2.8603e0
60.1000000000 3.2e1 -3.1127e0 -3.1127e0
60.1000000000 3.3e1 -3.0752e0 -3.0752e0
60.1000000000 3.4e1 -2.8183e0 -2.8183e0
60.1000000000 3.5e1 -2.7907e0 -2.7907e0
60.1000000000 3.6e1 -3.0497e0 -3.0497e0
60.1000000000 3.7e1 -2.9281e0 -2.9281e0
60.1000000000 3.8e1 -2.9151e0 -2.9151e0
60.1000000000 3.9e1 -2.8509e0 -2.8509e0
60.1000000000 4.0e1 -3.0269e0 -3.0269e0
60.1000000000 4.1e1 -3.0811e0 -3.0811e0
60.1000000000 4.2e1 -2.7889e0 -2.7889e0
60.1000000000 4.3e1 -2.8525e0 -2.8525e0
60.1000000000 4.4e1 -3.1126e0 -3.1126e0
60.1000000000 4.5e1 -2.5745e0 -2.5745e0
60.1000000000 4.6e1 -3.2541e0 -3.2541e0
60.1000000000 4.7e1 -2.6933e0 -2.6933e0
60.1000000000 4.8e1 -2.9985e0 -2.9985e0
60.1000000000 4.9e1 -2.9519e0 -2.9519e0
60.1000000000 5.0e1 -2.9143e0 -2.9143e0
60.1000000000 5.1e1 -2.8792e0 -2.8792e0
60.1000000000 5.2e1 -2.964e0 -2.964e0
60.1000000000 5.3e1 -3.135e0 -3.135e0
60.1000000000 5.4e1 -2.7371e0 -2.7371e0
60.1000000000 5.5e1 -2.8658e0 -2.8658e0
60.1000000000 5.6e1 -2.9738e0 -2.9738e0
60.1000000000 5.7e1 -2.9878e0 -2.9878e0
60.1000000000 5.8e1 -2.9349e0 -2.9349e0
60.1000000000 5.9e1 -2.8153e0 -2.8153e0
60.1000000000 6.0e1 -3.1396e0 -3.1396e0
60.1000000000 6.1e1 -3.1014e0 -3.1014e0
60.1000000000 6.2e1 -2.7153e0 -2.7153e0
60.1000000000 6.3e1 -2.9764e0 -2.9764e0
60.1000000000 6.4e1 -3.0046e0 -3.0046e0
60.1000000000 6.5e1 -2.9288e0 -2.9288e0
60.1000000000 6.6e1 -2.8416e0 -2.8416e0
60.1000000000 6.7e1 -2.7673e0 -2.7673e0
60.1000000000 6.8e1 -3.1332e0 -3.1332e0
60.1000000000 6.9e1 -2.9681e0 -2.9681e0
60.1000000000 7.0e1 -2.9829e0 -2.9829e0
60.1000000000 7.1e1 -2.6642e0 -2.6642e0
60.1000000000 7.2e1 -3.0514e0 -3.0514e0
60.1000000000 7.3e1 -2.9376e0 -2.9376e0
60.1000000000 7.4e1 -3.0138e0 -3.0138e0
60.1000000000 7.5e1 -2.8656e0 -2.8656e0
60.1000000000 7.6e1 -3.0225e0 -3.0225e0
60.1000000000 7.7e1 -3.0486e0 -3.0486e0
60.1000000000 7.8e1 -2.7499e0 -2.7499e0
60.1000000000 7.9e1 -2.8934e0 -2.8934e0
60.1000000000 8.0e1 -2.9997e0 -2.9997e0
60.1000000000 8.1e1 -3.0384e0 -3.0384e0
60.1000000000 8.2e1 -2.8706e0 -2.8706e0
60.1000000000 8.3e1 -2.8474e0 -2.8474e0
60.1000000000 8.4e1 -3.0093e0 -3.0093e0
60.1000000000 8.5e1 -2.9737e0 -2.9737e0
60.1000000000 8.6e1 -2.9437e0 -2.9437e0
60.1000000000 8.7e1 -2.7455e0 -2.7455e0
60.1000000000 8.8e1 -3.0892e0 -3.0892e0
60.1000000000 8.9e1 -2.9458e0 -2.9458e0
60.1000000000 9.0e1 -2.8638e0 -2.8638e0
60.1000000000 9.1e1 -2.9301e0 -2.9301e0
60.1000000000 9.2e1 -2.8848e0 -2.8848e0
60.1000000000 9.3e1 -2.9131e0 -2.9131e0
60.1000000000 9.4e1 -2.8567e0 -2.8567e0
60.1000000000 9.5e1 -2.805e0 -2.805e0
60.1000000000 9.6e1 -3.0729e0 -3.0729e0

70.1000000000 1.0e0 -1.8664e0 -1.8664e0
70.1000000000 2.0e0 -1.6357e0 -1.6357e0
70.1000000000 3.0e0 -1.5647e0 -1.5647e0
70.1000000000 4.0e0 -1.6849e0 -1.6849e0
70.1000000000 5.0e0 -1.8256e0 -1.8256e0
70.1000000000 6.0e0 -1.7448e0 -1.7448e0
70.1000000000 7.0e0 -1.8303e0 -1.8303e0
70.1000000000 8.0e0 -1.5938e0 -1.5938e0
70.1000000000 9.0e0 -1.935e0 -1.935e0
70.1000000000 1.0e1 -1.4706e0 -1.4706e0
70.1000000000 1.1e1 -1.6952e0 -1.6952e0
70.1000000000 1.2e1 -1.7701e0 -1.7701e0
70.1000000000 1.3e1 -1.7373e0 -1.7373e0
70.1000000000 1.4e1 -1.5858e0 -1.5858e0
70.1000000000 1.5e1 -1.5884e0 -1.5884e0
70.1000000000 1.6e1 -1.7575e0 -1.7575e0
70.1000000000 1.7e1 -1.6507e0 -1.6507e0
70.1000000000 1.8e1 -1.6478e0 -1.6478e0
70.1000000000 1.9e1 -1.607e0 -1.607e0
70.1000000000 2.0e1 -1.7228e0 -1.7228e0
70.1000000000 2.1e1 -1.6684e0 -1.6684e0
70.1000000000 2.2e1 -1.6297e0 -1.6297e0
70.1000000000 2.3e1 -1.6082e0 -1.6082e0
70.1000000000 2.4e1 -1.7402e0 -1.7402e0
70.1000000000 2.5e1 -1.7308e0 -1.7308e0
70.1000000000 2.6e1 -1.5475e0 -1.5475e0
70.1000000000 2.7e1 -1.6955e0 -1.6955e0
70.1000000000 2.8e1 -1.7717e0 -1.7717e0
70.1000000000 2.9e1 -1.7594e0 -1.7594e0
70.1000000000 3.0e1 -1.6061e0 -1.6061e0
70.1000000000 3.1e1 -1.6164e0 -1.6164e0
70.1000000000 3.2e1 -2.0017e0 -2.0017e0
70.1000000000 3.3e1 -1.7441e0 -1.7441e0
70.1000000000 3.4e1 -1.6816e0 -1.6816e0
70.1000000000 3.5e1 -1.5078e0 -1.5078e0
70.1000000000 3.6e1 -1.7511e0 -1.7511e0
70.1000000000 3.7e1 -1.6627e0 -1.6627e0
70.1000000000 3.8e1 -1.6984e0 -1.6984e0
70.1000000000 3.9e1 -1.6269e0 -1.6269e0
70.1000000000 4.0e1 -1.6989e0 -1.6989e0
70.1000000000 4.1e1 -1.8509e0 -1.8509e0
70.1000000000 4.2e1 -1.5531e0 -1.5531e0
70.1000000000 4.3e1 -1.5717e0 -1.5717e0
70.1000000000 4.4e1 -1.8617e0 -1.8617e0
70.1000000000 4.5e1 -1.5185e0 -1.5185e0
70.1000000000 4.6e1 -1.8975e0 -1.8975e0
70.1000000000 4.7e1 -1.4782e0 -1.4782e0
70.1000000000 4.8e1 -1.8092e0 -1.8092e0
70.1000000000 4.9e1 -1.8538e0 -1.8538e0
70.1000000000 5.0e1 -1.5959e0 -1.5959e0
70.1000000000 5.1e1 -1.5611e0 -1.5611e0
70.1000000000 5.2e1 -1.7627e0 -1.7627e0
70.1000000000 5.3e1 -1.6699e0 -1.6699e0
70.1000000000 5.4e1 -1.7277e0 -1.7277e0
70.1000000000 5.5e1 -1.5862e0 -1.5862e0
70.1000000000 5.6e1 -1.5767e0 -1.5767e0
70.1000000000 5.7e1 -1.653e0 -1.653e0
70.1000000000 5.8e1 -1.6679e0 -1.6679e0
70.1000000000 5.9e1 -1.6215e0 -1.6215e0
70.1000000000 6.0e1 -1.7467e0 -1.7467e0
70.1000000000 6.1e1 -1.7173e0 -1.7173e0
70.1000000000 6.2e1 -1.5769e0 -1.5769e0
70.1000000000 6.3e1 -1.6417e0 -1.6417e0
70.1000000000 6.4e1 -1.7148e0 -1.7148e0
70.1000000000 6.5e1 -1.8014e0 -1.8014e0
70.1000000000 6.6e1 -1.5991e0 -1.5991e0
70.1000000000 6.7e1 -1.5661e0 -1.5661e0
70.1000000000 6.8e1 -1.8157e0 -1.8157e0
70.1000000000 6.9e1 -1.8249e0 -1.8249e0
70.1000000000 7.0e1 -1.6727e0 -1.6727e0
70.1000000000 7.1e1 -1.5928e0 -1.5928e0
70.1000000000 7.2e1 -1.7672e0 -1.7672e0
70.1000000000 7.3e1 -1.7561e0 -1.7561e0
70.1000000000 7.4e1 -1.6704e0 -1.6704e0
70.1000000000 7.5e1 -1.5057e0 -1.5057e0
70.1000000000 7.6e1 -2.0198e0 -2.0198e0
70.1000000000 7.7e1 -1.8591e0 -1.8591e0
70.1000000000 7.8e1 -1.5309e0 -1.5309e0
70.1000000000 7.9e1 -1.6377e0 -1.6377e0
70.1000000000 8.0e1 -1.7512e0 -1.7512e0
70.1000000000 8.1e1 -1.717e0 -1.717e0
70.1000000000 8.2e1 -1.688e0 -1.688e0
70.1000000000 8.3e1 -1.6221e0 -1.6221e0
70.1000000000 8.4e1 -1.7056e0 -1.7056e0
70.1000000000 8.5e1 -1.763e0 -1.763e0
70.1000000000 8.6e1 -1.5667e0 -1.5667e0
70.1000000000 8.7e1 -1.5354e0 -1.5354e0
70.1000000000 8.8e1 -1.9253e0 -1.9253e0
70.1000000000 8.9e1 -1.6754e0 -1.6754e0
70.1000000000 9.0e1 -1.6232e0 -1.6232e0
70.1000000000 9.1e1 -1.7827e0 -1.7827e0
70.1000000000 9.2e1 -1.9121e0 -1.9121e0
70.1000000000 9.3e1 -1.5623e0 -1.5623e0
70.1000000000 9.4e1 -1.7008e0 -1.7008e0
70.1000000000 9.5e1 -1.4399e0 -1.4399e0
70.1000000000 9.6e1 -1.6952e0 -1.6952e0

80.1000000000 1.0e0 -6.4475e-1 -6.4475e-1
80.1000000000 2.0e0 -9.6547e-1 -9.6547e-1
80.1000000000 3.0e0 -5.8798e-1 -5.8798e-1
80.1000000000 4.0e0 -7.8895e-1 -7.8895e-1
80.1000000000 5.0e0 -8.2454e-1 -8.2454e-1
80.1000000000 6.0e0 -8.9109e-1 -8.9109e-1
80.1000000000 7.0e0 -9.0854e-1 -9.0854e-1
80.1000000000 8.0e0 -6.9709e-1 -6.9709e-1
80.1000000000 9.0e0 -9.0181e-1 -9.0181e-1
80.1000000000 1.0e1 -5.1253e-1 -5.1253e-1
80.1000000000 1.1e1 -7.9969e-1 -7.9969e-1
80.1000000000 1.2e1 -9.608e-1 -9.608e-1
80.1000000000 1.3e1 -7.7513e-1 -7.7513e-1
80.1000000000 1.4e1 -5.9531e-1 -5.9531e-1
80.1000000000 1.5e1 -6.4775e-1 -6.4775e-1
80.1000000000 1.6e1 -1.1892e0 -1.1892e0
80.1000000000 1.7e1 -7.7674e-1 -7.7674e-1
80.1000000000 1.8e1 -7.0754e-1 -7.0754e-1
80.1000000000 1.9e1 -5.0523e-1 -5.0523e-1
80.1000000000 2.0e1 -1.0046e0 -1.0046e0
80.1000000000 2.1e1 -7.606e-1 -7.606e-1
80.1000000000 2.2e1 -7.3072e-1 -7.3072e-1
80.1000000000 2.3e1 -7.1787e-1 -7.1787e-1
80.1000000000 2.4e1 -6.5401e-1 -6.5401e-1
80.1000000000 2.5e1 -7.9186e-1 -7.9186e-1
80.1000000000 2.6e1 -5.7227e-1 -5.7227e-1
80.1000000000 2.7e1 -6.6871e-1 -6.6871e-1
80.1000000000 2.8e1 -9.0844e-1 -9.0844e-1
80.1000000000 2.9e1 -7.3393e-1 -7.3393e-1
80.1000000000 3.0e1 -6.7079e-1 -6.7079e-1
80.1000000000 3.1e1 -7.38e-1 -7.38e-1
80.1000000000 3.2e1 -9.1569e-1 -9.1569e-1
80.1000000000 3.3e1 -8.1601e-1 -8.1601e-1
80.1000000000 3.4e1 -7.6738e-1 -7.6738e-1
80.1000000000 3.5e1 -5.6807e-1 -5.6807e-1
80.1000000000 3.6e1 -7.9219e-1 -7.9219e-1
80.1000000000 3.7e1 -6.8991e-1 -6.8991e-1
80.1000000000 3.8e1 -7.4201e-1 -7.4201e-1
80.1000000000 3.9e1 -6.8625e-1 -6.8625e-1
80.1000000000 4.0e1 -7.2746e-1 -7.2746e-1
80.1000000000 4.1e1 -7.5828e-1 -7.5828e-1
80.1000000000 4.2e1 -6.8363e-1 -6.8363e-1
80.1000000000 4.3e1 -6.6687e-1 -6.6687e-1
80.1000000000 4.4e1 -8.212e-1 -8.212e-1
80.1000000000 4.5e1 -6.176e-1 -6.176e-1
80.1000000000 4.6e1 -8.1731e-1 -8.1731e-1
80.1000000000 4.7e1 -5.5722e-1 -5.5722e-1
80.1000000000 4.8e1 -7.5339e-1 -7.5339e-1
80.1000000000 4.9e1 -1.0115e0 -1.0115e0
80.1000000000 5.0e1 -6.891e-1 -6.891e-1
80.1000000000 5.1e1 -6.4412e-1 -6.4412e-1
80.1000000000 5.2e1 -7.2417e-1 -7.2417e-1
80.1000000000 5.3e1 -8.273e-1 -8.273e-1
80.1000000000 5.4e1 -7.2341e-1 -7.2341e-1
80.1000000000 5.5e1 -6.4919e-1 -6.4919e-1
80.1000000000 5.6e1 -7.5791e-1 -7.5791e-1
80.1000000000 5.7e1 -8.1525e-1 -8.1525e-1
80.1000000000 5.8e1 -6.4984e-1 -6.4984e-1
80.1000000000 5.9e1 -7.1618e-1 -7.1618e-1
80.1000000000 6.0e1 -7.3155e-1 -7.3155e-1
80.1000000000 6.1e1 -7.7063e-1 -7.7063e-1
80.1000000000 6.2e1 -6.571e-1 -6.571e-1
80.1000000000 6.3e1 -6.4744e-1 -6.4744e-1
80.1000000000 6.4e1 -8.198e-1 -8.198e-1
80.1000000000 6.5e1 -7.1648e-1 -7.1648e-1
80.1000000000 6.6e1 -6.9718e-1 -6.9718e-1
80.1000000000 6.7e1 -6.1094e-1 -6.1094e-1
80.1000000000 6.8e1 -8.0776e-1 -8.0776e-1
80.1000000000 6.9e1 -7.3762e-1 -7.3762e-1
80.1000000000 7.0e1 -7.2129e-1 -7.2129e-1
80.1000000000 7.1e1 -6.5691e-1 -6.5691e-1
80.1000000000 7.2e1 -7.4582e-1 -7.4582e-1
80.1000000000 7.3e1 -7.8538e-1 -7.8538e-1
80.1000000000 7.4e1 -7.3025e-1 -7.3025e-1
80.1000000000 7.5e1 -6.0811e-1 -6.0811e-1
80.1000000000 7.6e1 -9.0884e-1 -9.0884e-1
80.1000000000 7.7e1 -9.2282e-1 -9.2282e-1
80.1000000000 7.8e1 -5.765e-1 -5.765e-1
80.1000000000 7.9e1 -6.7361e-1 -6.7361e-1
80.1000000000 8.0e1 -7.6827e-1 -7.6827e-1
80.1000000000 8.1e1 -7.8076e-1 -7.8076e-1
80.1000000000 8.2e1 -7.6683e-1 -7.6683e-1
80.1000000000 8.3e1 -6.3007e-1 -6.3007e-1
80.1000000000 8.4e1 -6.7924e-1 -6.7924e-1
80.1000000000 8.5e1 -7.5344e-1 -7.5344e-1
80.1000000000 8.6e1 -6.5261e-1 -6.5261e-1
80.1000000000 8.7e1 -6.0616e-1 -6.0616e-1
80.1000000000 8.8e1 -7.8527e-1 -7.8527e-1
80.1000000000 8.9e1 -7.0313e-1 -7.0313e-1
80.1000000000 9.0e1 -6.967e-1 -6.967e-1
80.1000000000 9.1e1 -6.5164e-1 -6.5164e-1
80.1000000000 9.2e1 -7.9471e-1 -7.9471e-1
80.1000000000 9.3e1 -7.7557e-1 -7.7557e-1
80.1000000000 9.4e1 -6.1689e-1 -6.1689e-1
80.1000000000 9.5e1 -6.608e-1 -6.608e-1
80.1000000000 9.6e1 -7.3307e-1 -7.3307e-1

90.1000000000 1.0e0 -8.4335e-2 -8.4335e-2
90.1000000000 2.0e0 3.1304e-1 3.1304e-1
90.1000000000 3.0e0 1.3155e-1 1.3155e-1
90.1000000000 4.0e0 4.3107e-2 4.3107e-2
90.1000000000 5.0e0 1.7952e-1 1.7952e-1
90.1000000000 6.0e0 4.8415e-2 4.8415e-2
90.1000000000 7.0e0 6.4576e-3 6.4576e-3
90.1000000000 8.0e0 2.2704e-1 2.2704e-1
90.1000000000 9.0e0 1.7813e-2 1.7813e-2
90.1000000000 1.0e1 3.3828e-1 3.3828e-1
90.1000000000 1.1e1 1.7603e-1 1.7603e-1
90.1000000000 1.2e1 -9.1862e-2 -9.1862e-2
90.1000000000 1.3e1 1.3132e-1 1.3132e-1
90.1000000000 1.4e1 2.6019e-1 2.6019e-1
90.1000000000 1.5e1 1.6938e-1 1.6938e-1
90.1000000000 1.6e1 2.268e-1 2.268e-1
90.1000000000 1.7e1 1.2166e-1 1.2166e-1
90.1000000000 1.8e1 2.6273e-1 2.6273e-1
90.1000000000 1.9e1 2.1648e-1 2.1648e-1
90.1000000000 2.0e1 8.8541e-2 8.8541e-2
90.1000000000 2.1e1 1.3983e-1 1.3983e-1
90.1000000000 2.2e1 1.5639e-1 1.5639e-1
90.1000000000 2.3e1 2.9319e-1 2.9319e-1
90.1000000000 2.4e1 1.1228e-2 1.1228e-2
90.1000000000 2.5e1 8.6454e-2 8.6454e-2
90.1000000000 2.6e1 2.7171e-1 2.7171e-1
90.1000000000 2.7e1 1.6438e-1 1.6438e-1
90.1000000000 2.8e1 -6.9715e-2 -6.9715e-2
90.1000000000 2.9e1 1.4032e-1 1.4032e-1
90.1000000000 3.0e1 1.9273e-1 1.9273e-1
90.1000000000 3.1e1 2.2519e-1 2.2519e-1
90.1000000000 3.2e1 -8.7988e-2 -8.7988e-2
90.1000000000 3.3e1 1.3431e-1 1.3431e-1
90.1000000000 3.4e1 1.9202e-1 1.9202e-1
90.1000000000 3.5e1 2.222e-1 2.222e-1
90.1000000000 3.6e1 1.7066e-1 1.7066e-1
90.1000000000 3.7e1 2.1777e-1 2.1777e-1
90.1000000000 3.8e1 2.0915e-1 2.0915e-1
90.1000000000 3.9e1 1.4507e-1 1.4507e-1
90.1000000000 4.0e1 1.6968e-1 1.6968e-1
90.1000000000 4.1e1 -9.1492e-2 -9.1492e-2
90.1000000000 4.2e1 2.8177e-1 2.8177e-1
90.1000000000 4.3e1 2.7282e-1 2.7282e-1
90.1000000000 4.4e1 -2.3679e-2 -2.3679e-2
90.1000000000 4.5e1 3.0398e-1 3.0398e-1
90.1000000000 4.6e1 -2.7651e-2 -2.7651e-2
90.1000000000 4.7e1 3.0307e-1 3.0307e-1
90.1000000000 4.8e1 5.4463e-2 5.4463e-2
90.1000000000 4.9e1 1.0079e-2 1.0079e-2
90.1000000000 5.0e1 1.6511e-1 1.6511e-1
90.1000000000 5.1e1 2.5808e-1 2.5808e-1
90.1000000000 5.2e1 9.4807e-2 9.4807e-2
90.1000000000 5.3e1 3.7866e-2 3.7866e-2
90.1000000000 5.4e1 2.2666e-1 2.2666e-1
90.1000000000 5.5e1 2.1484e-1 2.1484e-1
90.1000000000 5.6e1 1.0507e-1 1.0507e-1
90.1000000000 5.7e1 1.4897e-2 1.4897e-2
90.1000000000 5.8e1 2.0976e-1 2.0976e-1
90.1000000000 5.9e1 2.2899e-1 2.2899e-1
90.1000000000 6.0e1 7.3084e-2 7.3084e-2
90.1000000000 6.1e1 1.3801e-1 1.3801e-1
90.1000000000 6.2e1 1.8732e-1 1.8732e-1
90.1000000000 6.3e1 2.4359e-1 2.4359e-1
90.1000000000 6.4e1 1.7704e-1 1.7704e-1
90.1000000000 6.5e1 1.6076e-1 1.6076e-1
90.1000000000 6.6e1 1.0138e-1 1.0138e-1
90.1000000000 6.7e1 3.0284e-1 3.0284e-1
90.1000000000 6.8e1 7.0008e-2 7.0008e-2
90.1000000000 6.9e1 1.5687e-1 1.5687e-1
90.1000000000 7.0e1 1.5154e-1 1.5154e-1
90.1000000000 7.1e1 2.6208e-1 2.6208e-1
90.1000000000 7.2e1 6.8222e-2 6.8222e-2
90.1000000000 7.3e1 1.3054e-1 1.3054e-1
90.1000000000 7.4e1 1.9806e-1 1.9806e-1
90.1000000000 7.5e1 2.6707e-1 2.6707e-1
90.1000000000 7.6e1 5.0743e-2 5.0743e-2
90.1000000000 7.7e1 -2.7908e-2 -2.7908e-2
90.1000000000 7.8e1 2.5675e-1 2.5675e-1
90.1000000000 7.9e1 2.0201e-1 2.0201e-1
90.1000000000 8.0e1 1.7137e-1 1.7137e-1
90.1000000000 8.1e1 1.8943e-1 1.8943e-1
90.1000000000 8.2e1 2.025e-1 2.025e-1
90.1000000000 8.3e1 2.1332e-1 2.1332e-1
90.1000000000 8.4e1 1.1109e-1 1.1109e-1
90.1000000000 8.5e1 9.3733e-2 9.3733e-2
90.1000000000 8.6e1 2.4427e-1 2.4427e-1
90.1000000000 8.7e1 2.8425e-1 2.8425e-1
90.1000000000 8.8e1 7.1865e-2 7.1865e-2
90.1000000000 8.9e1 1.7281e-1 1.7281e-1
90.1000000000 9.0e1 2.6698e-1 2.6698e-1
90.1000000000 9.1e1 1.8169e-1 1.8169e-1
90.1000000000 9.2e1 1.5658e-2 1.5658e-2
90.1000000000 9.3e1 2.7702e-2 2.7702e-2
90.1000000000 9.4e1 3.0442e-1 3.0442e-1
90.1000000000 9.5e1 1.4144e-1 1.4144e-1
90.1000000000 9.6e1 3.2417e-1 3.2417e-1

100.1000000000 1.0e0 6.9713e-1 6.9713e-1
100.1000000000 2.0e0 8.9349e-1 8.9349e-1
100.1000000000 3.0e0 9.7997e-1 9.7997e-1
100.1000000000 4.0e0 9.1448e-1 9.1448e-1
100.1000000000 5.0e0 1.3932e0 1.3932e0
100.1000000000 6.0e0 7.7597e-1 7.7597e-1
100.1000000000 7.0e0 7.3274e-1 7.3274e-1
100.1000000000 8.0e0 1.212e0 1.212e0
100.1000000000 9.0e0 7.6787e-1 7.6787e-1
100.1000000000 1.0e1 1.0115e0 1.0115e0
100.1000000000 1.1e1 8.5906e-1 8.5906e-1
100.1000000000 1.2e1 9.0495e-1 9.0495e-1
100.1000000000 1.3e1 8.5049e-1 8.5049e-1
100.1000000000 1.4e1 8.6756e-1 8.6756e-1
100.1000000000 1.5e1 9.3519e-1 9.3519e-1
100.1000000000 1.6e1 9.0691e-1 9.0691e-1
100.1000000000 1.7e1 9.2245e-1 9.2245e-1
100.1000000000 1.8e1 9.876e-1 9.876e-1
100.1000000000 1.9e1 8.6499e-1 8.6499e-1
100.1000000000 2.0e1 8.8812e-1 8.8812e-1
100.1000000000 2.1e1 9.6499e-1 9.6499e-1
100.1000000000 2.2e1 8.6959e-1 8.6959e-1
100.1000000000 2.3e1 9.4499e-1 9.4499e-1
100.1000000000 2.4e1 8.9448e-1 8.9448e-1
100.1000000000 2.5e1 8.5785e-1 8.5785e-1
100.1000000000 2.6e1 9.5328e-1 9.5328e-1
100.1000000000 2.7e1 8.695e-1 8.695e-1
100.1000000000 2.8e1 7.823e-1 7.823e-1
100.1000000000 2.9e1 7.9008e-1 7.9008e-1
100.1000000000 3.0e1 9.4061e-1 9.4061e-1
100.1000000000 3.1e1 9.352e-1 9.352e-1
100.1000000000 3.2e1 9.1374e-1 9.1374e-1
100.1000000000 3.3e1 8.7753e-1 8.7753e-1
100.1000000000 3.4e1 9.4022e-1 9.4022e-1
100.1000000000 3.5e1 9.7271e-1 9.7271e-1
100.1000000000 3.6e1 9.1308e-1 9.1308e-1
100.1000000000 3.7e1 9.1632e-1 9.1632e-1
100.1000000000 3.8e1 9.0526e-1 9.0526e-1
100.1000000000 3.9e1 8.4471e-1 8.4471e-1
100.1000000000 4.0e1 9.2098e-1 9.2098e-1
100.1000000000 4.1e1 8.3167e-1 8.3167e-1
100.1000000000 4.2e1 9.9447e-1 9.9447e-1
100.1000000000 4.3e1 9.2683e-1 9.2683e-1
100.1000000000 4.4e1 8.6561e-1 8.6561e-1
100.1000000000 4.5e1 1.0294e0 1.0294e0
100.1000000000 4.6e1 6.951e-1 6.951e-1
100.1000000000 4.7e1 1.0518e0 1.0518e0
100.1000000000 4.8e1 7.7624e-1 7.7624e-1
100.1000000000 4.9e1 7.8002e-1 7.8002e-1
100.1000000000 5.0e1 9.6099e-1 9.6099e-1
100.1000000000 5.1e1 9.0177e-1 9.0177e-1
100.1000000000 5.2e1 9.5275e-1 9.5275e-1
100.1000000000 5.3e1 9.588e-1 9.588e-1
100.1000000000 5.4e1 7.9901e-1 7.9901e-1
100.1000000000 5.5e1 9.6451e-1 9.6451e-1
100.1000000000 5.6e1 8.9765e-1 8.9765e-1
100.1000000000 5.7e1 8.25e-1 8.25e-1
100.1000000000 5.8e1 8.9357e-1 8.9357e-1
100.1000000000 5.9e1 9.0565e-1 9.0565e-1
100.1000000000 6.0e1 9.0783e-1 9.0783e-1
100.1000000000 6.1e1 8.7961e-1 8.7961e-1
100.1000000000 6.2e1 9.6205e-1 9.6205e-1
100.1000000000 6.3e1 9.5139e-1 9.5139e-1
100.1000000000 6.4e1 8.8931e-1 8.8931e-1
100.1000000000 6.5e1 8.4499e-1 8.4499e-1
100.1000000000 6.6e1 9.4476e-1 9.4476e-1
100.1000000000 6.7e1 9.4079e-1 9.4079e-1
100.1000000000 6.8e1 9.1206e-1 9.1206e-1
100.1000000000 6.9e1 8.2249e-1 8.2249e-1
100.1000000000 7.0e1 9.2777e-1 9.2777e-1
100.1000000000 7.1e1 9.3613e-1 9.3613e-1
100.1000000000 7.2e1 9.2963e-1 9.2963e-1
100.1000000000 7.3e1 8.6045e-1 8.6045e-1
100.1000000000 7.4e1 9.0218e-1 9.0218e-1
100.1000000000 7.5e1 9.5606e-1 9.5606e-1
100.1000000000 7.6e1 8.3568e-1 8.3568e-1
100.1000000000 7.7e1 8.3754e-1 8.3754e-1
100.1000000000 7.8e1 9.93e-1 9.93e-1
100.1000000000 7.9e1 9.001e-1 9.001e-1
100.1000000000 8.0e1 9.1306e-1 9.1306e-1
100.1000000000 8.1e1 8.7225e-1 8.7225e-1
100.1000000000 8.2e1 9.0444e-1 9.0444e-1
100.1000000000 8.3e1 9.9123e-1 9.9123e-1
100.1000000000 8.4e1 8.5152e-1 8.5152e-1
100.1000000000 8.5e1 8.8343e-1 8.8343e-1
100.1000000000 8.6e1 8.7768e-1 8.7768e-1
100.1000000000 8.7e1 9.8882e-1 9.8882e-1
100.1000000000 8.8e1 8.5474e-1 8.5474e-1
100.1000000000 8.9e1 8.0076e-1 8.0076e-1
100.1000000000 9.0e1 9.4817e-1 9.4817e-1
100.1000000000 9.1e1 9.4763e-1 9.4763e-1
100.1000000000 9.2e1 8.6541e-1 8.6541e-1
100.1000000000 9.3e1 8.4602e-1 8.4602e-1
100.1000000000 9.4e1 9.8722e-1 9.8722e-1
100.1000000000 9.5e1 9.1521e-1 9.1521e-1
100.1000000000 9.6e1 9.2783e-1 9.2783e-1

200.1000000000 1.0e0 3.517e0 3.517e0
200.1000000000 2.0e0 3.8788e0 3.8788e0
200.1000000000 3.0e0 3.8642e0 3.8642e0
200.1000000000 4.0e0 4.0707e0 4.0707e0
200.1000000000 5.0e0 3.8467e0 3.8467e0
200.1000000000 6.0e0 3.963e0 3.963e0
200.1000000000 7.0e0 3.8898e0 3.8898e0
200.1000000000 8.0e0 3.76e0 3.76e0
200.1000000000 9.0e0 4.0966e0 4.0966e0
200.1000000000 1.0e1 3.8289e0 3.8289e0
200.1000000000 1.1e1 3.8224e0 3.8224e0
200.1000000000 1.2e1 3.7721e0 3.7721e0
200.1000000000 1.3e1 3.9991e0 3.9991e0
200.1000000000 1.4e1 3.6939e0 3.6939e0
200.1000000000 1.5e1 3.9605e0 3.9605e0
200.1000000000 1.6e1 3.8888e0 3.8888e0
200.1000000000 1.7e1 3.8261e0 3.8261e0
200.1000000000 1.8e1 3.8855e0 3.8855e0
200.1000000000 1.9e1 3.9464e0 3.9464e0
200.1000000000 2.0e1 3.835e0 3.835e0
200.1000000000 2.1e1 3.9101e0 3.9101e0
200.1000000000 2.2e1 3.9178e0 3.9178e0
200.1000000000 2.3e1 3.8142e0 3.8142e0
200.1000000000 2.4e1 3.971e0 3.971e0
200.1000000000 2.5e1 4.0628e0 4.0628e0
200.1000000000 2.6e1 3.8883e0 3.8883e0
200.1000000000 2.7e1 3.9187e0 3.9187e0
200.1000000000 2.8e1 3.822e0 3.822e0
200.1000000000 2.9e1 3.9265e0 3.9265e0
200.1000000000 3.0e1 3.8422e0 3.8422e0
200.1000000000 3.1e1 3.9418e0 3.9418e0
200.1000000000 3.2e1 3.9622e0 3.9622e0
200.1000000000 3.3e1 3.9716e0 3.9716e0
200.1000000000 3.4e1 3.8762e0 3.8762e0
200.1000000000 3.5e1 3.8136e0 3.8136e0
200.1000000000 3.6e1 4.0484e0 4.0484e0
200.1000000000 3.7e1 3.9773e0 3.9773e0
200.1000000000 3.8e1 3.9394e0 3.9394e0
200.1000000000 3.9e1 3.9066e0 3.9066e0
200.1000000000 4.0e1 4.0356e0 4.0356e0
200.1000000000 4.1e1 4.0406e0 4.0406e0
200.1000000000 4.2e1 3.7203e0 3.7203e0
200.1000000000 4.3e1 3.8821e0 3.8821e0
200.1000000000 4.4e1 3.966e0 3.966e0
200.1000000000 4.5e1 3.7399e0 3.7399e0
200.1000000000 4.6e1 4.064e0 4.064e0
200.1000000000 4.7e1 3.8726e0 3.8726e0
200.1000000000 4.8e1 4.0679e0 4.0679e0
200.1000000000 4.9e1 3.8424e0 3.8424e0
200.1000000000 5.0e1 3.8868e0 3.8868e0
200.1000000000 5.1e1 3.8374e0 3.8374e0
200.1000000000 5.2e1 4.078e0 4.078e0
200.1000000000 5.3e1 3.9633e0 3.9633e0
200.1000000000 5.4e1 3.7087e0 3.7087e0
200.1000000000 5.5e1 3.8754e0 3.8754e0
200.1000000000 5.6e1 3.9182e0 3.9182e0
200.1000000000 5.7e1 3.7481e0 3.7481e0
200.1000000000 5.8e1 3.8934e0 3.8934e0
200.1000000000 5.9e1 3.9098e0 3.9098e0
200.1000000000 6.0e1 4.0483e0 4.0483e0
200.1000000000 6.1e1 3.9969e0 3.9969e0
200.1000000000 6.2e1 3.8437e0 3.8437e0
200.1000000000 6.3e1 3.9284e0 3.9284e0
200.1000000000 6.4e1 3.9474e0 3.9474e0
200.1000000000 6.5e1 3.7884e0 3.7884e0
200.1000000000 6.6e1 3.7885e0 3.7885e0
200.1000000000 6.7e1 3.8764e0 3.8764e0
200.1000000000 6.8e1 4.03e0 4.03e0
200.1000000000 6.9e1 3.9354e0 3.9354e0
200.1000000000 7.0e1 3.8617e0 3.8617e0
200.1000000000 7.1e1 3.8995e0 3.8995e0
200.1000000000 7.2e1 4.022e0 4.022e0
200.1000000000 7.3e1 3.8447e0 3.8447e0
200.1000000000 7.4e1 3.8666e0 3.8666e0
200.1000000000 7.5e1 3.9129e0 3.9129e0
200.1000000000 7.6e1 4.0687e0 4.0687e0
200.1000000000 7.7e1 4.0841e0 4.0841e0
200.1000000000 7.8e1 3.8554e0 3.8554e0
200.1000000000 7.9e1 3.9284e0 3.9284e0
200.1000000000 8.0e1 3.9931e0 3.9931e0
200.1000000000 8.1e1 3.779e0 3.779e0
200.1000000000 8.2e1 3.9122e0 3.9122e0
200.1000000000 8.3e1 3.8916e0 3.8916e0
200.1000000000 8.4e1 4.085e0 4.085e0
200.1000000000 8.5e1 3.9717e0 3.9717e0
200.1000000000 8.6e1 3.9939e0 3.9939e0
200.1000000000 8.7e1 3.8958e0 3.8958e0
200.1000000000 8.8e1 4.1194e0 4.1194e0
200.1000000000 8.9e1 4.1182e0 4.1182e0
200.1000000000 9.0e1 3.8672e0 3.8672e0
200.1000000000 9.1e1 3.9796e0 3.9796e0
200.1000000000 9.2e1 4.0318e0 4.0318e0
200.1000000000 9.3e1 4.0893e0 4.0893e0
200.1000000000 9.4e1 3.8652e0 3.8652e0
200.1000000000 9.5e1 3.9469e0 3.9469e0
200.1000000000 9.6e1 3.9324e0 3.9324e0

300.1000000000 1.0e0 3.1473e0 3.1473e0
300.1000000000 2.0e0 3.3239e0 3.3239e0
300.1000000000 3.0e0 3.34e0 3.34e0
300.1000000000 4.0e0 3.5068e0 3.5068e0
300.1000000000 5.0e0 3.3372e0 3.3372e0
300.1000000000 6.0e0 3.4528e0 3.4528e0
300.1000000000 7.0e0 3.3566e0 3.3566e0
300.1000000000 8.0e0 3.2715e0 3.2715e0
300.1000000000 9.0e0 3.5141e0 3.5141e0
300.1000000000 1.0e1 3.3431e0 3.3431e0
300.1000000000 1.1e1 3.2684e0 3.2684e0
300.1000000000 1.2e1 3.2094e0 3.2094e0
300.1000000000 1.3e1 3.4788e0 3.4788e0
300.1000000000 1.4e1 3.303e0 3.303e0
300.1000000000 1.5e1 3.3357e0 3.3357e0
300.1000000000 1.6e1 3.3114e0 3.3114e0
300.1000000000 1.7e1 3.3785e0 3.3785e0
300.1000000000 1.8e1 3.3787e0 3.3787e0
300.1000000000 1.9e1 3.3587e0 3.3587e0
300.1000000000 2.0e1 3.3226e0 3.3226e0
300.1000000000 2.1e1 3.3965e0 3.3965e0
300.1000000000 2.2e1 3.3937e0 3.3937e0
300.1000000000 2.3e1 3.3113e0 3.3113e0
300.1000000000 2.4e1 3.5132e0 3.5132e0
300.1000000000 2.5e1 3.5268e0 3.5268e0
300.1000000000 2.6e1 3.336e0 3.336e0
300.1000000000 2.7e1 3.4022e0 3.4022e0
300.1000000000 2.8e1 3.3467e0 3.3467e0
300.1000000000 2.9e1 3.3815e0 3.3815e0
300.1000000000 3.0e1 3.3473e0 3.3473e0
300.1000000000 3.1e1 3.3766e0 3.3766e0
300.1000000000 3.2e1 3.4752e0 3.4752e0
300.1000000000 3.3e1 3.3846e0 3.3846e0
300.1000000000 3.4e1 3.3704e0 3.3704e0
300.1000000000 3.5e1 3.2968e0 3.2968e0
300.1000000000 3.6e1 3.4515e0 3.4515e0
300.1000000000 3.7e1 3.3947e0 3.3947e0
300.1000000000 3.8e1 3.3754e0 3.3754e0
300.1000000000 3.9e1 3.3865e0 3.3865e0
300.1000000000 4.0e1 3.4332e0 3.4332e0
300.1000000000 4.1e1 3.4982e0 3.4982e0
300.1000000000 4.2e1 3.3028e0 3.3028e0
300.1000000000 4.3e1 3.3501e0 3.3501e0
300.1000000000 4.4e1 3.4333e0 3.4333e0
300.1000000000 4.5e1 3.2238e0 3.2238e0
300.1000000000 4.6e1 3.5558e0 3.5558e0
300.1000000000 4.7e1 3.3058e0 3.3058e0
300.1000000000 4.8e1 3.4371e0 3.4371e0
300.1000000000 4.9e1 3.4767e0 3.4767e0
300.1000000000 5.0e1 3.2947e0 3.2947e0
300.1000000000 5.1e1 3.3497e0 3.3497e0
300.1000000000 5.2e1 3.5163e0 3.5163e0
300.1000000000 5.3e1 3.4906e0 3.4906e0
300.1000000000 5.4e1 3.2255e0 3.2255e0
300.1000000000 5.5e1 3.3752e0 3.3752e0
300.1000000000 5.6e1 3.3692e0 3.3692e0
300.1000000000 5.7e1 3.2907e0 3.2907e0
300.1000000000 5.8e1 3.3664e0 3.3664e0
300.1000000000 5.9e1 3.3599e0 3.3599e0
300.1000000000 6.0e1 3.5264e0 3.5264e0
300.1000000000 6.1e1 3.4885e0 3.4885e0
300.1000000000 6.2e1 3.3315e0 3.3315e0
300.1000000000 6.3e1 3.3965e0 3.3965e0
300.1000000000 6.4e1 3.4043e0 3.4043e0
300.1000000000 6.5e1 3.3406e0 3.3406e0
300.1000000000 6.6e1 3.3175e0 3.3175e0
300.1000000000 6.7e1 3.2913e0 3.2913e0
300.1000000000 6.8e1 3.5332e0 3.5332e0
300.1000000000 6.9e1 3.4347e0 3.4347e0
300.1000000000 7.0e1 3.3918e0 3.3918e0
300.1000000000 7.1e1 3.3284e0 3.3284e0
300.1000000000 7.2e1 3.4864e0 3.4864e0
300.1000000000 7.3e1 3.4475e0 3.4475e0
300.1000000000 7.4e1 3.3635e0 3.3635e0
300.1000000000 7.5e1 3.3569e0 3.3569e0
300.1000000000 7.6e1 3.5531e0 3.5531e0
300.1000000000 7.7e1 3.5993e0 3.5993e0
300.1000000000 7.8e1 3.3153e0 3.3153e0
300.1000000000 7.9e1 3.3879e0 3.3879e0
300.1000000000 8.0e1 3.4164e0 3.4164e0
300.1000000000 8.1e1 3.3368e0 3.3368e0
300.1000000000 8.2e1 3.3744e0 3.3744e0
300.1000000000 8.3e1 3.3459e0 3.3459e0
300.1000000000 8.4e1 3.5097e0 3.5097e0
300.1000000000 8.5e1 3.484e0 3.484e0
300.1000000000 8.6e1 3.4222e0 3.4222e0
300.1000000000 8.7e1 3.3392e0 3.3392e0
300.1000000000 8.8e1 3.5669e0 3.5669e0
300.1000000000 8.9e1 3.5225e0 3.5225e0
300.1000000000 9.0e1 3.372e0 3.372e0
300.1000000000 9.1e1 3.3859e0 3.3859e0
300.1000000000 9.2e1 3.4915e0 3.4915e0
300.1000000000 9.3e1 3.48e0 3.48e0
300.1000000000 9.4e1 3.355e0 3.355e0
300.1000000000 9.5e1 3.4098e0 3.4098e0
300.1000000000 9.6e1 3.3472e0 3.3472e0

400.1000000000 1.0e0 1.4078e0 1.4078e0
400.1000000000 2.0e0 1.6762e0 1.6762e0
400.1000000000 3.0e0 1.6857e0 1.6857e0
400.1000000000 4.0e0 1.7439e0 1.7439e0
400.1000000000 5.0e0 1.6498e0 1.6498e0
400.1000000000 6.0e0 1.6849e0 1.6849e0
400.1000000000 7.0e0 1.7664e0 1.7664e0
400.1000000000 8.0e0 1.6239e0 1.6239e0
400.1000000000 9.0e0 1.8212e0 1.8212e0
400.1000000000 1.0e1 1.619e0 1.619e0
400.1000000000 1.1e1 1.6939e0 1.6939e0
400.1000000000 1.2e1 1.6283e0 1.6283e0
400.1000000000 1.3e1 1.7705e0 1.7705e0
400.1000000000 1.4e1 1.6631e0 1.6631e0
400.1000000000 1.5e1 1.6271e0 1.6271e0
400.1000000000 1.6e1 1.6045e0 1.6045e0
400.1000000000 1.7e1 1.6533e0 1.6533e0
400.1000000000 1.8e1 1.6551e0 1.6551e0
400.1000000000 1.9e1 1.7168e0 1.7168e0
400.1000000000 2.0e1 1.7089e0 1.7089e0
400.1000000000 2.1e1 1.7402e0 1.7402e0
400.1000000000 2.2e1 1.6538e0 1.6538e0
400.1000000000 2.3e1 1.6761e0 1.6761e0
400.1000000000 2.4e1 1.7566e0 1.7566e0
400.1000000000 2.5e1 1.7033e0 1.7033e0
400.1000000000 2.6e1 1.6895e0 1.6895e0
400.1000000000 2.7e1 1.6748e0 1.6748e0
400.1000000000 2.8e1 1.6246e0 1.6246e0
400.1000000000 2.9e1 1.7017e0 1.7017e0
400.1000000000 3.0e1 1.6798e0 1.6798e0
400.1000000000 3.1e1 1.6786e0 1.6786e0
400.1000000000 3.2e1 1.739e0 1.739e0
400.1000000000 3.3e1 1.6961e0 1.6961e0
400.1000000000 3.4e1 1.6956e0 1.6956e0
400.1000000000 3.5e1 1.6764e0 1.6764e0
400.1000000000 3.6e1 1.7561e0 1.7561e0
400.1000000000 3.7e1 1.7432e0 1.7432e0
400.1000000000 3.8e1 1.7102e0 1.7102e0
400.1000000000 3.9e1 1.6836e0 1.6836e0
400.1000000000 4.0e1 1.7305e0 1.7305e0
400.1000000000 4.1e1 1.7209e0 1.7209e0
400.1000000000 4.2e1 1.6514e0 1.6514e0
400.1000000000 4.3e1 1.6962e0 1.6962e0
400.1000000000 4.4e1 1.6752e0 1.6752e0
400.1000000000 4.5e1 1.62e0 1.62e0
400.1000000000 4.6e1 1.6765e0 1.6765e0
400.1000000000 4.7e1 1.6915e0 1.6915e0
400.1000000000 4.8e1 1.7409e0 1.7409e0
400.1000000000 4.9e1 1.7189e0 1.7189e0
400.1000000000 5.0e1 1.7008e0 1.7008e0
400.1000000000 5.1e1 1.6607e0 1.6607e0
400.1000000000 5.2e1 1.7695e0 1.7695e0
400.1000000000 5.3e1 1.7373e0 1.7373e0
400.1000000000 5.4e1 1.5752e0 1.5752e0
400.1000000000 5.5e1 1.6904e0 1.6904e0
400.1000000000 5.6e1 1.6702e0 1.6702e0
400.1000000000 5.7e1 1.6529e0 1.6529e0
400.1000000000 5.8e1 1.6883e0 1.6883e0
400.1000000000 5.9e1 1.6565e0 1.6565e0
400.1000000000 6.0e1 1.7398e0 1.7398e0
400.1000000000 6.1e1 1.7656e0 1.7656e0
400.1000000000 6.2e1 1.6463e0 1.6463e0
400.1000000000 6.3e1 1.7235e0 1.7235e0
400.1000000000 6.4e1 1.7261e0 1.7261e0
400.1000000000 6.5e1 1.6207e0 1.6207e0
400.1000000000 6.6e1 1.6497e0 1.6497e0
400.1000000000 6.7e1 1.6666e0 1.6666e0
400.1000000000 6.8e1 1.7674e0 1.7674e0
400.1000000000 6.9e1 1.7011e0 1.7011e0
400.1000000000 7.0e1 1.704e0 1.704e0
400.1000000000 7.1e1 1.6812e0 1.6812e0
400.1000000000 7.2e1 1.7623e0 1.7623e0
400.1000000000 7.3e1 1.7085e0 1.7085e0
400.1000000000 7.4e1 1.6732e0 1.6732e0
400.1000000000 7.5e1 1.6804e0 1.6804e0
400.1000000000 7.6e1 1.7735e0 1.7735e0
400.1000000000 7.7e1 1.7952e0 1.7952e0
400.1000000000 7.8e1 1.6837e0 1.6837e0
400.1000000000 7.9e1 1.7063e0 1.7063e0
400.1000000000 8.0e1 1.7201e0 1.7201e0
400.1000000000 8.1e1 1.6673e0 1.6673e0
400.1000000000 8.2e1 1.6423e0 1.6423e0
400.1000000000 8.3e1 1.7052e0 1.7052e0
400.1000000000 8.4e1 1.7628e0 1.7628e0
400.1000000000 8.5e1 1.7841e0 1.7841e0
400.1000000000 8.6e1 1.7005e0 1.7005e0
400.1000000000 8.7e1 1.7155e0 1.7155e0
400.1000000000 8.8e1 1.7745e0 1.7745e0
400.1000000000 8.9e1 1.809e0 1.809e0
400.1000000000 9.0e1 1.6588e0 1.6588e0
400.1000000000 9.1e1 1.7296e0 1.7296e0
400.1000000000 9.2e1 1.7474e0 1.7474e0
400.1000000000 9.3e1 1.7844e0 1.7844e0
400.1000000000 9.4e1 1.6606e0 1.6606e0
400.1000000000 9.5e1 1.71e0 1.71e0
400.1000000000 9.6e1 1.705e0 1.705e0

500.1000000000 1.0e0 -3.1541e-1 -3.1541e-1
500.1000000000 2.0e0 -1.305e-1 -1.305e-1
500.1000000000 3.0e0 -2.0315e-1 -2.0315e-1
500.1000000000 4.0e0 -2.3294e-1 -2.3294e-1
500.1000000000 5.0e0 -2.8644e-1 -2.8644e-1
500.1000000000 6.0e0 -1.9812e-1 -1.9812e-1
500.1000000000 7.0e0 -1.8568e-1 -1.8568e-1
500.1000000000 8.0e0 -2.9205e-1 -2.9205e-1
500.1000000000 9.0e0 -2.0597e-1 -2.0597e-1
500.1000000000 1.0e1 -1.955e-1 -1.955e-1
500.1000000000 1.1e1 -1.7067e-1 -1.7067e-1
500.1000000000 1.2e1 -3.7329e-1 -3.7329e-1
500.1000000000 1.3e1 -1.9505e-1 -1.9505e-1
500.1000000000 1.4e1 -2.2842e-1 -2.2842e-1
500.1000000000 1.5e1 -1.8449e-1 -1.8449e-1
500.1000000000 1.6e1 -1.4879e-1 -1.4879e-1
500.1000000000 1.7e1 -2.2248e-1 -2.2248e-1
500.1000000000 1.8e1 -1.7859e-1 -1.7859e-1
500.1000000000 1.9e1 -1.839e-1 -1.839e-1
500.1000000000 2.0e1 -2.2521e-1 -2.2521e-1
500.1000000000 2.1e1 -2.3706e-1 -2.3706e-1
500.1000000000 2.2e1 -1.5549e-1 -1.5549e-1
500.1000000000 2.3e1 -1.9829e-1 -1.9829e-1
500.1000000000 2.4e1 -1.9998e-1 -1.9998e-1
500.1000000000 2.5e1 -2.2691e-1 -2.2691e-1
500.1000000000 2.6e1 -1.5083e-1 -1.5083e-1
500.1000000000 2.7e1 -1.9444e-1 -1.9444e-1
500.1000000000 2.8e1 -2.0423e-1 -2.0423e-1
500.1000000000 2.9e1 -2.2438e-1 -2.2438e-1
500.1000000000 3.0e1 -1.8627e-1 -1.8627e-1
500.1000000000 3.1e1 -1.9679e-1 -1.9679e-1
500.1000000000 3.2e1 -1.9751e-1 -1.9751e-1
500.1000000000 3.3e1 -2.0624e-1 -2.0624e-1
500.1000000000 3.4e1 -2.1883e-1 -2.1883e-1
500.1000000000 3.5e1 -1.6162e-1 -1.6162e-1
500.1000000000 3.6e1 -2.0655e-1 -2.0655e-1
500.1000000000 3.7e1 -2.0721e-1 -2.0721e-1
500.1000000000 3.8e1 -1.8548e-1 -1.8548e-1
500.1000000000 3.9e1 -1.8096e-1 -1.8096e-1
500.1000000000 4.0e1 -2.1067e-1 -2.1067e-1
500.1000000000 4.1e1 -2.3876e-1 -2.3876e-1
500.1000000000 4.2e1 -1.5554e-1 -1.5554e-1
500.1000000000 4.3e1 -2.107e-1 -2.107e-1
500.1000000000 4.4e1 -1.6489e-1 -1.6489e-1
500.1000000000 4.5e1 -1.7387e-1 -1.7387e-1
500.1000000000 4.6e1 -1.7939e-1 -1.7939e-1
500.1000000000 4.7e1 -1.953e-1 -1.953e-1
500.1000000000 4.8e1 -1.8247e-1 -1.8247e-1
500.1000000000 4.9e1 -2.2399e-1 -2.2399e-1
500.1000000000 5.0e1 -1.9001e-1 -1.9001e-1
500.1000000000 5.1e1 -1.4868e-1 -1.4868e-1
500.1000000000 5.2e1 -2.0243e-1 -2.0243e-1
500.1000000000 5.3e1 -1.6457e-1 -1.6457e-1
500.1000000000 5.4e1 -2.0969e-1 -2.0969e-1
500.1000000000 5.5e1 -1.7889e-1 -1.7889e-1
500.1000000000 5.6e1 -1.8185e-1 -1.8185e-1
500.1000000000 5.7e1 -2.3827e-1 -2.3827e-1
500.1000000000 5.8e1 -1.945e-1 -1.945e-1
500.1000000000 5.9e1 -1.5377e-1 -1.5377e-1
500.1000000000 6.0e1 -2.3631e-1 -2.3631e-1
500.1000000000 6.1e1 -1.8154e-1 -1.8154e-1
500.1000000000 6.2e1 -2.0959e-1 -2.0959e-1
500.1000000000 6.3e1 -1.7443e-1 -1.7443e-1
500.1000000000 6.4e1 -1.9406e-1 -1.9406e-1
500.1000000000 6.5e1 -2.2955e-1 -2.2955e-1
500.1000000000 6.6e1 -2.0787e-1 -2.0787e-1
500.1000000000 6.7e1 -1.695e-1 -1.695e-1
500.1000000000 6.8e1 -2.0906e-1 -2.0906e-1
500.1000000000 6.9e1 -2.7139e-1 -2.7139e-1
500.1000000000 7.0e1 -1.4164e-1 -1.4164e-1
500.1000000000 7.1e1 -2.2575e-1 -2.2575e-1
500.1000000000 7.2e1 -1.9156e-1 -1.9156e-1
500.1000000000 7.3e1 -2.2803e-1 -2.2803e-1
500.1000000000 7.4e1 -1.7961e-1 -1.7961e-1
500.1000000000 7.5e1 -1.8514e-1 -1.8514e-1
500.1000000000 7.6e1 -2.0475e-1 -2.0475e-1
500.1000000000 7.7e1 -2.3191e-1 -2.3191e-1
500.1000000000 7.8e1 -1.7525e-1 -1.7525e-1
500.1000000000 7.9e1 -1.7336e-1 -1.7336e-1
500.1000000000 8.0e1 -2.3629e-1 -2.3629e-1
500.1000000000 8.1e1 -2.1546e-1 -2.1546e-1
500.1000000000 8.2e1 -1.8416e-1 -1.8416e-1
500.1000000000 8.3e1 -1.936e-1 -1.936e-1
500.1000000000 8.4e1 -1.8413e-1 -1.8413e-1
500.1000000000 8.5e1 -2.1168e-1 -2.1168e-1
500.1000000000 8.6e1 -1.9064e-1 -1.9064e-1
500.1000000000 8.7e1 -1.9358e-1 -1.9358e-1
500.1000000000 8.8e1 -1.9854e-1 -1.9854e-1
500.1000000000 8.9e1 -1.9697e-1 -1.9697e-1
500.1000000000 9.0e1 -1.8362e-1 -1.8362e-1
500.1000000000 9.1e1 -1.7692e-1 -1.7692e-1
500.1000000000 9.2e1 -2.3965e-1 -2.3965e-1
500.1000000000 9.3e1 -1.8697e-1 -1.8697e-1
500.1000000000 9.4e1 -2.0169e-1 -2.0169e-1
500.1000000000 9.5e1 -2.0213e-1 -2.0213e-1
500.1000000000 9.6e1 -1.9229e-1 -1.9229e-1

600.1000000000 1.0e0 -1.3071e0 -1.3071e0
600.1000000000 2.0e0 -1.5748e0 -1.5748e0
600.1000000000 3.0e0 -1.6464e0 -1.6464e0
600.1000000000 4.0e0 -1.8259e0 -1.8259e0
600.1000000000 5.0e0 -1.5833e0 -1.5833e0
600.1000000000 6.0e0 -1.7885e0 -1.7885e0
600.1000000000 7.0e0 -1.4463e0 -1.4463e0
600.1000000000 8.0e0 -1.7073e0 -1.7073e0
600.1000000000 9.0e0 -1.796e0 -1.796e0
600.1000000000 1.0e1 -1.6433e0 -1.6433e0
600.1000000000 1.1e1 -1.6491e0 -1.6491e0
600.1000000000 1.2e1 -1.7561e0 -1.7561e0
600.1000000000 1.3e1 -1.833e0 -1.833e0
600.1000000000 1.4e1 -1.5303e0 -1.5303e0
600.1000000000 1.5e1 -1.5565e0 -1.5565e0
600.1000000000 1.6e1 -1.5632e0 -1.5632e0
600.1000000000 1.7e1 -1.6165e0 -1.6165e0
600.1000000000 1.8e1 -1.6784e0 -1.6784e0
600.1000000000 1.9e1 -1.6672e0 -1.6672e0
600.1000000000 2.0e1 -1.6519e0 -1.6519e0
600.1000000000 2.1e1 -1.634e0 -1.634e0
600.1000000000 2.2e1 -1.6838e0 -1.6838e0
600.1000000000 2.3e1 -1.6088e0 -1.6088e0
600.1000000000 2.4e1 -1.8116e0 -1.8116e0
600.1000000000 2.5e1 -1.7645e0 -1.7645e0
600.1000000000 2.6e1 -1.6763e0 -1.6763e0
600.1000000000 2.7e1 -1.6793e0 -1.6793e0
600.1000000000 2.8e1 -1.5743e0 -1.5743e0
600.1000000000 2.9e1 -1.5706e0 -1.5706e0
600.1000000000 3.0e1 -1.6196e0 -1.6196e0
600.1000000000 3.1e1 -1.6691e0 -1.6691e0
600.1000000000 3.2e1 -1.6946e0 -1.6946e0
600.1000000000 3.3e1 -1.7024e0 -1.7024e0
600.1000000000 3.4e1 -1.6793e0 -1.6793e0
600.1000000000 3.5e1 -1.6036e0 -1.6036e0
600.1000000000 3.6e1 -1.7815e0 -1.7815e0
600.1000000000 3.7e1 -1.7316e0 -1.7316e0
600.1000000000 3.8e1 -1.6976e0 -1.6976e0
600.1000000000 3.9e1 -1.7246e0 -1.7246e0
600.1000000000 4.0e1 -1.8131e0 -1.8131e0
600.1000000000 4.1e1 -1.8108e0 -1.8108e0
600.1000000000 4.2e1 -1.4391e0 -1.4391e0
600.1000000000 4.3e1 -1.6222e0 -1.6222e0
600.1000000000 4.4e1 -1.6521e0 -1.6521e0
600.1000000000 4.5e1 -1.5245e0 -1.5245e0
600.1000000000 4.6e1 -1.7824e0 -1.7824e0
600.1000000000 4.7e1 -1.6752e0 -1.6752e0
600.1000000000 4.8e1 -1.6951e0 -1.6951e0
600.1000000000 4.9e1 -1.7396e0 -1.7396e0
600.1000000000 5.0e1 -1.6114e0 -1.6114e0
600.1000000000 5.1e1 -1.6852e0 -1.6852e0
600.1000000000 5.2e1 -1.7893e0 -1.7893e0
600.1000000000 5.3e1 -1.8422e0 -1.8422e0
600.1000000000 5.4e1 -1.4709e0 -1.4709e0
600.1000000000 5.5e1 -1.705e0 -1.705e0
600.1000000000 5.6e1 -1.5992e0 -1.5992e0
600.1000000000 5.7e1 -1.6058e0 -1.6058e0
600.1000000000 5.8e1 -1.5316e0 -1.5316e0
600.1000000000 5.9e1 -1.6959e0 -1.6959e0
600.1000000000 6.0e1 -1.8287e0 -1.8287e0
600.1000000000 6.1e1 -1.776e0 -1.776e0
600.1000000000 6.2e1 -1.5878e0 -1.5878e0
600.1000000000 6.3e1 -1.6325e0 -1.6325e0
600.1000000000 6.4e1 -1.7146e0 -1.7146e0
600.1000000000 6.5e1 -1.6382e0 -1.6382e0
600.1000000000 6.6e1 -1.5806e0 -1.5806e0
600.1000000000 6.7e1 -1.6464e0 -1.6464e0
600.1000000000 6.8e1 -1.8066e0 -1.8066e0
600.1000000000 6.9e1 -1.6786e0 -1.6786e0
600.1000000000 7.0e1 -1.6297e0 -1.6297e0
600.1000000000 7.1e1 -1.6677e0 -1.6677e0
600.1000000000 7.2e1 -1.7966e0 -1.7966e0
600.1000000000 7.3e1 -1.7999e0 -1.7999e0
600.1000000000 7.4e1 -1.5836e0 -1.5836e0
600.1000000000 7.5e1 -1.7497e0 -1.7497e0
600.1000000000 7.6e1 -1.8802e0 -1.8802e0
600.1000000000 7.7e1 -1.8147e0 -1.8147e0
600.1000000000 7.8e1 -1.6691e0 -1.6691e0
600.1000000000 7.9e1 -1.7423e0 -1.7423e0
600.1000000000 8.0e1 -1.6875e0 -1.6875e0
600.1000000000 8.1e1 -1.5271e0 -1.5271e0
600.1000000000 8.2e1 -1.6546e0 -1.6546e0
600.1000000000 8.3e1 -1.7527e0 -1.7527e0
600.1000000000 8.4e1 -1.8196e0 -1.8196e0
600.1000000000 8.5e1 -1.7933e0 -1.7933e0
600.1000000000 8.6e1 -1.6602e0 -1.6602e0
600.1000000000 8.7e1 -1.6938e0 -1.6938e0
600.1000000000 8.8e1 -1.8694e0 -1.8694e0
600.1000000000 8.9e1 -1.8116e0 -1.8116e0
600.1000000000 9.0e1 -1.6921e0 -1.6921e0
600.1000000000 9.1e1 -1.7019e0 -1.7019e0
600.1000000000 9.2e1 -1.8482e0 -1.8482e0
600.1000000000 9.3e1 -1.7754e0 -1.7754e0
600.1000000000 9.4e1 -1.7382e0 -1.7382e0
600.1000000000 9.5e1 -1.6586e0 -1.6586e0
600.1000000000 9.6e1 -1.7426e0 -1.7426e0

700.1000000000 1.0e0 -1.1769e0 -1.1769e0
700.1000000000 2.0e0 -1.606e0 -1.606e0
700.1000000000 3.0e0 -1.8788e0 -1.8788e0
700.1000000000 4.0e0 -2.1566e0 -2.1566e0
700.1000000000 5.0e0 -1.7286e0 -1.7286e0
700.1000000000 6.0e0 -1.9686e0 -1.9686e0
700.1000000000 7.0e0 -1.3732e0 -1.3732e0
700.1000000000 8.0e0 -1.9376e0 -1.9376e0
700.1000000000 9.0e0 -2.1665e0 -2.1665e0
700.1000000000 1.0e1 -1.6841e0 -1.6841e0
700.1000000000 1.1e1 -1.6962e0 -1.6962e0
700.1000000000 1.2e1 -2.0795e0 -2.0795e0
700.1000000000 1.3e1 -2.1875e0 -2.1875e0
700.1000000000 1.4e1 -1.4475e0 -1.4475e0
700.1000000000 1.5e1 -1.5627e0 -1.5627e0
700.1000000000 1.6e1 -1.4767e0 -1.4767e0
700.1000000000 1.7e1 -1.7467e0 -1.7467e0
700.1000000000 1.8e1 -1.7815e0 -1.7815e0
700.1000000000 1.9e1 -1.8876e0 -1.8876e0
700.1000000000 2.0e1 -1.7296e0 -1.7296e0
700.1000000000 2.1e1 -1.8537e0 -1.8537e0
700.1000000000 2.2e1 -1.8166e0 -1.8166e0
700.1000000000 2.3e1 -1.7443e0 -1.7443e0
700.1000000000 2.4e1 -2.1982e0 -2.1982e0
700.1000000000 2.5e1 -2.1985e0 -2.1985e0
700.1000000000 2.6e1 -1.782e0 -1.782e0
700.1000000000 2.7e1 -1.9578e0 -1.9578e0
700.1000000000 2.8e1 -1.5671e0 -1.5671e0
700.1000000000 2.9e1 -1.7471e0 -1.7471e0
700.1000000000 3.0e1 -1.7321e0 -1.7321e0
700.1000000000 3.1e1 -1.9125e0 -1.9125e0
700.1000000000 3.2e1 -1.983e0 -1.983e0
700.1000000000 3.3e1 -1.954e0 -1.954e0
700.1000000000 3.4e1 -1.8211e0 -1.8211e0
700.1000000000 3.5e1 -1.7757e0 -1.7757e0
700.1000000000 3.6e1 -2.0643e0 -2.0643e0
700.1000000000 3.7e1 -2.0191e0 -2.0191e0
700.1000000000 3.8e1 -1.8609e0 -1.8609e0
700.1000000000 3.9e1 -1.8505e0 -1.8505e0
700.1000000000 4.0e1 -2.2226e0 -2.2226e0
700.1000000000 4.1e1 -2.189e0 -2.189e0
700.1000000000 4.2e1 -1.3697e0 -1.3697e0
700.1000000000 4.3e1 -1.8701e0 -1.8701e0
700.1000000000 4.4e1 -1.7206e0 -1.7206e0
700.1000000000 4.5e1 -1.5662e0 -1.5662e0
700.1000000000 4.6e1 -1.896e0 -1.896e0
700.1000000000 4.7e1 -1.98e0 -1.98e0
700.1000000000 4.8e1 -1.9291e0 -1.9291e0
700.1000000000 4.9e1 -1.9355e0 -1.9355e0
700.1000000000 5.0e1 -1.6798e0 -1.6798e0
700.1000000000 5.1e1 -1.8292e0 -1.8292e0
700.1000000000 5.2e1 -2.0553e0 -2.0553e0
700.1000000000 5.3e1 -2.1265e0 -2.1265e0
700.1000000000 5.4e1 -1.4087e0 -1.4087e0
700.1000000000 5.5e1 -1.8068e0 -1.8068e0
700.1000000000 5.6e1 -1.7311e0 -1.7311e0
700.1000000000 5.7e1 -1.5432e0 -1.5432e0
700.1000000000 5.8e1 -1.567e0 -1.567e0
700.1000000000 5.9e1 -1.8275e0 -1.8275e0
700.1000000000 6.0e1 -2.1899e0 -2.1899e0
700.1000000000 6.1e1 -2.0886e0 -2.0886e0
700.1000000000 6.2e1 -1.6514e0 -1.6514e0
700.1000000000 6.3e1 -1.8825e0 -1.8825e0
700.1000000000 6.4e1 -1.8471e0 -1.8471e0
700.1000000000 6.5e1 -1.7053e0 -1.7053e0
700.1000000000 6.6e1 -1.5865e0 -1.5865e0
700.1000000000 6.7e1 -1.783e0 -1.783e0
700.1000000000 6.8e1 -2.1905e0 -2.1905e0
700.1000000000 6.9e1 -1.9151e0 -1.9151e0
700.1000000000 7.0e1 -1.6806e0 -1.6806e0
700.1000000000 7.1e1 -1.8584e0 -1.8584e0
700.1000000000 7.2e1 -2.1215e0 -2.1215e0
700.1000000000 7.3e1 -2.1421e0 -2.1421e0
700.1000000000 7.4e1 -1.6659e0 -1.6659e0
700.1000000000 7.5e1 -1.9462e0 -1.9462e0
700.1000000000 7.6e1 -2.2174e0 -2.2174e0
700.1000000000 7.7e1 -2.1591e0 -2.1591e0
700.1000000000 7.8e1 -1.8836e0 -1.8836e0
700.1000000000 7.9e1 -1.8764e0 -1.8764e0
700.1000000000 8.0e1 -1.8376e0 -1.8376e0
700.1000000000 8.1e1 -1.6219e0 -1.6219e0
700.1000000000 8.2e1 -1.8496e0 -1.8496e0
700.1000000000 8.3e1 -1.8373e0 -1.8373e0
700.1000000000 8.4e1 -2.1897e0 -2.1897e0
700.1000000000 8.5e1 -2.1681e0 -2.1681e0
700.1000000000 8.6e1 -1.92e0 -1.92e0
700.1000000000 8.7e1 -1.9832e0 -1.9832e0
700.1000000000 8.8e1 -2.1729e0 -2.1729e0
700.1000000000 8.9e1 -2.2049e0 -2.2049e0
700.1000000000 9.0e1 -1.83e0 -1.83e0
700.1000000000 9.1e1 -1.9151e0 -1.9151e0
700.1000000000 9.2e1 -2.2242e0 -2.2242e0
700.1000000000 9.3e1 -2.1572e0 -2.1572e0
700.1000000000 9.4e1 -1.9091e0 -1.9091e0
700.1000000000 9.5e1 -1.9459e0 -1.9459e0
700.1000000000 9.6e1 -1.9364e0 -1.9364e0

800.1000000000 1.0e0 -3.8133e-1 -3.8133e-1
800.1000000000 2.0e0 -6.9348e-1 -6.9348e-1
800.1000000000 3.0e0 -5.9571e-1 -5.9571e-1
800.1000000000 4.0e0 -1.2164e0 -1.2164e0
800.1000000000 5.0e0 -7.5382e-1 -7.5382e-1
800.1000000000 6.0e0 -7.5556e-1 -7.5556e-1
800.1000000000 7.0e0 -6.4218e-1 -6.4218e-1
800.1000000000 8.0e0 -9.6274e-1 -9.6274e-1
800.1000000000 9.0e0 -1.1876e0 -1.1876e0
800.1000000000 1.0e1 -7.3304e-1 -7.3304e-1
800.1000000000 1.1e1 -6.9786e-1 -6.9786e-1
800.1000000000 1.2e1 -1.074e0 -1.074e0
800.1000000000 1.3e1 -1.0825e0 -1.0825e0
800.1000000000 1.4e1 -5.6099e-1 -5.6099e-1
800.1000000000 1.5e1 -5.7999e-1 -5.7999e-1
800.1000000000 1.6e1 -5.0755e-1 -5.0755e-1
800.1000000000 1.7e1 -6.5149e-1 -6.5149e-1
800.1000000000 1.8e1 -8.8647e-1 -8.8647e-1
800.1000000000 1.9e1 -6.2397e-1 -6.2397e-1
800.1000000000 2.0e1 -6.7409e-1 -6.7409e-1
800.1000000000 2.1e1 -8.7728e-1 -8.7728e-1
800.1000000000 2.2e1 -8.29e-1 -8.29e-1
800.1000000000 2.3e1 -8.4612e-1 -8.4612e-1
800.1000000000 2.4e1 -1.137e0 -1.137e0
800.1000000000 2.5e1 -1.2755e0 -1.2755e0
800.1000000000 2.6e1 -6.675e-1 -6.675e-1
800.1000000000 2.7e1 -8.1532e-1 -8.1532e-1
800.1000000000 2.8e1 -7.579e-1 -7.579e-1
800.1000000000 2.9e1 -9.327e-1 -9.327e-1
800.1000000000 3.0e1 -7.8429e-1 -7.8429e-1
800.1000000000 3.1e1 -8.5803e-1 -8.5803e-1
800.1000000000 3.2e1 -1.1917e0 -1.1917e0
800.1000000000 3.3e1 -1.148e0 -1.148e0
800.1000000000 3.4e1 -8.2322e-1 -8.2322e-1
800.1000000000 3.5e1 -8.1664e-1 -8.1664e-1
800.1000000000 3.6e1 -1.0892e0 -1.0892e0
800.1000000000 3.7e1 -1.1615e0 -1.1615e0
800.1000000000 3.8e1 -5.5074e-1 -5.5074e-1
800.1000000000 3.9e1 -1.0116e0 -1.0116e0
800.1000000000 4.0e1 -1.1427e0 -1.1427e0
800.1000000000 4.1e1 -1.2045e0 -1.2045e0
800.1000000000 4.2e1 -6.1806e-1 -6.1806e-1
800.1000000000 4.3e1 -8.2487e-1 -8.2487e-1
800.1000000000 4.4e1 -7.1013e-1 -7.1013e-1
800.1000000000 4.5e1 -6.1968e-1 -6.1968e-1
800.1000000000 4.6e1 -6.0487e-1 -6.0487e-1
800.1000000000 4.7e1 -9.6436e-1 -9.6436e-1
800.1000000000 4.8e1 -8.6648e-1 -8.6648e-1
800.1000000000 4.9e1 -1.0619e0 -1.0619e0
800.1000000000 5.0e1 -7.6529e-1 -7.6529e-1
800.1000000000 5.1e1 -8.9374e-1 -8.9374e-1
800.1000000000 5.2e1 -1.0722e0 -1.0722e0
800.1000000000 5.3e1 -1.083e0 -1.083e0
800.1000000000 5.4e1 -6.1272e-1 -6.1272e-1
800.1000000000 5.5e1 -7.8611e-1 -7.8611e-1
800.1000000000 5.6e1 -7.3828e-1 -7.3828e-1
800.1000000000 5.7e1 -6.2181e-1 -6.2181e-1
800.1000000000 5.8e1 -6.614e-1 -6.614e-1
800.1000000000 5.9e1 -8.1847e-1 -8.1847e-1
800.1000000000 6.0e1 -1.1898e0 -1.1898e0
800.1000000000 6.1e1 -1.0754e0 -1.0754e0
800.1000000000 6.2e1 -7.558e-1 -7.558e-1
800.1000000000 6.3e1 -7.9647e-1 -7.9647e-1
800.1000000000 6.4e1 -9.0633e-1 -9.0633e-1
800.1000000000 6.5e1 -6.8877e-1 -6.8877e-1
800.1000000000 6.6e1 -8.2494e-1 -8.2494e-1
800.1000000000 6.7e1 -8.2804e-1 -8.2804e-1
800.1000000000 6.8e1 -1.139e0 -1.139e0
800.1000000000 6.9e1 -1.0209e0 -1.0209e0
800.1000000000 7.0e1 -8.2355e-1 -8.2355e-1
800.1000000000 7.1e1 -8.6091e-1 -8.6091e-1
800.1000000000 7.2e1 -1.2003e0 -1.2003e0
800.1000000000 7.3e1 -1.3873e0 -1.3873e0
800.1000000000 7.4e1 -5.7369e-1 -5.7369e-1
800.1000000000 7.5e1 -8.3818e-1 -8.3818e-1
800.1000000000 7.6e1 -1.1402e0 -1.1402e0
800.1000000000 7.7e1 -1.2007e0 -1.2007e0
800.1000000000 7.8e1 -8.9695e-1 -8.9695e-1
800.1000000000 7.9e1 -8.4629e-1 -8.4629e-1
800.1000000000 8.0e1 -6.8899e-1 -6.8899e-1
800.1000000000 8.1e1 -7.8229e-1 -7.8229e-1
800.1000000000 8.2e1 -8.4549e-1 -8.4549e-1
800.1000000000 8.3e1 -8.2451e-1 -8.2451e-1
800.1000000000 8.4e1 -1.1408e0 -1.1408e0
800.1000000000 8.5e1 -1.1459e0 -1.1459e0
800.1000000000 8.6e1 -7.4063e-1 -7.4063e-1
800.1000000000 8.7e1 -7.6818e-1 -7.6818e-1
800.1000000000 8.8e1 -1.2447e0 -1.2447e0
800.1000000000 8.9e1 -1.2288e0 -1.2288e0
800.1000000000 9.0e1 -7.0704e-1 -7.0704e-1
800.1000000000 9.1e1 -8.588e-1 -8.588e-1
800.1000000000 9.2e1 -1.1489e0 -1.1489e0
800.1000000000 9.3e1 -1.1957e0 -1.1957e0
800.1000000000 9.4e1 -6.8966e-1 -6.8966e-1
800.1000000000 9.5e1 -7.1861e-1 -7.1861e-1
800.1000000000 9.6e1 -8.9904e-1 -8.9904e-1

900.1000000000 1.0e0 6.5415e-2 6.5415e-2
900.1000000000 2.0e0 2.6395e-1 2.6395e-1
900.1000000000 3.0e0 2.2754e-1 2.2754e-1
900.1000000000 4.0e0 2.333e-1 2.333e-1
900.1000000000 5.0e0 2.0507e-1 2.0507e-1
900.1000000000 6.0e0 2.6248e-1 2.6248e-1
900.1000000000 7.0e0 2.3137e-1 2.3137e-1
900.1000000000 8.0e0 2.4601e-1 2.4601e-1
900.1000000000 9.0e0 3.6148e-1 3.6148e-1
900.1000000000 1.0e1 2.0625e-1 2.0625e-1
900.1000000000 1.1e1 2.4392e-1 2.4392e-1
900.1000000000 1.2e1 2.246e-1 2.246e-1
900.1000000000 1.3e1 3.1299e-1 3.1299e-1
900.1000000000 1.4e1 1.9812e-1 1.9812e-1
900.1000000000 1.5e1 2.3405e-1 2.3405e-1
900.1000000000 1.6e1 1.8012e-1 1.8012e-1
900.1000000000 1.7e1 1.9342e-1 1.9342e-1
900.1000000000 1.8e1 2.4093e-1 2.4093e-1
900.1000000000 1.9e1 2.5464e-1 2.5464e-1
900.1000000000 2.0e1 1.9214e-1 1.9214e-1
900.1000000000 2.1e1 3.0162e-1 3.0162e-1
900.1000000000 2.2e1 2.5318e-1 2.5318e-1
900.1000000000 2.3e1 2.0504e-1 2.0504e-1
900.1000000000 2.4e1 2.3648e-1 2.3648e-1
900.1000000000 2.5e1 2.6063e-1 2.6063e-1
900.1000000000 2.6e1 2.7039e-1 2.7039e-1
900.1000000000 2.7e1 2.5366e-1 2.5366e-1
900.1000000000 2.8e1 2.195e-1 2.195e-1
900.1000000000 2.9e1 1.5507e-1 1.5507e-1
900.1000000000 3.0e1 2.1022e-1 2.1022e-1
900.1000000000 3.1e1 2.5778e-1 2.5778e-1
900.1000000000 3.2e1 1.0679e-1 1.0679e-1
900.1000000000 3.3e1 2.3058e-1 2.3058e-1
900.1000000000 3.4e1 3.3141e-1 3.3141e-1
900.1000000000 3.5e1 2.2346e-1 2.2346e-1
900.1000000000 3.6e1 3.3611e-1 3.3611e-1
900.1000000000 3.7e1 3.0388e-1 3.0388e-1
900.1000000000 3.8e1 2.3239e-1 2.3239e-1
900.1000000000 3.9e1 3.3369e-1 3.3369e-1
900.1000000000 4.0e1 2.915e-1 2.915e-1
900.1000000000 4.1e1 2.9755e-1 2.9755e-1
900.1000000000 4.2e1 9.0897e-2 9.0897e-2
900.1000000000 4.3e1 3.1606e-1 3.1606e-1
900.1000000000 4.4e1 2.0719e-1 2.0719e-1
900.1000000000 4.5e1 2.6119e-1 2.6119e-1
900.1000000000 4.6e1 2.0263e-1 2.0263e-1
900.1000000000 4.7e1 2.8668e-1 2.8668e-1
900.1000000000 4.8e1 2.8743e-1 2.8743e-1
900.1000000000 4.9e1 2.459e-1 2.459e-1
900.1000000000 5.0e1 2.6878e-1 2.6878e-1
900.1000000000 5.1e1 2.0595e-1 2.0595e-1
900.1000000000 5.2e1 3.0039e-1 3.0039e-1
900.1000000000 5.3e1 2.8807e-1 2.8807e-1
900.1000000000 5.4e1 2.0592e-1 2.0592e-1
900.1000000000 5.5e1 2.0515e-1 2.0515e-1
900.1000000000 5.6e1 2.2857e-1 2.2857e-1
900.1000000000 5.7e1 2.218e-1 2.218e-1
900.1000000000 5.8e1 1.6926e-1 1.6926e-1
900.1000000000 5.9e1 2.1482e-1 2.1482e-1
900.1000000000 6.0e1 1.9052e-1 1.9052e-1
900.1000000000 6.1e1 2.2499e-1 2.2499e-1
900.1000000000 6.2e1 2.3346e-1 2.3346e-1
900.1000000000 6.3e1 2.4269e-1 2.4269e-1
900.1000000000 6.4e1 1.4169e-1 1.4169e-1
900.1000000000 6.5e1 1.1677e-1 1.1677e-1
900.1000000000 6.6e1 2.435e-1 2.435e-1
900.1000000000 6.7e1 2.7538e-1 2.7538e-1
900.1000000000 6.8e1 3.4093e-1 3.4093e-1
900.1000000000 6.9e1 2.7446e-1 2.7446e-1
900.1000000000 7.0e1 2.7009e-1 2.7009e-1
900.1000000000 7.1e1 2.2446e-1 2.2446e-1
900.1000000000 7.2e1 3.8099e-1 3.8099e-1
900.1000000000 7.3e1 2.2739e-1 2.2739e-1
900.1000000000 7.4e1 2.1341e-1 2.1341e-1
900.1000000000 7.5e1 3.1917e-1 3.1917e-1
900.1000000000 7.6e1 3.09e-1 3.09e-1
900.1000000000 7.7e1 3.3905e-1 3.3905e-1
900.1000000000 7.8e1 2.823e-1 2.823e-1
900.1000000000 7.9e1 1.9128e-1 1.9128e-1
900.1000000000 8.0e1 2.7668e-1 2.7668e-1
900.1000000000 8.1e1 1.6363e-1 1.6363e-1
900.1000000000 8.2e1 2.4885e-1 2.4885e-1
900.1000000000 8.3e1 2.9268e-1 2.9268e-1
900.1000000000 8.4e1 1.9878e-1 1.9878e-1
900.1000000000 8.5e1 2.8082e-1 2.8082e-1
900.1000000000 8.6e1 2.0679e-1 2.0679e-1
900.1000000000 8.7e1 2.9108e-1 2.9108e-1
900.1000000000 8.8e1 2.9082e-1 2.9082e-1
900.1000000000 8.9e1 2.4598e-1 2.4598e-1
900.1000000000 9.0e1 2.9443e-1 2.9443e-1
900.1000000000 9.1e1 2.668e-1 2.668e-1
900.1000000000 9.2e1 2.2071e-1 2.2071e-1
900.1000000000 9.3e1 3.1527e-1 3.1527e-1
900.1000000000 9.4e1 1.8927e-1 1.8927e-1
900.1000000000 9.5e1 3.1545e-1 3.1545e-1
900.1000000000 9.6e1 1.7907e-1 1.7907e-1

1000.1000000000 1.0e0 4.4154e-1 4.4154e-1
1000.1000000000 2.0e0 5.079e-1 5.079e-1
1000.1000000000 3.0e0 7.7716e-1 7.7716e-1
1000.1000000000 4.0e0 1.04e0 1.04e0
1000.1000000000 5.0e0 6.6822e-1 6.6822e-1
1000.1000000000 6.0e0 7.9523e-1 7.9523e-1
1000.1000000000 7.0e0 4.9689e-1 4.9689e-1
1000.1000000000 8.0e0 7.4564e-1 7.4564e-1
1000.1000000000 9.0e0 1.005e0 1.005e0
1000.1000000000 1.0e1 6.9427e-1 6.9427e-1
1000.1000000000 1.1e1 6.4176e-1 6.4176e-1
1000.1000000000 1.2e1 7.5089e-1 7.5089e-1
1000.1000000000 1.3e1 1.0528e0 1.0528e0
1000.1000000000 1.4e1 5.9625e-1 5.9625e-1
1000.1000000000 1.5e1 6.4017e-1 6.4017e-1
1000.1000000000 1.6e1 5.7901e-1 5.7901e-1
1000.1000000000 1.7e1 6.2316e-1 6.2316e-1
1000.1000000000 1.8e1 6.6838e-1 6.6838e-1
1000.1000000000 1.9e1 7.7479e-1 7.7479e-1
1000.1000000000 2.0e1 6.2538e-1 6.2538e-1
1000.1000000000 2.1e1 8.0794e-1 8.0794e-1
1000.1000000000 2.2e1 6.8428e-1 6.8428e-1
1000.1000000000 2.3e1 6.7179e-1 6.7179e-1
1000.1000000000 2.4e1 8.5975e-1 8.5975e-1
1000.1000000000 2.5e1 1.0369e0 1.0369e0
1000.1000000000 2.6e1 7.0166e-1 7.0166e-1
1000.1000000000 2.7e1 7.9841e-1 7.9841e-1
1000.1000000000 2.8e1 5.6522e-1 5.6522e-1
1000.1000000000 2.9e1 7.4177e-1 7.4177e-1
1000.1000000000 3.0e1 5.6751e-1 5.6751e-1
1000.1000000000 3.1e1 8.2833e-1 8.2833e-1
1000.1000000000 3.2e1 5.6327e-1 5.6327e-1
1000.1000000000 3.3e1 8.2355e-1 8.2355e-1
1000.1000000000 3.4e1 7.9783e-1 7.9783e-1
1000.1000000000 3.5e1 7.5065e-1 7.5065e-1
1000.1000000000 3.6e1 1.0009e0 1.0009e0
1000.1000000000 3.7e1 9.7016e-1 9.7016e-1
1000.1000000000 3.8e1 7.97e-1 7.97e-1
1000.1000000000 3.9e1 6.8827e-1 6.8827e-1
1000.1000000000 4.0e1 8.7986e-1 8.7986e-1
1000.1000000000 4.1e1 6.6171e-1 6.6171e-1
1000.1000000000 4.2e1 5.2032e-1 5.2032e-1
1000.1000000000 4.3e1 7.5485e-1 7.5485e-1
1000.1000000000 4.4e1 6.2429e-1 6.2429e-1
1000.1000000000 4.5e1 7.0594e-1 7.0594e-1
1000.1000000000 4.6e1 6.9691e-1 6.9691e-1
1000.1000000000 4.7e1 9.1713e-1 9.1713e-1
1000.1000000000 4.8e1 6.949e-1 6.949e-1
1000.1000000000 4.9e1 6.6147e-1 6.6147e-1
1000.1000000000 5.0e1 7.1878e-1 7.1878e-1
1000.1000000000 5.1e1 7.4478e-1 7.4478e-1
1000.1000000000 5.2e1 1.0616e0 1.0616e0
1000.1000000000 5.3e1 9.3282e-1 9.3282e-1
1000.1000000000 5.4e1 5.6245e-1 5.6245e-1
1000.1000000000 5.5e1 7.1673e-1 7.1673e-1
1000.1000000000 5.6e1 7.1191e-1 7.1191e-1
1000.1000000000 5.7e1 5.2646e-1 5.2646e-1
1000.1000000000 5.8e1 4.181e-1 4.181e-1
1000.1000000000 5.9e1 6.349e-1 6.349e-1
1000.1000000000 6.0e1 8.379e-1 8.379e-1
1000.1000000000 6.1e1 7.9865e-1 7.9865e-1
1000.1000000000 6.2e1 5.541e-1 5.541e-1
1000.1000000000 6.3e1 6.9885e-1 6.9885e-1
1000.1000000000 6.4e1 5.6219e-1 5.6219e-1
1000.1000000000 6.5e1 5.7807e-1 5.7807e-1
1000.1000000000 6.6e1 6.5217e-1 6.5217e-1
1000.1000000000 6.7e1 7.5594e-1 7.5594e-1
1000.1000000000 6.8e1 1.0155e0 1.0155e0
1000.1000000000 6.9e1 9.3343e-1 9.3343e-1
1000.1000000000 7.0e1 7.3244e-1 7.3244e-1
1000.1000000000 7.1e1 8.0952e-1 8.0952e-1
1000.1000000000 7.2e1 1.0339e0 1.0339e0
1000.1000000000 7.3e1 9.3946e-1 9.3946e-1
1000.1000000000 7.4e1 5.926e-1 5.926e-1
1000.1000000000 7.5e1 8.6345e-1 8.6345e-1
1000.1000000000 7.6e1 1.0238e0 1.0238e0
1000.1000000000 7.7e1 1.0435e0 1.0435e0
1000.1000000000 7.8e1 7.6229e-1 7.6229e-1
1000.1000000000 7.9e1 8.2947e-1 8.2947e-1
1000.1000000000 8.0e1 7.6176e-1 7.6176e-1
1000.1000000000 8.1e1 6.1495e-1 6.1495e-1
1000.1000000000 8.2e1 6.8488e-1 6.8488e-1
1000.1000000000 8.3e1 7.1931e-1 7.1931e-1
1000.1000000000 8.4e1 9.0245e-1 9.0245e-1
1000.1000000000 8.5e1 8.8626e-1 8.8626e-1
1000.1000000000 8.6e1 7.1765e-1 7.1765e-1
1000.1000000000 8.7e1 8.7328e-1 8.7328e-1
1000.1000000000 8.8e1 1.0706e0 1.0706e0
1000.1000000000 8.9e1 9.7077e-1 9.7077e-1
1000.1000000000 9.0e1 7.6496e-1 7.6496e-1
1000.1000000000 9.1e1 7.8201e-1 7.8201e-1
1000.1000000000 9.2e1 9.4747e-1 9.4747e-1
1000.1000000000 9.3e1 9.8293e-1 9.8293e-1
1000.1000000000 9.4e1 8.1546e-1 8.1546e-1
1000.1000000000 9.5e1 7.7975e-1 7.7975e-1
1000.1000000000 9.6e1 6.8544e-1 6.8544e-1


==> figures/gsvd_control-figure37_contourtmp0.dat <==
0.1 1.0e0 -5.6917e1 -5.6917e1
0.1 2.0e0 -5.0226e1 -5.0226e1
0.1 3.0e0 -5.3013e1 -5.3013e1
0.1 4.0e0 -6.1526e1 -6.1526e1
0.1 5.0e0 -5.0598e1 -5.0598e1
0.1 6.0e0 -6.0496e1 -6.0496e1
0.1 7.0e0 -5.5924e1 -5.5924e1
0.1 8.0e0 -6.0539e1 -6.0539e1
0.1 9.0e0 -6.7232e1 -6.7232e1
0.1 1.0e1 -6.7449e1 -6.7449e1
0.1 1.1e1 -8.1025e1 -8.1025e1
0.1 1.2e1 -5.9002e1 -5.9002e1
0.1 1.3e1 -6.448e1 -6.448e1
0.1 1.4e1 -5.3047e1 -5.3047e1
0.1 1.5e1 -5.1548e1 -5.1548e1
0.1 1.6e1 -5.1605e1 -5.1605e1
0.1 1.7e1 -5.5882e1 -5.5882e1
0.1 1.8e1 -6.2808e1 -6.2808e1
0.1 1.9e1 -5.9419e1 -5.9419e1
0.1 2.0e1 -5.3373e1 -5.3373e1
0.1 2.1e1 -6.2958e1 -6.2958e1
0.1 2.2e1 -7.7635e1 -7.7635e1
0.1 2.3e1 -6.991e1 -6.991e1
0.1 2.4e1 -8.8558e1 -8.8558e1
0.1 2.5e1 -5.9837e1 -5.9837e1
0.1 2.6e1 -6.2904e1 -6.2904e1
0.1 2.7e1 -8.8914e1 -8.8914e1
0.1 2.8e1 -5.1863e1 -5.1863e1
0.1 2.9e1 -5.4023e1 -5.4023e1
0.1 3.0e1 -6.9686e1 -6.9686e1
0.1 3.1e1 -6.1008e1 -6.1008e1
0.1 3.2e1 -3.4434e1 -3.4434e1
0.1 3.3e1 -4.4027e1 -4.4027e1
0.1 3.4e1 -5.2374e1 -5.2374e1
0.1 3.5e1 -9.8634e1 -9.8634e1
0.1 3.6e1 -5.7597e1 -5.7597e1
0.1 3.7e1 -6.5826e1 -6.5826e1
0.1 3.8e1 -5.2602e1 -5.2602e1
0.1 3.9e1 -5.5751e1 -5.5751e1
0.1 4.0e1 -5.8391e1 -5.8391e1
0.1 4.1e1 -4.8389e1 -4.8389e1
0.1 4.2e1 -5.3581e1 -5.3581e1
0.1 4.3e1 -5.9823e1 -5.9823e1
0.1 4.4e1 -4.9291e1 -4.9291e1
0.1 4.5e1 -8.5836e1 -8.5836e1
0.1 4.6e1 -6.6575e1 -6.6575e1
0.1 4.7e1 -6.3519e1 -6.3519e1
0.1 4.8e1 -5.5944e1 -5.5944e1
0.1 4.9e1 -6.2881e1 -6.2881e1
0.1 5.0e1 -6.1819e1 -6.1819e1
0.1 5.1e1 -5.9419e1 -5.9419e1
0.1 5.2e1 -5.6031e1 -5.6031e1
0.1 5.3e1 -8.0256e1 -8.0256e1
0.1 5.4e1 -5.1642e1 -5.1642e1
0.1 5.5e1 -5.6132e1 -5.6132e1
0.1 5.6e1 -6.4431e1 -6.4431e1
0.1 5.7e1 -5.8361e1 -5.8361e1
0.1 5.8e1 -6.2261e1 -6.2261e1
0.1 5.9e1 -7.2543e1 -7.2543e1
0.1 6.0e1 -5.9872e1 -5.9872e1
0.1 6.1e1 -5.4376e1 -5.4376e1
0.1 6.2e1 -6.2728e1 -6.2728e1
0.1 6.3e1 -5.9136e1 -5.9136e1
0.1 6.4e1 -6.2582e1 -6.2582e1
0.1 6.5e1 -4.0485e1 -4.0485e1
0.1 6.6e1 -5.2208e1 -5.2208e1
0.1 6.7e1 -5.3595e1 -5.3595e1
0.1 6.8e1 -5.0883e1 -5.0883e1
0.1 6.9e1 -4.708e1 -4.708e1
0.1 7.0e1 -4.9844e1 -4.9844e1
0.1 7.1e1 -5.5285e1 -5.5285e1
0.1 7.2e1 -8.9525e1 -8.9525e1
0.1 7.3e1 -5.5017e1 -5.5017e1
0.1 7.4e1 -5.326e1 -5.326e1
0.1 7.5e1 -5.8063e1 -5.8063e1
0.1 7.6e1 -5.356e1 -5.356e1
0.1 7.7e1 -8.0006e1 -8.0006e1
0.1 7.8e1 -8.5765e1 -8.5765e1
0.1 7.9e1 -6.0629e1 -6.0629e1
0.1 8.0e1 -5.9099e1 -5.9099e1
0.1 8.1e1 -5.6523e1 -5.6523e1
0.1 8.2e1 -5.7514e1 -5.7514e1
0.1 8.3e1 -6.2353e1 -6.2353e1
0.1 8.4e1 -7.5019e1 -7.5019e1
0.1 8.5e1 -6.1631e1 -6.1631e1
0.1 8.6e1 -6.0467e1 -6.0467e1
0.1 8.7e1 -6.904e1 -6.904e1
0.1 8.8e1 -5.3692e1 -5.3692e1
0.1 8.9e1 -5.6815e1 -5.6815e1
0.1 9.0e1 -9.589e1 -9.589e1
0.1 9.1e1 -5.7345e1 -5.7345e1
0.1 9.2e1 -5.515e1 -5.515e1
0.1 9.3e1 -6.69e1 -6.69e1
0.1 9.4e1 -9.4028e1 -9.4028e1
0.1 9.5e1 -6.8879e1 -6.8879e1
0.1 9.6e1 -5.1852e1 -5.1852e1

0.2 1.0e0 -3.8429e1 -3.8429e1
0.2 2.0e0 -4.2752e1 -4.2752e1
0.2 3.0e0 -4.8745e1 -4.8745e1
0.2 4.0e0 -4.4629e1 -4.4629e1
0.2 5.0e0 -4.5763e1 -4.5763e1
0.2 6.0e0 -5.3996e1 -5.3996e1
0.2 7.0e0 -5.5742e1 -5.5742e1
0.2 8.0e0 -4.3448e1 -4.3448e1
0.2 9.0e0 -4.6904e1 -4.6904e1
0.2 1.0e1 -4.9586e1 -4.9586e1
0.2 1.1e1 -4.6289e1 -4.6289e1
0.2 1.2e1 -4.7475e1 -4.7475e1
0.2 1.3e1 -5.4508e1 -5.4508e1
0.2 1.4e1 -4.4822e1 -4.4822e1
0.2 1.5e1 -4.7191e1 -4.7191e1
0.2 1.6e1 -4.1774e1 -4.1774e1
0.2 1.7e1 -4.898e1 -4.898e1
0.2 1.8e1 -4.8289e1 -4.8289e1
0.2 1.9e1 -4.8186e1 -4.8186e1
0.2 2.0e1 -4.9685e1 -4.9685e1
0.2 2.1e1 -5.1206e1 -5.1206e1
0.2 2.2e1 -4.5335e1 -4.5335e1
0.2 2.3e1 -5.2235e1 -5.2235e1
0.2 2.4e1 -4.6589e1 -4.6589e1
0.2 2.5e1 -4.842e1 -4.842e1
0.2 2.6e1 -4.9302e1 -4.9302e1
0.2 2.7e1 -4.6982e1 -4.6982e1
0.2 2.8e1 -4.8513e1 -4.8513e1
0.2 2.9e1 -5.1227e1 -5.1227e1
0.2 3.0e1 -4.2674e1 -4.2674e1
0.2 3.1e1 -5.2579e1 -5.2579e1
0.2 3.2e1 -2.812e1 -2.812e1
0.2 3.3e1 -5.0183e1 -5.0183e1
0.2 3.4e1 -4.5327e1 -4.5327e1
0.2 3.5e1 -4.9101e1 -4.9101e1
0.2 3.6e1 -4.7522e1 -4.7522e1
0.2 3.7e1 -5.1235e1 -5.1235e1
0.2 3.8e1 -4.7307e1 -4.7307e1
0.2 3.9e1 -4.9269e1 -4.9269e1
0.2 4.0e1 -4.5501e1 -4.5501e1
0.2 4.1e1 -3.6709e1 -3.6709e1
0.2 4.2e1 -4.5687e1 -4.5687e1
0.2 4.3e1 -4.3509e1 -4.3509e1
0.2 4.4e1 -4.3471e1 -4.3471e1
0.2 4.5e1 -5.1605e1 -5.1605e1
0.2 4.6e1 -4.6524e1 -4.6524e1
0.2 4.7e1 -5.6521e1 -5.6521e1
0.2 4.8e1 -4.3777e1 -4.3777e1
0.2 4.9e1 -6.0614e1 -6.0614e1
0.2 5.0e1 -4.4182e1 -4.4182e1
0.2 5.1e1 -5.6982e1 -5.6982e1
0.2 5.2e1 -5.092e1 -5.092e1
0.2 5.3e1 -4.6436e1 -4.6436e1
0.2 5.4e1 -5.145e1 -5.145e1
0.2 5.5e1 -4.972e1 -4.972e1
0.2 5.6e1 -4.7187e1 -4.7187e1
0.2 5.7e1 -3.8664e1 -3.8664e1
0.2 5.8e1 -5.7022e1 -5.7022e1
0.2 5.9e1 -4.546e1 -4.546e1
0.2 6.0e1 -5.3023e1 -5.3023e1
0.2 6.1e1 -4.4291e1 -4.4291e1
0.2 6.2e1 -5.4418e1 -5.4418e1
0.2 6.3e1 -4.2118e1 -4.2118e1
0.2 6.4e1 -6.4976e1 -6.4976e1
0.2 6.5e1 -3.9976e1 -3.9976e1
0.2 6.6e1 -4.2354e1 -4.2354e1
0.2 6.7e1 -5.3541e1 -5.3541e1
0.2 6.8e1 -5.1188e1 -5.1188e1
0.2 6.9e1 -4.5622e1 -4.5622e1
0.2 7.0e1 -4.5908e1 -4.5908e1
0.2 7.1e1 -4.8748e1 -4.8748e1
0.2 7.2e1 -5.6286e1 -5.6286e1
0.2 7.3e1 -4.0538e1 -4.0538e1
0.2 7.4e1 -5.1164e1 -5.1164e1
0.2 7.5e1 -5.0835e1 -5.0835e1
0.2 7.6e1 -4.7384e1 -4.7384e1
0.2 7.7e1 -5.1652e1 -5.1652e1
0.2 7.8e1 -5.4518e1 -5.4518e1
0.2 7.9e1 -4.8365e1 -4.8365e1
0.2 8.0e1 -5.7381e1 -5.7381e1
0.2 8.1e1 -4.4611e1 -4.4611e1
0.2 8.2e1 -4.5351e1 -4.5351e1
0.2 8.3e1 -5.1612e1 -5.1612e1
0.2 8.4e1 -5.3519e1 -5.3519e1
0.2 8.5e1 -5.0173e1 -5.0173e1
0.2 8.6e1 -4.7915e1 -4.7915e1
0.2 8.7e1 -5.4622e1 -5.4622e1
0.2 8.8e1 -5.4728e1 -5.4728e1
0.2 8.9e1 -5.2308e1 -5.2308e1
0.2 9.0e1 -4.9784e1 -4.9784e1
0.2 9.1e1 -6.1086e1 -6.1086e1
0.2 9.2e1 -4.8945e1 -4.8945e1
0.2 9.3e1 -5.0385e1 -5.0385e1
0.2 9.4e1 -5.3355e1 -5.3355e1
0.2 9.5e1 -5.213e1 -5.213e1
0.2 9.6e1 -5.0331e1 -5.0331e1

0.3 1.0e0 -3.1022e1 -3.1022e1
0.3 2.0e0 -3.8132e1 -3.8132e1
0.3 3.0e0 -4.8809e1 -4.8809e1
0.3 4.0e0 -4.459e1 -4.459e1
0.3 5.0e0 -4.3546e1 -4.3546e1
0.3 6.0e0 -4.9546e1 -4.9546e1
0.3 7.0e0 -4.7896e1 -4.7896e1
0.3 8.0e0 -4.2591e1 -4.2591e1
0.3 9.0e0 -5.1329e1 -5.1329e1
0.3 1.0e1 -4.2881e1 -4.2881e1
0.3 1.1e1 -4.3012e1 -4.3012e1
0.3 1.2e1 -4.2753e1 -4.2753e1
0.3 1.3e1 -5.5452e1 -5.5452e1
0.3 1.4e1 -4.072e1 -4.072e1
0.3 1.5e1 -3.8563e1 -3.8563e1
0.3 1.6e1 -4.1043e1 -4.1043e1
0.3 1.7e1 -4.1226e1 -4.1226e1
0.3 1.8e1 -4.3066e1 -4.3066e1
0.3 1.9e1 -4.4879e1 -4.4879e1
0.3 2.0e1 -3.7559e1 -3.7559e1
0.3 2.1e1 -4.3594e1 -4.3594e1
0.3 2.2e1 -4.1065e1 -4.1065e1
0.3 2.3e1 -4.4117e1 -4.4117e1
0.3 2.4e1 -4.3476e1 -4.3476e1
0.3 2.5e1 -5.1112e1 -5.1112e1
0.3 2.6e1 -4.1701e1 -4.1701e1
0.3 2.7e1 -4.6033e1 -4.6033e1
0.3 2.8e1 -3.4651e1 -3.4651e1
0.3 2.9e1 -4.9112e1 -4.9112e1
0.3 3.0e1 -4.2938e1 -4.2938e1
0.3 3.1e1 -4.877e1 -4.877e1
0.3 3.2e1 -3.3434e1 -3.3434e1
0.3 3.3e1 -4.1011e1 -4.1011e1
0.3 3.4e1 -4.1762e1 -4.1762e1
0.3 3.5e1 -4.5836e1 -4.5836e1
0.3 3.6e1 -4.5524e1 -4.5524e1
0.3 3.7e1 -4.4598e1 -4.4598e1
0.3 3.8e1 -4.6535e1 -4.6535e1
0.3 3.9e1 -4.4729e1 -4.4729e1
0.3 4.0e1 -4.0835e1 -4.0835e1
0.3 4.1e1 -3.293e1 -3.293e1
0.3 4.2e1 -4.262e1 -4.262e1
0.3 4.3e1 -3.9914e1 -3.9914e1
0.3 4.4e1 -4.1587e1 -4.1587e1
0.3 4.5e1 -4.9797e1 -4.9797e1
0.3 4.6e1 -4.3388e1 -4.3388e1
0.3 4.7e1 -4.8869e1 -4.8869e1
0.3 4.8e1 -4.924e1 -4.924e1
0.3 4.9e1 -4.6992e1 -4.6992e1
0.3 5.0e1 -4.1428e1 -4.1428e1
0.3 5.1e1 -4.7045e1 -4.7045e1
0.3 5.2e1 -6.8167e1 -6.8167e1
0.3 5.3e1 -4.068e1 -4.068e1
0.3 5.4e1 -4.7536e1 -4.7536e1
0.3 5.5e1 -4.4126e1 -4.4126e1
0.3 5.6e1 -4.8362e1 -4.8362e1
0.3 5.7e1 -4.1665e1 -4.1665e1
0.3 5.8e1 -4.1313e1 -4.1313e1
0.3 5.9e1 -5.0924e1 -5.0924e1
0.3 6.0e1 -4.6136e1 -4.6136e1
0.3 6.1e1 -4.4245e1 -4.4245e1
0.3 6.2e1 -4.8658e1 -4.8658e1
0.3 6.3e1 -4.3266e1 -4.3266e1
0.3 6.4e1 -4.6037e1 -4.6037e1
0.3 6.5e1 -4.1799e1 -4.1799e1
0.3 6.6e1 -3.546e1 -3.546e1
0.3 6.7e1 -4.4905e1 -4.4905e1
0.3 6.8e1 -4.8714e1 -4.8714e1
0.3 6.9e1 -4.0755e1 -4.0755e1
0.3 7.0e1 -5.728e1 -5.728e1
0.3 7.1e1 -3.888e1 -3.888e1
0.3 7.2e1 -4.6438e1 -4.6438e1
0.3 7.3e1 -4.0514e1 -4.0514e1
0.3 7.4e1 -4.6309e1 -4.6309e1
0.3 7.5e1 -4.5148e1 -4.5148e1
0.3 7.6e1 -5.1718e1 -5.1718e1
0.3 7.7e1 -4.8241e1 -4.8241e1
0.3 7.8e1 -4.492e1 -4.492e1
0.3 7.9e1 -4.8027e1 -4.8027e1
0.3 8.0e1 -4.8761e1 -4.8761e1
0.3 8.1e1 -3.6335e1 -3.6335e1
0.3 8.2e1 -4.1934e1 -4.1934e1
0.3 8.3e1 -4.8289e1 -4.8289e1
0.3 8.4e1 -4.9616e1 -4.9616e1
0.3 8.5e1 -4.5485e1 -4.5485e1
0.3 8.6e1 -4.687e1 -4.687e1
0.3 8.7e1 -4.5891e1 -4.5891e1
0.3 8.8e1 -4.9257e1 -4.9257e1
0.3 8.9e1 -5.0978e1 -5.0978e1
0.3 9.0e1 -4.9888e1 -4.9888e1
0.3 9.1e1 -5.1172e1 -5.1172e1
0.3 9.2e1 -5.7793e1 -5.7793e1
0.3 9.3e1 -6.0851e1 -6.0851e1
0.3 9.4e1 -4.6346e1 -4.6346e1
0.3 9.5e1 -5.1679e1 -5.1679e1
0.3 9.6e1 -4.2311e1 -4.2311e1

0.4 1.0e0 -3.2701e1 -3.2701e1
0.4 2.0e0 -3.6587e1 -3.6587e1
0.4 3.0e0 -4.2723e1 -4.2723e1
0.4 4.0e0 -4.6336e1 -4.6336e1
0.4 5.0e0 -4.3978e1 -4.3978e1
0.4 6.0e0 -4.3986e1 -4.3986e1
0.4 7.0e0 -3.8162e1 -3.8162e1
0.4 8.0e0 -3.9817e1 -3.9817e1
0.4 9.0e0 -5.4005e1 -5.4005e1
0.4 1.0e1 -3.9148e1 -3.9148e1
0.4 1.1e1 -3.7389e1 -3.7389e1
0.4 1.2e1 -3.7465e1 -3.7465e1
0.4 1.3e1 -4.8736e1 -4.8736e1
0.4 1.4e1 -3.7555e1 -3.7555e1
0.4 1.5e1 -3.4191e1 -3.4191e1
0.4 1.6e1 -3.9913e1 -3.9913e1
0.4 1.7e1 -3.8191e1 -3.8191e1
0.4 1.8e1 -3.8504e1 -3.8504e1
0.4 1.9e1 -4.4244e1 -4.4244e1
0.4 2.0e1 -3.1461e1 -3.1461e1
0.4 2.1e1 -4.0857e1 -4.0857e1
0.4 2.2e1 -4.0319e1 -4.0319e1
0.4 2.3e1 -4.2965e1 -4.2965e1
0.4 2.4e1 -3.9818e1 -3.9818e1
0.4 2.5e1 -4.2803e1 -4.2803e1
0.4 2.6e1 -3.9376e1 -3.9376e1
0.4 2.7e1 -4.579e1 -4.579e1
0.4 2.8e1 -2.9237e1 -2.9237e1
0.4 2.9e1 -4.1303e1 -4.1303e1
0.4 3.0e1 -4.3187e1 -4.3187e1
0.4 3.1e1 -3.9458e1 -3.9458e1
0.4 3.2e1 -3.8038e1 -3.8038e1
0.4 3.3e1 -3.6035e1 -3.6035e1
0.4 3.4e1 -4.7012e1 -4.7012e1
0.4 3.5e1 -3.9895e1 -3.9895e1
0.4 3.6e1 -4.83e1 -4.83e1
0.4 3.7e1 -4.1676e1 -4.1676e1
0.4 3.8e1 -4.414e1 -4.414e1
0.4 3.9e1 -4.0178e1 -4.0178e1
0.4 4.0e1 -3.5391e1 -3.5391e1
0.4 4.1e1 -3.0081e1 -3.0081e1
0.4 4.2e1 -3.9814e1 -3.9814e1
0.4 4.3e1 -3.64e1 -3.64e1
0.4 4.4e1 -4.0615e1 -4.0615e1
0.4 4.5e1 -4.8382e1 -4.8382e1
0.4 4.6e1 -3.8955e1 -3.8955e1
0.4 4.7e1 -4.4175e1 -4.4175e1
0.4 4.8e1 -3.781e1 -3.781e1
0.4 4.9e1 -4.8342e1 -4.8342e1
0.4 5.0e1 -4.0315e1 -4.0315e1
0.4 5.1e1 -4.3184e1 -4.3184e1
0.4 5.2e1 -4.7759e1 -4.7759e1
0.4 5.3e1 -4.4573e1 -4.4573e1
0.4 5.4e1 -3.89e1 -3.89e1
0.4 5.5e1 -4.3794e1 -4.3794e1
0.4 5.6e1 -3.9307e1 -3.9307e1
0.4 5.7e1 -3.7861e1 -3.7861e1
0.4 5.8e1 -4.1115e1 -4.1115e1
0.4 5.9e1 -4.1495e1 -4.1495e1
0.4 6.0e1 -4.3017e1 -4.3017e1
0.4 6.1e1 -4.1487e1 -4.1487e1
0.4 6.2e1 -4.7182e1 -4.7182e1
0.4 6.3e1 -4.096e1 -4.096e1
0.4 6.4e1 -4.7309e1 -4.7309e1
0.4 6.5e1 -3.7627e1 -3.7627e1
0.4 6.6e1 -3.5074e1 -3.5074e1
0.4 6.7e1 -4.2172e1 -4.2172e1
0.4 6.8e1 -4.1583e1 -4.1583e1
0.4 6.9e1 -4.0723e1 -4.0723e1
0.4 7.0e1 -5.3551e1 -5.3551e1
0.4 7.1e1 -3.6883e1 -3.6883e1
0.4 7.2e1 -5.6664e1 -5.6664e1
0.4 7.3e1 -3.8552e1 -3.8552e1
0.4 7.4e1 -4.0771e1 -4.0771e1
0.4 7.5e1 -4.2882e1 -4.2882e1
0.4 7.6e1 -4.5332e1 -4.5332e1
0.4 7.7e1 -4.2964e1 -4.2964e1
0.4 7.8e1 -4.1987e1 -4.1987e1
0.4 7.9e1 -4.3191e1 -4.3191e1
0.4 8.0e1 -4.4437e1 -4.4437e1
0.4 8.1e1 -3.4146e1 -3.4146e1
0.4 8.2e1 -4.0064e1 -4.0064e1
0.4 8.3e1 -4.4342e1 -4.4342e1
0.4 8.4e1 -4.2842e1 -4.2842e1
0.4 8.5e1 -4.4241e1 -4.4241e1
0.4 8.6e1 -4.7312e1 -4.7312e1
0.4 8.7e1 -4.2152e1 -4.2152e1
0.4 8.8e1 -5.5814e1 -5.5814e1
0.4 8.9e1 -4.4323e1 -4.4323e1
0.4 9.0e1 -4.8329e1 -4.8329e1
0.4 9.1e1 -4.3595e1 -4.3595e1
0.4 9.2e1 -5.5226e1 -5.5226e1
0.4 9.3e1 -5.0012e1 -5.0012e1
0.4 9.4e1 -4.59e1 -4.59e1
0.4 9.5e1 -4.2722e1 -4.2722e1
0.4 9.6e1 -4.3663e1 -4.3663e1

0.5 1.0e0 -3.6451e1 -3.6451e1
0.5 2.0e0 -3.681e1 -3.681e1
0.5 3.0e0 -3.8817e1 -3.8817e1
0.5 4.0e0 -5.322e1 -5.322e1
0.5 5.0e0 -6.6882e1 -6.6882e1
0.5 6.0e0 -4.1358e1 -4.1358e1
0.5 7.0e0 -3.4988e1 -3.4988e1
0.5 8.0e0 -4.1116e1 -4.1116e1
0.5 9.0e0 -5.2304e1 -5.2304e1
0.5 1.0e1 -3.8258e1 -3.8258e1
0.5 1.1e1 -3.5546e1 -3.5546e1
0.5 1.2e1 -4.2162e1 -4.2162e1
0.5 1.3e1 -4.3855e1 -4.3855e1
0.5 1.4e1 -3.5271e1 -3.5271e1
0.5 1.5e1 -3.8188e1 -3.8188e1
0.5 1.6e1 -3.8358e1 -3.8358e1
0.5 1.7e1 -4.1737e1 -4.1737e1
0.5 1.8e1 -3.5903e1 -3.5903e1
0.5 1.9e1 -4.8386e1 -4.8386e1
0.5 2.0e1 -3.0957e1 -3.0957e1
0.5 2.1e1 -3.9285e1 -3.9285e1
0.5 2.2e1 -3.8324e1 -3.8324e1
0.5 2.3e1 -4.029e1 -4.029e1
0.5 2.4e1 -4.2551e1 -4.2551e1
0.5 2.5e1 -4.0503e1 -4.0503e1
0.5 2.6e1 -3.7211e1 -3.7211e1
0.5 2.7e1 -4.3926e1 -4.3926e1
0.5 2.8e1 -3.1024e1 -3.1024e1
0.5 2.9e1 -4.1599e1 -4.1599e1
0.5 3.0e1 -3.9687e1 -3.9687e1
0.5 3.1e1 -4.4733e1 -4.4733e1
0.5 3.2e1 -4.0277e1 -4.0277e1
0.5 3.3e1 -3.89e1 -3.89e1
0.5 3.4e1 -3.9562e1 -3.9562e1
0.5 3.5e1 -4.1042e1 -4.1042e1
0.5 3.6e1 -4.1593e1 -4.1593e1
0.5 3.7e1 -3.9141e1 -3.9141e1
0.5 3.8e1 -4.3297e1 -4.3297e1
0.5 3.9e1 -3.8044e1 -3.8044e1
0.5 4.0e1 -4.3331e1 -4.3331e1
0.5 4.1e1 -3.0048e1 -3.0048e1
0.5 4.2e1 -4.1377e1 -4.1377e1
0.5 4.3e1 -3.7231e1 -3.7231e1
0.5 4.4e1 -4.6296e1 -4.6296e1
0.5 4.5e1 -4.3427e1 -4.3427e1
0.5 4.6e1 -3.9649e1 -3.9649e1
0.5 4.7e1 -4.4212e1 -4.4212e1
0.5 4.8e1 -4.1861e1 -4.1861e1
0.5 4.9e1 -4.927e1 -4.927e1
0.5 5.0e1 -3.8565e1 -3.8565e1
0.5 5.1e1 -4.1347e1 -4.1347e1
0.5 5.2e1 -4.4882e1 -4.4882e1
0.5 5.3e1 -4.7358e1 -4.7358e1
0.5 5.4e1 -3.7156e1 -3.7156e1
0.5 5.5e1 -4.3005e1 -4.3005e1
0.5 5.6e1 -3.7055e1 -3.7055e1
0.5 5.7e1 -3.6946e1 -3.6946e1
0.5 5.8e1 -3.8794e1 -3.8794e1
0.5 5.9e1 -4.0128e1 -4.0128e1
0.5 6.0e1 -4.5492e1 -4.5492e1
0.5 6.1e1 -4.1434e1 -4.1434e1
0.5 6.2e1 -4.119e1 -4.119e1
0.5 6.3e1 -4.2393e1 -4.2393e1
0.5 6.4e1 -3.9977e1 -3.9977e1
0.5 6.5e1 -3.8345e1 -3.8345e1
0.5 6.6e1 -3.4789e1 -3.4789e1
0.5 6.7e1 -4.3672e1 -4.3672e1
0.5 6.8e1 -4.0761e1 -4.0761e1
0.5 6.9e1 -3.9946e1 -3.9946e1
0.5 7.0e1 -4.1067e1 -4.1067e1
0.5 7.1e1 -4.018e1 -4.018e1
0.5 7.2e1 -3.9968e1 -3.9968e1
0.5 7.3e1 -3.9286e1 -3.9286e1
0.5 7.4e1 -3.9977e1 -3.9977e1
0.5 7.5e1 -3.9267e1 -3.9267e1
0.5 7.6e1 -5.1037e1 -5.1037e1
0.5 7.7e1 -6.0039e1 -6.0039e1
0.5 7.8e1 -3.7506e1 -3.7506e1
0.5 7.9e1 -4.6754e1 -4.6754e1
0.5 8.0e1 -3.967e1 -3.967e1
0.5 8.1e1 -3.7453e1 -3.7453e1
0.5 8.2e1 -3.5943e1 -3.5943e1
0.5 8.3e1 -4.2929e1 -4.2929e1
0.5 8.4e1 -3.8208e1 -3.8208e1
0.5 8.5e1 -4.1016e1 -4.1016e1
0.5 8.6e1 -4.24e1 -4.24e1
0.5 8.7e1 -4.1041e1 -4.1041e1
0.5 8.8e1 -4.7086e1 -4.7086e1
0.5 8.9e1 -4.095e1 -4.095e1
0.5 9.0e1 -4.3803e1 -4.3803e1
0.5 9.1e1 -4.2464e1 -4.2464e1
0.5 9.2e1 -4.3246e1 -4.3246e1
0.5 9.3e1 -4.4297e1 -4.4297e1
0.5 9.4e1 -4.5367e1 -4.5367e1
0.5 9.5e1 -3.9853e1 -3.9853e1
0.5 9.6e1 -4.2682e1 -4.2682e1

0.6 1.0e0 -2.8652e1 -2.8652e1
0.6 2.0e0 -3.7165e1 -3.7165e1
0.6 3.0e0 -3.6337e1 -3.6337e1
0.6 4.0e0 -5.3059e1 -5.3059e1
0.6 5.0e0 -3.8637e1 -3.8637e1
0.6 6.0e0 -4.1183e1 -4.1183e1
0.6 7.0e0 -3.2085e1 -3.2085e1
0.6 8.0e0 -4.2412e1 -4.2412e1
0.6 9.0e0 -4.4642e1 -4.4642e1
0.6 1.0e1 -3.7758e1 -3.7758e1
0.6 1.1e1 -3.4364e1 -3.4364e1
0.6 1.2e1 -3.4952e1 -3.4952e1
0.6 1.3e1 -4.603e1 -4.603e1
0.6 1.4e1 -3.3477e1 -3.3477e1
0.6 1.5e1 -3.7291e1 -3.7291e1
0.6 1.6e1 -3.3589e1 -3.3589e1
0.6 1.7e1 -4.131e1 -4.131e1
0.6 1.8e1 -3.4482e1 -3.4482e1
0.6 1.9e1 -4.564e1 -4.564e1
0.6 2.0e1 -2.8399e1 -2.8399e1
0.6 2.1e1 -3.6742e1 -3.6742e1
0.6 2.2e1 -3.6073e1 -3.6073e1
0.6 2.3e1 -3.8603e1 -3.8603e1
0.6 2.4e1 -4.1652e1 -4.1652e1
0.6 2.5e1 -3.9171e1 -3.9171e1
0.6 2.6e1 -3.6701e1 -3.6701e1
0.6 2.7e1 -3.808e1 -3.808e1
0.6 2.8e1 -3.351e1 -3.351e1
0.6 2.9e1 -4.3154e1 -4.3154e1
0.6 3.0e1 -3.755e1 -3.755e1
0.6 3.1e1 -4.1212e1 -4.1212e1
0.6 3.2e1 -4.3424e1 -4.3424e1
0.6 3.3e1 -3.7938e1 -3.7938e1
0.6 3.4e1 -3.9242e1 -3.9242e1
0.6 3.5e1 -3.8797e1 -3.8797e1
0.6 3.6e1 -4.1073e1 -4.1073e1
0.6 3.7e1 -3.8435e1 -3.8435e1
0.6 3.8e1 -4.1996e1 -4.1996e1
0.6 3.9e1 -3.5314e1 -3.5314e1
0.6 4.0e1 -4.3715e1 -4.3715e1
0.6 4.1e1 -2.9591e1 -2.9591e1
0.6 4.2e1 -4.4537e1 -4.4537e1
0.6 4.3e1 -3.4594e1 -3.4594e1
0.6 4.4e1 -4.1312e1 -4.1312e1
0.6 4.5e1 -3.9788e1 -3.9788e1
0.6 4.6e1 -3.6908e1 -3.6908e1
0.6 4.7e1 -4.4936e1 -4.4936e1
0.6 4.8e1 -3.4994e1 -3.4994e1
0.6 4.9e1 -4.1006e1 -4.1006e1
0.6 5.0e1 -3.7522e1 -3.7522e1
0.6 5.1e1 -4.0682e1 -4.0682e1
0.6 5.2e1 -3.8745e1 -3.8745e1
0.6 5.3e1 -3.84e1 -3.84e1
0.6 5.4e1 -3.964e1 -3.964e1
0.6 5.5e1 -3.7483e1 -3.7483e1
0.6 5.6e1 -3.6231e1 -3.6231e1
0.6 5.7e1 -3.2943e1 -3.2943e1
0.6 5.8e1 -4.1092e1 -4.1092e1
0.6 5.9e1 -3.7133e1 -3.7133e1
0.6 6.0e1 -5.1717e1 -5.1717e1
0.6 6.1e1 -4.0901e1 -4.0901e1
0.6 6.2e1 -3.9066e1 -3.9066e1
0.6 6.3e1 -4.029e1 -4.029e1
0.6 6.4e1 -3.9108e1 -3.9108e1
0.6 6.5e1 -4.7364e1 -4.7364e1
0.6 6.6e1 -3.0501e1 -3.0501e1
0.6 6.7e1 -4.1162e1 -4.1162e1
0.6 6.8e1 -3.9441e1 -3.9441e1
0.6 6.9e1 -3.5851e1 -3.5851e1
0.6 7.0e1 -4.2739e1 -4.2739e1
0.6 7.1e1 -3.5451e1 -3.5451e1
0.6 7.2e1 -4.0553e1 -4.0553e1
0.6 7.3e1 -3.9161e1 -3.9161e1
0.6 7.4e1 -3.726e1 -3.726e1
0.6 7.5e1 -3.8297e1 -3.8297e1
0.6 7.6e1 -4.9155e1 -4.9155e1
0.6 7.7e1 -4.2888e1 -4.2888e1
0.6 7.8e1 -3.8304e1 -3.8304e1
0.6 7.9e1 -4.0256e1 -4.0256e1
0.6 8.0e1 -4.1031e1 -4.1031e1
0.6 8.1e1 -4.4487e1 -4.4487e1
0.6 8.2e1 -3.3156e1 -3.3156e1
0.6 8.3e1 -4.1414e1 -4.1414e1
0.6 8.4e1 -4.1971e1 -4.1971e1
0.6 8.5e1 -4.4478e1 -4.4478e1
0.6 8.6e1 -3.8388e1 -3.8388e1
0.6 8.7e1 -4.167e1 -4.167e1
0.6 8.8e1 -4.3694e1 -4.3694e1
0.6 8.9e1 -4.1279e1 -4.1279e1
0.6 9.0e1 -3.8728e1 -3.8728e1
0.6 9.1e1 -4.4149e1 -4.4149e1
0.6 9.2e1 -3.9177e1 -3.9177e1
0.6 9.3e1 -4.0686e1 -4.0686e1
0.6 9.4e1 -4.1483e1 -4.1483e1
0.6 9.5e1 -3.9934e1 -3.9934e1
0.6 9.6e1 -3.7236e1 -3.7236e1

0.7 1.0e0 -3.2432e1 -3.2432e1
0.7 2.0e0 -3.3471e1 -3.3471e1
0.7 3.0e0 -3.4596e1 -3.4596e1
0.7 4.0e0 -3.7996e1 -3.7996e1
0.7 5.0e0 -3.5124e1 -3.5124e1
0.7 6.0e0 -4.0411e1 -4.0411e1
0.7 7.0e0 -3.2941e1 -3.2941e1
0.7 8.0e0 -3.7506e1 -3.7506e1
0.7 9.0e0 -3.8106e1 -3.8106e1
0.7 1.0e1 -3.8123e1 -3.8123e1
0.7 1.1e1 -3.4762e1 -3.4762e1
0.7 1.2e1 -3.7252e1 -3.7252e1
0.7 1.3e1 -5.0295e1 -5.0295e1
0.7 1.4e1 -3.2259e1 -3.2259e1
0.7 1.5e1 -3.9542e1 -3.9542e1
0.7 1.6e1 -3.0179e1 -3.0179e1
0.7 1.7e1 -4.1451e1 -4.1451e1
0.7 1.8e1 -3.3803e1 -3.3803e1
0.7 1.9e1 -3.9606e1 -3.9606e1
0.7 2.0e1 -3.2863e1 -3.2863e1
0.7 2.1e1 -3.6755e1 -3.6755e1
0.7 2.2e1 -3.6766e1 -3.6766e1
0.7 2.3e1 -3.528e1 -3.528e1
0.7 2.4e1 -3.5852e1 -3.5852e1
0.7 2.5e1 -3.8978e1 -3.8978e1
0.7 2.6e1 -3.8174e1 -3.8174e1
0.7 2.7e1 -3.6915e1 -3.6915e1
0.7 2.8e1 -3.3824e1 -3.3824e1
0.7 2.9e1 -4.1157e1 -4.1157e1
0.7 3.0e1 -3.7253e1 -3.7253e1
0.7 3.1e1 -3.9583e1 -3.9583e1
0.7 3.2e1 -3.2678e1 -3.2678e1
0.7 3.3e1 -3.9149e1 -3.9149e1
0.7 3.4e1 -3.8418e1 -3.8418e1
0.7 3.5e1 -3.992e1 -3.992e1
0.7 3.6e1 -3.7662e1 -3.7662e1
0.7 3.7e1 -4.0299e1 -4.0299e1
0.7 3.8e1 -4.1475e1 -4.1475e1
0.7 3.9e1 -3.544e1 -3.544e1
0.7 4.0e1 -4.0494e1 -4.0494e1
0.7 4.1e1 -3.0279e1 -3.0279e1
0.7 4.2e1 -4.6043e1 -4.6043e1
0.7 4.3e1 -3.3972e1 -3.3972e1
0.7 4.4e1 -3.6407e1 -3.6407e1
0.7 4.5e1 -3.9752e1 -3.9752e1
0.7 4.6e1 -3.5414e1 -3.5414e1
0.7 4.7e1 -4.4283e1 -4.4283e1
0.7 4.8e1 -3.092e1 -3.092e1
0.7 4.9e1 -4.1008e1 -4.1008e1
0.7 5.0e1 -3.6756e1 -3.6756e1
0.7 5.1e1 -4.1864e1 -4.1864e1
0.7 5.2e1 -3.7448e1 -3.7448e1
0.7 5.3e1 -4.5357e1 -4.5357e1
0.7 5.4e1 -3.6586e1 -3.6586e1
0.7 5.5e1 -3.8103e1 -3.8103e1
0.7 5.6e1 -3.5403e1 -3.5403e1
0.7 5.7e1 -3.2663e1 -3.2663e1
0.7 5.8e1 -3.6886e1 -3.6886e1
0.7 5.9e1 -4.1046e1 -4.1046e1
0.7 6.0e1 -3.7187e1 -3.7187e1
0.7 6.1e1 -4.3918e1 -4.3918e1
0.7 6.2e1 -3.7729e1 -3.7729e1
0.7 6.3e1 -3.9516e1 -3.9516e1
0.7 6.4e1 -3.7456e1 -3.7456e1
0.7 6.5e1 -3.7881e1 -3.7881e1
0.7 6.6e1 -3.3271e1 -3.3271e1
0.7 6.7e1 -3.6205e1 -3.6205e1
0.7 6.8e1 -4.1116e1 -4.1116e1
0.7 6.9e1 -4.2797e1 -4.2797e1
0.7 7.0e1 -4.5464e1 -4.5464e1
0.7 7.1e1 -3.2874e1 -3.2874e1
0.7 7.2e1 -4.553e1 -4.553e1
0.7 7.3e1 -3.7566e1 -3.7566e1
0.7 7.4e1 -3.7418e1 -3.7418e1
0.7 7.5e1 -4.0441e1 -4.0441e1
0.7 7.6e1 -3.6602e1 -3.6602e1
0.7 7.7e1 -3.5614e1 -3.5614e1
0.7 7.8e1 -3.7327e1 -3.7327e1
0.7 7.9e1 -4.07e1 -4.07e1
0.7 8.0e1 -3.6735e1 -3.6735e1
0.7 8.1e1 -3.2737e1 -3.2737e1
0.7 8.2e1 -3.6778e1 -3.6778e1
0.7 8.3e1 -3.724e1 -3.724e1
0.7 8.4e1 -4.2484e1 -4.2484e1
0.7 8.5e1 -3.7931e1 -3.7931e1
0.7 8.6e1 -4.3098e1 -4.3098e1
0.7 8.7e1 -3.6983e1 -3.6983e1
0.7 8.8e1 -5.0141e1 -5.0141e1
0.7 8.9e1 -4.6338e1 -4.6338e1
0.7 9.0e1 -3.9458e1 -3.9458e1
0.7 9.1e1 -3.9799e1 -3.9799e1
0.7 9.2e1 -4.2127e1 -4.2127e1
0.7 9.3e1 -4.4799e1 -4.4799e1
0.7 9.4e1 -3.9024e1 -3.9024e1
0.7 9.5e1 -3.8723e1 -3.8723e1
0.7 9.6e1 -3.6959e1 -3.6959e1

0.8 1.0e0 -2.9803e1 -2.9803e1
0.8 2.0e0 -3.256e1 -3.256e1
0.8 3.0e0 -3.3809e1 -3.3809e1
0.8 4.0e0 -3.772e1 -3.772e1
0.8 5.0e0 -3.526e1 -3.526e1
0.8 6.0e0 -3.9366e1 -3.9366e1
0.8 7.0e0 -3.2433e1 -3.2433e1
0.8 8.0e0 -3.2139e1 -3.2139e1
0.8 9.0e0 -3.4714e1 -3.4714e1
0.8 1.0e1 -3.7795e1 -3.7795e1
0.8 1.1e1 -3.3913e1 -3.3913e1
0.8 1.2e1 -3.2088e1 -3.2088e1
0.8 1.3e1 -4.2141e1 -4.2141e1
0.8 1.4e1 -3.3102e1 -3.3102e1
0.8 1.5e1 -3.3959e1 -3.3959e1
0.8 1.6e1 -3.0425e1 -3.0425e1
0.8 1.7e1 -4.1064e1 -4.1064e1
0.8 1.8e1 -3.3933e1 -3.3933e1
0.8 1.9e1 -3.8261e1 -3.8261e1
0.8 2.0e1 -3.1168e1 -3.1168e1
0.8 2.1e1 -3.6752e1 -3.6752e1
0.8 2.2e1 -3.4988e1 -3.4988e1
0.8 2.3e1 -3.3479e1 -3.3479e1
0.8 2.4e1 -3.2566e1 -3.2566e1
0.8 2.5e1 -3.8618e1 -3.8618e1
0.8 2.6e1 -3.5149e1 -3.5149e1
0.8 2.7e1 -3.7871e1 -3.7871e1
0.8 2.8e1 -3.0331e1 -3.0331e1
0.8 2.9e1 -3.8662e1 -3.8662e1
0.8 3.0e1 -3.6724e1 -3.6724e1
0.8 3.1e1 -3.9416e1 -3.9416e1
0.8 3.2e1 -2.7416e1 -2.7416e1
0.8 3.3e1 -3.589e1 -3.589e1
0.8 3.4e1 -4.1111e1 -4.1111e1
0.8 3.5e1 -3.5254e1 -3.5254e1
0.8 3.6e1 -3.8678e1 -3.8678e1
0.8 3.7e1 -3.8917e1 -3.8917e1
0.8 3.8e1 -3.9477e1 -3.9477e1
0.8 3.9e1 -3.6135e1 -3.6135e1
0.8 4.0e1 -3.7615e1 -3.7615e1
0.8 4.1e1 -3.1657e1 -3.1657e1
0.8 4.2e1 -3.6704e1 -3.6704e1
0.8 4.3e1 -3.5102e1 -3.5102e1
0.8 4.4e1 -3.204e1 -3.204e1
0.8 4.5e1 -3.2853e1 -3.2853e1
0.8 4.6e1 -3.6448e1 -3.6448e1
0.8 4.7e1 -4.0799e1 -4.0799e1
0.8 4.8e1 -3.2733e1 -3.2733e1
0.8 4.9e1 -4.0249e1 -4.0249e1
0.8 5.0e1 -3.7504e1 -3.7504e1
0.8 5.1e1 -4.0359e1 -4.0359e1
0.8 5.2e1 -3.8911e1 -3.8911e1
0.8 5.3e1 -4.0459e1 -4.0459e1
0.8 5.4e1 -3.7863e1 -3.7863e1
0.8 5.5e1 -3.7319e1 -3.7319e1
0.8 5.6e1 -3.6676e1 -3.6676e1
0.8 5.7e1 -3.2187e1 -3.2187e1
0.8 5.8e1 -3.5734e1 -3.5734e1
0.8 5.9e1 -3.9119e1 -3.9119e1
0.8 6.0e1 -4.1608e1 -4.1608e1
0.8 6.1e1 -4.2078e1 -4.2078e1
0.8 6.2e1 -3.6866e1 -3.6866e1
0.8 6.3e1 -4.1027e1 -4.1027e1
0.8 6.4e1 -3.5613e1 -3.5613e1
0.8 6.5e1 -3.4751e1 -3.4751e1
0.8 6.6e1 -3.1863e1 -3.1863e1
0.8 6.7e1 -3.6708e1 -3.6708e1
0.8 6.8e1 -3.7165e1 -3.7165e1
0.8 6.9e1 -3.739e1 -3.739e1
0.8 7.0e1 -4.303e1 -4.303e1
0.8 7.1e1 -3.2893e1 -3.2893e1
0.8 7.2e1 -4.1331e1 -4.1331e1
0.8 7.3e1 -3.3726e1 -3.3726e1
0.8 7.4e1 -4.04e1 -4.04e1
0.8 7.5e1 -3.687e1 -3.687e1
0.8 7.6e1 -3.9225e1 -3.9225e1
0.8 7.7e1 -3.6848e1 -3.6848e1
0.8 7.8e1 -3.5936e1 -3.5936e1
0.8 7.9e1 -4.1181e1 -4.1181e1
0.8 8.0e1 -3.6227e1 -3.6227e1
0.8 8.1e1 -2.8191e1 -2.8191e1
0.8 8.2e1 -3.5365e1 -3.5365e1
0.8 8.3e1 -3.6744e1 -3.6744e1
0.8 8.4e1 -4.316e1 -4.316e1
0.8 8.5e1 -3.8665e1 -3.8665e1
0.8 8.6e1 -3.8846e1 -3.8846e1
0.8 8.7e1 -3.8374e1 -3.8374e1
0.8 8.8e1 -4.1025e1 -4.1025e1
0.8 8.9e1 -3.7867e1 -3.7867e1
0.8 9.0e1 -4.1073e1 -4.1073e1
0.8 9.1e1 -3.7741e1 -3.7741e1
0.8 9.2e1 -4.4162e1 -4.4162e1
0.8 9.3e1 -4.7504e1 -4.7504e1
0.8 9.4e1 -3.9115e1 -3.9115e1
0.8 9.5e1 -3.7283e1 -3.7283e1
0.8 9.6e1 -3.7297e1 -3.7297e1

0.9 1.0e0 -2.7312e1 -2.7312e1
0.9 2.0e0 -2.9913e1 -2.9913e1
0.9 3.0e0 -3.6924e1 -3.6924e1
0.9 4.0e0 -3.6905e1 -3.6905e1
0.9 5.0e0 -3.4914e1 -3.4914e1
0.9 6.0e0 -3.8818e1 -3.8818e1
0.9 7.0e0 -3.1588e1 -3.1588e1
0.9 8.0e0 -3.3686e1 -3.3686e1
0.9 9.0e0 -3.758e1 -3.758e1
0.9 1.0e1 -3.9532e1 -3.9532e1
0.9 1.1e1 -3.2213e1 -3.2213e1
0.9 1.2e1 -3.5421e1 -3.5421e1
0.9 1.3e1 -4.6086e1 -4.6086e1
0.9 1.4e1 -3.3029e1 -3.3029e1
0.9 1.5e1 -3.2191e1 -3.2191e1
0.9 1.6e1 -3.6893e1 -3.6893e1
0.9 1.7e1 -4.0932e1 -4.0932e1
0.9 1.8e1 -3.1813e1 -3.1813e1
0.9 1.9e1 -4.5085e1 -4.5085e1
0.9 2.0e1 -2.8605e1 -2.8605e1
0.9 2.1e1 -3.5922e1 -3.5922e1
0.9 2.2e1 -3.373e1 -3.373e1
0.9 2.3e1 -3.6498e1 -3.6498e1
0.9 2.4e1 -3.2481e1 -3.2481e1
0.9 2.5e1 -3.9256e1 -3.9256e1
0.9 2.6e1 -3.5753e1 -3.5753e1
0.9 2.7e1 -3.5635e1 -3.5635e1
0.9 2.8e1 -3.4609e1 -3.4609e1
0.9 2.9e1 -4.0947e1 -4.0947e1
0.9 3.0e1 -3.6997e1 -3.6997e1
0.9 3.1e1 -3.9327e1 -3.9327e1
0.9 3.2e1 -3.3332e1 -3.3332e1
0.9 3.3e1 -4.0206e1 -4.0206e1
0.9 3.4e1 -3.6795e1 -3.6795e1
0.9 3.5e1 -3.3958e1 -3.3958e1
0.9 3.6e1 -3.9142e1 -3.9142e1
0.9 3.7e1 -3.8208e1 -3.8208e1
0.9 3.8e1 -3.9364e1 -3.9364e1
0.9 3.9e1 -3.5222e1 -3.5222e1
0.9 4.0e1 -3.9944e1 -3.9944e1
0.9 4.1e1 -3.2122e1 -3.2122e1
0.9 4.2e1 -3.8886e1 -3.8886e1
0.9 4.3e1 -3.3048e1 -3.3048e1
0.9 4.4e1 -3.9377e1 -3.9377e1
0.9 4.5e1 -3.6744e1 -3.6744e1
0.9 4.6e1 -3.554e1 -3.554e1
0.9 4.7e1 -4.0235e1 -4.0235e1
0.9 4.8e1 -3.8226e1 -3.8226e1
0.9 4.9e1 -4.0552e1 -4.0552e1
0.9 5.0e1 -3.646e1 -3.646e1
0.9 5.1e1 -3.9346e1 -3.9346e1
0.9 5.2e1 -3.7327e1 -3.7327e1
0.9 5.3e1 -4.6133e1 -4.6133e1
0.9 5.4e1 -3.5779e1 -3.5779e1
0.9 5.5e1 -3.801e1 -3.801e1
0.9 5.6e1 -3.801e1 -3.801e1
0.9 5.7e1 -3.3235e1 -3.3235e1
0.9 5.8e1 -3.5214e1 -3.5214e1
0.9 5.9e1 -3.5537e1 -3.5537e1
0.9 6.0e1 -4.3655e1 -4.3655e1
0.9 6.1e1 -4.2194e1 -4.2194e1
0.9 6.2e1 -3.6623e1 -3.6623e1
0.9 6.3e1 -3.8767e1 -3.8767e1
0.9 6.4e1 -3.7034e1 -3.7034e1
0.9 6.5e1 -3.2308e1 -3.2308e1
0.9 6.6e1 -3.7415e1 -3.7415e1
0.9 6.7e1 -3.661e1 -3.661e1
0.9 6.8e1 -3.5554e1 -3.5554e1
0.9 6.9e1 -3.6582e1 -3.6582e1
0.9 7.0e1 -3.7672e1 -3.7672e1
0.9 7.1e1 -3.3957e1 -3.3957e1
0.9 7.2e1 -4.0417e1 -4.0417e1
0.9 7.3e1 -3.6444e1 -3.6444e1
0.9 7.4e1 -3.5196e1 -3.5196e1
0.9 7.5e1 -4.0077e1 -4.0077e1
0.9 7.6e1 -3.5687e1 -3.5687e1
0.9 7.7e1 -3.6181e1 -3.6181e1
0.9 7.8e1 -3.6651e1 -3.6651e1
0.9 7.9e1 -4.0329e1 -4.0329e1
0.9 8.0e1 -3.5938e1 -3.5938e1
0.9 8.1e1 -2.7095e1 -2.7095e1
0.9 8.2e1 -3.3594e1 -3.3594e1
0.9 8.3e1 -3.9479e1 -3.9479e1
0.9 8.4e1 -3.5804e1 -3.5804e1
0.9 8.5e1 -3.7905e1 -3.7905e1
0.9 8.6e1 -3.5688e1 -3.5688e1
0.9 8.7e1 -4.1351e1 -4.1351e1
0.9 8.8e1 -3.6825e1 -3.6825e1
0.9 8.9e1 -3.5753e1 -3.5753e1
0.9 9.0e1 -3.9695e1 -3.9695e1
0.9 9.1e1 -3.9829e1 -3.9829e1
0.9 9.2e1 -3.7655e1 -3.7655e1
0.9 9.3e1 -3.6816e1 -3.6816e1
0.9 9.4e1 -4.2381e1 -4.2381e1
0.9 9.5e1 -3.5488e1 -3.5488e1
0.9 9.6e1 -4.2425e1 -4.2425e1

1.0000000000 1.0e0 -3.2408e1 -3.2408e1
1.0000000000 2.0e0 -3.144e1 -3.144e1
1.0000000000 3.0e0 -3.7738e1 -3.7738e1
1.0000000000 4.0e0 -3.7287e1 -3.7287e1
1.0000000000 5.0e0 -4.4536e1 -4.4536e1
1.0000000000 6.0e0 -3.8112e1 -3.8112e1
1.0000000000 7.0e0 -3.258e1 -3.258e1
1.0000000000 8.0e0 -3.2846e1 -3.2846e1
1.0000000000 9.0e0 -3.864e1 -3.864e1
1.0000000000 1.0e1 -3.6276e1 -3.6276e1
1.0000000000 1.1e1 -3.5047e1 -3.5047e1
1.0000000000 1.2e1 -3.4764e1 -3.4764e1
1.0000000000 1.3e1 -4.2074e1 -4.2074e1
1.0000000000 1.4e1 -3.1873e1 -3.1873e1
1.0000000000 1.5e1 -3.617e1 -3.617e1
1.0000000000 1.6e1 -3.637e1 -3.637e1
1.0000000000 1.7e1 -3.5461e1 -3.5461e1
1.0000000000 1.8e1 -3.2919e1 -3.2919e1
1.0000000000 1.9e1 -3.8699e1 -3.8699e1
1.0000000000 2.0e1 -2.9248e1 -2.9248e1
1.0000000000 2.1e1 -3.5105e1 -3.5105e1
1.0000000000 2.2e1 -3.2631e1 -3.2631e1
1.0000000000 2.3e1 -3.4236e1 -3.4236e1
1.0000000000 2.4e1 -3.2691e1 -3.2691e1
1.0000000000 2.5e1 -4.0988e1 -4.0988e1
1.0000000000 2.6e1 -3.4739e1 -3.4739e1
1.0000000000 2.7e1 -3.4372e1 -3.4372e1
1.0000000000 2.8e1 -3.2064e1 -3.2064e1
1.0000000000 2.9e1 -3.7694e1 -3.7694e1
1.0000000000 3.0e1 -3.4991e1 -3.4991e1
1.0000000000 3.1e1 -3.6707e1 -3.6707e1
1.0000000000 3.2e1 -3.6139e1 -3.6139e1
1.0000000000 3.3e1 -3.6833e1 -3.6833e1
1.0000000000 3.4e1 -3.4488e1 -3.4488e1
1.0000000000 3.5e1 -3.7768e1 -3.7768e1
1.0000000000 3.6e1 -3.5767e1 -3.5767e1
1.0000000000 3.7e1 -3.6024e1 -3.6024e1
1.0000000000 3.8e1 -4.1175e1 -4.1175e1
1.0000000000 3.9e1 -3.3671e1 -3.3671e1
1.0000000000 4.0e1 -4.17e1 -4.17e1
1.0000000000 4.1e1 -2.8409e1 -2.8409e1
1.0000000000 4.2e1 -3.9558e1 -3.9558e1
1.0000000000 4.3e1 -2.6446e1 -2.6446e1
1.0000000000 4.4e1 -2.6509e1 -2.6509e1
1.0000000000 4.5e1 -3.0273e1 -3.0273e1
1.0000000000 4.6e1 -3.3526e1 -3.3526e1
1.0000000000 4.7e1 -3.661e1 -3.661e1
1.0000000000 4.8e1 -3.2264e1 -3.2264e1
1.0000000000 4.9e1 -4.2736e1 -4.2736e1
1.0000000000 5.0e1 -3.4653e1 -3.4653e1
1.0000000000 5.1e1 -3.8613e1 -3.8613e1
1.0000000000 5.2e1 -3.5792e1 -3.5792e1
1.0000000000 5.3e1 -3.6554e1 -3.6554e1
1.0000000000 5.4e1 -3.7024e1 -3.7024e1
1.0000000000 5.5e1 -3.6203e1 -3.6203e1
1.0000000000 5.6e1 -3.3408e1 -3.3408e1
1.0000000000 5.7e1 -3.3403e1 -3.3403e1
1.0000000000 5.8e1 -3.9303e1 -3.9303e1
1.0000000000 5.9e1 -3.3025e1 -3.3025e1
1.0000000000 6.0e1 -4.3095e1 -4.3095e1
1.0000000000 6.1e1 -3.9396e1 -3.9396e1
1.0000000000 6.2e1 -3.7588e1 -3.7588e1
1.0000000000 6.3e1 -3.5094e1 -3.5094e1
1.0000000000 6.4e1 -3.6962e1 -3.6962e1
1.0000000000 6.5e1 -3.6187e1 -3.6187e1
1.0000000000 6.6e1 -3.3391e1 -3.3391e1
1.0000000000 6.7e1 -3.7151e1 -3.7151e1
1.0000000000 6.8e1 -3.6092e1 -3.6092e1
1.0000000000 6.9e1 -3.8313e1 -3.8313e1
1.0000000000 7.0e1 -3.4452e1 -3.4452e1
1.0000000000 7.1e1 -3.5895e1 -3.5895e1
1.0000000000 7.2e1 -3.7455e1 -3.7455e1
1.0000000000 7.3e1 -3.5164e1 -3.5164e1
1.0000000000 7.4e1 -3.4735e1 -3.4735e1
1.0000000000 7.5e1 -3.7295e1 -3.7295e1
1.0000000000 7.6e1 -3.5635e1 -3.5635e1
1.0000000000 7.7e1 -3.9481e1 -3.9481e1
1.0000000000 7.8e1 -3.5573e1 -3.5573e1
1.0000000000 7.9e1 -3.9776e1 -3.9776e1
1.0000000000 8.0e1 -3.4794e1 -3.4794e1
1.0000000000 8.1e1 -2.9789e1 -2.9789e1
1.0000000000 8.2e1 -3.666e1 -3.666e1
1.0000000000 8.3e1 -3.6718e1 -3.6718e1
1.0000000000 8.4e1 -3.5119e1 -3.5119e1
1.0000000000 8.5e1 -3.5288e1 -3.5288e1
1.0000000000 8.6e1 -3.7993e1 -3.7993e1
1.0000000000 8.7e1 -3.7247e1 -3.7247e1
1.0000000000 8.8e1 -4.1481e1 -4.1481e1
1.0000000000 8.9e1 -4.4533e1 -4.4533e1
1.0000000000 9.0e1 -3.5656e1 -3.5656e1
1.0000000000 9.1e1 -4.0987e1 -4.0987e1
1.0000000000 9.2e1 -3.4775e1 -3.4775e1
1.0000000000 9.3e1 -3.5566e1 -3.5566e1
1.0000000000 9.4e1 -3.9705e1 -3.9705e1
1.0000000000 9.5e1 -3.6057e1 -3.6057e1
1.0000000000 9.6e1 -3.7915e1 -3.7915e1

1.1000000000 1.0e0 -2.9683e1 -2.9683e1
1.1000000000 2.0e0 -3.4431e1 -3.4431e1
1.1000000000 3.0e0 -3.8038e1 -3.8038e1
1.1000000000 4.0e0 -3.6626e1 -3.6626e1
1.1000000000 5.0e0 -4.2276e1 -4.2276e1
1.1000000000 6.0e0 -3.5849e1 -3.5849e1
1.1000000000 7.0e0 -3.1161e1 -3.1161e1
1.1000000000 8.0e0 -3.9687e1 -3.9687e1
1.1000000000 9.0e0 -3.898e1 -3.898e1
1.1000000000 1.0e1 -3.6771e1 -3.6771e1
1.1000000000 1.1e1 -3.5032e1 -3.5032e1
1.1000000000 1.2e1 -4.0318e1 -4.0318e1
1.1000000000 1.3e1 -4.0089e1 -4.0089e1
1.1000000000 1.4e1 -3.4909e1 -3.4909e1
1.1000000000 1.5e1 -3.724e1 -3.724e1
1.1000000000 1.6e1 -3.728e1 -3.728e1
1.1000000000 1.7e1 -3.6993e1 -3.6993e1
1.1000000000 1.8e1 -3.271e1 -3.271e1
1.1000000000 1.9e1 -3.8074e1 -3.8074e1
1.1000000000 2.0e1 -3.2072e1 -3.2072e1
1.1000000000 2.1e1 -3.4442e1 -3.4442e1
1.1000000000 2.2e1 -3.3558e1 -3.3558e1
1.1000000000 2.3e1 -3.4092e1 -3.4092e1
1.1000000000 2.4e1 -3.6473e1 -3.6473e1
1.1000000000 2.5e1 -3.5464e1 -3.5464e1
1.1000000000 2.6e1 -3.6677e1 -3.6677e1
1.1000000000 2.7e1 -3.3264e1 -3.3264e1
1.1000000000 2.8e1 -3.3323e1 -3.3323e1
1.1000000000 2.9e1 -4.1372e1 -4.1372e1
1.1000000000 3.0e1 -3.3247e1 -3.3247e1
1.1000000000 3.1e1 -4.037e1 -4.037e1
1.1000000000 3.2e1 -3.301e1 -3.301e1
1.1000000000 3.3e1 -3.6073e1 -3.6073e1
1.1000000000 3.4e1 -3.3665e1 -3.3665e1
1.1000000000 3.5e1 -3.9505e1 -3.9505e1
1.1000000000 3.6e1 -3.6247e1 -3.6247e1
1.1000000000 3.7e1 -3.8208e1 -3.8208e1
1.1000000000 3.8e1 -3.345e1 -3.345e1
1.1000000000 3.9e1 -3.852e1 -3.852e1
1.1000000000 4.0e1 -4.3084e1 -4.3084e1
1.1000000000 4.1e1 -2.8922e1 -2.8922e1
1.1000000000 4.2e1 -3.3367e1 -3.3367e1
1.1000000000 4.3e1 -2.1531e1 -2.1531e1
1.1000000000 4.4e1 -1.5773e1 -1.5773e1
1.1000000000 4.5e1 -2.0735e1 -2.0735e1
1.1000000000 4.6e1 -3.075e1 -3.075e1
1.1000000000 4.7e1 -3.9232e1 -3.9232e1
1.1000000000 4.8e1 -2.582e1 -2.582e1
1.1000000000 4.9e1 -3.9373e1 -3.9373e1
1.1000000000 5.0e1 -2.9062e1 -2.9062e1
1.1000000000 5.1e1 -3.5909e1 -3.5909e1
1.1000000000 5.2e1 -3.093e1 -3.093e1
1.1000000000 5.3e1 -3.1708e1 -3.1708e1
1.1000000000 5.4e1 -3.3802e1 -3.3802e1
1.1000000000 5.5e1 -3.9673e1 -3.9673e1
1.1000000000 5.6e1 -3.0105e1 -3.0105e1
1.1000000000 5.7e1 -2.987e1 -2.987e1
1.1000000000 5.8e1 -3.7359e1 -3.7359e1
1.1000000000 5.9e1 -3.4332e1 -3.4332e1
1.1000000000 6.0e1 -3.9649e1 -3.9649e1
1.1000000000 6.1e1 -3.6951e1 -3.6951e1
1.1000000000 6.2e1 -3.9269e1 -3.9269e1
1.1000000000 6.3e1 -3.4811e1 -3.4811e1
1.1000000000 6.4e1 -3.6706e1 -3.6706e1
1.1000000000 6.5e1 -3.5474e1 -3.5474e1
1.1000000000 6.6e1 -3.3176e1 -3.3176e1
1.1000000000 6.7e1 -3.5519e1 -3.5519e1
1.1000000000 6.8e1 -3.6033e1 -3.6033e1
1.1000000000 6.9e1 -3.4971e1 -3.4971e1
1.1000000000 7.0e1 -3.4501e1 -3.4501e1
1.1000000000 7.1e1 -3.6733e1 -3.6733e1
1.1000000000 7.2e1 -3.6672e1 -3.6672e1
1.1000000000 7.3e1 -3.48e1 -3.48e1
1.1000000000 7.4e1 -3.5113e1 -3.5113e1
1.1000000000 7.5e1 -3.4684e1 -3.4684e1
1.1000000000 7.6e1 -3.9739e1 -3.9739e1
1.1000000000 7.7e1 -4.084e1 -4.084e1
1.1000000000 7.8e1 -3.7131e1 -3.7131e1
1.1000000000 7.9e1 -3.626e1 -3.626e1
1.1000000000 8.0e1 -3.6816e1 -3.6816e1
1.1000000000 8.1e1 -3.2066e1 -3.2066e1
1.1000000000 8.2e1 -3.6833e1 -3.6833e1
1.1000000000 8.3e1 -3.643e1 -3.643e1
1.1000000000 8.4e1 -3.5484e1 -3.5484e1
1.1000000000 8.5e1 -3.6115e1 -3.6115e1
1.1000000000 8.6e1 -3.8851e1 -3.8851e1
1.1000000000 8.7e1 -3.6234e1 -3.6234e1
1.1000000000 8.8e1 -3.8929e1 -3.8929e1
1.1000000000 8.9e1 -3.8615e1 -3.8615e1
1.1000000000 9.0e1 -3.9129e1 -3.9129e1
1.1000000000 9.1e1 -3.6256e1 -3.6256e1
1.1000000000 9.2e1 -4.163e1 -4.163e1
1.1000000000 9.3e1 -4.0056e1 -4.0056e1
1.1000000000 9.4e1 -3.7701e1 -3.7701e1
1.1000000000 9.5e1 -3.6477e1 -3.6477e1
1.1000000000 9.6e1 -3.7629e1 -3.7629e1

2.1000000000 1.0e0 -2.4379e1 -2.4379e1
2.1000000000 2.0e0 -2.8451e1 -2.8451e1
2.1000000000 3.0e0 -2.9917e1 -2.9917e1
2.1000000000 4.0e0 -3.0806e1 -3.0806e1
2.1000000000 5.0e0 -2.9138e1 -2.9138e1
2.1000000000 6.0e0 -3.1958e1 -3.1958e1
2.1000000000 7.0e0 -2.6426e1 -2.6426e1
2.1000000000 8.0e0 -2.6755e1 -2.6755e1
2.1000000000 9.0e0 -3.1443e1 -3.1443e1
2.1000000000 1.0e1 -3.1239e1 -3.1239e1
2.1000000000 1.1e1 -2.796e1 -2.796e1
2.1000000000 1.2e1 -2.6939e1 -2.6939e1
2.1000000000 1.3e1 -3.2931e1 -3.2931e1
2.1000000000 1.4e1 -2.8561e1 -2.8561e1
2.1000000000 1.5e1 -2.7914e1 -2.7914e1
2.1000000000 1.6e1 -2.6703e1 -2.6703e1
2.1000000000 1.7e1 -3.6352e1 -3.6352e1
2.1000000000 1.8e1 -2.9124e1 -2.9124e1
2.1000000000 1.9e1 -2.869e1 -2.869e1
2.1000000000 2.0e1 -2.9897e1 -2.9897e1
2.1000000000 2.1e1 -3.2234e1 -3.2234e1
2.1000000000 2.2e1 -3.0526e1 -3.0526e1
2.1000000000 2.3e1 -2.7882e1 -2.7882e1
2.1000000000 2.4e1 -3.118e1 -3.118e1
2.1000000000 2.5e1 -3.4443e1 -3.4443e1
2.1000000000 2.6e1 -2.8994e1 -2.8994e1
2.1000000000 2.7e1 -3.0567e1 -3.0567e1
2.1000000000 2.8e1 -2.7303e1 -2.7303e1
2.1000000000 2.9e1 -2.8842e1 -2.8842e1
2.1000000000 3.0e1 -2.946e1 -2.946e1
2.1000000000 3.1e1 -3.0033e1 -3.0033e1
2.1000000000 3.2e1 -2.9052e1 -2.9052e1
2.1000000000 3.3e1 -2.9677e1 -2.9677e1
2.1000000000 3.4e1 -3.483e1 -3.483e1
2.1000000000 3.5e1 -2.8419e1 -2.8419e1
2.1000000000 3.6e1 -3.2271e1 -3.2271e1
2.1000000000 3.7e1 -3.0377e1 -3.0377e1
2.1000000000 3.8e1 -3.0438e1 -3.0438e1
2.1000000000 3.9e1 -2.9281e1 -2.9281e1
2.1000000000 4.0e1 -3.1356e1 -3.1356e1
2.1000000000 4.1e1 -2.7528e1 -2.7528e1
2.1000000000 4.2e1 -2.9536e1 -2.9536e1
2.1000000000 4.3e1 -2.2623e1 -2.2623e1
2.1000000000 4.4e1 -1.9937e1 -1.9937e1
2.1000000000 4.5e1 -2.0527e1 -2.0527e1
2.1000000000 4.6e1 -2.7978e1 -2.7978e1
2.1000000000 4.7e1 -3.3441e1 -3.3441e1
2.1000000000 4.8e1 -2.8581e1 -2.8581e1
2.1000000000 4.9e1 -3.0291e1 -3.0291e1
2.1000000000 5.0e1 -2.956e1 -2.956e1
2.1000000000 5.1e1 -3.1023e1 -3.1023e1
2.1000000000 5.2e1 -3.2064e1 -3.2064e1
2.1000000000 5.3e1 -3.8227e1 -3.8227e1
2.1000000000 5.4e1 -2.7362e1 -2.7362e1
2.1000000000 5.5e1 -3.6083e1 -3.6083e1
2.1000000000 5.6e1 -2.8947e1 -2.8947e1
2.1000000000 5.7e1 -3.2397e1 -3.2397e1
2.1000000000 5.8e1 -2.795e1 -2.795e1
2.1000000000 5.9e1 -3.3529e1 -3.3529e1
2.1000000000 6.0e1 -3.1729e1 -3.1729e1
2.1000000000 6.1e1 -3.1939e1 -3.1939e1
2.1000000000 6.2e1 -2.9667e1 -2.9667e1
2.1000000000 6.3e1 -3.3378e1 -3.3378e1
2.1000000000 6.4e1 -2.9432e1 -2.9432e1
2.1000000000 6.5e1 -2.9085e1 -2.9085e1
2.1000000000 6.6e1 -2.9013e1 -2.9013e1
2.1000000000 6.7e1 -3.0962e1 -3.0962e1
2.1000000000 6.8e1 -3.3217e1 -3.3217e1
2.1000000000 6.9e1 -3.0299e1 -3.0299e1
2.1000000000 7.0e1 -3.1721e1 -3.1721e1
2.1000000000 7.1e1 -2.9088e1 -2.9088e1
2.1000000000 7.2e1 -3.6252e1 -3.6252e1
2.1000000000 7.3e1 -2.9898e1 -2.9898e1
2.1000000000 7.4e1 -3.0779e1 -3.0779e1
2.1000000000 7.5e1 -3.1623e1 -3.1623e1
2.1000000000 7.6e1 -3.1652e1 -3.1652e1
2.1000000000 7.7e1 -3.0972e1 -3.0972e1
2.1000000000 7.8e1 -3.1938e1 -3.1938e1
2.1000000000 7.9e1 -3.1365e1 -3.1365e1
2.1000000000 8.0e1 -3.2575e1 -3.2575e1
2.1000000000 8.1e1 -3.0047e1 -3.0047e1
2.1000000000 8.2e1 -3.0189e1 -3.0189e1
2.1000000000 8.3e1 -3.1909e1 -3.1909e1
2.1000000000 8.4e1 -3.2437e1 -3.2437e1
2.1000000000 8.5e1 -3.2325e1 -3.2325e1
2.1000000000 8.6e1 -3.0988e1 -3.0988e1
2.1000000000 8.7e1 -3.206e1 -3.206e1
2.1000000000 8.8e1 -3.2144e1 -3.2144e1
2.1000000000 8.9e1 -3.2844e1 -3.2844e1
2.1000000000 9.0e1 -3.1317e1 -3.1317e1
2.1000000000 9.1e1 -3.2714e1 -3.2714e1
2.1000000000 9.2e1 -3.0329e1 -3.0329e1
2.1000000000 9.3e1 -3.0251e1 -3.0251e1
2.1000000000 9.4e1 -3.35e1 -3.35e1
2.1000000000 9.5e1 -3.0667e1 -3.0667e1
2.1000000000 9.6e1 -3.1832e1 -3.1832e1

3.1000000000 1.0e0 -2.1118e1 -2.1118e1
3.1000000000 2.0e0 -1.9394e1 -1.9394e1
3.1000000000 3.0e0 -2.8162e1 -2.8162e1
3.1000000000 4.0e0 -2.7506e1 -2.7506e1
3.1000000000 5.0e0 -2.5283e1 -2.5283e1
3.1000000000 6.0e0 -2.7271e1 -2.7271e1
3.1000000000 7.0e0 -2.4615e1 -2.4615e1
3.1000000000 8.0e0 -2.5639e1 -2.5639e1
3.1000000000 9.0e0 -2.6286e1 -2.6286e1
3.1000000000 1.0e1 -2.7081e1 -2.7081e1
3.1000000000 1.1e1 -2.5239e1 -2.5239e1
3.1000000000 1.2e1 -2.4535e1 -2.4535e1
3.1000000000 1.3e1 -2.955e1 -2.955e1
3.1000000000 1.4e1 -2.3756e1 -2.3756e1
3.1000000000 1.5e1 -2.579e1 -2.579e1
3.1000000000 1.6e1 -2.235e1 -2.235e1
3.1000000000 1.7e1 -2.8978e1 -2.8978e1
3.1000000000 1.8e1 -2.5855e1 -2.5855e1
3.1000000000 1.9e1 -2.6373e1 -2.6373e1
3.1000000000 2.0e1 -2.682e1 -2.682e1
3.1000000000 2.1e1 -2.4866e1 -2.4866e1
3.1000000000 2.2e1 -2.9001e1 -2.9001e1
3.1000000000 2.3e1 -2.4153e1 -2.4153e1
3.1000000000 2.4e1 -2.982e1 -2.982e1
3.1000000000 2.5e1 -3.012e1 -3.012e1
3.1000000000 2.6e1 -2.579e1 -2.579e1
3.1000000000 2.7e1 -2.7305e1 -2.7305e1
3.1000000000 2.8e1 -2.4572e1 -2.4572e1
3.1000000000 2.9e1 -2.5775e1 -2.5775e1
3.1000000000 3.0e1 -2.6382e1 -2.6382e1
3.1000000000 3.1e1 -2.7259e1 -2.7259e1
3.1000000000 3.2e1 -3.0458e1 -3.0458e1
3.1000000000 3.3e1 -2.737e1 -2.737e1
3.1000000000 3.4e1 -2.7591e1 -2.7591e1
3.1000000000 3.5e1 -2.6315e1 -2.6315e1
3.1000000000 3.6e1 -2.7525e1 -2.7525e1
3.1000000000 3.7e1 -2.791e1 -2.791e1
3.1000000000 3.8e1 -2.7761e1 -2.7761e1
3.1000000000 3.9e1 -2.5498e1 -2.5498e1
3.1000000000 4.0e1 -2.6864e1 -2.6864e1
3.1000000000 4.1e1 -2.6086e1 -2.6086e1
3.1000000000 4.2e1 -2.7422e1 -2.7422e1
3.1000000000 4.3e1 -2.4609e1 -2.4609e1
3.1000000000 4.4e1 -3.1953e1 -3.1953e1
3.1000000000 4.5e1 -2.6655e1 -2.6655e1
3.1000000000 4.6e1 -2.5669e1 -2.5669e1
3.1000000000 4.7e1 -2.7683e1 -2.7683e1
3.1000000000 4.8e1 -2.3929e1 -2.3929e1
3.1000000000 4.9e1 -2.566e1 -2.566e1
3.1000000000 5.0e1 -2.7842e1 -2.7842e1
3.1000000000 5.1e1 -2.5924e1 -2.5924e1
3.1000000000 5.2e1 -2.5723e1 -2.5723e1
3.1000000000 5.3e1 -2.7619e1 -2.7619e1
3.1000000000 5.4e1 -2.5029e1 -2.5029e1
3.1000000000 5.5e1 -2.5294e1 -2.5294e1
3.1000000000 5.6e1 -2.7518e1 -2.7518e1
3.1000000000 5.7e1 -2.4917e1 -2.4917e1
3.1000000000 5.8e1 -2.5634e1 -2.5634e1
3.1000000000 5.9e1 -2.6479e1 -2.6479e1
3.1000000000 6.0e1 -2.9199e1 -2.9199e1
3.1000000000 6.1e1 -3.4132e1 -3.4132e1
3.1000000000 6.2e1 -2.5436e1 -2.5436e1
3.1000000000 6.3e1 -2.684e1 -2.684e1
3.1000000000 6.4e1 -2.9709e1 -2.9709e1
3.1000000000 6.5e1 -2.6452e1 -2.6452e1
3.1000000000 6.6e1 -2.0508e1 -2.0508e1
3.1000000000 6.7e1 -2.5879e1 -2.5879e1
3.1000000000 6.8e1 -3.0192e1 -3.0192e1
3.1000000000 6.9e1 -2.9632e1 -2.9632e1
3.1000000000 7.0e1 -2.6411e1 -2.6411e1
3.1000000000 7.1e1 -2.4674e1 -2.4674e1
3.1000000000 7.2e1 -2.9652e1 -2.9652e1
3.1000000000 7.3e1 -2.3325e1 -2.3325e1
3.1000000000 7.4e1 -2.6599e1 -2.6599e1
3.1000000000 7.5e1 -2.628e1 -2.628e1
3.1000000000 7.6e1 -2.9936e1 -2.9936e1
3.1000000000 7.7e1 -3.0843e1 -3.0843e1
3.1000000000 7.8e1 -2.5787e1 -2.5787e1
3.1000000000 7.9e1 -2.8569e1 -2.8569e1
3.1000000000 8.0e1 -2.7367e1 -2.7367e1
3.1000000000 8.1e1 -2.1403e1 -2.1403e1
3.1000000000 8.2e1 -2.5296e1 -2.5296e1
3.1000000000 8.3e1 -2.5628e1 -2.5628e1
3.1000000000 8.4e1 -3.2179e1 -3.2179e1
3.1000000000 8.5e1 -3.046e1 -3.046e1
3.1000000000 8.6e1 -2.7927e1 -2.7927e1
3.1000000000 8.7e1 -2.6607e1 -2.6607e1
3.1000000000 8.8e1 -2.9764e1 -2.9764e1
3.1000000000 8.9e1 -2.8019e1 -2.8019e1
3.1000000000 9.0e1 -2.7868e1 -2.7868e1
3.1000000000 9.1e1 -2.7486e1 -2.7486e1
3.1000000000 9.2e1 -2.9605e1 -2.9605e1
3.1000000000 9.3e1 -2.976e1 -2.976e1
3.1000000000 9.4e1 -2.6969e1 -2.6969e1
3.1000000000 9.5e1 -2.8378e1 -2.8378e1
3.1000000000 9.6e1 -2.6556e1 -2.6556e1

4.1000000000 1.0e0 -2.2631e1 -2.2631e1
4.1000000000 2.0e0 -1.7688e1 -1.7688e1
4.1000000000 3.0e0 -2.3571e1 -2.3571e1
4.1000000000 4.0e0 -2.5516e1 -2.5516e1
4.1000000000 5.0e0 -2.5894e1 -2.5894e1
4.1000000000 6.0e0 -2.5246e1 -2.5246e1
4.1000000000 7.0e0 -2.391e1 -2.391e1
4.1000000000 8.0e0 -1.9594e1 -1.9594e1
4.1000000000 9.0e0 -2.4657e1 -2.4657e1
4.1000000000 1.0e1 -2.4544e1 -2.4544e1
4.1000000000 1.1e1 -2.341e1 -2.341e1
4.1000000000 1.2e1 -2.6206e1 -2.6206e1
4.1000000000 1.3e1 -2.5698e1 -2.5698e1
4.1000000000 1.4e1 -2.2747e1 -2.2747e1
4.1000000000 1.5e1 -2.4133e1 -2.4133e1
4.1000000000 1.6e1 -2.4485e1 -2.4485e1
4.1000000000 1.7e1 -2.4309e1 -2.4309e1
4.1000000000 1.8e1 -2.4278e1 -2.4278e1
4.1000000000 1.9e1 -2.3978e1 -2.3978e1
4.1000000000 2.0e1 -2.3928e1 -2.3928e1
4.1000000000 2.1e1 -2.315e1 -2.315e1
4.1000000000 2.2e1 -2.5559e1 -2.5559e1
4.1000000000 2.3e1 -2.3815e1 -2.3815e1
4.1000000000 2.4e1 -2.3431e1 -2.3431e1
4.1000000000 2.5e1 -2.2751e1 -2.2751e1
4.1000000000 2.6e1 -2.5192e1 -2.5192e1
4.1000000000 2.7e1 -2.4691e1 -2.4691e1
4.1000000000 2.8e1 -2.2962e1 -2.2962e1
4.1000000000 2.9e1 -2.37e1 -2.37e1
4.1000000000 3.0e1 -2.25e1 -2.25e1
4.1000000000 3.1e1 -2.5733e1 -2.5733e1
4.1000000000 3.2e1 -2.5371e1 -2.5371e1
4.1000000000 3.3e1 -2.6437e1 -2.6437e1
4.1000000000 3.4e1 -2.3888e1 -2.3888e1
4.1000000000 3.5e1 -2.4174e1 -2.4174e1
4.1000000000 3.6e1 -2.4126e1 -2.4126e1
4.1000000000 3.7e1 -2.4322e1 -2.4322e1
4.1000000000 3.8e1 -2.5648e1 -2.5648e1
4.1000000000 3.9e1 -2.3735e1 -2.3735e1
4.1000000000 4.0e1 -2.3836e1 -2.3836e1
4.1000000000 4.1e1 -2.0811e1 -2.0811e1
4.1000000000 4.2e1 -2.4389e1 -2.4389e1
4.1000000000 4.3e1 -2.3315e1 -2.3315e1
4.1000000000 4.4e1 -2.5162e1 -2.5162e1
4.1000000000 4.5e1 -2.1737e1 -2.1737e1
4.1000000000 4.6e1 -2.4224e1 -2.4224e1
4.1000000000 4.7e1 -2.4218e1 -2.4218e1
4.1000000000 4.8e1 -2.701e1 -2.701e1
4.1000000000 4.9e1 -2.422e1 -2.422e1
4.1000000000 5.0e1 -2.4112e1 -2.4112e1
4.1000000000 5.1e1 -2.4409e1 -2.4409e1
4.1000000000 5.2e1 -2.5796e1 -2.5796e1
4.1000000000 5.3e1 -2.5196e1 -2.5196e1
4.1000000000 5.4e1 -2.3767e1 -2.3767e1
4.1000000000 5.5e1 -2.4113e1 -2.4113e1
4.1000000000 5.6e1 -2.6017e1 -2.6017e1
4.1000000000 5.7e1 -2.0897e1 -2.0897e1
4.1000000000 5.8e1 -2.4857e1 -2.4857e1
4.1000000000 5.9e1 -2.4366e1 -2.4366e1
4.1000000000 6.0e1 -2.6722e1 -2.6722e1
4.1000000000 6.1e1 -2.7437e1 -2.7437e1
4.1000000000 6.2e1 -2.3687e1 -2.3687e1
4.1000000000 6.3e1 -2.5446e1 -2.5446e1
4.1000000000 6.4e1 -2.5442e1 -2.5442e1
4.1000000000 6.5e1 -2.337e1 -2.337e1
4.1000000000 6.6e1 -2.1268e1 -2.1268e1
4.1000000000 6.7e1 -2.4055e1 -2.4055e1
4.1000000000 6.8e1 -2.7493e1 -2.7493e1
4.1000000000 6.9e1 -2.5751e1 -2.5751e1
4.1000000000 7.0e1 -2.3698e1 -2.3698e1
4.1000000000 7.1e1 -2.406e1 -2.406e1
4.1000000000 7.2e1 -2.557e1 -2.557e1
4.1000000000 7.3e1 -2.6442e1 -2.6442e1
4.1000000000 7.4e1 -2.4103e1 -2.4103e1
4.1000000000 7.5e1 -2.46e1 -2.46e1
4.1000000000 7.6e1 -2.4673e1 -2.4673e1
4.1000000000 7.7e1 -2.4792e1 -2.4792e1
4.1000000000 7.8e1 -2.598e1 -2.598e1
4.1000000000 7.9e1 -2.4705e1 -2.4705e1
4.1000000000 8.0e1 -2.4937e1 -2.4937e1
4.1000000000 8.1e1 -1.9982e1 -1.9982e1
4.1000000000 8.2e1 -2.7248e1 -2.7248e1
4.1000000000 8.3e1 -2.449e1 -2.449e1
4.1000000000 8.4e1 -2.5921e1 -2.5921e1
4.1000000000 8.5e1 -2.6285e1 -2.6285e1
4.1000000000 8.6e1 -2.488e1 -2.488e1
4.1000000000 8.7e1 -2.5337e1 -2.5337e1
4.1000000000 8.8e1 -2.6053e1 -2.6053e1
4.1000000000 8.9e1 -2.428e1 -2.428e1
4.1000000000 9.0e1 -2.5893e1 -2.5893e1
4.1000000000 9.1e1 -2.5053e1 -2.5053e1
4.1000000000 9.2e1 -2.5337e1 -2.5337e1
4.1000000000 9.3e1 -2.5295e1 -2.5295e1
4.1000000000 9.4e1 -2.4877e1 -2.4877e1
4.1000000000 9.5e1 -2.5316e1 -2.5316e1
4.1000000000 9.6e1 -2.3193e1 -2.3193e1

5.1000000000 1.0e0 -2.2651e1 -2.2651e1
5.1000000000 2.0e0 -1.9016e1 -1.9016e1
5.1000000000 3.0e0 -2.2587e1 -2.2587e1
5.1000000000 4.0e0 -2.5946e1 -2.5946e1
5.1000000000 5.0e0 -2.4161e1 -2.4161e1
5.1000000000 6.0e0 -2.8128e1 -2.8128e1
5.1000000000 7.0e0 -2.1818e1 -2.1818e1
5.1000000000 8.0e0 -2.6136e1 -2.6136e1
5.1000000000 9.0e0 -2.4484e1 -2.4484e1
5.1000000000 1.0e1 -2.4305e1 -2.4305e1
5.1000000000 1.1e1 -2.4387e1 -2.4387e1
5.1000000000 1.2e1 -2.3256e1 -2.3256e1
5.1000000000 1.3e1 -2.4043e1 -2.4043e1
5.1000000000 1.4e1 -2.4173e1 -2.4173e1
5.1000000000 1.5e1 -2.4086e1 -2.4086e1
5.1000000000 1.6e1 -2.5026e1 -2.5026e1
5.1000000000 1.7e1 -2.5073e1 -2.5073e1
5.1000000000 1.8e1 -2.3897e1 -2.3897e1
5.1000000000 1.9e1 -2.4133e1 -2.4133e1
5.1000000000 2.0e1 -2.4726e1 -2.4726e1
5.1000000000 2.1e1 -2.4753e1 -2.4753e1
5.1000000000 2.2e1 -2.4147e1 -2.4147e1
5.1000000000 2.3e1 -2.4084e1 -2.4084e1
5.1000000000 2.4e1 -2.4712e1 -2.4712e1
5.1000000000 2.5e1 -2.4716e1 -2.4716e1
5.1000000000 2.6e1 -2.3958e1 -2.3958e1
5.1000000000 2.7e1 -2.4404e1 -2.4404e1
5.1000000000 2.8e1 -2.4295e1 -2.4295e1
5.1000000000 2.9e1 -2.4573e1 -2.4573e1
5.1000000000 3.0e1 -2.3815e1 -2.3815e1
5.1000000000 3.1e1 -2.4323e1 -2.4323e1
5.1000000000 3.2e1 -2.4772e1 -2.4772e1
5.1000000000 3.3e1 -2.4866e1 -2.4866e1
5.1000000000 3.4e1 -2.4002e1 -2.4002e1
5.1000000000 3.5e1 -2.4226e1 -2.4226e1
5.1000000000 3.6e1 -2.42e1 -2.42e1
5.1000000000 3.7e1 -2.4318e1 -2.4318e1
5.1000000000 3.8e1 -2.395e1 -2.395e1
5.1000000000 3.9e1 -2.4398e1 -2.4398e1
5.1000000000 4.0e1 -2.4091e1 -2.4091e1
5.1000000000 4.1e1 -2.4254e1 -2.4254e1
5.1000000000 4.2e1 -2.4023e1 -2.4023e1
5.1000000000 4.3e1 -2.4277e1 -2.4277e1
5.1000000000 4.4e1 -2.3967e1 -2.3967e1
5.1000000000 4.5e1 -2.4148e1 -2.4148e1
5.1000000000 4.6e1 -2.4187e1 -2.4187e1
5.1000000000 4.7e1 -2.4098e1 -2.4098e1
5.1000000000 4.8e1 -2.5275e1 -2.5275e1
5.1000000000 4.9e1 -2.4107e1 -2.4107e1
5.1000000000 5.0e1 -2.4218e1 -2.4218e1
5.1000000000 5.1e1 -2.4104e1 -2.4104e1
5.1000000000 5.2e1 -2.4442e1 -2.4442e1
5.1000000000 5.3e1 -2.4607e1 -2.4607e1
5.1000000000 5.4e1 -2.3952e1 -2.3952e1
5.1000000000 5.5e1 -2.4222e1 -2.4222e1
5.1000000000 5.6e1 -2.4004e1 -2.4004e1
5.1000000000 5.7e1 -2.3948e1 -2.3948e1
5.1000000000 5.8e1 -2.422e1 -2.422e1
5.1000000000 5.9e1 -2.4254e1 -2.4254e1
5.1000000000 6.0e1 -2.4176e1 -2.4176e1
5.1000000000 6.1e1 -2.438e1 -2.438e1
5.1000000000 6.2e1 -2.393e1 -2.393e1
5.1000000000 6.3e1 -2.4252e1 -2.4252e1
5.1000000000 6.4e1 -2.4483e1 -2.4483e1
5.1000000000 6.5e1 -2.5167e1 -2.5167e1
5.1000000000 6.6e1 -2.3776e1 -2.3776e1
5.1000000000 6.7e1 -2.424e1 -2.424e1
5.1000000000 6.8e1 -2.4034e1 -2.4034e1
5.1000000000 6.9e1 -2.3586e1 -2.3586e1
5.1000000000 7.0e1 -2.4557e1 -2.4557e1
5.1000000000 7.1e1 -2.3803e1 -2.3803e1
5.1000000000 7.2e1 -2.4742e1 -2.4742e1
5.1000000000 7.3e1 -2.4394e1 -2.4394e1
5.1000000000 7.4e1 -2.4314e1 -2.4314e1
5.1000000000 7.5e1 -2.404e1 -2.404e1
5.1000000000 7.6e1 -2.4261e1 -2.4261e1
5.1000000000 7.7e1 -2.3814e1 -2.3814e1
5.1000000000 7.8e1 -2.449e1 -2.449e1
5.1000000000 7.9e1 -2.4088e1 -2.4088e1
5.1000000000 8.0e1 -2.4022e1 -2.4022e1
5.1000000000 8.1e1 -2.3665e1 -2.3665e1
5.1000000000 8.2e1 -2.4304e1 -2.4304e1
5.1000000000 8.3e1 -2.4293e1 -2.4293e1
5.1000000000 8.4e1 -2.3687e1 -2.3687e1
5.1000000000 8.5e1 -2.3964e1 -2.3964e1
5.1000000000 8.6e1 -2.4189e1 -2.4189e1
5.1000000000 8.7e1 -2.4217e1 -2.4217e1
5.1000000000 8.8e1 -2.5387e1 -2.5387e1
5.1000000000 8.9e1 -2.4439e1 -2.4439e1
5.1000000000 9.0e1 -2.3229e1 -2.3229e1
5.1000000000 9.1e1 -2.3631e1 -2.3631e1
5.1000000000 9.2e1 -2.5088e1 -2.5088e1
5.1000000000 9.3e1 -3.2518e1 -3.2518e1
5.1000000000 9.4e1 -2.3222e1 -2.3222e1
5.1000000000 9.5e1 -2.3624e1 -2.3624e1
5.1000000000 9.6e1 -2.4438e1 -2.4438e1

6.1000000000 1.0e0 -2.2415e1 -2.2415e1
6.1000000000 2.0e0 -1.6983e1 -1.6983e1
6.1000000000 3.0e0 -2.1287e1 -2.1287e1
6.1000000000 4.0e0 -2.3533e1 -2.3533e1
6.1000000000 5.0e0 -2.2675e1 -2.2675e1
6.1000000000 6.0e0 -2.2009e1 -2.2009e1
6.1000000000 7.0e0 -2.1593e1 -2.1593e1
6.1000000000 8.0e0 -1.9785e1 -1.9785e1
6.1000000000 9.0e0 -2.2943e1 -2.2943e1
6.1000000000 1.0e1 -2.2794e1 -2.2794e1
6.1000000000 1.1e1 -2.0536e1 -2.0536e1
6.1000000000 1.2e1 -2.8001e1 -2.8001e1
6.1000000000 1.3e1 -2.3584e1 -2.3584e1
6.1000000000 1.4e1 -2.1762e1 -2.1762e1
6.1000000000 1.5e1 -2.1867e1 -2.1867e1
6.1000000000 1.6e1 -2.209e1 -2.209e1
6.1000000000 1.7e1 -2.1506e1 -2.1506e1
6.1000000000 1.8e1 -2.2682e1 -2.2682e1
6.1000000000 1.9e1 -2.1456e1 -2.1456e1
6.1000000000 2.0e1 -2.4249e1 -2.4249e1
6.1000000000 2.1e1 -2.2624e1 -2.2624e1
6.1000000000 2.2e1 -2.1941e1 -2.1941e1
6.1000000000 2.3e1 -2.2662e1 -2.2662e1
6.1000000000 2.4e1 -2.044e1 -2.044e1
6.1000000000 2.5e1 -2.2689e1 -2.2689e1
6.1000000000 2.6e1 -2.2147e1 -2.2147e1
6.1000000000 2.7e1 -2.2852e1 -2.2852e1
6.1000000000 2.8e1 -1.942e1 -1.942e1
6.1000000000 2.9e1 -2.1704e1 -2.1704e1
6.1000000000 3.0e1 -2.1808e1 -2.1808e1
6.1000000000 3.1e1 -2.1639e1 -2.1639e1
6.1000000000 3.2e1 -2.4895e1 -2.4895e1
6.1000000000 3.3e1 -2.1959e1 -2.1959e1
6.1000000000 3.4e1 -2.2155e1 -2.2155e1
6.1000000000 3.5e1 -2.161e1 -2.161e1
6.1000000000 3.6e1 -2.296e1 -2.296e1
6.1000000000 3.7e1 -2.2578e1 -2.2578e1
6.1000000000 3.8e1 -2.0887e1 -2.0887e1
6.1000000000 3.9e1 -2.3623e1 -2.3623e1
6.1000000000 4.0e1 -2.2024e1 -2.2024e1
6.1000000000 4.1e1 -2.1255e1 -2.1255e1
6.1000000000 4.2e1 -2.1238e1 -2.1238e1
6.1000000000 4.3e1 -2.1538e1 -2.1538e1
6.1000000000 4.4e1 -2.2279e1 -2.2279e1
6.1000000000 4.5e1 -2.172e1 -2.172e1
6.1000000000 4.6e1 -2.2302e1 -2.2302e1
6.1000000000 4.7e1 -2.186e1 -2.186e1
6.1000000000 4.8e1 -2.1111e1 -2.1111e1
6.1000000000 4.9e1 -2.1201e1 -2.1201e1
6.1000000000 5.0e1 -2.2074e1 -2.2074e1
6.1000000000 5.1e1 -2.1708e1 -2.1708e1
6.1000000000 5.2e1 -2.3589e1 -2.3589e1
6.1000000000 5.3e1 -2.4527e1 -2.4527e1
6.1000000000 5.4e1 -2.0721e1 -2.0721e1
6.1000000000 5.5e1 -2.2461e1 -2.2461e1
6.1000000000 5.6e1 -2.1402e1 -2.1402e1
6.1000000000 5.7e1 -2.0986e1 -2.0986e1
6.1000000000 5.8e1 -2.3154e1 -2.3154e1
6.1000000000 5.9e1 -2.1369e1 -2.1369e1
6.1000000000 6.0e1 -2.343e1 -2.343e1
6.1000000000 6.1e1 -2.2891e1 -2.2891e1
6.1000000000 6.2e1 -2.2124e1 -2.2124e1
6.1000000000 6.3e1 -2.1843e1 -2.1843e1
6.1000000000 6.4e1 -2.2619e1 -2.2619e1
6.1000000000 6.5e1 -2.3023e1 -2.3023e1
6.1000000000 6.6e1 -2.1225e1 -2.1225e1
6.1000000000 6.7e1 -2.2074e1 -2.2074e1
6.1000000000 6.8e1 -2.355e1 -2.355e1
6.1000000000 6.9e1 -2.3547e1 -2.3547e1
6.1000000000 7.0e1 -2.1755e1 -2.1755e1
6.1000000000 7.1e1 -2.2566e1 -2.2566e1
6.1000000000 7.2e1 -2.2821e1 -2.2821e1
6.1000000000 7.3e1 -2.3202e1 -2.3202e1
6.1000000000 7.4e1 -2.1729e1 -2.1729e1
6.1000000000 7.5e1 -2.2704e1 -2.2704e1
6.1000000000 7.6e1 -2.3209e1 -2.3209e1
6.1000000000 7.7e1 -2.422e1 -2.422e1
6.1000000000 7.8e1 -2.1495e1 -2.1495e1
6.1000000000 7.9e1 -2.2892e1 -2.2892e1
6.1000000000 8.0e1 -2.2192e1 -2.2192e1
6.1000000000 8.1e1 -2.1732e1 -2.1732e1
6.1000000000 8.2e1 -2.2604e1 -2.2604e1
6.1000000000 8.3e1 -2.2094e1 -2.2094e1
6.1000000000 8.4e1 -2.3198e1 -2.3198e1
6.1000000000 8.5e1 -2.3832e1 -2.3832e1
6.1000000000 8.6e1 -2.2263e1 -2.2263e1
6.1000000000 8.7e1 -2.2402e1 -2.2402e1
6.1000000000 8.8e1 -2.2656e1 -2.2656e1
6.1000000000 8.9e1 -2.2022e1 -2.2022e1
6.1000000000 9.0e1 -2.3205e1 -2.3205e1
6.1000000000 9.1e1 -2.1782e1 -2.1782e1
6.1000000000 9.2e1 -2.4104e1 -2.4104e1
6.1000000000 9.3e1 -2.2262e1 -2.2262e1
6.1000000000 9.4e1 -2.2406e1 -2.2406e1
6.1000000000 9.5e1 -2.22e1 -2.22e1
6.1000000000 9.6e1 -2.1391e1 -2.1391e1

7.1000000000 1.0e0 -2.0743e1 -2.0743e1
7.1000000000 2.0e0 -1.6628e1 -1.6628e1
7.1000000000 3.0e0 -2.1347e1 -2.1347e1
7.1000000000 4.0e0 -2.0884e1 -2.0884e1
7.1000000000 5.0e0 -2.3169e1 -2.3169e1
7.1000000000 6.0e0 -2.0372e1 -2.0372e1
7.1000000000 7.0e0 -2.1335e1 -2.1335e1
7.1000000000 8.0e0 -1.8541e1 -1.8541e1
7.1000000000 9.0e0 -2.1764e1 -2.1764e1
7.1000000000 1.0e1 -2.095e1 -2.095e1
7.1000000000 1.1e1 -2.0978e1 -2.0978e1
7.1000000000 1.2e1 -2.0266e1 -2.0266e1
7.1000000000 1.3e1 -2.2244e1 -2.2244e1
7.1000000000 1.4e1 -2.031e1 -2.031e1
7.1000000000 1.5e1 -2.0931e1 -2.0931e1
7.1000000000 1.6e1 -1.9073e1 -1.9073e1
7.1000000000 1.7e1 -2.2267e1 -2.2267e1
7.1000000000 1.8e1 -2.1007e1 -2.1007e1
7.1000000000 1.9e1 -2.057e1 -2.057e1
7.1000000000 2.0e1 -2.2326e1 -2.2326e1
7.1000000000 2.1e1 -2.0214e1 -2.0214e1
7.1000000000 2.2e1 -2.1891e1 -2.1891e1
7.1000000000 2.3e1 -2.1369e1 -2.1369e1
7.1000000000 2.4e1 -2.0675e1 -2.0675e1
7.1000000000 2.5e1 -2.2066e1 -2.2066e1
7.1000000000 2.6e1 -2.0744e1 -2.0744e1
7.1000000000 2.7e1 -2.1551e1 -2.1551e1
7.1000000000 2.8e1 -1.8821e1 -1.8821e1
7.1000000000 2.9e1 -2.09e1 -2.09e1
7.1000000000 3.0e1 -2.1128e1 -2.1128e1
7.1000000000 3.1e1 -2.0776e1 -2.0776e1
7.1000000000 3.2e1 -2.3188e1 -2.3188e1
7.1000000000 3.3e1 -2.2324e1 -2.2324e1
7.1000000000 3.4e1 -1.9738e1 -1.9738e1
7.1000000000 3.5e1 -2.2036e1 -2.2036e1
7.1000000000 3.6e1 -2.0379e1 -2.0379e1
7.1000000000 3.7e1 -2.0289e1 -2.0289e1
7.1000000000 3.8e1 -2.1125e1 -2.1125e1
7.1000000000 3.9e1 -2.1497e1 -2.1497e1
7.1000000000 4.0e1 -2.0413e1 -2.0413e1
7.1000000000 4.1e1 -1.8568e1 -1.8568e1
7.1000000000 4.2e1 -2.2173e1 -2.2173e1
7.1000000000 4.3e1 -2.0595e1 -2.0595e1
7.1000000000 4.4e1 -2.1788e1 -2.1788e1
7.1000000000 4.5e1 -2.0558e1 -2.0558e1
7.1000000000 4.6e1 -2.0873e1 -2.0873e1
7.1000000000 4.7e1 -2.1024e1 -2.1024e1
7.1000000000 4.8e1 -2.0019e1 -2.0019e1
7.1000000000 4.9e1 -2.0195e1 -2.0195e1
7.1000000000 5.0e1 -2.0285e1 -2.0285e1
7.1000000000 5.1e1 -2.1319e1 -2.1319e1
7.1000000000 5.2e1 -2.1005e1 -2.1005e1
7.1000000000 5.3e1 -2.0271e1 -2.0271e1
7.1000000000 5.4e1 -1.9698e1 -1.9698e1
7.1000000000 5.5e1 -2.1978e1 -2.1978e1
7.1000000000 5.6e1 -2.0647e1 -2.0647e1
7.1000000000 5.7e1 -2.1023e1 -2.1023e1
7.1000000000 5.8e1 -2.0165e1 -2.0165e1
7.1000000000 5.9e1 -2.166e1 -2.166e1
7.1000000000 6.0e1 -2.1952e1 -2.1952e1
7.1000000000 6.1e1 -2.1323e1 -2.1323e1
7.1000000000 6.2e1 -2.0419e1 -2.0419e1
7.1000000000 6.3e1 -2.1703e1 -2.1703e1
7.1000000000 6.4e1 -2.0891e1 -2.0891e1
7.1000000000 6.5e1 -1.946e1 -1.946e1
7.1000000000 6.6e1 -2.0771e1 -2.0771e1
7.1000000000 6.7e1 -2.1742e1 -2.1742e1
7.1000000000 6.8e1 -2.033e1 -2.033e1
7.1000000000 6.9e1 -2.0143e1 -2.0143e1
7.1000000000 7.0e1 -2.0185e1 -2.0185e1
7.1000000000 7.1e1 -2.1829e1 -2.1829e1
7.1000000000 7.2e1 -2.2004e1 -2.2004e1
7.1000000000 7.3e1 -2.0967e1 -2.0967e1
7.1000000000 7.4e1 -1.9843e1 -1.9843e1
7.1000000000 7.5e1 -2.1965e1 -2.1965e1
7.1000000000 7.6e1 -2.1208e1 -2.1208e1
7.1000000000 7.7e1 -2.1753e1 -2.1753e1
7.1000000000 7.8e1 -2.0625e1 -2.0625e1
7.1000000000 7.9e1 -2.1811e1 -2.1811e1
7.1000000000 8.0e1 -2.059e1 -2.059e1
7.1000000000 8.1e1 -2.1608e1 -2.1608e1
7.1000000000 8.2e1 -2.0771e1 -2.0771e1
7.1000000000 8.3e1 -2.0882e1 -2.0882e1
7.1000000000 8.4e1 -2.2308e1 -2.2308e1
7.1000000000 8.5e1 -2.1904e1 -2.1904e1
7.1000000000 8.6e1 -2.1288e1 -2.1288e1
7.1000000000 8.7e1 -2.1358e1 -2.1358e1
7.1000000000 8.8e1 -2.0883e1 -2.0883e1
7.1000000000 8.9e1 -2.0329e1 -2.0329e1
7.1000000000 9.0e1 -2.1809e1 -2.1809e1
7.1000000000 9.1e1 -2.1039e1 -2.1039e1
7.1000000000 9.2e1 -2.127e1 -2.127e1
7.1000000000 9.3e1 -2.0674e1 -2.0674e1
7.1000000000 9.4e1 -2.1415e1 -2.1415e1
7.1000000000 9.5e1 -2.0712e1 -2.0712e1
7.1000000000 9.6e1 -2.1473e1 -2.1473e1

8.1000000000 1.0e0 -1.8263e1 -1.8263e1
8.1000000000 2.0e0 -1.4892e1 -1.4892e1
8.1000000000 3.0e0 -1.9733e1 -1.9733e1
8.1000000000 4.0e0 -2.0082e1 -2.0082e1
8.1000000000 5.0e0 -2.2002e1 -2.2002e1
8.1000000000 6.0e0 -1.9836e1 -1.9836e1
8.1000000000 7.0e0 -1.9877e1 -1.9877e1
8.1000000000 8.0e0 -1.6829e1 -1.6829e1
8.1000000000 9.0e0 -2.0889e1 -2.0889e1
8.1000000000 1.0e1 -1.9612e1 -1.9612e1
8.1000000000 1.1e1 -1.9855e1 -1.9855e1
8.1000000000 1.2e1 -2.0024e1 -2.0024e1
8.1000000000 1.3e1 -1.9917e1 -1.9917e1
8.1000000000 1.4e1 -1.9519e1 -1.9519e1
8.1000000000 1.5e1 -1.9625e1 -1.9625e1
8.1000000000 1.6e1 -1.8394e1 -1.8394e1
8.1000000000 1.7e1 -2.0799e1 -2.0799e1
8.1000000000 1.8e1 -1.9395e1 -1.9395e1
8.1000000000 1.9e1 -2.0303e1 -2.0303e1
8.1000000000 2.0e1 -1.8801e1 -1.8801e1
8.1000000000 2.1e1 -1.8659e1 -1.8659e1
8.1000000000 2.2e1 -2.017e1 -2.017e1
8.1000000000 2.3e1 -2.0395e1 -2.0395e1
8.1000000000 2.4e1 -1.9488e1 -1.9488e1
8.1000000000 2.5e1 -2.0911e1 -2.0911e1
8.1000000000 2.6e1 -1.8958e1 -1.8958e1
8.1000000000 2.7e1 -2.0428e1 -2.0428e1
8.1000000000 2.8e1 -1.8646e1 -1.8646e1
8.1000000000 2.9e1 -1.9822e1 -1.9822e1
8.1000000000 3.0e1 -1.9065e1 -1.9065e1
8.1000000000 3.1e1 -1.9834e1 -1.9834e1
8.1000000000 3.2e1 -1.9131e1 -1.9131e1
8.1000000000 3.3e1 -1.9908e1 -1.9908e1
8.1000000000 3.4e1 -1.995e1 -1.995e1
8.1000000000 3.5e1 -1.9483e1 -1.9483e1
8.1000000000 3.6e1 -2.0431e1 -2.0431e1
8.1000000000 3.7e1 -2.0689e1 -2.0689e1
8.1000000000 3.8e1 -1.9395e1 -1.9395e1
8.1000000000 3.9e1 -2.0329e1 -2.0329e1
8.1000000000 4.0e1 -1.9786e1 -1.9786e1
8.1000000000 4.1e1 -1.9273e1 -1.9273e1
8.1000000000 4.2e1 -1.9726e1 -1.9726e1
8.1000000000 4.3e1 -1.9033e1 -1.9033e1
8.1000000000 4.4e1 -2.0348e1 -2.0348e1
8.1000000000 4.5e1 -1.9623e1 -1.9623e1
8.1000000000 4.6e1 -1.8877e1 -1.8877e1
8.1000000000 4.7e1 -2.0032e1 -2.0032e1
8.1000000000 4.8e1 -1.9481e1 -1.9481e1
8.1000000000 4.9e1 -1.9328e1 -1.9328e1
8.1000000000 5.0e1 -1.9725e1 -1.9725e1
8.1000000000 5.1e1 -1.9774e1 -1.9774e1
8.1000000000 5.2e1 -1.9205e1 -1.9205e1
8.1000000000 5.3e1 -2.0285e1 -2.0285e1
8.1000000000 5.4e1 -1.8732e1 -1.8732e1
8.1000000000 5.5e1 -2.0587e1 -2.0587e1
8.1000000000 5.6e1 -1.9418e1 -1.9418e1
8.1000000000 5.7e1 -2.0949e1 -2.0949e1
8.1000000000 5.8e1 -1.8919e1 -1.8919e1
8.1000000000 5.9e1 -1.969e1 -1.969e1
8.1000000000 6.0e1 -2.0676e1 -2.0676e1
8.1000000000 6.1e1 -2.1159e1 -2.1159e1
8.1000000000 6.2e1 -1.927e1 -1.927e1
8.1000000000 6.3e1 -1.9523e1 -1.9523e1
8.1000000000 6.4e1 -1.9461e1 -1.9461e1
8.1000000000 6.5e1 -1.9055e1 -1.9055e1
8.1000000000 6.6e1 -2.1341e1 -2.1341e1
8.1000000000 6.7e1 -1.9069e1 -1.9069e1
8.1000000000 6.8e1 -2.1466e1 -2.1466e1
8.1000000000 6.9e1 -2.0811e1 -2.0811e1
8.1000000000 7.0e1 -2.0625e1 -2.0625e1
8.1000000000 7.1e1 -1.8932e1 -1.8932e1
8.1000000000 7.2e1 -2.1733e1 -2.1733e1
8.1000000000 7.3e1 -2.0738e1 -2.0738e1
8.1000000000 7.4e1 -2.028e1 -2.028e1
8.1000000000 7.5e1 -1.9344e1 -1.9344e1
8.1000000000 7.6e1 -2.0861e1 -2.0861e1
8.1000000000 7.7e1 -2.0604e1 -2.0604e1
8.1000000000 7.8e1 -1.9921e1 -1.9921e1
8.1000000000 7.9e1 -1.9516e1 -1.9516e1
8.1000000000 8.0e1 -2.0544e1 -2.0544e1
8.1000000000 8.1e1 -1.9719e1 -1.9719e1
8.1000000000 8.2e1 -1.9624e1 -1.9624e1
8.1000000000 8.3e1 -1.9523e1 -1.9523e1
8.1000000000 8.4e1 -2.1158e1 -2.1158e1
8.1000000000 8.5e1 -2.1129e1 -2.1129e1
8.1000000000 8.6e1 -1.9768e1 -1.9768e1
8.1000000000 8.7e1 -1.9909e1 -1.9909e1
8.1000000000 8.8e1 -1.9831e1 -1.9831e1
8.1000000000 8.9e1 -1.987e1 -1.987e1
8.1000000000 9.0e1 -1.9739e1 -1.9739e1
8.1000000000 9.1e1 -1.9815e1 -1.9815e1
8.1000000000 9.2e1 -2.0117e1 -2.0117e1
8.1000000000 9.3e1 -1.9093e1 -1.9093e1
8.1000000000 9.4e1 -1.9353e1 -1.9353e1
8.1000000000 9.5e1 -2.0191e1 -2.0191e1
8.1000000000 9.6e1 -1.9672e1 -1.9672e1

9.1000000000 1.0e0 -1.6688e1 -1.6688e1
9.1000000000 2.0e0 -1.6159e1 -1.6159e1
9.1000000000 3.0e0 -1.8017e1 -1.8017e1
9.1000000000 4.0e0 -1.9537e1 -1.9537e1
9.1000000000 5.0e0 -1.9101e1 -1.9101e1
9.1000000000 6.0e0 -1.9023e1 -1.9023e1
9.1000000000 7.0e0 -1.9546e1 -1.9546e1
9.1000000000 8.0e0 -1.5885e1 -1.5885e1
9.1000000000 9.0e0 -1.8702e1 -1.8702e1
9.1000000000 1.0e1 -1.8828e1 -1.8828e1
9.1000000000 1.1e1 -1.8533e1 -1.8533e1
9.1000000000 1.2e1 -2.0216e1 -2.0216e1
9.1000000000 1.3e1 -1.9307e1 -1.9307e1
9.1000000000 1.4e1 -1.7383e1 -1.7383e1
9.1000000000 1.5e1 -1.9447e1 -1.9447e1
9.1000000000 1.6e1 -1.757e1 -1.757e1
9.1000000000 1.7e1 -1.8815e1 -1.8815e1
9.1000000000 1.8e1 -1.8743e1 -1.8743e1
9.1000000000 1.9e1 -1.8425e1 -1.8425e1
9.1000000000 2.0e1 -1.8903e1 -1.8903e1
9.1000000000 2.1e1 -1.7288e1 -1.7288e1
9.1000000000 2.2e1 -2.0332e1 -2.0332e1
9.1000000000 2.3e1 -1.8146e1 -1.8146e1
9.1000000000 2.4e1 -1.7325e1 -1.7325e1
9.1000000000 2.5e1 -1.9298e1 -1.9298e1
9.1000000000 2.6e1 -1.8633e1 -1.8633e1
9.1000000000 2.7e1 -1.9444e1 -1.9444e1
9.1000000000 2.8e1 -1.7467e1 -1.7467e1
9.1000000000 2.9e1 -1.831e1 -1.831e1
9.1000000000 3.0e1 -1.7847e1 -1.7847e1
9.1000000000 3.1e1 -1.9073e1 -1.9073e1
9.1000000000 3.2e1 -1.8289e1 -1.8289e1
9.1000000000 3.3e1 -1.8493e1 -1.8493e1
9.1000000000 3.4e1 -1.8525e1 -1.8525e1
9.1000000000 3.5e1 -1.8771e1 -1.8771e1
9.1000000000 3.6e1 -1.8908e1 -1.8908e1
9.1000000000 3.7e1 -1.9861e1 -1.9861e1
9.1000000000 3.8e1 -1.744e1 -1.744e1
9.1000000000 3.9e1 -2.017e1 -2.017e1
9.1000000000 4.0e1 -1.7866e1 -1.7866e1
9.1000000000 4.1e1 -1.8471e1 -1.8471e1
9.1000000000 4.2e1 -1.806e1 -1.806e1
9.1000000000 4.3e1 -1.7918e1 -1.7918e1
9.1000000000 4.4e1 -1.9664e1 -1.9664e1
9.1000000000 4.5e1 -1.8261e1 -1.8261e1
9.1000000000 4.6e1 -1.8725e1 -1.8725e1
9.1000000000 4.7e1 -1.8548e1 -1.8548e1
9.1000000000 4.8e1 -1.8217e1 -1.8217e1
9.1000000000 4.9e1 -1.773e1 -1.773e1
9.1000000000 5.0e1 -1.9127e1 -1.9127e1
9.1000000000 5.1e1 -1.8193e1 -1.8193e1
9.1000000000 5.2e1 -1.9621e1 -1.9621e1
9.1000000000 5.3e1 -1.9668e1 -1.9668e1
9.1000000000 5.4e1 -1.8263e1 -1.8263e1
9.1000000000 5.5e1 -1.8264e1 -1.8264e1
9.1000000000 5.6e1 -1.9484e1 -1.9484e1
9.1000000000 5.7e1 -1.7727e1 -1.7727e1
9.1000000000 5.8e1 -1.9395e1 -1.9395e1
9.1000000000 5.9e1 -1.8503e1 -1.8503e1
9.1000000000 6.0e1 -1.8839e1 -1.8839e1
9.1000000000 6.1e1 -1.9121e1 -1.9121e1
9.1000000000 6.2e1 -1.9136e1 -1.9136e1
9.1000000000 6.3e1 -1.8131e1 -1.8131e1
9.1000000000 6.4e1 -1.9256e1 -1.9256e1
9.1000000000 6.5e1 -1.8187e1 -1.8187e1
9.1000000000 6.6e1 -1.9321e1 -1.9321e1
9.1000000000 6.7e1 -1.8764e1 -1.8764e1
9.1000000000 6.8e1 -1.9025e1 -1.9025e1
9.1000000000 6.9e1 -1.9004e1 -1.9004e1
9.1000000000 7.0e1 -1.9055e1 -1.9055e1
9.1000000000 7.1e1 -1.8986e1 -1.8986e1
9.1000000000 7.2e1 -1.8831e1 -1.8831e1
9.1000000000 7.3e1 -1.7646e1 -1.7646e1
9.1000000000 7.4e1 -1.8434e1 -1.8434e1
9.1000000000 7.5e1 -1.8801e1 -1.8801e1
9.1000000000 7.6e1 -1.9271e1 -1.9271e1
9.1000000000 7.7e1 -1.8967e1 -1.8967e1
9.1000000000 7.8e1 -1.9441e1 -1.9441e1
9.1000000000 7.9e1 -1.8095e1 -1.8095e1
9.1000000000 8.0e1 -1.9819e1 -1.9819e1
9.1000000000 8.1e1 -1.8566e1 -1.8566e1
9.1000000000 8.2e1 -1.8612e1 -1.8612e1
9.1000000000 8.3e1 -1.9085e1 -1.9085e1
9.1000000000 8.4e1 -1.8949e1 -1.8949e1
9.1000000000 8.5e1 -1.9123e1 -1.9123e1
9.1000000000 8.6e1 -1.886e1 -1.886e1
9.1000000000 8.7e1 -1.8915e1 -1.8915e1
9.1000000000 8.8e1 -1.8636e1 -1.8636e1
9.1000000000 8.9e1 -1.8919e1 -1.8919e1
9.1000000000 9.0e1 -1.9055e1 -1.9055e1
9.1000000000 9.1e1 -1.8445e1 -1.8445e1
9.1000000000 9.2e1 -1.9428e1 -1.9428e1
9.1000000000 9.3e1 -1.8428e1 -1.8428e1
9.1000000000 9.4e1 -1.8777e1 -1.8777e1
9.1000000000 9.5e1 -1.8983e1 -1.8983e1
9.1000000000 9.6e1 -1.8237e1 -1.8237e1

10.1000000000 1.0e0 -1.6962e1 -1.6962e1
10.1000000000 2.0e0 -1.5929e1 -1.5929e1
10.1000000000 3.0e0 -1.7722e1 -1.7722e1
10.1000000000 4.0e0 -1.8644e1 -1.8644e1
10.1000000000 5.0e0 -1.8884e1 -1.8884e1
10.1000000000 6.0e0 -1.8236e1 -1.8236e1
10.1000000000 7.0e0 -1.6893e1 -1.6893e1
10.1000000000 8.0e0 -1.7719e1 -1.7719e1
10.1000000000 9.0e0 -1.851e1 -1.851e1
10.1000000000 1.0e1 -1.7703e1 -1.7703e1
10.1000000000 1.1e1 -1.8364e1 -1.8364e1
10.1000000000 1.2e1 -1.8001e1 -1.8001e1
10.1000000000 1.3e1 -1.8328e1 -1.8328e1
10.1000000000 1.4e1 -1.7255e1 -1.7255e1
10.1000000000 1.5e1 -1.8209e1 -1.8209e1
10.1000000000 1.6e1 -1.7693e1 -1.7693e1
10.1000000000 1.7e1 -1.803e1 -1.803e1
10.1000000000 1.8e1 -1.8266e1 -1.8266e1
10.1000000000 1.9e1 -1.7572e1 -1.7572e1
10.1000000000 2.0e1 -1.8399e1 -1.8399e1
10.1000000000 2.1e1 -1.7409e1 -1.7409e1
10.1000000000 2.2e1 -1.8975e1 -1.8975e1
10.1000000000 2.3e1 -1.7498e1 -1.7498e1
10.1000000000 2.4e1 -1.7778e1 -1.7778e1
10.1000000000 2.5e1 -1.8487e1 -1.8487e1
10.1000000000 2.6e1 -1.7704e1 -1.7704e1
10.1000000000 2.7e1 -1.8485e1 -1.8485e1
10.1000000000 2.8e1 -1.6758e1 -1.6758e1
10.1000000000 2.9e1 -1.765e1 -1.765e1
10.1000000000 3.0e1 -1.7536e1 -1.7536e1
10.1000000000 3.1e1 -1.7808e1 -1.7808e1
10.1000000000 3.2e1 -1.8091e1 -1.8091e1
10.1000000000 3.3e1 -1.8631e1 -1.8631e1
10.1000000000 3.4e1 -1.7536e1 -1.7536e1
10.1000000000 3.5e1 -1.8624e1 -1.8624e1
10.1000000000 3.6e1 -1.7366e1 -1.7366e1
10.1000000000 3.7e1 -1.7916e1 -1.7916e1
10.1000000000 3.8e1 -1.7797e1 -1.7797e1
10.1000000000 3.9e1 -1.84e1 -1.84e1
10.1000000000 4.0e1 -1.7087e1 -1.7087e1
10.1000000000 4.1e1 -1.7024e1 -1.7024e1
10.1000000000 4.2e1 -1.8379e1 -1.8379e1
10.1000000000 4.3e1 -1.7804e1 -1.7804e1
10.1000000000 4.4e1 -1.7401e1 -1.7401e1
10.1000000000 4.5e1 -1.7217e1 -1.7217e1
10.1000000000 4.6e1 -1.8255e1 -1.8255e1
10.1000000000 4.7e1 -1.7495e1 -1.7495e1
10.1000000000 4.8e1 -1.734e1 -1.734e1
10.1000000000 4.9e1 -1.7482e1 -1.7482e1
10.1000000000 5.0e1 -1.8451e1 -1.8451e1
10.1000000000 5.1e1 -1.7705e1 -1.7705e1
10.1000000000 5.2e1 -1.8222e1 -1.8222e1
10.1000000000 5.3e1 -1.7672e1 -1.7672e1
10.1000000000 5.4e1 -1.7779e1 -1.7779e1
10.1000000000 5.5e1 -1.8104e1 -1.8104e1
10.1000000000 5.6e1 -1.7683e1 -1.7683e1
10.1000000000 5.7e1 -1.7257e1 -1.7257e1
10.1000000000 5.8e1 -1.7913e1 -1.7913e1
10.1000000000 5.9e1 -1.8134e1 -1.8134e1
10.1000000000 6.0e1 -1.8099e1 -1.8099e1
10.1000000000 6.1e1 -1.8591e1 -1.8591e1
10.1000000000 6.2e1 -1.7489e1 -1.7489e1
10.1000000000 6.3e1 -1.8344e1 -1.8344e1
10.1000000000 6.4e1 -1.7546e1 -1.7546e1
10.1000000000 6.5e1 -1.8517e1 -1.8517e1
10.1000000000 6.6e1 -1.715e1 -1.715e1
10.1000000000 6.7e1 -1.8592e1 -1.8592e1
10.1000000000 6.8e1 -1.7357e1 -1.7357e1
10.1000000000 6.9e1 -1.7364e1 -1.7364e1
10.1000000000 7.0e1 -1.785e1 -1.785e1
10.1000000000 7.1e1 -1.8302e1 -1.8302e1
10.1000000000 7.2e1 -1.7728e1 -1.7728e1
10.1000000000 7.3e1 -1.8188e1 -1.8188e1
10.1000000000 7.4e1 -1.8006e1 -1.8006e1
10.1000000000 7.5e1 -1.818e1 -1.818e1
10.1000000000 7.6e1 -1.8159e1 -1.8159e1
10.1000000000 7.7e1 -1.863e1 -1.863e1
10.1000000000 7.8e1 -1.7625e1 -1.7625e1
10.1000000000 7.9e1 -1.8134e1 -1.8134e1
10.1000000000 8.0e1 -1.7985e1 -1.7985e1
10.1000000000 8.1e1 -1.792e1 -1.792e1
10.1000000000 8.2e1 -1.8259e1 -1.8259e1
10.1000000000 8.3e1 -1.7936e1 -1.7936e1
10.1000000000 8.4e1 -1.8204e1 -1.8204e1
10.1000000000 8.5e1 -1.8592e1 -1.8592e1
10.1000000000 8.6e1 -1.7972e1 -1.7972e1
10.1000000000 8.7e1 -1.8e1 -1.8e1
10.1000000000 8.8e1 -1.8526e1 -1.8526e1
10.1000000000 8.9e1 -1.802e1 -1.802e1
10.1000000000 9.0e1 -1.7933e1 -1.7933e1
10.1000000000 9.1e1 -1.7961e1 -1.7961e1
10.1000000000 9.2e1 -1.8622e1 -1.8622e1
10.1000000000 9.3e1 -1.8932e1 -1.8932e1
10.1000000000 9.4e1 -1.7656e1 -1.7656e1
10.1000000000 9.5e1 -1.7989e1 -1.7989e1
10.1000000000 9.6e1 -1.8845e1 -1.8845e1

20.1000000000 1.0e0 -1.1686e1 -1.1686e1
20.1000000000 2.0e0 -1.2061e1 -1.2061e1
20.1000000000 3.0e0 -1.2013e1 -1.2013e1
20.1000000000 4.0e0 -1.2263e1 -1.2263e1
20.1000000000 5.0e0 -1.1952e1 -1.1952e1
20.1000000000 6.0e0 -1.2326e1 -1.2326e1
20.1000000000 7.0e0 -1.2276e1 -1.2276e1
20.1000000000 8.0e0 -1.2314e1 -1.2314e1
20.1000000000 9.0e0 -1.2532e1 -1.2532e1
20.1000000000 1.0e1 -1.1903e1 -1.1903e1
20.1000000000 1.1e1 -1.2075e1 -1.2075e1
20.1000000000 1.2e1 -1.2691e1 -1.2691e1
20.1000000000 1.3e1 -1.2395e1 -1.2395e1
20.1000000000 1.4e1 -1.206e1 -1.206e1
20.1000000000 1.5e1 -1.224e1 -1.224e1
20.1000000000 1.6e1 -1.1966e1 -1.1966e1
20.1000000000 1.7e1 -1.2159e1 -1.2159e1
20.1000000000 1.8e1 -1.1928e1 -1.1928e1
20.1000000000 1.9e1 -1.2209e1 -1.2209e1
20.1000000000 2.0e1 -1.2544e1 -1.2544e1
20.1000000000 2.1e1 -1.2659e1 -1.2659e1
20.1000000000 2.2e1 -1.2109e1 -1.2109e1
20.1000000000 2.3e1 -1.1892e1 -1.1892e1
20.1000000000 2.4e1 -1.2734e1 -1.2734e1
20.1000000000 2.5e1 -1.2166e1 -1.2166e1
20.1000000000 2.6e1 -1.204e1 -1.204e1
20.1000000000 2.7e1 -1.2341e1 -1.2341e1
20.1000000000 2.8e1 -1.2152e1 -1.2152e1
20.1000000000 2.9e1 -1.2299e1 -1.2299e1
20.1000000000 3.0e1 -1.186e1 -1.186e1
20.1000000000 3.1e1 -1.2025e1 -1.2025e1
20.1000000000 3.2e1 -1.2797e1 -1.2797e1
20.1000000000 3.3e1 -1.2112e1 -1.2112e1
20.1000000000 3.4e1 -1.2076e1 -1.2076e1
20.1000000000 3.5e1 -1.2008e1 -1.2008e1
20.1000000000 3.6e1 -1.213e1 -1.213e1
20.1000000000 3.7e1 -1.1651e1 -1.1651e1
20.1000000000 3.8e1 -1.2205e1 -1.2205e1
20.1000000000 3.9e1 -1.2514e1 -1.2514e1
20.1000000000 4.0e1 -1.184e1 -1.184e1
20.1000000000 4.1e1 -1.2519e1 -1.2519e1
20.1000000000 4.2e1 -1.1734e1 -1.1734e1
20.1000000000 4.3e1 -1.1915e1 -1.1915e1
20.1000000000 4.4e1 -1.2567e1 -1.2567e1
20.1000000000 4.5e1 -1.1728e1 -1.1728e1
20.1000000000 4.6e1 -1.2459e1 -1.2459e1
20.1000000000 4.7e1 -1.1908e1 -1.1908e1
20.1000000000 4.8e1 -1.2359e1 -1.2359e1
20.1000000000 4.9e1 -1.2034e1 -1.2034e1
20.1000000000 5.0e1 -1.1906e1 -1.1906e1
20.1000000000 5.1e1 -1.2118e1 -1.2118e1
20.1000000000 5.2e1 -1.2228e1 -1.2228e1
20.1000000000 5.3e1 -1.2444e1 -1.2444e1
20.1000000000 5.4e1 -1.1974e1 -1.1974e1
20.1000000000 5.5e1 -1.2097e1 -1.2097e1
20.1000000000 5.6e1 -1.2222e1 -1.2222e1
20.1000000000 5.7e1 -1.1862e1 -1.1862e1
20.1000000000 5.8e1 -1.2142e1 -1.2142e1
20.1000000000 5.9e1 -1.1933e1 -1.1933e1
20.1000000000 6.0e1 -1.2397e1 -1.2397e1
20.1000000000 6.1e1 -1.2249e1 -1.2249e1
20.1000000000 6.2e1 -1.2313e1 -1.2313e1
20.1000000000 6.3e1 -1.1978e1 -1.1978e1
20.1000000000 6.4e1 -1.2238e1 -1.2238e1
20.1000000000 6.5e1 -1.2141e1 -1.2141e1
20.1000000000 6.6e1 -1.1957e1 -1.1957e1
20.1000000000 6.7e1 -1.2112e1 -1.2112e1
20.1000000000 6.8e1 -1.209e1 -1.209e1
20.1000000000 6.9e1 -1.2269e1 -1.2269e1
20.1000000000 7.0e1 -1.203e1 -1.203e1
20.1000000000 7.1e1 -1.2042e1 -1.2042e1
20.1000000000 7.2e1 -1.2292e1 -1.2292e1
20.1000000000 7.3e1 -1.2133e1 -1.2133e1
20.1000000000 7.4e1 -1.2183e1 -1.2183e1
20.1000000000 7.5e1 -1.1991e1 -1.1991e1
20.1000000000 7.6e1 -1.2314e1 -1.2314e1
20.1000000000 7.7e1 -1.1925e1 -1.1925e1
20.1000000000 7.8e1 -1.2125e1 -1.2125e1
20.1000000000 7.9e1 -1.2141e1 -1.2141e1
20.1000000000 8.0e1 -1.2077e1 -1.2077e1
20.1000000000 8.1e1 -1.24e1 -1.24e1
20.1000000000 8.2e1 -1.2142e1 -1.2142e1
20.1000000000 8.3e1 -1.2032e1 -1.2032e1
20.1000000000 8.4e1 -1.2235e1 -1.2235e1
20.1000000000 8.5e1 -1.2231e1 -1.2231e1
20.1000000000 8.6e1 -1.2235e1 -1.2235e1
20.1000000000 8.7e1 -1.1956e1 -1.1956e1
20.1000000000 8.8e1 -1.244e1 -1.244e1
20.1000000000 8.9e1 -1.2546e1 -1.2546e1
20.1000000000 9.0e1 -1.2047e1 -1.2047e1
20.1000000000 9.1e1 -1.2125e1 -1.2125e1
20.1000000000 9.2e1 -1.2292e1 -1.2292e1
20.1000000000 9.3e1 -1.2314e1 -1.2314e1
20.1000000000 9.4e1 -1.1994e1 -1.1994e1
20.1000000000 9.5e1 -1.2234e1 -1.2234e1
20.1000000000 9.6e1 -1.2084e1 -1.2084e1

30.1000000000 1.0e0 -8.4938e0 -8.4938e0
30.1000000000 2.0e0 -8.3622e0 -8.3622e0
30.1000000000 3.0e0 -8.1978e0 -8.1978e0
30.1000000000 4.0e0 -9.3671e0 -9.3671e0
30.1000000000 5.0e0 -7.7705e0 -7.7705e0
30.1000000000 6.0e0 -8.9623e0 -8.9623e0
30.1000000000 7.0e0 -8.3797e0 -8.3797e0
30.1000000000 8.0e0 -8.5238e0 -8.5238e0
30.1000000000 9.0e0 -8.641e0 -8.641e0
30.1000000000 1.0e1 -8.4126e0 -8.4126e0
30.1000000000 1.1e1 -8.4533e0 -8.4533e0
30.1000000000 1.2e1 -8.9544e0 -8.9544e0
30.1000000000 1.3e1 -8.6283e0 -8.6283e0
30.1000000000 1.4e1 -8.5755e0 -8.5755e0
30.1000000000 1.5e1 -8.3954e0 -8.3954e0
30.1000000000 1.6e1 -8.5554e0 -8.5554e0
30.1000000000 1.7e1 -8.6245e0 -8.6245e0
30.1000000000 1.8e1 -8.7317e0 -8.7317e0
30.1000000000 1.9e1 -8.2409e0 -8.2409e0
30.1000000000 2.0e1 -8.8382e0 -8.8382e0
30.1000000000 2.1e1 -8.2057e0 -8.2057e0
30.1000000000 2.2e1 -8.7904e0 -8.7904e0
30.1000000000 2.3e1 -8.539e0 -8.539e0
30.1000000000 2.4e1 -8.3015e0 -8.3015e0
30.1000000000 2.5e1 -8.9652e0 -8.9652e0
30.1000000000 2.6e1 -8.2687e0 -8.2687e0
30.1000000000 2.7e1 -8.5295e0 -8.5295e0
30.1000000000 2.8e1 -8.6712e0 -8.6712e0
30.1000000000 2.9e1 -8.7021e0 -8.7021e0
30.1000000000 3.0e1 -8.4972e0 -8.4972e0
30.1000000000 3.1e1 -8.4395e0 -8.4395e0
30.1000000000 3.2e1 -8.9916e0 -8.9916e0
30.1000000000 3.3e1 -8.4325e0 -8.4325e0
30.1000000000 3.4e1 -8.6462e0 -8.6462e0
30.1000000000 3.5e1 -8.2643e0 -8.2643e0
30.1000000000 3.6e1 -8.6834e0 -8.6834e0
30.1000000000 3.7e1 -8.2236e0 -8.2236e0
30.1000000000 3.8e1 -8.6246e0 -8.6246e0
30.1000000000 3.9e1 -8.6877e0 -8.6877e0
30.1000000000 4.0e1 -8.4852e0 -8.4852e0
30.1000000000 4.1e1 -8.9917e0 -8.9917e0
30.1000000000 4.2e1 -8.3502e0 -8.3502e0
30.1000000000 4.3e1 -8.3274e0 -8.3274e0
30.1000000000 4.4e1 -8.7187e0 -8.7187e0
30.1000000000 4.5e1 -8.1167e0 -8.1167e0
30.1000000000 4.6e1 -8.7323e0 -8.7323e0
30.1000000000 4.7e1 -8.5149e0 -8.5149e0
30.1000000000 4.8e1 -8.5623e0 -8.5623e0
30.1000000000 4.9e1 -8.1125e0 -8.1125e0
30.1000000000 5.0e1 -8.5883e0 -8.5883e0
30.1000000000 5.1e1 -8.5485e0 -8.5485e0
30.1000000000 5.2e1 -8.5341e0 -8.5341e0
30.1000000000 5.3e1 -8.3841e0 -8.3841e0
30.1000000000 5.4e1 -8.3131e0 -8.3131e0
30.1000000000 5.5e1 -8.5615e0 -8.5615e0
30.1000000000 5.6e1 -8.8648e0 -8.8648e0
30.1000000000 5.7e1 -8.8155e0 -8.8155e0
30.1000000000 5.8e1 -8.4168e0 -8.4168e0
30.1000000000 5.9e1 -8.4476e0 -8.4476e0
30.1000000000 6.0e1 -9.09e0 -9.09e0
30.1000000000 6.1e1 -9.1766e0 -9.1766e0
30.1000000000 6.2e1 -8.4173e0 -8.4173e0
30.1000000000 6.3e1 -8.6716e0 -8.6716e0
30.1000000000 6.4e1 -8.4361e0 -8.4361e0
30.1000000000 6.5e1 -8.416e0 -8.416e0
30.1000000000 6.6e1 -8.8046e0 -8.8046e0
30.1000000000 6.7e1 -8.1196e0 -8.1196e0
30.1000000000 6.8e1 -9.049e0 -9.049e0
30.1000000000 6.9e1 -8.6588e0 -8.6588e0
30.1000000000 7.0e1 -8.6344e0 -8.6344e0
30.1000000000 7.1e1 -8.3937e0 -8.3937e0
30.1000000000 7.2e1 -8.6496e0 -8.6496e0
30.1000000000 7.3e1 -8.2653e0 -8.2653e0
30.1000000000 7.4e1 -8.4455e0 -8.4455e0
30.1000000000 7.5e1 -8.6448e0 -8.6448e0
30.1000000000 7.6e1 -8.7885e0 -8.7885e0
30.1000000000 7.7e1 -9.2121e0 -9.2121e0
30.1000000000 7.8e1 -8.2097e0 -8.2097e0
30.1000000000 7.9e1 -8.5443e0 -8.5443e0
30.1000000000 8.0e1 -8.6884e0 -8.6884e0
30.1000000000 8.1e1 -8.4843e0 -8.4843e0
30.1000000000 8.2e1 -8.8484e0 -8.8484e0
30.1000000000 8.3e1 -8.4134e0 -8.4134e0
30.1000000000 8.4e1 -8.7358e0 -8.7358e0
30.1000000000 8.5e1 -8.9709e0 -8.9709e0
30.1000000000 8.6e1 -8.4894e0 -8.4894e0
30.1000000000 8.7e1 -8.5303e0 -8.5303e0
30.1000000000 8.8e1 -8.7384e0 -8.7384e0
30.1000000000 8.9e1 -8.7912e0 -8.7912e0
30.1000000000 9.0e1 -8.4911e0 -8.4911e0
30.1000000000 9.1e1 -8.4691e0 -8.4691e0
30.1000000000 9.2e1 -8.8493e0 -8.8493e0
30.1000000000 9.3e1 -8.7216e0 -8.7216e0
30.1000000000 9.4e1 -8.4806e0 -8.4806e0
30.1000000000 9.5e1 -8.652e0 -8.652e0
30.1000000000 9.6e1 -8.6391e0 -8.6391e0

40.1000000000 1.0e0 -6.1112e0 -6.1112e0
40.1000000000 2.0e0 -6.472e0 -6.472e0
40.1000000000 3.0e0 -6.0443e0 -6.0443e0
40.1000000000 4.0e0 -6.2389e0 -6.2389e0
40.1000000000 5.0e0 -6.2764e0 -6.2764e0
40.1000000000 6.0e0 -6.2792e0 -6.2792e0
40.1000000000 7.0e0 -6.0609e0 -6.0609e0
40.1000000000 8.0e0 -6.2541e0 -6.2541e0
40.1000000000 9.0e0 -6.4828e0 -6.4828e0
40.1000000000 1.0e1 -5.9633e0 -5.9633e0
40.1000000000 1.1e1 -6.0956e0 -6.0956e0
40.1000000000 1.2e1 -6.8694e0 -6.8694e0
40.1000000000 1.3e1 -6.1111e0 -6.1111e0
40.1000000000 1.4e1 -6.2246e0 -6.2246e0
40.1000000000 1.5e1 -6.1843e0 -6.1843e0
40.1000000000 1.6e1 -5.7414e0 -5.7414e0
40.1000000000 1.7e1 -6.2099e0 -6.2099e0
40.1000000000 1.8e1 -6.2083e0 -6.2083e0
40.1000000000 1.9e1 -5.9666e0 -5.9666e0
40.1000000000 2.0e1 -6.34e0 -6.34e0
40.1000000000 2.1e1 -6.1566e0 -6.1566e0
40.1000000000 2.2e1 -6.3565e0 -6.3565e0
40.1000000000 2.3e1 -6.0193e0 -6.0193e0
40.1000000000 2.4e1 -6.2656e0 -6.2656e0
40.1000000000 2.5e1 -6.2672e0 -6.2672e0
40.1000000000 2.6e1 -6.0393e0 -6.0393e0
40.1000000000 2.7e1 -6.1576e0 -6.1576e0
40.1000000000 2.8e1 -6.1827e0 -6.1827e0
40.1000000000 2.9e1 -6.2349e0 -6.2349e0
40.1000000000 3.0e1 -5.9974e0 -5.9974e0
40.1000000000 3.1e1 -6.1728e0 -6.1728e0
40.1000000000 3.2e1 -6.1327e0 -6.1327e0
40.1000000000 3.3e1 -6.2646e0 -6.2646e0
40.1000000000 3.4e1 -6.1662e0 -6.1662e0
40.1000000000 3.5e1 -6.0855e0 -6.0855e0
40.1000000000 3.6e1 -6.2725e0 -6.2725e0
40.1000000000 3.7e1 -6.1513e0 -6.1513e0
40.1000000000 3.8e1 -6.1872e0 -6.1872e0
40.1000000000 3.9e1 -6.137e0 -6.137e0
40.1000000000 4.0e1 -6.1961e0 -6.1961e0
40.1000000000 4.1e1 -6.3093e0 -6.3093e0
40.1000000000 4.2e1 -6.0183e0 -6.0183e0
40.1000000000 4.3e1 -6.1019e0 -6.1019e0
40.1000000000 4.4e1 -6.2591e0 -6.2591e0
40.1000000000 4.5e1 -6.0791e0 -6.0791e0
40.1000000000 4.6e1 -6.4412e0 -6.4412e0
40.1000000000 4.7e1 -5.9071e0 -5.9071e0
40.1000000000 4.8e1 -6.5298e0 -6.5298e0
40.1000000000 4.9e1 -6.3948e0 -6.3948e0
40.1000000000 5.0e1 -6.0734e0 -6.0734e0
40.1000000000 5.1e1 -6.0434e0 -6.0434e0
40.1000000000 5.2e1 -6.3086e0 -6.3086e0
40.1000000000 5.3e1 -6.1486e0 -6.1486e0
40.1000000000 5.4e1 -6.2102e0 -6.2102e0
40.1000000000 5.5e1 -6.1331e0 -6.1331e0
40.1000000000 5.6e1 -6.0378e0 -6.0378e0
40.1000000000 5.7e1 -6.0525e0 -6.0525e0
40.1000000000 5.8e1 -6.2881e0 -6.2881e0
40.1000000000 5.9e1 -6.1385e0 -6.1385e0
40.1000000000 6.0e1 -6.1912e0 -6.1912e0
40.1000000000 6.1e1 -6.2423e0 -6.2423e0
40.1000000000 6.2e1 -6.0181e0 -6.0181e0
40.1000000000 6.3e1 -6.1826e0 -6.1826e0
40.1000000000 6.4e1 -6.0863e0 -6.0863e0
40.1000000000 6.5e1 -6.2298e0 -6.2298e0
40.1000000000 6.6e1 -6.1878e0 -6.1878e0
40.1000000000 6.7e1 -6.0658e0 -6.0658e0
40.1000000000 6.8e1 -6.2125e0 -6.2125e0
40.1000000000 6.9e1 -6.1957e0 -6.1957e0
40.1000000000 7.0e1 -6.2982e0 -6.2982e0
40.1000000000 7.1e1 -5.9903e0 -5.9903e0
40.1000000000 7.2e1 -6.2786e0 -6.2786e0
40.1000000000 7.3e1 -6.199e0 -6.199e0
40.1000000000 7.4e1 -6.2591e0 -6.2591e0
40.1000000000 7.5e1 -6.049e0 -6.049e0
40.1000000000 7.6e1 -6.2253e0 -6.2253e0
40.1000000000 7.7e1 -6.0802e0 -6.0802e0
40.1000000000 7.8e1 -6.1543e0 -6.1543e0
40.1000000000 7.9e1 -6.1464e0 -6.1464e0
40.1000000000 8.0e1 -6.2338e0 -6.2338e0
40.1000000000 8.1e1 -6.1634e0 -6.1634e0
40.1000000000 8.2e1 -6.1791e0 -6.1791e0
40.1000000000 8.3e1 -6.0936e0 -6.0936e0
40.1000000000 8.4e1 -6.2536e0 -6.2536e0
40.1000000000 8.5e1 -6.2733e0 -6.2733e0
40.1000000000 8.6e1 -6.2068e0 -6.2068e0
40.1000000000 8.7e1 -6.0647e0 -6.0647e0
40.1000000000 8.8e1 -6.3834e0 -6.3834e0
40.1000000000 8.9e1 -6.5273e0 -6.5273e0
40.1000000000 9.0e1 -6.0344e0 -6.0344e0
40.1000000000 9.1e1 -6.1577e0 -6.1577e0
40.1000000000 9.2e1 -6.3247e0 -6.3247e0
40.1000000000 9.3e1 -6.4756e0 -6.4756e0
40.1000000000 9.4e1 -6.0717e0 -6.0717e0
40.1000000000 9.5e1 -6.1367e0 -6.1367e0
40.1000000000 9.6e1 -6.2092e0 -6.2092e0

50.1000000000 1.0e0 -3.511e0 -3.511e0
50.1000000000 2.0e0 -4.1613e0 -4.1613e0
50.1000000000 3.0e0 -4.0843e0 -4.0843e0
50.1000000000 4.0e0 -4.5054e0 -4.5054e0
50.1000000000 5.0e0 -4.3752e0 -4.3752e0
50.1000000000 6.0e0 -4.6627e0 -4.6627e0
50.1000000000 7.0e0 -4.1449e0 -4.1449e0
50.1000000000 8.0e0 -4.2696e0 -4.2696e0
50.1000000000 9.0e0 -4.5102e0 -4.5102e0
50.1000000000 1.0e1 -4.2513e0 -4.2513e0
50.1000000000 1.1e1 -4.3082e0 -4.3082e0
50.1000000000 1.2e1 -4.5759e0 -4.5759e0
50.1000000000 1.3e1 -4.4398e0 -4.4398e0
50.1000000000 1.4e1 -4.2025e0 -4.2025e0
50.1000000000 1.5e1 -4.4444e0 -4.4444e0
50.1000000000 1.6e1 -4.4921e0 -4.4921e0
50.1000000000 1.7e1 -4.3939e0 -4.3939e0
50.1000000000 1.8e1 -4.2578e0 -4.2578e0
50.1000000000 1.9e1 -4.315e0 -4.315e0
50.1000000000 2.0e1 -4.4057e0 -4.4057e0
50.1000000000 2.1e1 -4.3146e0 -4.3146e0
50.1000000000 2.2e1 -4.3172e0 -4.3172e0
50.1000000000 2.3e1 -4.2723e0 -4.2723e0
50.1000000000 2.4e1 -4.5086e0 -4.5086e0
50.1000000000 2.5e1 -4.4961e0 -4.4961e0
50.1000000000 2.6e1 -4.2687e0 -4.2687e0
50.1000000000 2.7e1 -4.3251e0 -4.3251e0
50.1000000000 2.8e1 -4.5075e0 -4.5075e0
50.1000000000 2.9e1 -4.4818e0 -4.4818e0
50.1000000000 3.0e1 -4.2768e0 -4.2768e0
50.1000000000 3.1e1 -4.3374e0 -4.3374e0
50.1000000000 3.2e1 -4.2658e0 -4.2658e0
50.1000000000 3.3e1 -4.4653e0 -4.4653e0
50.1000000000 3.4e1 -4.325e0 -4.325e0
50.1000000000 3.5e1 -4.2572e0 -4.2572e0
50.1000000000 3.6e1 -4.4546e0 -4.4546e0
50.1000000000 3.7e1 -4.2476e0 -4.2476e0
50.1000000000 3.8e1 -4.2992e0 -4.2992e0
50.1000000000 3.9e1 -4.3903e0 -4.3903e0
50.1000000000 4.0e1 -4.4721e0 -4.4721e0
50.1000000000 4.1e1 -4.4804e0 -4.4804e0
50.1000000000 4.2e1 -4.2314e0 -4.2314e0
50.1000000000 4.3e1 -4.1087e0 -4.1087e0
50.1000000000 4.4e1 -4.5481e0 -4.5481e0
50.1000000000 4.5e1 -4.1913e0 -4.1913e0
50.1000000000 4.6e1 -4.7357e0 -4.7357e0
50.1000000000 4.7e1 -4.1764e0 -4.1764e0
50.1000000000 4.8e1 -4.0875e0 -4.0875e0
50.1000000000 4.9e1 -4.73e0 -4.73e0
50.1000000000 5.0e1 -4.2647e0 -4.2647e0
50.1000000000 5.1e1 -4.2448e0 -4.2448e0
50.1000000000 5.2e1 -4.5138e0 -4.5138e0
50.1000000000 5.3e1 -4.4988e0 -4.4988e0
50.1000000000 5.4e1 -4.2659e0 -4.2659e0
50.1000000000 5.5e1 -4.3156e0 -4.3156e0
50.1000000000 5.6e1 -4.4016e0 -4.4016e0
50.1000000000 5.7e1 -4.3997e0 -4.3997e0
50.1000000000 5.8e1 -4.2478e0 -4.2478e0
50.1000000000 5.9e1 -4.3024e0 -4.3024e0
50.1000000000 6.0e1 -4.5854e0 -4.5854e0
50.1000000000 6.1e1 -4.5508e0 -4.5508e0
50.1000000000 6.2e1 -4.1784e0 -4.1784e0
50.1000000000 6.3e1 -4.3823e0 -4.3823e0
50.1000000000 6.4e1 -4.2039e0 -4.2039e0
50.1000000000 6.5e1 -4.4087e0 -4.4087e0
50.1000000000 6.6e1 -4.3066e0 -4.3066e0
50.1000000000 6.7e1 -4.2506e0 -4.2506e0
50.1000000000 6.8e1 -4.4679e0 -4.4679e0
50.1000000000 6.9e1 -4.4142e0 -4.4142e0
50.1000000000 7.0e1 -4.2542e0 -4.2542e0
50.1000000000 7.1e1 -4.1993e0 -4.1993e0
50.1000000000 7.2e1 -4.5363e0 -4.5363e0
50.1000000000 7.3e1 -4.0385e0 -4.0385e0
50.1000000000 7.4e1 -4.1515e0 -4.1515e0
50.1000000000 7.5e1 -4.3296e0 -4.3296e0
50.1000000000 7.6e1 -4.3976e0 -4.3976e0
50.1000000000 7.7e1 -5.7096e0 -5.7096e0
50.1000000000 7.8e1 -4.1942e0 -4.1942e0
50.1000000000 7.9e1 -4.4654e0 -4.4654e0
50.1000000000 8.0e1 -4.2863e0 -4.2863e0
50.1000000000 8.1e1 -4.3586e0 -4.3586e0
50.1000000000 8.2e1 -4.258e0 -4.258e0
50.1000000000 8.3e1 -4.1853e0 -4.1853e0
50.1000000000 8.4e1 -4.4752e0 -4.4752e0
50.1000000000 8.5e1 -4.4127e0 -4.4127e0
50.1000000000 8.6e1 -4.3593e0 -4.3593e0
50.1000000000 8.7e1 -4.1993e0 -4.1993e0
50.1000000000 8.8e1 -4.5208e0 -4.5208e0
50.1000000000 8.9e1 -4.6436e0 -4.6436e0
50.1000000000 9.0e1 -4.3298e0 -4.3298e0
50.1000000000 9.1e1 -4.1881e0 -4.1881e0
50.1000000000 9.2e1 -4.4969e0 -4.4969e0
50.1000000000 9.3e1 -4.3375e0 -4.3375e0
50.1000000000 9.4e1 -4.1003e0 -4.1003e0
50.1000000000 9.5e1 -4.3361e0 -4.3361e0
50.1000000000 9.6e1 -5.1037e0 -5.1037e0

60.1000000000 1.0e0 -2.8575e0 -2.8575e0
60.1000000000 2.0e0 -3.1273e0 -3.1273e0
60.1000000000 3.0e0 -2.6546e0 -2.6546e0
60.1000000000 4.0e0 -3.0383e0 -3.0383e0
60.1000000000 5.0e0 -1.7973e0 -1.7973e0
60.1000000000 6.0e0 -3.1956e0 -3.1956e0
60.1000000000 7.0e0 -3.1472e0 -3.1472e0
60.1000000000 8.0e0 -2.7456e0 -2.7456e0
60.1000000000 9.0e0 -3.3087e0 -3.3087e0
60.1000000000 1.0e1 -2.6687e0 -2.6687e0
60.1000000000 1.1e1 -2.8373e0 -2.8373e0
60.1000000000 1.2e1 -3.0912e0 -3.0912e0
60.1000000000 1.3e1 -3.0479e0 -3.0479e0
60.1000000000 1.4e1 -2.8781e0 -2.8781e0
60.1000000000 1.5e1 -2.8513e0 -2.8513e0
60.1000000000 1.6e1 -3.0861e0 -3.0861e0
60.1000000000 1.7e1 -3.0539e0 -3.0539e0
60.1000000000 1.8e1 -2.8473e0 -2.8473e0
60.1000000000 1.9e1 -2.8378e0 -2.8378e0
60.1000000000 2.0e1 -2.9471e0 -2.9471e0
60.1000000000 2.1e1 -2.8905e0 -2.8905e0
60.1000000000 2.2e1 -2.9627e0 -2.9627e0
60.1000000000 2.3e1 -2.8884e0 -2.8884e0
60.1000000000 2.4e1 -3.1603e0 -3.1603e0
60.1000000000 2.5e1 -3.0149e0 -3.0149e0
60.1000000000 2.6e1 -2.7653e0 -2.7653e0
60.1000000000 2.7e1 -2.9384e0 -2.9384e0
60.1000000000 2.8e1 -3.1632e0 -3.1632e0
60.1000000000 2.9e1 -3.0043e0 -3.0043e0
60.1000000000 3.0e1 -2.7635e0 -2.7635e0
60.1000000000 3.1e1 -2.8603e0 -2.8603e0
60.1000000000 3.2e1 -3.1127e0 -3.1127e0
60.1000000000 3.3e1 -3.0752e0 -3.0752e0
60.1000000000 3.4e1 -2.8183e0 -2.8183e0
60.1000000000 3.5e1 -2.7907e0 -2.7907e0
60.1000000000 3.6e1 -3.0497e0 -3.0497e0
60.1000000000 3.7e1 -2.9281e0 -2.9281e0
60.1000000000 3.8e1 -2.9151e0 -2.9151e0
60.1000000000 3.9e1 -2.8509e0 -2.8509e0
60.1000000000 4.0e1 -3.0269e0 -3.0269e0
60.1000000000 4.1e1 -3.0811e0 -3.0811e0
60.1000000000 4.2e1 -2.7889e0 -2.7889e0
60.1000000000 4.3e1 -2.8525e0 -2.8525e0
60.1000000000 4.4e1 -3.1126e0 -3.1126e0
60.1000000000 4.5e1 -2.5745e0 -2.5745e0
60.1000000000 4.6e1 -3.2541e0 -3.2541e0
60.1000000000 4.7e1 -2.6933e0 -2.6933e0
60.1000000000 4.8e1 -2.9985e0 -2.9985e0
60.1000000000 4.9e1 -2.9519e0 -2.9519e0
60.1000000000 5.0e1 -2.9143e0 -2.9143e0
60.1000000000 5.1e1 -2.8792e0 -2.8792e0
60.1000000000 5.2e1 -2.964e0 -2.964e0
60.1000000000 5.3e1 -3.135e0 -3.135e0
60.1000000000 5.4e1 -2.7371e0 -2.7371e0
60.1000000000 5.5e1 -2.8658e0 -2.8658e0
60.1000000000 5.6e1 -2.9738e0 -2.9738e0
60.1000000000 5.7e1 -2.9878e0 -2.9878e0
60.1000000000 5.8e1 -2.9349e0 -2.9349e0
60.1000000000 5.9e1 -2.8153e0 -2.8153e0
60.1000000000 6.0e1 -3.1396e0 -3.1396e0
60.1000000000 6.1e1 -3.1014e0 -3.1014e0
60.1000000000 6.2e1 -2.7153e0 -2.7153e0
60.1000000000 6.3e1 -2.9764e0 -2.9764e0
60.1000000000 6.4e1 -3.0046e0 -3.0046e0
60.1000000000 6.5e1 -2.9288e0 -2.9288e0
60.1000000000 6.6e1 -2.8416e0 -2.8416e0
60.1000000000 6.7e1 -2.7673e0 -2.7673e0
60.1000000000 6.8e1 -3.1332e0 -3.1332e0
60.1000000000 6.9e1 -2.9681e0 -2.9681e0
60.1000000000 7.0e1 -2.9829e0 -2.9829e0
60.1000000000 7.1e1 -2.6642e0 -2.6642e0
60.1000000000 7.2e1 -3.0514e0 -3.0514e0
60.1000000000 7.3e1 -2.9376e0 -2.9376e0
60.1000000000 7.4e1 -3.0138e0 -3.0138e0
60.1000000000 7.5e1 -2.8656e0 -2.8656e0
60.1000000000 7.6e1 -3.0225e0 -3.0225e0
60.1000000000 7.7e1 -3.0486e0 -3.0486e0
60.1000000000 7.8e1 -2.7499e0 -2.7499e0
60.1000000000 7.9e1 -2.8934e0 -2.8934e0
60.1000000000 8.0e1 -2.9997e0 -2.9997e0
60.1000000000 8.1e1 -3.0384e0 -3.0384e0
60.1000000000 8.2e1 -2.8706e0 -2.8706e0
60.1000000000 8.3e1 -2.8474e0 -2.8474e0
60.1000000000 8.4e1 -3.0093e0 -3.0093e0
60.1000000000 8.5e1 -2.9737e0 -2.9737e0
60.1000000000 8.6e1 -2.9437e0 -2.9437e0
60.1000000000 8.7e1 -2.7455e0 -2.7455e0
60.1000000000 8.8e1 -3.0892e0 -3.0892e0
60.1000000000 8.9e1 -2.9458e0 -2.9458e0
60.1000000000 9.0e1 -2.8638e0 -2.8638e0
60.1000000000 9.1e1 -2.9301e0 -2.9301e0
60.1000000000 9.2e1 -2.8848e0 -2.8848e0
60.1000000000 9.3e1 -2.9131e0 -2.9131e0
60.1000000000 9.4e1 -2.8567e0 -2.8567e0
60.1000000000 9.5e1 -2.805e0 -2.805e0
60.1000000000 9.6e1 -3.0729e0 -3.0729e0

70.1000000000 1.0e0 -1.8664e0 -1.8664e0
70.1000000000 2.0e0 -1.6357e0 -1.6357e0
70.1000000000 3.0e0 -1.5647e0 -1.5647e0
70.1000000000 4.0e0 -1.6849e0 -1.6849e0
70.1000000000 5.0e0 -1.8256e0 -1.8256e0
70.1000000000 6.0e0 -1.7448e0 -1.7448e0
70.1000000000 7.0e0 -1.8303e0 -1.8303e0
70.1000000000 8.0e0 -1.5938e0 -1.5938e0
70.1000000000 9.0e0 -1.935e0 -1.935e0
70.1000000000 1.0e1 -1.4706e0 -1.4706e0
70.1000000000 1.1e1 -1.6952e0 -1.6952e0
70.1000000000 1.2e1 -1.7701e0 -1.7701e0
70.1000000000 1.3e1 -1.7373e0 -1.7373e0
70.1000000000 1.4e1 -1.5858e0 -1.5858e0
70.1000000000 1.5e1 -1.5884e0 -1.5884e0
70.1000000000 1.6e1 -1.7575e0 -1.7575e0
70.1000000000 1.7e1 -1.6507e0 -1.6507e0
70.1000000000 1.8e1 -1.6478e0 -1.6478e0
70.1000000000 1.9e1 -1.607e0 -1.607e0
70.1000000000 2.0e1 -1.7228e0 -1.7228e0
70.1000000000 2.1e1 -1.6684e0 -1.6684e0
70.1000000000 2.2e1 -1.6297e0 -1.6297e0
70.1000000000 2.3e1 -1.6082e0 -1.6082e0
70.1000000000 2.4e1 -1.7402e0 -1.7402e0
70.1000000000 2.5e1 -1.7308e0 -1.7308e0
70.1000000000 2.6e1 -1.5475e0 -1.5475e0
70.1000000000 2.7e1 -1.6955e0 -1.6955e0
70.1000000000 2.8e1 -1.7717e0 -1.7717e0
70.1000000000 2.9e1 -1.7594e0 -1.7594e0
70.1000000000 3.0e1 -1.6061e0 -1.6061e0
70.1000000000 3.1e1 -1.6164e0 -1.6164e0
70.1000000000 3.2e1 -2.0017e0 -2.0017e0
70.1000000000 3.3e1 -1.7441e0 -1.7441e0
70.1000000000 3.4e1 -1.6816e0 -1.6816e0
70.1000000000 3.5e1 -1.5078e0 -1.5078e0
70.1000000000 3.6e1 -1.7511e0 -1.7511e0
70.1000000000 3.7e1 -1.6627e0 -1.6627e0
70.1000000000 3.8e1 -1.6984e0 -1.6984e0
70.1000000000 3.9e1 -1.6269e0 -1.6269e0
70.1000000000 4.0e1 -1.6989e0 -1.6989e0
70.1000000000 4.1e1 -1.8509e0 -1.8509e0
70.1000000000 4.2e1 -1.5531e0 -1.5531e0
70.1000000000 4.3e1 -1.5717e0 -1.5717e0
70.1000000000 4.4e1 -1.8617e0 -1.8617e0
70.1000000000 4.5e1 -1.5185e0 -1.5185e0
70.1000000000 4.6e1 -1.8975e0 -1.8975e0
70.1000000000 4.7e1 -1.4782e0 -1.4782e0
70.1000000000 4.8e1 -1.8092e0 -1.8092e0
70.1000000000 4.9e1 -1.8538e0 -1.8538e0
70.1000000000 5.0e1 -1.5959e0 -1.5959e0
70.1000000000 5.1e1 -1.5611e0 -1.5611e0
70.1000000000 5.2e1 -1.7627e0 -1.7627e0
70.1000000000 5.3e1 -1.6699e0 -1.6699e0
70.1000000000 5.4e1 -1.7277e0 -1.7277e0
70.1000000000 5.5e1 -1.5862e0 -1.5862e0
70.1000000000 5.6e1 -1.5767e0 -1.5767e0
70.1000000000 5.7e1 -1.653e0 -1.653e0
70.1000000000 5.8e1 -1.6679e0 -1.6679e0
70.1000000000 5.9e1 -1.6215e0 -1.6215e0
70.1000000000 6.0e1 -1.7467e0 -1.7467e0
70.1000000000 6.1e1 -1.7173e0 -1.7173e0
70.1000000000 6.2e1 -1.5769e0 -1.5769e0
70.1000000000 6.3e1 -1.6417e0 -1.6417e0
70.1000000000 6.4e1 -1.7148e0 -1.7148e0
70.1000000000 6.5e1 -1.8014e0 -1.8014e0
70.1000000000 6.6e1 -1.5991e0 -1.5991e0
70.1000000000 6.7e1 -1.5661e0 -1.5661e0
70.1000000000 6.8e1 -1.8157e0 -1.8157e0
70.1000000000 6.9e1 -1.8249e0 -1.8249e0
70.1000000000 7.0e1 -1.6727e0 -1.6727e0
70.1000000000 7.1e1 -1.5928e0 -1.5928e0
70.1000000000 7.2e1 -1.7672e0 -1.7672e0
70.1000000000 7.3e1 -1.7561e0 -1.7561e0
70.1000000000 7.4e1 -1.6704e0 -1.6704e0
70.1000000000 7.5e1 -1.5057e0 -1.5057e0
70.1000000000 7.6e1 -2.0198e0 -2.0198e0
70.1000000000 7.7e1 -1.8591e0 -1.8591e0
70.1000000000 7.8e1 -1.5309e0 -1.5309e0
70.1000000000 7.9e1 -1.6377e0 -1.6377e0
70.1000000000 8.0e1 -1.7512e0 -1.7512e0
70.1000000000 8.1e1 -1.717e0 -1.717e0
70.1000000000 8.2e1 -1.688e0 -1.688e0
70.1000000000 8.3e1 -1.6221e0 -1.6221e0
70.1000000000 8.4e1 -1.7056e0 -1.7056e0
70.1000000000 8.5e1 -1.763e0 -1.763e0
70.1000000000 8.6e1 -1.5667e0 -1.5667e0
70.1000000000 8.7e1 -1.5354e0 -1.5354e0
70.1000000000 8.8e1 -1.9253e0 -1.9253e0
70.1000000000 8.9e1 -1.6754e0 -1.6754e0
70.1000000000 9.0e1 -1.6232e0 -1.6232e0
70.1000000000 9.1e1 -1.7827e0 -1.7827e0
70.1000000000 9.2e1 -1.9121e0 -1.9121e0
70.1000000000 9.3e1 -1.5623e0 -1.5623e0
70.1000000000 9.4e1 -1.7008e0 -1.7008e0
70.1000000000 9.5e1 -1.4399e0 -1.4399e0
70.1000000000 9.6e1 -1.6952e0 -1.6952e0

80.1000000000 1.0e0 -6.4475e-1 -6.4475e-1
80.1000000000 2.0e0 -9.6547e-1 -9.6547e-1
80.1000000000 3.0e0 -5.8798e-1 -5.8798e-1
80.1000000000 4.0e0 -7.8895e-1 -7.8895e-1
80.1000000000 5.0e0 -8.2454e-1 -8.2454e-1
80.1000000000 6.0e0 -8.9109e-1 -8.9109e-1
80.1000000000 7.0e0 -9.0854e-1 -9.0854e-1
80.1000000000 8.0e0 -6.9709e-1 -6.9709e-1
80.1000000000 9.0e0 -9.0181e-1 -9.0181e-1
80.1000000000 1.0e1 -5.1253e-1 -5.1253e-1
80.1000000000 1.1e1 -7.9969e-1 -7.9969e-1
80.1000000000 1.2e1 -9.608e-1 -9.608e-1
80.1000000000 1.3e1 -7.7513e-1 -7.7513e-1
80.1000000000 1.4e1 -5.9531e-1 -5.9531e-1
80.1000000000 1.5e1 -6.4775e-1 -6.4775e-1
80.1000000000 1.6e1 -1.1892e0 -1.1892e0
80.1000000000 1.7e1 -7.7674e-1 -7.7674e-1
80.1000000000 1.8e1 -7.0754e-1 -7.0754e-1
80.1000000000 1.9e1 -5.0523e-1 -5.0523e-1
80.1000000000 2.0e1 -1.0046e0 -1.0046e0
80.1000000000 2.1e1 -7.606e-1 -7.606e-1
80.1000000000 2.2e1 -7.3072e-1 -7.3072e-1
80.1000000000 2.3e1 -7.1787e-1 -7.1787e-1
80.1000000000 2.4e1 -6.5401e-1 -6.5401e-1
80.1000000000 2.5e1 -7.9186e-1 -7.9186e-1
80.1000000000 2.6e1 -5.7227e-1 -5.7227e-1
80.1000000000 2.7e1 -6.6871e-1 -6.6871e-1
80.1000000000 2.8e1 -9.0844e-1 -9.0844e-1
80.1000000000 2.9e1 -7.3393e-1 -7.3393e-1
80.1000000000 3.0e1 -6.7079e-1 -6.7079e-1
80.1000000000 3.1e1 -7.38e-1 -7.38e-1
80.1000000000 3.2e1 -9.1569e-1 -9.1569e-1
80.1000000000 3.3e1 -8.1601e-1 -8.1601e-1
80.1000000000 3.4e1 -7.6738e-1 -7.6738e-1
80.1000000000 3.5e1 -5.6807e-1 -5.6807e-1
80.1000000000 3.6e1 -7.9219e-1 -7.9219e-1
80.1000000000 3.7e1 -6.8991e-1 -6.8991e-1
80.1000000000 3.8e1 -7.4201e-1 -7.4201e-1
80.1000000000 3.9e1 -6.8625e-1 -6.8625e-1
80.1000000000 4.0e1 -7.2746e-1 -7.2746e-1
80.1000000000 4.1e1 -7.5828e-1 -7.5828e-1
80.1000000000 4.2e1 -6.8363e-1 -6.8363e-1
80.1000000000 4.3e1 -6.6687e-1 -6.6687e-1
80.1000000000 4.4e1 -8.212e-1 -8.212e-1
80.1000000000 4.5e1 -6.176e-1 -6.176e-1
80.1000000000 4.6e1 -8.1731e-1 -8.1731e-1
80.1000000000 4.7e1 -5.5722e-1 -5.5722e-1
80.1000000000 4.8e1 -7.5339e-1 -7.5339e-1
80.1000000000 4.9e1 -1.0115e0 -1.0115e0
80.1000000000 5.0e1 -6.891e-1 -6.891e-1
80.1000000000 5.1e1 -6.4412e-1 -6.4412e-1
80.1000000000 5.2e1 -7.2417e-1 -7.2417e-1
80.1000000000 5.3e1 -8.273e-1 -8.273e-1
80.1000000000 5.4e1 -7.2341e-1 -7.2341e-1
80.1000000000 5.5e1 -6.4919e-1 -6.4919e-1
80.1000000000 5.6e1 -7.5791e-1 -7.5791e-1
80.1000000000 5.7e1 -8.1525e-1 -8.1525e-1
80.1000000000 5.8e1 -6.4984e-1 -6.4984e-1
80.1000000000 5.9e1 -7.1618e-1 -7.1618e-1
80.1000000000 6.0e1 -7.3155e-1 -7.3155e-1
80.1000000000 6.1e1 -7.7063e-1 -7.7063e-1
80.1000000000 6.2e1 -6.571e-1 -6.571e-1
80.1000000000 6.3e1 -6.4744e-1 -6.4744e-1
80.1000000000 6.4e1 -8.198e-1 -8.198e-1
80.1000000000 6.5e1 -7.1648e-1 -7.1648e-1
80.1000000000 6.6e1 -6.9718e-1 -6.9718e-1
80.1000000000 6.7e1 -6.1094e-1 -6.1094e-1
80.1000000000 6.8e1 -8.0776e-1 -8.0776e-1
80.1000000000 6.9e1 -7.3762e-1 -7.3762e-1
80.1000000000 7.0e1 -7.2129e-1 -7.2129e-1
80.1000000000 7.1e1 -6.5691e-1 -6.5691e-1
80.1000000000 7.2e1 -7.4582e-1 -7.4582e-1
80.1000000000 7.3e1 -7.8538e-1 -7.8538e-1
80.1000000000 7.4e1 -7.3025e-1 -7.3025e-1
80.1000000000 7.5e1 -6.0811e-1 -6.0811e-1
80.1000000000 7.6e1 -9.0884e-1 -9.0884e-1
80.1000000000 7.7e1 -9.2282e-1 -9.2282e-1
80.1000000000 7.8e1 -5.765e-1 -5.765e-1
80.1000000000 7.9e1 -6.7361e-1 -6.7361e-1
80.1000000000 8.0e1 -7.6827e-1 -7.6827e-1
80.1000000000 8.1e1 -7.8076e-1 -7.8076e-1
80.1000000000 8.2e1 -7.6683e-1 -7.6683e-1
80.1000000000 8.3e1 -6.3007e-1 -6.3007e-1
80.1000000000 8.4e1 -6.7924e-1 -6.7924e-1
80.1000000000 8.5e1 -7.5344e-1 -7.5344e-1
80.1000000000 8.6e1 -6.5261e-1 -6.5261e-1
80.1000000000 8.7e1 -6.0616e-1 -6.0616e-1
80.1000000000 8.8e1 -7.8527e-1 -7.8527e-1
80.1000000000 8.9e1 -7.0313e-1 -7.0313e-1
80.1000000000 9.0e1 -6.967e-1 -6.967e-1
80.1000000000 9.1e1 -6.5164e-1 -6.5164e-1
80.1000000000 9.2e1 -7.9471e-1 -7.9471e-1
80.1000000000 9.3e1 -7.7557e-1 -7.7557e-1
80.1000000000 9.4e1 -6.1689e-1 -6.1689e-1
80.1000000000 9.5e1 -6.608e-1 -6.608e-1
80.1000000000 9.6e1 -7.3307e-1 -7.3307e-1

90.1000000000 1.0e0 -8.4335e-2 -8.4335e-2
90.1000000000 2.0e0 3.1304e-1 3.1304e-1
90.1000000000 3.0e0 1.3155e-1 1.3155e-1
90.1000000000 4.0e0 4.3107e-2 4.3107e-2
90.1000000000 5.0e0 1.7952e-1 1.7952e-1
90.1000000000 6.0e0 4.8415e-2 4.8415e-2
90.1000000000 7.0e0 6.4576e-3 6.4576e-3
90.1000000000 8.0e0 2.2704e-1 2.2704e-1
90.1000000000 9.0e0 1.7813e-2 1.7813e-2
90.1000000000 1.0e1 3.3828e-1 3.3828e-1
90.1000000000 1.1e1 1.7603e-1 1.7603e-1
90.1000000000 1.2e1 -9.1862e-2 -9.1862e-2
90.1000000000 1.3e1 1.3132e-1 1.3132e-1
90.1000000000 1.4e1 2.6019e-1 2.6019e-1
90.1000000000 1.5e1 1.6938e-1 1.6938e-1
90.1000000000 1.6e1 2.268e-1 2.268e-1
90.1000000000 1.7e1 1.2166e-1 1.2166e-1
90.1000000000 1.8e1 2.6273e-1 2.6273e-1
90.1000000000 1.9e1 2.1648e-1 2.1648e-1
90.1000000000 2.0e1 8.8541e-2 8.8541e-2
90.1000000000 2.1e1 1.3983e-1 1.3983e-1
90.1000000000 2.2e1 1.5639e-1 1.5639e-1
90.1000000000 2.3e1 2.9319e-1 2.9319e-1
90.1000000000 2.4e1 1.1228e-2 1.1228e-2
90.1000000000 2.5e1 8.6454e-2 8.6454e-2
90.1000000000 2.6e1 2.7171e-1 2.7171e-1
90.1000000000 2.7e1 1.6438e-1 1.6438e-1
90.1000000000 2.8e1 -6.9715e-2 -6.9715e-2
90.1000000000 2.9e1 1.4032e-1 1.4032e-1
90.1000000000 3.0e1 1.9273e-1 1.9273e-1
90.1000000000 3.1e1 2.2519e-1 2.2519e-1
90.1000000000 3.2e1 -8.7988e-2 -8.7988e-2
90.1000000000 3.3e1 1.3431e-1 1.3431e-1
90.1000000000 3.4e1 1.9202e-1 1.9202e-1
90.1000000000 3.5e1 2.222e-1 2.222e-1
90.1000000000 3.6e1 1.7066e-1 1.7066e-1
90.1000000000 3.7e1 2.1777e-1 2.1777e-1
90.1000000000 3.8e1 2.0915e-1 2.0915e-1
90.1000000000 3.9e1 1.4507e-1 1.4507e-1
90.1000000000 4.0e1 1.6968e-1 1.6968e-1
90.1000000000 4.1e1 -9.1492e-2 -9.1492e-2
90.1000000000 4.2e1 2.8177e-1 2.8177e-1
90.1000000000 4.3e1 2.7282e-1 2.7282e-1
90.1000000000 4.4e1 -2.3679e-2 -2.3679e-2
90.1000000000 4.5e1 3.0398e-1 3.0398e-1
90.1000000000 4.6e1 -2.7651e-2 -2.7651e-2
90.1000000000 4.7e1 3.0307e-1 3.0307e-1
90.1000000000 4.8e1 5.4463e-2 5.4463e-2
90.1000000000 4.9e1 1.0079e-2 1.0079e-2
90.1000000000 5.0e1 1.6511e-1 1.6511e-1
90.1000000000 5.1e1 2.5808e-1 2.5808e-1
90.1000000000 5.2e1 9.4807e-2 9.4807e-2
90.1000000000 5.3e1 3.7866e-2 3.7866e-2
90.1000000000 5.4e1 2.2666e-1 2.2666e-1
90.1000000000 5.5e1 2.1484e-1 2.1484e-1
90.1000000000 5.6e1 1.0507e-1 1.0507e-1
90.1000000000 5.7e1 1.4897e-2 1.4897e-2
90.1000000000 5.8e1 2.0976e-1 2.0976e-1
90.1000000000 5.9e1 2.2899e-1 2.2899e-1
90.1000000000 6.0e1 7.3084e-2 7.3084e-2
90.1000000000 6.1e1 1.3801e-1 1.3801e-1
90.1000000000 6.2e1 1.8732e-1 1.8732e-1
90.1000000000 6.3e1 2.4359e-1 2.4359e-1
90.1000000000 6.4e1 1.7704e-1 1.7704e-1
90.1000000000 6.5e1 1.6076e-1 1.6076e-1
90.1000000000 6.6e1 1.0138e-1 1.0138e-1
90.1000000000 6.7e1 3.0284e-1 3.0284e-1
90.1000000000 6.8e1 7.0008e-2 7.0008e-2
90.1000000000 6.9e1 1.5687e-1 1.5687e-1
90.1000000000 7.0e1 1.5154e-1 1.5154e-1
90.1000000000 7.1e1 2.6208e-1 2.6208e-1
90.1000000000 7.2e1 6.8222e-2 6.8222e-2
90.1000000000 7.3e1 1.3054e-1 1.3054e-1
90.1000000000 7.4e1 1.9806e-1 1.9806e-1
90.1000000000 7.5e1 2.6707e-1 2.6707e-1
90.1000000000 7.6e1 5.0743e-2 5.0743e-2
90.1000000000 7.7e1 -2.7908e-2 -2.7908e-2
90.1000000000 7.8e1 2.5675e-1 2.5675e-1
90.1000000000 7.9e1 2.0201e-1 2.0201e-1
90.1000000000 8.0e1 1.7137e-1 1.7137e-1
90.1000000000 8.1e1 1.8943e-1 1.8943e-1
90.1000000000 8.2e1 2.025e-1 2.025e-1
90.1000000000 8.3e1 2.1332e-1 2.1332e-1
90.1000000000 8.4e1 1.1109e-1 1.1109e-1
90.1000000000 8.5e1 9.3733e-2 9.3733e-2
90.1000000000 8.6e1 2.4427e-1 2.4427e-1
90.1000000000 8.7e1 2.8425e-1 2.8425e-1
90.1000000000 8.8e1 7.1865e-2 7.1865e-2
90.1000000000 8.9e1 1.7281e-1 1.7281e-1
90.1000000000 9.0e1 2.6698e-1 2.6698e-1
90.1000000000 9.1e1 1.8169e-1 1.8169e-1
90.1000000000 9.2e1 1.5658e-2 1.5658e-2
90.1000000000 9.3e1 2.7702e-2 2.7702e-2
90.1000000000 9.4e1 3.0442e-1 3.0442e-1
90.1000000000 9.5e1 1.4144e-1 1.4144e-1
90.1000000000 9.6e1 3.2417e-1 3.2417e-1

100.1000000000 1.0e0 6.9713e-1 6.9713e-1
100.1000000000 2.0e0 8.9349e-1 8.9349e-1
100.1000000000 3.0e0 9.7997e-1 9.7997e-1
100.1000000000 4.0e0 9.1448e-1 9.1448e-1
100.1000000000 5.0e0 1.3932e0 1.3932e0
100.1000000000 6.0e0 7.7597e-1 7.7597e-1
100.1000000000 7.0e0 7.3274e-1 7.3274e-1
100.1000000000 8.0e0 1.212e0 1.212e0
100.1000000000 9.0e0 7.6787e-1 7.6787e-1
100.1000000000 1.0e1 1.0115e0 1.0115e0
100.1000000000 1.1e1 8.5906e-1 8.5906e-1
100.1000000000 1.2e1 9.0495e-1 9.0495e-1
100.1000000000 1.3e1 8.5049e-1 8.5049e-1
100.1000000000 1.4e1 8.6756e-1 8.6756e-1
100.1000000000 1.5e1 9.3519e-1 9.3519e-1
100.1000000000 1.6e1 9.0691e-1 9.0691e-1
100.1000000000 1.7e1 9.2245e-1 9.2245e-1
100.1000000000 1.8e1 9.876e-1 9.876e-1
100.1000000000 1.9e1 8.6499e-1 8.6499e-1
100.1000000000 2.0e1 8.8812e-1 8.8812e-1
100.1000000000 2.1e1 9.6499e-1 9.6499e-1
100.1000000000 2.2e1 8.6959e-1 8.6959e-1
100.1000000000 2.3e1 9.4499e-1 9.4499e-1
100.1000000000 2.4e1 8.9448e-1 8.9448e-1
100.1000000000 2.5e1 8.5785e-1 8.5785e-1
100.1000000000 2.6e1 9.5328e-1 9.5328e-1
100.1000000000 2.7e1 8.695e-1 8.695e-1
100.1000000000 2.8e1 7.823e-1 7.823e-1
100.1000000000 2.9e1 7.9008e-1 7.9008e-1
100.1000000000 3.0e1 9.4061e-1 9.4061e-1
100.1000000000 3.1e1 9.352e-1 9.352e-1
100.1000000000 3.2e1 9.1374e-1 9.1374e-1
100.1000000000 3.3e1 8.7753e-1 8.7753e-1
100.1000000000 3.4e1 9.4022e-1 9.4022e-1
100.1000000000 3.5e1 9.7271e-1 9.7271e-1
100.1000000000 3.6e1 9.1308e-1 9.1308e-1
100.1000000000 3.7e1 9.1632e-1 9.1632e-1
100.1000000000 3.8e1 9.0526e-1 9.0526e-1
100.1000000000 3.9e1 8.4471e-1 8.4471e-1
100.1000000000 4.0e1 9.2098e-1 9.2098e-1
100.1000000000 4.1e1 8.3167e-1 8.3167e-1
100.1000000000 4.2e1 9.9447e-1 9.9447e-1
100.1000000000 4.3e1 9.2683e-1 9.2683e-1
100.1000000000 4.4e1 8.6561e-1 8.6561e-1
100.1000000000 4.5e1 1.0294e0 1.0294e0
100.1000000000 4.6e1 6.951e-1 6.951e-1
100.1000000000 4.7e1 1.0518e0 1.0518e0
100.1000000000 4.8e1 7.7624e-1 7.7624e-1
100.1000000000 4.9e1 7.8002e-1 7.8002e-1
100.1000000000 5.0e1 9.6099e-1 9.6099e-1
100.1000000000 5.1e1 9.0177e-1 9.0177e-1
100.1000000000 5.2e1 9.5275e-1 9.5275e-1
100.1000000000 5.3e1 9.588e-1 9.588e-1
100.1000000000 5.4e1 7.9901e-1 7.9901e-1
100.1000000000 5.5e1 9.6451e-1 9.6451e-1
100.1000000000 5.6e1 8.9765e-1 8.9765e-1
100.1000000000 5.7e1 8.25e-1 8.25e-1
100.1000000000 5.8e1 8.9357e-1 8.9357e-1
100.1000000000 5.9e1 9.0565e-1 9.0565e-1
100.1000000000 6.0e1 9.0783e-1 9.0783e-1
100.1000000000 6.1e1 8.7961e-1 8.7961e-1
100.1000000000 6.2e1 9.6205e-1 9.6205e-1
100.1000000000 6.3e1 9.5139e-1 9.5139e-1
100.1000000000 6.4e1 8.8931e-1 8.8931e-1
100.1000000000 6.5e1 8.4499e-1 8.4499e-1
100.1000000000 6.6e1 9.4476e-1 9.4476e-1
100.1000000000 6.7e1 9.4079e-1 9.4079e-1
100.1000000000 6.8e1 9.1206e-1 9.1206e-1
100.1000000000 6.9e1 8.2249e-1 8.2249e-1
100.1000000000 7.0e1 9.2777e-1 9.2777e-1
100.1000000000 7.1e1 9.3613e-1 9.3613e-1
100.1000000000 7.2e1 9.2963e-1 9.2963e-1
100.1000000000 7.3e1 8.6045e-1 8.6045e-1
100.1000000000 7.4e1 9.0218e-1 9.0218e-1
100.1000000000 7.5e1 9.5606e-1 9.5606e-1
100.1000000000 7.6e1 8.3568e-1 8.3568e-1
100.1000000000 7.7e1 8.3754e-1 8.3754e-1
100.1000000000 7.8e1 9.93e-1 9.93e-1
100.1000000000 7.9e1 9.001e-1 9.001e-1
100.1000000000 8.0e1 9.1306e-1 9.1306e-1
100.1000000000 8.1e1 8.7225e-1 8.7225e-1
100.1000000000 8.2e1 9.0444e-1 9.0444e-1
100.1000000000 8.3e1 9.9123e-1 9.9123e-1
100.1000000000 8.4e1 8.5152e-1 8.5152e-1
100.1000000000 8.5e1 8.8343e-1 8.8343e-1
100.1000000000 8.6e1 8.7768e-1 8.7768e-1
100.1000000000 8.7e1 9.8882e-1 9.8882e-1
100.1000000000 8.8e1 8.5474e-1 8.5474e-1
100.1000000000 8.9e1 8.0076e-1 8.0076e-1
100.1000000000 9.0e1 9.4817e-1 9.4817e-1
100.1000000000 9.1e1 9.4763e-1 9.4763e-1
100.1000000000 9.2e1 8.6541e-1 8.6541e-1
100.1000000000 9.3e1 8.4602e-1 8.4602e-1
100.1000000000 9.4e1 9.8722e-1 9.8722e-1
100.1000000000 9.5e1 9.1521e-1 9.1521e-1
100.1000000000 9.6e1 9.2783e-1 9.2783e-1

200.1000000000 1.0e0 3.517e0 3.517e0
200.1000000000 2.0e0 3.8788e0 3.8788e0
200.1000000000 3.0e0 3.8642e0 3.8642e0
200.1000000000 4.0e0 4.0707e0 4.0707e0
200.1000000000 5.0e0 3.8467e0 3.8467e0
200.1000000000 6.0e0 3.963e0 3.963e0
200.1000000000 7.0e0 3.8898e0 3.8898e0
200.1000000000 8.0e0 3.76e0 3.76e0
200.1000000000 9.0e0 4.0966e0 4.0966e0
200.1000000000 1.0e1 3.8289e0 3.8289e0
200.1000000000 1.1e1 3.8224e0 3.8224e0
200.1000000000 1.2e1 3.7721e0 3.7721e0
200.1000000000 1.3e1 3.9991e0 3.9991e0
200.1000000000 1.4e1 3.6939e0 3.6939e0
200.1000000000 1.5e1 3.9605e0 3.9605e0
200.1000000000 1.6e1 3.8888e0 3.8888e0
200.1000000000 1.7e1 3.8261e0 3.8261e0
200.1000000000 1.8e1 3.8855e0 3.8855e0
200.1000000000 1.9e1 3.9464e0 3.9464e0
200.1000000000 2.0e1 3.835e0 3.835e0
200.1000000000 2.1e1 3.9101e0 3.9101e0
200.1000000000 2.2e1 3.9178e0 3.9178e0
200.1000000000 2.3e1 3.8142e0 3.8142e0
200.1000000000 2.4e1 3.971e0 3.971e0
200.1000000000 2.5e1 4.0628e0 4.0628e0
200.1000000000 2.6e1 3.8883e0 3.8883e0
200.1000000000 2.7e1 3.9187e0 3.9187e0
200.1000000000 2.8e1 3.822e0 3.822e0
200.1000000000 2.9e1 3.9265e0 3.9265e0
200.1000000000 3.0e1 3.8422e0 3.8422e0
200.1000000000 3.1e1 3.9418e0 3.9418e0
200.1000000000 3.2e1 3.9622e0 3.9622e0
200.1000000000 3.3e1 3.9716e0 3.9716e0
200.1000000000 3.4e1 3.8762e0 3.8762e0
200.1000000000 3.5e1 3.8136e0 3.8136e0
200.1000000000 3.6e1 4.0484e0 4.0484e0
200.1000000000 3.7e1 3.9773e0 3.9773e0
200.1000000000 3.8e1 3.9394e0 3.9394e0
200.1000000000 3.9e1 3.9066e0 3.9066e0
200.1000000000 4.0e1 4.0356e0 4.0356e0
200.1000000000 4.1e1 4.0406e0 4.0406e0
200.1000000000 4.2e1 3.7203e0 3.7203e0
200.1000000000 4.3e1 3.8821e0 3.8821e0
200.1000000000 4.4e1 3.966e0 3.966e0
200.1000000000 4.5e1 3.7399e0 3.7399e0
200.1000000000 4.6e1 4.064e0 4.064e0
200.1000000000 4.7e1 3.8726e0 3.8726e0
200.1000000000 4.8e1 4.0679e0 4.0679e0
200.1000000000 4.9e1 3.8424e0 3.8424e0
200.1000000000 5.0e1 3.8868e0 3.8868e0
200.1000000000 5.1e1 3.8374e0 3.8374e0
200.1000000000 5.2e1 4.078e0 4.078e0
200.1000000000 5.3e1 3.9633e0 3.9633e0
200.1000000000 5.4e1 3.7087e0 3.7087e0
200.1000000000 5.5e1 3.8754e0 3.8754e0
200.1000000000 5.6e1 3.9182e0 3.9182e0
200.1000000000 5.7e1 3.7481e0 3.7481e0
200.1000000000 5.8e1 3.8934e0 3.8934e0
200.1000000000 5.9e1 3.9098e0 3.9098e0
200.1000000000 6.0e1 4.0483e0 4.0483e0
200.1000000000 6.1e1 3.9969e0 3.9969e0
200.1000000000 6.2e1 3.8437e0 3.8437e0
200.1000000000 6.3e1 3.9284e0 3.9284e0
200.1000000000 6.4e1 3.9474e0 3.9474e0
200.1000000000 6.5e1 3.7884e0 3.7884e0
200.1000000000 6.6e1 3.7885e0 3.7885e0
200.1000000000 6.7e1 3.8764e0 3.8764e0
200.1000000000 6.8e1 4.03e0 4.03e0
200.1000000000 6.9e1 3.9354e0 3.9354e0
200.1000000000 7.0e1 3.8617e0 3.8617e0
200.1000000000 7.1e1 3.8995e0 3.8995e0
200.1000000000 7.2e1 4.022e0 4.022e0
200.1000000000 7.3e1 3.8447e0 3.8447e0
200.1000000000 7.4e1 3.8666e0 3.8666e0
200.1000000000 7.5e1 3.9129e0 3.9129e0
200.1000000000 7.6e1 4.0687e0 4.0687e0
200.1000000000 7.7e1 4.0841e0 4.0841e0
200.1000000000 7.8e1 3.8554e0 3.8554e0
200.1000000000 7.9e1 3.9284e0 3.9284e0
200.1000000000 8.0e1 3.9931e0 3.9931e0
200.1000000000 8.1e1 3.779e0 3.779e0
200.1000000000 8.2e1 3.9122e0 3.9122e0
200.1000000000 8.3e1 3.8916e0 3.8916e0
200.1000000000 8.4e1 4.085e0 4.085e0
200.1000000000 8.5e1 3.9717e0 3.9717e0
200.1000000000 8.6e1 3.9939e0 3.9939e0
200.1000000000 8.7e1 3.8958e0 3.8958e0
200.1000000000 8.8e1 4.1194e0 4.1194e0
200.1000000000 8.9e1 4.1182e0 4.1182e0
200.1000000000 9.0e1 3.8672e0 3.8672e0
200.1000000000 9.1e1 3.9796e0 3.9796e0
200.1000000000 9.2e1 4.0318e0 4.0318e0
200.1000000000 9.3e1 4.0893e0 4.0893e0
200.1000000000 9.4e1 3.8652e0 3.8652e0
200.1000000000 9.5e1 3.9469e0 3.9469e0
200.1000000000 9.6e1 3.9324e0 3.9324e0

300.1000000000 1.0e0 3.1473e0 3.1473e0
300.1000000000 2.0e0 3.3239e0 3.3239e0
300.1000000000 3.0e0 3.34e0 3.34e0
300.1000000000 4.0e0 3.5068e0 3.5068e0
300.1000000000 5.0e0 3.3372e0 3.3372e0
300.1000000000 6.0e0 3.4528e0 3.4528e0
300.1000000000 7.0e0 3.3566e0 3.3566e0
300.1000000000 8.0e0 3.2715e0 3.2715e0
300.1000000000 9.0e0 3.5141e0 3.5141e0
300.1000000000 1.0e1 3.3431e0 3.3431e0
300.1000000000 1.1e1 3.2684e0 3.2684e0
300.1000000000 1.2e1 3.2094e0 3.2094e0
300.1000000000 1.3e1 3.4788e0 3.4788e0
300.1000000000 1.4e1 3.303e0 3.303e0
300.1000000000 1.5e1 3.3357e0 3.3357e0
300.1000000000 1.6e1 3.3114e0 3.3114e0
300.1000000000 1.7e1 3.3785e0 3.3785e0
300.1000000000 1.8e1 3.3787e0 3.3787e0
300.1000000000 1.9e1 3.3587e0 3.3587e0
300.1000000000 2.0e1 3.3226e0 3.3226e0
300.1000000000 2.1e1 3.3965e0 3.3965e0
300.1000000000 2.2e1 3.3937e0 3.3937e0
300.1000000000 2.3e1 3.3113e0 3.3113e0
300.1000000000 2.4e1 3.5132e0 3.5132e0
300.1000000000 2.5e1 3.5268e0 3.5268e0
300.1000000000 2.6e1 3.336e0 3.336e0
300.1000000000 2.7e1 3.4022e0 3.4022e0
300.1000000000 2.8e1 3.3467e0 3.3467e0
300.1000000000 2.9e1 3.3815e0 3.3815e0
300.1000000000 3.0e1 3.3473e0 3.3473e0
300.1000000000 3.1e1 3.3766e0 3.3766e0
300.1000000000 3.2e1 3.4752e0 3.4752e0
300.1000000000 3.3e1 3.3846e0 3.3846e0
300.1000000000 3.4e1 3.3704e0 3.3704e0
300.1000000000 3.5e1 3.2968e0 3.2968e0
300.1000000000 3.6e1 3.4515e0 3.4515e0
300.1000000000 3.7e1 3.3947e0 3.3947e0
300.1000000000 3.8e1 3.3754e0 3.3754e0
300.1000000000 3.9e1 3.3865e0 3.3865e0
300.1000000000 4.0e1 3.4332e0 3.4332e0
300.1000000000 4.1e1 3.4982e0 3.4982e0
300.1000000000 4.2e1 3.3028e0 3.3028e0
300.1000000000 4.3e1 3.3501e0 3.3501e0
300.1000000000 4.4e1 3.4333e0 3.4333e0
300.1000000000 4.5e1 3.2238e0 3.2238e0
300.1000000000 4.6e1 3.5558e0 3.5558e0
300.1000000000 4.7e1 3.3058e0 3.3058e0
300.1000000000 4.8e1 3.4371e0 3.4371e0
300.1000000000 4.9e1 3.4767e0 3.4767e0
300.1000000000 5.0e1 3.2947e0 3.2947e0
300.1000000000 5.1e1 3.3497e0 3.3497e0
300.1000000000 5.2e1 3.5163e0 3.5163e0
300.1000000000 5.3e1 3.4906e0 3.4906e0
300.1000000000 5.4e1 3.2255e0 3.2255e0
300.1000000000 5.5e1 3.3752e0 3.3752e0
300.1000000000 5.6e1 3.3692e0 3.3692e0
300.1000000000 5.7e1 3.2907e0 3.2907e0
300.1000000000 5.8e1 3.3664e0 3.3664e0
300.1000000000 5.9e1 3.3599e0 3.3599e0
300.1000000000 6.0e1 3.5264e0 3.5264e0
300.1000000000 6.1e1 3.4885e0 3.4885e0
300.1000000000 6.2e1 3.3315e0 3.3315e0
300.1000000000 6.3e1 3.3965e0 3.3965e0
300.1000000000 6.4e1 3.4043e0 3.4043e0
300.1000000000 6.5e1 3.3406e0 3.3406e0
300.1000000000 6.6e1 3.3175e0 3.3175e0
300.1000000000 6.7e1 3.2913e0 3.2913e0
300.1000000000 6.8e1 3.5332e0 3.5332e0
300.1000000000 6.9e1 3.4347e0 3.4347e0
300.1000000000 7.0e1 3.3918e0 3.3918e0
300.1000000000 7.1e1 3.3284e0 3.3284e0
300.1000000000 7.2e1 3.4864e0 3.4864e0
300.1000000000 7.3e1 3.4475e0 3.4475e0
300.1000000000 7.4e1 3.3635e0 3.3635e0
300.1000000000 7.5e1 3.3569e0 3.3569e0
300.1000000000 7.6e1 3.5531e0 3.5531e0
300.1000000000 7.7e1 3.5993e0 3.5993e0
300.1000000000 7.8e1 3.3153e0 3.3153e0
300.1000000000 7.9e1 3.3879e0 3.3879e0
300.1000000000 8.0e1 3.4164e0 3.4164e0
300.1000000000 8.1e1 3.3368e0 3.3368e0
300.1000000000 8.2e1 3.3744e0 3.3744e0
300.1000000000 8.3e1 3.3459e0 3.3459e0
300.1000000000 8.4e1 3.5097e0 3.5097e0
300.1000000000 8.5e1 3.484e0 3.484e0
300.1000000000 8.6e1 3.4222e0 3.4222e0
300.1000000000 8.7e1 3.3392e0 3.3392e0
300.1000000000 8.8e1 3.5669e0 3.5669e0
300.1000000000 8.9e1 3.5225e0 3.5225e0
300.1000000000 9.0e1 3.372e0 3.372e0
300.1000000000 9.1e1 3.3859e0 3.3859e0
300.1000000000 9.2e1 3.4915e0 3.4915e0
300.1000000000 9.3e1 3.48e0 3.48e0
300.1000000000 9.4e1 3.355e0 3.355e0
300.1000000000 9.5e1 3.4098e0 3.4098e0
300.1000000000 9.6e1 3.3472e0 3.3472e0

400.1000000000 1.0e0 1.4078e0 1.4078e0
400.1000000000 2.0e0 1.6762e0 1.6762e0
400.1000000000 3.0e0 1.6857e0 1.6857e0
400.1000000000 4.0e0 1.7439e0 1.7439e0
400.1000000000 5.0e0 1.6498e0 1.6498e0
400.1000000000 6.0e0 1.6849e0 1.6849e0
400.1000000000 7.0e0 1.7664e0 1.7664e0
400.1000000000 8.0e0 1.6239e0 1.6239e0
400.1000000000 9.0e0 1.8212e0 1.8212e0
400.1000000000 1.0e1 1.619e0 1.619e0
400.1000000000 1.1e1 1.6939e0 1.6939e0
400.1000000000 1.2e1 1.6283e0 1.6283e0
400.1000000000 1.3e1 1.7705e0 1.7705e0
400.1000000000 1.4e1 1.6631e0 1.6631e0
400.1000000000 1.5e1 1.6271e0 1.6271e0
400.1000000000 1.6e1 1.6045e0 1.6045e0
400.1000000000 1.7e1 1.6533e0 1.6533e0
400.1000000000 1.8e1 1.6551e0 1.6551e0
400.1000000000 1.9e1 1.7168e0 1.7168e0
400.1000000000 2.0e1 1.7089e0 1.7089e0
400.1000000000 2.1e1 1.7402e0 1.7402e0
400.1000000000 2.2e1 1.6538e0 1.6538e0
400.1000000000 2.3e1 1.6761e0 1.6761e0
400.1000000000 2.4e1 1.7566e0 1.7566e0
400.1000000000 2.5e1 1.7033e0 1.7033e0
400.1000000000 2.6e1 1.6895e0 1.6895e0
400.1000000000 2.7e1 1.6748e0 1.6748e0
400.1000000000 2.8e1 1.6246e0 1.6246e0
400.1000000000 2.9e1 1.7017e0 1.7017e0
400.1000000000 3.0e1 1.6798e0 1.6798e0
400.1000000000 3.1e1 1.6786e0 1.6786e0
400.1000000000 3.2e1 1.739e0 1.739e0
400.1000000000 3.3e1 1.6961e0 1.6961e0
400.1000000000 3.4e1 1.6956e0 1.6956e0
400.1000000000 3.5e1 1.6764e0 1.6764e0
400.1000000000 3.6e1 1.7561e0 1.7561e0
400.1000000000 3.7e1 1.7432e0 1.7432e0
400.1000000000 3.8e1 1.7102e0 1.7102e0
400.1000000000 3.9e1 1.6836e0 1.6836e0
400.1000000000 4.0e1 1.7305e0 1.7305e0
400.1000000000 4.1e1 1.7209e0 1.7209e0
400.1000000000 4.2e1 1.6514e0 1.6514e0
400.1000000000 4.3e1 1.6962e0 1.6962e0
400.1000000000 4.4e1 1.6752e0 1.6752e0
400.1000000000 4.5e1 1.62e0 1.62e0
400.1000000000 4.6e1 1.6765e0 1.6765e0
400.1000000000 4.7e1 1.6915e0 1.6915e0
400.1000000000 4.8e1 1.7409e0 1.7409e0
400.1000000000 4.9e1 1.7189e0 1.7189e0
400.1000000000 5.0e1 1.7008e0 1.7008e0
400.1000000000 5.1e1 1.6607e0 1.6607e0
400.1000000000 5.2e1 1.7695e0 1.7695e0
400.1000000000 5.3e1 1.7373e0 1.7373e0
400.1000000000 5.4e1 1.5752e0 1.5752e0
400.1000000000 5.5e1 1.6904e0 1.6904e0
400.1000000000 5.6e1 1.6702e0 1.6702e0
400.1000000000 5.7e1 1.6529e0 1.6529e0
400.1000000000 5.8e1 1.6883e0 1.6883e0
400.1000000000 5.9e1 1.6565e0 1.6565e0
400.1000000000 6.0e1 1.7398e0 1.7398e0
400.1000000000 6.1e1 1.7656e0 1.7656e0
400.1000000000 6.2e1 1.6463e0 1.6463e0
400.1000000000 6.3e1 1.7235e0 1.7235e0
400.1000000000 6.4e1 1.7261e0 1.7261e0
400.1000000000 6.5e1 1.6207e0 1.6207e0
400.1000000000 6.6e1 1.6497e0 1.6497e0
400.1000000000 6.7e1 1.6666e0 1.6666e0
400.1000000000 6.8e1 1.7674e0 1.7674e0
400.1000000000 6.9e1 1.7011e0 1.7011e0
400.1000000000 7.0e1 1.704e0 1.704e0
400.1000000000 7.1e1 1.6812e0 1.6812e0
400.1000000000 7.2e1 1.7623e0 1.7623e0
400.1000000000 7.3e1 1.7085e0 1.7085e0
400.1000000000 7.4e1 1.6732e0 1.6732e0
400.1000000000 7.5e1 1.6804e0 1.6804e0
400.1000000000 7.6e1 1.7735e0 1.7735e0
400.1000000000 7.7e1 1.7952e0 1.7952e0
400.1000000000 7.8e1 1.6837e0 1.6837e0
400.1000000000 7.9e1 1.7063e0 1.7063e0
400.1000000000 8.0e1 1.7201e0 1.7201e0
400.1000000000 8.1e1 1.6673e0 1.6673e0
400.1000000000 8.2e1 1.6423e0 1.6423e0
400.1000000000 8.3e1 1.7052e0 1.7052e0
400.1000000000 8.4e1 1.7628e0 1.7628e0
400.1000000000 8.5e1 1.7841e0 1.7841e0
400.1000000000 8.6e1 1.7005e0 1.7005e0
400.1000000000 8.7e1 1.7155e0 1.7155e0
400.1000000000 8.8e1 1.7745e0 1.7745e0
400.1000000000 8.9e1 1.809e0 1.809e0
400.1000000000 9.0e1 1.6588e0 1.6588e0
400.1000000000 9.1e1 1.7296e0 1.7296e0
400.1000000000 9.2e1 1.7474e0 1.7474e0
400.1000000000 9.3e1 1.7844e0 1.7844e0
400.1000000000 9.4e1 1.6606e0 1.6606e0
400.1000000000 9.5e1 1.71e0 1.71e0
400.1000000000 9.6e1 1.705e0 1.705e0

500.1000000000 1.0e0 -3.1541e-1 -3.1541e-1
500.1000000000 2.0e0 -1.305e-1 -1.305e-1
500.1000000000 3.0e0 -2.0315e-1 -2.0315e-1
500.1000000000 4.0e0 -2.3294e-1 -2.3294e-1
500.1000000000 5.0e0 -2.8644e-1 -2.8644e-1
500.1000000000 6.0e0 -1.9812e-1 -1.9812e-1
500.1000000000 7.0e0 -1.8568e-1 -1.8568e-1
500.1000000000 8.0e0 -2.9205e-1 -2.9205e-1
500.1000000000 9.0e0 -2.0597e-1 -2.0597e-1
500.1000000000 1.0e1 -1.955e-1 -1.955e-1
500.1000000000 1.1e1 -1.7067e-1 -1.7067e-1
500.1000000000 1.2e1 -3.7329e-1 -3.7329e-1
500.1000000000 1.3e1 -1.9505e-1 -1.9505e-1
500.1000000000 1.4e1 -2.2842e-1 -2.2842e-1
500.1000000000 1.5e1 -1.8449e-1 -1.8449e-1
500.1000000000 1.6e1 -1.4879e-1 -1.4879e-1
500.1000000000 1.7e1 -2.2248e-1 -2.2248e-1
500.1000000000 1.8e1 -1.7859e-1 -1.7859e-1
500.1000000000 1.9e1 -1.839e-1 -1.839e-1
500.1000000000 2.0e1 -2.2521e-1 -2.2521e-1
500.1000000000 2.1e1 -2.3706e-1 -2.3706e-1
500.1000000000 2.2e1 -1.5549e-1 -1.5549e-1
500.1000000000 2.3e1 -1.9829e-1 -1.9829e-1
500.1000000000 2.4e1 -1.9998e-1 -1.9998e-1
500.1000000000 2.5e1 -2.2691e-1 -2.2691e-1
500.1000000000 2.6e1 -1.5083e-1 -1.5083e-1
500.1000000000 2.7e1 -1.9444e-1 -1.9444e-1
500.1000000000 2.8e1 -2.0423e-1 -2.0423e-1
500.1000000000 2.9e1 -2.2438e-1 -2.2438e-1
500.1000000000 3.0e1 -1.8627e-1 -1.8627e-1
500.1000000000 3.1e1 -1.9679e-1 -1.9679e-1
500.1000000000 3.2e1 -1.9751e-1 -1.9751e-1
500.1000000000 3.3e1 -2.0624e-1 -2.0624e-1
500.1000000000 3.4e1 -2.1883e-1 -2.1883e-1
500.1000000000 3.5e1 -1.6162e-1 -1.6162e-1
500.1000000000 3.6e1 -2.0655e-1 -2.0655e-1
500.1000000000 3.7e1 -2.0721e-1 -2.0721e-1
500.1000000000 3.8e1 -1.8548e-1 -1.8548e-1
500.1000000000 3.9e1 -1.8096e-1 -1.8096e-1
500.1000000000 4.0e1 -2.1067e-1 -2.1067e-1
500.1000000000 4.1e1 -2.3876e-1 -2.3876e-1
500.1000000000 4.2e1 -1.5554e-1 -1.5554e-1
500.1000000000 4.3e1 -2.107e-1 -2.107e-1
500.1000000000 4.4e1 -1.6489e-1 -1.6489e-1
500.1000000000 4.5e1 -1.7387e-1 -1.7387e-1
500.1000000000 4.6e1 -1.7939e-1 -1.7939e-1
500.1000000000 4.7e1 -1.953e-1 -1.953e-1
500.1000000000 4.8e1 -1.8247e-1 -1.8247e-1
500.1000000000 4.9e1 -2.2399e-1 -2.2399e-1
500.1000000000 5.0e1 -1.9001e-1 -1.9001e-1
500.1000000000 5.1e1 -1.4868e-1 -1.4868e-1
500.1000000000 5.2e1 -2.0243e-1 -2.0243e-1
500.1000000000 5.3e1 -1.6457e-1 -1.6457e-1
500.1000000000 5.4e1 -2.0969e-1 -2.0969e-1
500.1000000000 5.5e1 -1.7889e-1 -1.7889e-1
500.1000000000 5.6e1 -1.8185e-1 -1.8185e-1
500.1000000000 5.7e1 -2.3827e-1 -2.3827e-1
500.1000000000 5.8e1 -1.945e-1 -1.945e-1
500.1000000000 5.9e1 -1.5377e-1 -1.5377e-1
500.1000000000 6.0e1 -2.3631e-1 -2.3631e-1
500.1000000000 6.1e1 -1.8154e-1 -1.8154e-1
500.1000000000 6.2e1 -2.0959e-1 -2.0959e-1
500.1000000000 6.3e1 -1.7443e-1 -1.7443e-1
500.1000000000 6.4e1 -1.9406e-1 -1.9406e-1
500.1000000000 6.5e1 -2.2955e-1 -2.2955e-1
500.1000000000 6.6e1 -2.0787e-1 -2.0787e-1
500.1000000000 6.7e1 -1.695e-1 -1.695e-1
500.1000000000 6.8e1 -2.0906e-1 -2.0906e-1
500.1000000000 6.9e1 -2.7139e-1 -2.7139e-1
500.1000000000 7.0e1 -1.4164e-1 -1.4164e-1
500.1000000000 7.1e1 -2.2575e-1 -2.2575e-1
500.1000000000 7.2e1 -1.9156e-1 -1.9156e-1
500.1000000000 7.3e1 -2.2803e-1 -2.2803e-1
500.1000000000 7.4e1 -1.7961e-1 -1.7961e-1
500.1000000000 7.5e1 -1.8514e-1 -1.8514e-1
500.1000000000 7.6e1 -2.0475e-1 -2.0475e-1
500.1000000000 7.7e1 -2.3191e-1 -2.3191e-1
500.1000000000 7.8e1 -1.7525e-1 -1.7525e-1
500.1000000000 7.9e1 -1.7336e-1 -1.7336e-1
500.1000000000 8.0e1 -2.3629e-1 -2.3629e-1
500.1000000000 8.1e1 -2.1546e-1 -2.1546e-1
500.1000000000 8.2e1 -1.8416e-1 -1.8416e-1
500.1000000000 8.3e1 -1.936e-1 -1.936e-1
500.1000000000 8.4e1 -1.8413e-1 -1.8413e-1
500.1000000000 8.5e1 -2.1168e-1 -2.1168e-1
500.1000000000 8.6e1 -1.9064e-1 -1.9064e-1
500.1000000000 8.7e1 -1.9358e-1 -1.9358e-1
500.1000000000 8.8e1 -1.9854e-1 -1.9854e-1
500.1000000000 8.9e1 -1.9697e-1 -1.9697e-1
500.1000000000 9.0e1 -1.8362e-1 -1.8362e-1
500.1000000000 9.1e1 -1.7692e-1 -1.7692e-1
500.1000000000 9.2e1 -2.3965e-1 -2.3965e-1
500.1000000000 9.3e1 -1.8697e-1 -1.8697e-1
500.1000000000 9.4e1 -2.0169e-1 -2.0169e-1
500.1000000000 9.5e1 -2.0213e-1 -2.0213e-1
500.1000000000 9.6e1 -1.9229e-1 -1.9229e-1

600.1000000000 1.0e0 -1.3071e0 -1.3071e0
600.1000000000 2.0e0 -1.5748e0 -1.5748e0
600.1000000000 3.0e0 -1.6464e0 -1.6464e0
600.1000000000 4.0e0 -1.8259e0 -1.8259e0
600.1000000000 5.0e0 -1.5833e0 -1.5833e0
600.1000000000 6.0e0 -1.7885e0 -1.7885e0
600.1000000000 7.0e0 -1.4463e0 -1.4463e0
600.1000000000 8.0e0 -1.7073e0 -1.7073e0
600.1000000000 9.0e0 -1.796e0 -1.796e0
600.1000000000 1.0e1 -1.6433e0 -1.6433e0
600.1000000000 1.1e1 -1.6491e0 -1.6491e0
600.1000000000 1.2e1 -1.7561e0 -1.7561e0
600.1000000000 1.3e1 -1.833e0 -1.833e0
600.1000000000 1.4e1 -1.5303e0 -1.5303e0
600.1000000000 1.5e1 -1.5565e0 -1.5565e0
600.1000000000 1.6e1 -1.5632e0 -1.5632e0
600.1000000000 1.7e1 -1.6165e0 -1.6165e0
600.1000000000 1.8e1 -1.6784e0 -1.6784e0
600.1000000000 1.9e1 -1.6672e0 -1.6672e0
600.1000000000 2.0e1 -1.6519e0 -1.6519e0
600.1000000000 2.1e1 -1.634e0 -1.634e0
600.1000000000 2.2e1 -1.6838e0 -1.6838e0
600.1000000000 2.3e1 -1.6088e0 -1.6088e0
600.1000000000 2.4e1 -1.8116e0 -1.8116e0
600.1000000000 2.5e1 -1.7645e0 -1.7645e0
600.1000000000 2.6e1 -1.6763e0 -1.6763e0
600.1000000000 2.7e1 -1.6793e0 -1.6793e0
600.1000000000 2.8e1 -1.5743e0 -1.5743e0
600.1000000000 2.9e1 -1.5706e0 -1.5706e0
600.1000000000 3.0e1 -1.6196e0 -1.6196e0
600.1000000000 3.1e1 -1.6691e0 -1.6691e0
600.1000000000 3.2e1 -1.6946e0 -1.6946e0
600.1000000000 3.3e1 -1.7024e0 -1.7024e0
600.1000000000 3.4e1 -1.6793e0 -1.6793e0
600.1000000000 3.5e1 -1.6036e0 -1.6036e0
600.1000000000 3.6e1 -1.7815e0 -1.7815e0
600.1000000000 3.7e1 -1.7316e0 -1.7316e0
600.1000000000 3.8e1 -1.6976e0 -1.6976e0
600.1000000000 3.9e1 -1.7246e0 -1.7246e0
600.1000000000 4.0e1 -1.8131e0 -1.8131e0
600.1000000000 4.1e1 -1.8108e0 -1.8108e0
600.1000000000 4.2e1 -1.4391e0 -1.4391e0
600.1000000000 4.3e1 -1.6222e0 -1.6222e0
600.1000000000 4.4e1 -1.6521e0 -1.6521e0
600.1000000000 4.5e1 -1.5245e0 -1.5245e0
600.1000000000 4.6e1 -1.7824e0 -1.7824e0
600.1000000000 4.7e1 -1.6752e0 -1.6752e0
600.1000000000 4.8e1 -1.6951e0 -1.6951e0
600.1000000000 4.9e1 -1.7396e0 -1.7396e0
600.1000000000 5.0e1 -1.6114e0 -1.6114e0
600.1000000000 5.1e1 -1.6852e0 -1.6852e0
600.1000000000 5.2e1 -1.7893e0 -1.7893e0
600.1000000000 5.3e1 -1.8422e0 -1.8422e0
600.1000000000 5.4e1 -1.4709e0 -1.4709e0
600.1000000000 5.5e1 -1.705e0 -1.705e0
600.1000000000 5.6e1 -1.5992e0 -1.5992e0
600.1000000000 5.7e1 -1.6058e0 -1.6058e0
600.1000000000 5.8e1 -1.5316e0 -1.5316e0
600.1000000000 5.9e1 -1.6959e0 -1.6959e0
600.1000000000 6.0e1 -1.8287e0 -1.8287e0
600.1000000000 6.1e1 -1.776e0 -1.776e0
600.1000000000 6.2e1 -1.5878e0 -1.5878e0
600.1000000000 6.3e1 -1.6325e0 -1.6325e0
600.1000000000 6.4e1 -1.7146e0 -1.7146e0
600.1000000000 6.5e1 -1.6382e0 -1.6382e0
600.1000000000 6.6e1 -1.5806e0 -1.5806e0
600.1000000000 6.7e1 -1.6464e0 -1.6464e0
600.1000000000 6.8e1 -1.8066e0 -1.8066e0
600.1000000000 6.9e1 -1.6786e0 -1.6786e0
600.1000000000 7.0e1 -1.6297e0 -1.6297e0
600.1000000000 7.1e1 -1.6677e0 -1.6677e0
600.1000000000 7.2e1 -1.7966e0 -1.7966e0
600.1000000000 7.3e1 -1.7999e0 -1.7999e0
600.1000000000 7.4e1 -1.5836e0 -1.5836e0
600.1000000000 7.5e1 -1.7497e0 -1.7497e0
600.1000000000 7.6e1 -1.8802e0 -1.8802e0
600.1000000000 7.7e1 -1.8147e0 -1.8147e0
600.1000000000 7.8e1 -1.6691e0 -1.6691e0
600.1000000000 7.9e1 -1.7423e0 -1.7423e0
600.1000000000 8.0e1 -1.6875e0 -1.6875e0
600.1000000000 8.1e1 -1.5271e0 -1.5271e0
600.1000000000 8.2e1 -1.6546e0 -1.6546e0
600.1000000000 8.3e1 -1.7527e0 -1.7527e0
600.1000000000 8.4e1 -1.8196e0 -1.8196e0
600.1000000000 8.5e1 -1.7933e0 -1.7933e0
600.1000000000 8.6e1 -1.6602e0 -1.6602e0
600.1000000000 8.7e1 -1.6938e0 -1.6938e0
600.1000000000 8.8e1 -1.8694e0 -1.8694e0
600.1000000000 8.9e1 -1.8116e0 -1.8116e0
600.1000000000 9.0e1 -1.6921e0 -1.6921e0
600.1000000000 9.1e1 -1.7019e0 -1.7019e0
600.1000000000 9.2e1 -1.8482e0 -1.8482e0
600.1000000000 9.3e1 -1.7754e0 -1.7754e0
600.1000000000 9.4e1 -1.7382e0 -1.7382e0
600.1000000000 9.5e1 -1.6586e0 -1.6586e0
600.1000000000 9.6e1 -1.7426e0 -1.7426e0

700.1000000000 1.0e0 -1.1769e0 -1.1769e0
700.1000000000 2.0e0 -1.606e0 -1.606e0
700.1000000000 3.0e0 -1.8788e0 -1.8788e0
700.1000000000 4.0e0 -2.1566e0 -2.1566e0
700.1000000000 5.0e0 -1.7286e0 -1.7286e0
700.1000000000 6.0e0 -1.9686e0 -1.9686e0
700.1000000000 7.0e0 -1.3732e0 -1.3732e0
700.1000000000 8.0e0 -1.9376e0 -1.9376e0
700.1000000000 9.0e0 -2.1665e0 -2.1665e0
700.1000000000 1.0e1 -1.6841e0 -1.6841e0
700.1000000000 1.1e1 -1.6962e0 -1.6962e0
700.1000000000 1.2e1 -2.0795e0 -2.0795e0
700.1000000000 1.3e1 -2.1875e0 -2.1875e0
700.1000000000 1.4e1 -1.4475e0 -1.4475e0
700.1000000000 1.5e1 -1.5627e0 -1.5627e0
700.1000000000 1.6e1 -1.4767e0 -1.4767e0
700.1000000000 1.7e1 -1.7467e0 -1.7467e0
700.1000000000 1.8e1 -1.7815e0 -1.7815e0
700.1000000000 1.9e1 -1.8876e0 -1.8876e0
700.1000000000 2.0e1 -1.7296e0 -1.7296e0
700.1000000000 2.1e1 -1.8537e0 -1.8537e0
700.1000000000 2.2e1 -1.8166e0 -1.8166e0
700.1000000000 2.3e1 -1.7443e0 -1.7443e0
700.1000000000 2.4e1 -2.1982e0 -2.1982e0
700.1000000000 2.5e1 -2.1985e0 -2.1985e0
700.1000000000 2.6e1 -1.782e0 -1.782e0
700.1000000000 2.7e1 -1.9578e0 -1.9578e0
700.1000000000 2.8e1 -1.5671e0 -1.5671e0
700.1000000000 2.9e1 -1.7471e0 -1.7471e0
700.1000000000 3.0e1 -1.7321e0 -1.7321e0
700.1000000000 3.1e1 -1.9125e0 -1.9125e0
700.1000000000 3.2e1 -1.983e0 -1.983e0
700.1000000000 3.3e1 -1.954e0 -1.954e0
700.1000000000 3.4e1 -1.8211e0 -1.8211e0
700.1000000000 3.5e1 -1.7757e0 -1.7757e0
700.1000000000 3.6e1 -2.0643e0 -2.0643e0
700.1000000000 3.7e1 -2.0191e0 -2.0191e0
700.1000000000 3.8e1 -1.8609e0 -1.8609e0
700.1000000000 3.9e1 -1.8505e0 -1.8505e0
700.1000000000 4.0e1 -2.2226e0 -2.2226e0
700.1000000000 4.1e1 -2.189e0 -2.189e0
700.1000000000 4.2e1 -1.3697e0 -1.3697e0
700.1000000000 4.3e1 -1.8701e0 -1.8701e0
700.1000000000 4.4e1 -1.7206e0 -1.7206e0
700.1000000000 4.5e1 -1.5662e0 -1.5662e0
700.1000000000 4.6e1 -1.896e0 -1.896e0
700.1000000000 4.7e1 -1.98e0 -1.98e0
700.1000000000 4.8e1 -1.9291e0 -1.9291e0
700.1000000000 4.9e1 -1.9355e0 -1.9355e0
700.1000000000 5.0e1 -1.6798e0 -1.6798e0
700.1000000000 5.1e1 -1.8292e0 -1.8292e0
700.1000000000 5.2e1 -2.0553e0 -2.0553e0
700.1000000000 5.3e1 -2.1265e0 -2.1265e0
700.1000000000 5.4e1 -1.4087e0 -1.4087e0
700.1000000000 5.5e1 -1.8068e0 -1.8068e0
700.1000000000 5.6e1 -1.7311e0 -1.7311e0
700.1000000000 5.7e1 -1.5432e0 -1.5432e0
700.1000000000 5.8e1 -1.567e0 -1.567e0
700.1000000000 5.9e1 -1.8275e0 -1.8275e0
700.1000000000 6.0e1 -2.1899e0 -2.1899e0
700.1000000000 6.1e1 -2.0886e0 -2.0886e0
700.1000000000 6.2e1 -1.6514e0 -1.6514e0
700.1000000000 6.3e1 -1.8825e0 -1.8825e0
700.1000000000 6.4e1 -1.8471e0 -1.8471e0
700.1000000000 6.5e1 -1.7053e0 -1.7053e0
700.1000000000 6.6e1 -1.5865e0 -1.5865e0
700.1000000000 6.7e1 -1.783e0 -1.783e0
700.1000000000 6.8e1 -2.1905e0 -2.1905e0
700.1000000000 6.9e1 -1.9151e0 -1.9151e0
700.1000000000 7.0e1 -1.6806e0 -1.6806e0
700.1000000000 7.1e1 -1.8584e0 -1.8584e0
700.1000000000 7.2e1 -2.1215e0 -2.1215e0
700.1000000000 7.3e1 -2.1421e0 -2.1421e0
700.1000000000 7.4e1 -1.6659e0 -1.6659e0
700.1000000000 7.5e1 -1.9462e0 -1.9462e0
700.1000000000 7.6e1 -2.2174e0 -2.2174e0
700.1000000000 7.7e1 -2.1591e0 -2.1591e0
700.1000000000 7.8e1 -1.8836e0 -1.8836e0
700.1000000000 7.9e1 -1.8764e0 -1.8764e0
700.1000000000 8.0e1 -1.8376e0 -1.8376e0
700.1000000000 8.1e1 -1.6219e0 -1.6219e0
700.1000000000 8.2e1 -1.8496e0 -1.8496e0
700.1000000000 8.3e1 -1.8373e0 -1.8373e0
700.1000000000 8.4e1 -2.1897e0 -2.1897e0
700.1000000000 8.5e1 -2.1681e0 -2.1681e0
700.1000000000 8.6e1 -1.92e0 -1.92e0
700.1000000000 8.7e1 -1.9832e0 -1.9832e0
700.1000000000 8.8e1 -2.1729e0 -2.1729e0
700.1000000000 8.9e1 -2.2049e0 -2.2049e0
700.1000000000 9.0e1 -1.83e0 -1.83e0
700.1000000000 9.1e1 -1.9151e0 -1.9151e0
700.1000000000 9.2e1 -2.2242e0 -2.2242e0
700.1000000000 9.3e1 -2.1572e0 -2.1572e0
700.1000000000 9.4e1 -1.9091e0 -1.9091e0
700.1000000000 9.5e1 -1.9459e0 -1.9459e0
700.1000000000 9.6e1 -1.9364e0 -1.9364e0

800.1000000000 1.0e0 -3.8133e-1 -3.8133e-1
800.1000000000 2.0e0 -6.9348e-1 -6.9348e-1
800.1000000000 3.0e0 -5.9571e-1 -5.9571e-1
800.1000000000 4.0e0 -1.2164e0 -1.2164e0
800.1000000000 5.0e0 -7.5382e-1 -7.5382e-1
800.1000000000 6.0e0 -7.5556e-1 -7.5556e-1
800.1000000000 7.0e0 -6.4218e-1 -6.4218e-1
800.1000000000 8.0e0 -9.6274e-1 -9.6274e-1
800.1000000000 9.0e0 -1.1876e0 -1.1876e0
800.1000000000 1.0e1 -7.3304e-1 -7.3304e-1
800.1000000000 1.1e1 -6.9786e-1 -6.9786e-1
800.1000000000 1.2e1 -1.074e0 -1.074e0
800.1000000000 1.3e1 -1.0825e0 -1.0825e0
800.1000000000 1.4e1 -5.6099e-1 -5.6099e-1
800.1000000000 1.5e1 -5.7999e-1 -5.7999e-1
800.1000000000 1.6e1 -5.0755e-1 -5.0755e-1
800.1000000000 1.7e1 -6.5149e-1 -6.5149e-1
800.1000000000 1.8e1 -8.8647e-1 -8.8647e-1
800.1000000000 1.9e1 -6.2397e-1 -6.2397e-1
800.1000000000 2.0e1 -6.7409e-1 -6.7409e-1
800.1000000000 2.1e1 -8.7728e-1 -8.7728e-1
800.1000000000 2.2e1 -8.29e-1 -8.29e-1
800.1000000000 2.3e1 -8.4612e-1 -8.4612e-1
800.1000000000 2.4e1 -1.137e0 -1.137e0
800.1000000000 2.5e1 -1.2755e0 -1.2755e0
800.1000000000 2.6e1 -6.675e-1 -6.675e-1
800.1000000000 2.7e1 -8.1532e-1 -8.1532e-1
800.1000000000 2.8e1 -7.579e-1 -7.579e-1
800.1000000000 2.9e1 -9.327e-1 -9.327e-1
800.1000000000 3.0e1 -7.8429e-1 -7.8429e-1
800.1000000000 3.1e1 -8.5803e-1 -8.5803e-1
800.1000000000 3.2e1 -1.1917e0 -1.1917e0
800.1000000000 3.3e1 -1.148e0 -1.148e0
800.1000000000 3.4e1 -8.2322e-1 -8.2322e-1
800.1000000000 3.5e1 -8.1664e-1 -8.1664e-1
800.1000000000 3.6e1 -1.0892e0 -1.0892e0
800.1000000000 3.7e1 -1.1615e0 -1.1615e0
800.1000000000 3.8e1 -5.5074e-1 -5.5074e-1
800.1000000000 3.9e1 -1.0116e0 -1.0116e0
800.1000000000 4.0e1 -1.1427e0 -1.1427e0
800.1000000000 4.1e1 -1.2045e0 -1.2045e0
800.1000000000 4.2e1 -6.1806e-1 -6.1806e-1
800.1000000000 4.3e1 -8.2487e-1 -8.2487e-1
800.1000000000 4.4e1 -7.1013e-1 -7.1013e-1
800.1000000000 4.5e1 -6.1968e-1 -6.1968e-1
800.1000000000 4.6e1 -6.0487e-1 -6.0487e-1
800.1000000000 4.7e1 -9.6436e-1 -9.6436e-1
800.1000000000 4.8e1 -8.6648e-1 -8.6648e-1
800.1000000000 4.9e1 -1.0619e0 -1.0619e0
800.1000000000 5.0e1 -7.6529e-1 -7.6529e-1
800.1000000000 5.1e1 -8.9374e-1 -8.9374e-1
800.1000000000 5.2e1 -1.0722e0 -1.0722e0
800.1000000000 5.3e1 -1.083e0 -1.083e0
800.1000000000 5.4e1 -6.1272e-1 -6.1272e-1
800.1000000000 5.5e1 -7.8611e-1 -7.8611e-1
800.1000000000 5.6e1 -7.3828e-1 -7.3828e-1
800.1000000000 5.7e1 -6.2181e-1 -6.2181e-1
800.1000000000 5.8e1 -6.614e-1 -6.614e-1
800.1000000000 5.9e1 -8.1847e-1 -8.1847e-1
800.1000000000 6.0e1 -1.1898e0 -1.1898e0
800.1000000000 6.1e1 -1.0754e0 -1.0754e0
800.1000000000 6.2e1 -7.558e-1 -7.558e-1
800.1000000000 6.3e1 -7.9647e-1 -7.9647e-1
800.1000000000 6.4e1 -9.0633e-1 -9.0633e-1
800.1000000000 6.5e1 -6.8877e-1 -6.8877e-1
800.1000000000 6.6e1 -8.2494e-1 -8.2494e-1
800.1000000000 6.7e1 -8.2804e-1 -8.2804e-1
800.1000000000 6.8e1 -1.139e0 -1.139e0
800.1000000000 6.9e1 -1.0209e0 -1.0209e0
800.1000000000 7.0e1 -8.2355e-1 -8.2355e-1
800.1000000000 7.1e1 -8.6091e-1 -8.6091e-1
800.1000000000 7.2e1 -1.2003e0 -1.2003e0
800.1000000000 7.3e1 -1.3873e0 -1.3873e0
800.1000000000 7.4e1 -5.7369e-1 -5.7369e-1
800.1000000000 7.5e1 -8.3818e-1 -8.3818e-1
800.1000000000 7.6e1 -1.1402e0 -1.1402e0
800.1000000000 7.7e1 -1.2007e0 -1.2007e0
800.1000000000 7.8e1 -8.9695e-1 -8.9695e-1
800.1000000000 7.9e1 -8.4629e-1 -8.4629e-1
800.1000000000 8.0e1 -6.8899e-1 -6.8899e-1
800.1000000000 8.1e1 -7.8229e-1 -7.8229e-1
800.1000000000 8.2e1 -8.4549e-1 -8.4549e-1
800.1000000000 8.3e1 -8.2451e-1 -8.2451e-1
800.1000000000 8.4e1 -1.1408e0 -1.1408e0
800.1000000000 8.5e1 -1.1459e0 -1.1459e0
800.1000000000 8.6e1 -7.4063e-1 -7.4063e-1
800.1000000000 8.7e1 -7.6818e-1 -7.6818e-1
800.1000000000 8.8e1 -1.2447e0 -1.2447e0
800.1000000000 8.9e1 -1.2288e0 -1.2288e0
800.1000000000 9.0e1 -7.0704e-1 -7.0704e-1
800.1000000000 9.1e1 -8.588e-1 -8.588e-1
800.1000000000 9.2e1 -1.1489e0 -1.1489e0
800.1000000000 9.3e1 -1.1957e0 -1.1957e0
800.1000000000 9.4e1 -6.8966e-1 -6.8966e-1
800.1000000000 9.5e1 -7.1861e-1 -7.1861e-1
800.1000000000 9.6e1 -8.9904e-1 -8.9904e-1

900.1000000000 1.0e0 6.5415e-2 6.5415e-2
900.1000000000 2.0e0 2.6395e-1 2.6395e-1
900.1000000000 3.0e0 2.2754e-1 2.2754e-1
900.1000000000 4.0e0 2.333e-1 2.333e-1
900.1000000000 5.0e0 2.0507e-1 2.0507e-1
900.1000000000 6.0e0 2.6248e-1 2.6248e-1
900.1000000000 7.0e0 2.3137e-1 2.3137e-1
900.1000000000 8.0e0 2.4601e-1 2.4601e-1
900.1000000000 9.0e0 3.6148e-1 3.6148e-1
900.1000000000 1.0e1 2.0625e-1 2.0625e-1
900.1000000000 1.1e1 2.4392e-1 2.4392e-1
900.1000000000 1.2e1 2.246e-1 2.246e-1
900.1000000000 1.3e1 3.1299e-1 3.1299e-1
900.1000000000 1.4e1 1.9812e-1 1.9812e-1
900.1000000000 1.5e1 2.3405e-1 2.3405e-1
900.1000000000 1.6e1 1.8012e-1 1.8012e-1
900.1000000000 1.7e1 1.9342e-1 1.9342e-1
900.1000000000 1.8e1 2.4093e-1 2.4093e-1
900.1000000000 1.9e1 2.5464e-1 2.5464e-1
900.1000000000 2.0e1 1.9214e-1 1.9214e-1
900.1000000000 2.1e1 3.0162e-1 3.0162e-1
900.1000000000 2.2e1 2.5318e-1 2.5318e-1
900.1000000000 2.3e1 2.0504e-1 2.0504e-1
900.1000000000 2.4e1 2.3648e-1 2.3648e-1
900.1000000000 2.5e1 2.6063e-1 2.6063e-1
900.1000000000 2.6e1 2.7039e-1 2.7039e-1
900.1000000000 2.7e1 2.5366e-1 2.5366e-1
900.1000000000 2.8e1 2.195e-1 2.195e-1
900.1000000000 2.9e1 1.5507e-1 1.5507e-1
900.1000000000 3.0e1 2.1022e-1 2.1022e-1
900.1000000000 3.1e1 2.5778e-1 2.5778e-1
900.1000000000 3.2e1 1.0679e-1 1.0679e-1
900.1000000000 3.3e1 2.3058e-1 2.3058e-1
900.1000000000 3.4e1 3.3141e-1 3.3141e-1
900.1000000000 3.5e1 2.2346e-1 2.2346e-1
900.1000000000 3.6e1 3.3611e-1 3.3611e-1
900.1000000000 3.7e1 3.0388e-1 3.0388e-1
900.1000000000 3.8e1 2.3239e-1 2.3239e-1
900.1000000000 3.9e1 3.3369e-1 3.3369e-1
900.1000000000 4.0e1 2.915e-1 2.915e-1
900.1000000000 4.1e1 2.9755e-1 2.9755e-1
900.1000000000 4.2e1 9.0897e-2 9.0897e-2
900.1000000000 4.3e1 3.1606e-1 3.1606e-1
900.1000000000 4.4e1 2.0719e-1 2.0719e-1
900.1000000000 4.5e1 2.6119e-1 2.6119e-1
900.1000000000 4.6e1 2.0263e-1 2.0263e-1
900.1000000000 4.7e1 2.8668e-1 2.8668e-1
900.1000000000 4.8e1 2.8743e-1 2.8743e-1
900.1000000000 4.9e1 2.459e-1 2.459e-1
900.1000000000 5.0e1 2.6878e-1 2.6878e-1
900.1000000000 5.1e1 2.0595e-1 2.0595e-1
900.1000000000 5.2e1 3.0039e-1 3.0039e-1
900.1000000000 5.3e1 2.8807e-1 2.8807e-1
900.1000000000 5.4e1 2.0592e-1 2.0592e-1
900.1000000000 5.5e1 2.0515e-1 2.0515e-1
900.1000000000 5.6e1 2.2857e-1 2.2857e-1
900.1000000000 5.7e1 2.218e-1 2.218e-1
900.1000000000 5.8e1 1.6926e-1 1.6926e-1
900.1000000000 5.9e1 2.1482e-1 2.1482e-1
900.1000000000 6.0e1 1.9052e-1 1.9052e-1
900.1000000000 6.1e1 2.2499e-1 2.2499e-1
900.1000000000 6.2e1 2.3346e-1 2.3346e-1
900.1000000000 6.3e1 2.4269e-1 2.4269e-1
900.1000000000 6.4e1 1.4169e-1 1.4169e-1
900.1000000000 6.5e1 1.1677e-1 1.1677e-1
900.1000000000 6.6e1 2.435e-1 2.435e-1
900.1000000000 6.7e1 2.7538e-1 2.7538e-1
900.1000000000 6.8e1 3.4093e-1 3.4093e-1
900.1000000000 6.9e1 2.7446e-1 2.7446e-1
900.1000000000 7.0e1 2.7009e-1 2.7009e-1
900.1000000000 7.1e1 2.2446e-1 2.2446e-1
900.1000000000 7.2e1 3.8099e-1 3.8099e-1
900.1000000000 7.3e1 2.2739e-1 2.2739e-1
900.1000000000 7.4e1 2.1341e-1 2.1341e-1
900.1000000000 7.5e1 3.1917e-1 3.1917e-1
900.1000000000 7.6e1 3.09e-1 3.09e-1
900.1000000000 7.7e1 3.3905e-1 3.3905e-1
900.1000000000 7.8e1 2.823e-1 2.823e-1
900.1000000000 7.9e1 1.9128e-1 1.9128e-1
900.1000000000 8.0e1 2.7668e-1 2.7668e-1
900.1000000000 8.1e1 1.6363e-1 1.6363e-1
900.1000000000 8.2e1 2.4885e-1 2.4885e-1
900.1000000000 8.3e1 2.9268e-1 2.9268e-1
900.1000000000 8.4e1 1.9878e-1 1.9878e-1
900.1000000000 8.5e1 2.8082e-1 2.8082e-1
900.1000000000 8.6e1 2.0679e-1 2.0679e-1
900.1000000000 8.7e1 2.9108e-1 2.9108e-1
900.1000000000 8.8e1 2.9082e-1 2.9082e-1
900.1000000000 8.9e1 2.4598e-1 2.4598e-1
900.1000000000 9.0e1 2.9443e-1 2.9443e-1
900.1000000000 9.1e1 2.668e-1 2.668e-1
900.1000000000 9.2e1 2.2071e-1 2.2071e-1
900.1000000000 9.3e1 3.1527e-1 3.1527e-1
900.1000000000 9.4e1 1.8927e-1 1.8927e-1
900.1000000000 9.5e1 3.1545e-1 3.1545e-1
900.1000000000 9.6e1 1.7907e-1 1.7907e-1

1000.1000000000 1.0e0 4.4154e-1 4.4154e-1
1000.1000000000 2.0e0 5.079e-1 5.079e-1
1000.1000000000 3.0e0 7.7716e-1 7.7716e-1
1000.1000000000 4.0e0 1.04e0 1.04e0
1000.1000000000 5.0e0 6.6822e-1 6.6822e-1
1000.1000000000 6.0e0 7.9523e-1 7.9523e-1
1000.1000000000 7.0e0 4.9689e-1 4.9689e-1
1000.1000000000 8.0e0 7.4564e-1 7.4564e-1
1000.1000000000 9.0e0 1.005e0 1.005e0
1000.1000000000 1.0e1 6.9427e-1 6.9427e-1
1000.1000000000 1.1e1 6.4176e-1 6.4176e-1
1000.1000000000 1.2e1 7.5089e-1 7.5089e-1
1000.1000000000 1.3e1 1.0528e0 1.0528e0
1000.1000000000 1.4e1 5.9625e-1 5.9625e-1
1000.1000000000 1.5e1 6.4017e-1 6.4017e-1
1000.1000000000 1.6e1 5.7901e-1 5.7901e-1
1000.1000000000 1.7e1 6.2316e-1 6.2316e-1
1000.1000000000 1.8e1 6.6838e-1 6.6838e-1
1000.1000000000 1.9e1 7.7479e-1 7.7479e-1
1000.1000000000 2.0e1 6.2538e-1 6.2538e-1
1000.1000000000 2.1e1 8.0794e-1 8.0794e-1
1000.1000000000 2.2e1 6.8428e-1 6.8428e-1
1000.1000000000 2.3e1 6.7179e-1 6.7179e-1
1000.1000000000 2.4e1 8.5975e-1 8.5975e-1
1000.1000000000 2.5e1 1.0369e0 1.0369e0
1000.1000000000 2.6e1 7.0166e-1 7.0166e-1
1000.1000000000 2.7e1 7.9841e-1 7.9841e-1
1000.1000000000 2.8e1 5.6522e-1 5.6522e-1
1000.1000000000 2.9e1 7.4177e-1 7.4177e-1
1000.1000000000 3.0e1 5.6751e-1 5.6751e-1
1000.1000000000 3.1e1 8.2833e-1 8.2833e-1
1000.1000000000 3.2e1 5.6327e-1 5.6327e-1
1000.1000000000 3.3e1 8.2355e-1 8.2355e-1
1000.1000000000 3.4e1 7.9783e-1 7.9783e-1
1000.1000000000 3.5e1 7.5065e-1 7.5065e-1
1000.1000000000 3.6e1 1.0009e0 1.0009e0
1000.1000000000 3.7e1 9.7016e-1 9.7016e-1
1000.1000000000 3.8e1 7.97e-1 7.97e-1
1000.1000000000 3.9e1 6.8827e-1 6.8827e-1
1000.1000000000 4.0e1 8.7986e-1 8.7986e-1
1000.1000000000 4.1e1 6.6171e-1 6.6171e-1
1000.1000000000 4.2e1 5.2032e-1 5.2032e-1
1000.1000000000 4.3e1 7.5485e-1 7.5485e-1
1000.1000000000 4.4e1 6.2429e-1 6.2429e-1
1000.1000000000 4.5e1 7.0594e-1 7.0594e-1
1000.1000000000 4.6e1 6.9691e-1 6.9691e-1
1000.1000000000 4.7e1 9.1713e-1 9.1713e-1
1000.1000000000 4.8e1 6.949e-1 6.949e-1
1000.1000000000 4.9e1 6.6147e-1 6.6147e-1
1000.1000000000 5.0e1 7.1878e-1 7.1878e-1
1000.1000000000 5.1e1 7.4478e-1 7.4478e-1
1000.1000000000 5.2e1 1.0616e0 1.0616e0
1000.1000000000 5.3e1 9.3282e-1 9.3282e-1
1000.1000000000 5.4e1 5.6245e-1 5.6245e-1
1000.1000000000 5.5e1 7.1673e-1 7.1673e-1
1000.1000000000 5.6e1 7.1191e-1 7.1191e-1
1000.1000000000 5.7e1 5.2646e-1 5.2646e-1
1000.1000000000 5.8e1 4.181e-1 4.181e-1
1000.1000000000 5.9e1 6.349e-1 6.349e-1
1000.1000000000 6.0e1 8.379e-1 8.379e-1
1000.1000000000 6.1e1 7.9865e-1 7.9865e-1
1000.1000000000 6.2e1 5.541e-1 5.541e-1
1000.1000000000 6.3e1 6.9885e-1 6.9885e-1
1000.1000000000 6.4e1 5.6219e-1 5.6219e-1
1000.1000000000 6.5e1 5.7807e-1 5.7807e-1
1000.1000000000 6.6e1 6.5217e-1 6.5217e-1
1000.1000000000 6.7e1 7.5594e-1 7.5594e-1
1000.1000000000 6.8e1 1.0155e0 1.0155e0
1000.1000000000 6.9e1 9.3343e-1 9.3343e-1
1000.1000000000 7.0e1 7.3244e-1 7.3244e-1
1000.1000000000 7.1e1 8.0952e-1 8.0952e-1
1000.1000000000 7.2e1 1.0339e0 1.0339e0
1000.1000000000 7.3e1 9.3946e-1 9.3946e-1
1000.1000000000 7.4e1 5.926e-1 5.926e-1
1000.1000000000 7.5e1 8.6345e-1 8.6345e-1
1000.1000000000 7.6e1 1.0238e0 1.0238e0
1000.1000000000 7.7e1 1.0435e0 1.0435e0
1000.1000000000 7.8e1 7.6229e-1 7.6229e-1
1000.1000000000 7.9e1 8.2947e-1 8.2947e-1
1000.1000000000 8.0e1 7.6176e-1 7.6176e-1
1000.1000000000 8.1e1 6.1495e-1 6.1495e-1
1000.1000000000 8.2e1 6.8488e-1 6.8488e-1
1000.1000000000 8.3e1 7.1931e-1 7.1931e-1
1000.1000000000 8.4e1 9.0245e-1 9.0245e-1
1000.1000000000 8.5e1 8.8626e-1 8.8626e-1
1000.1000000000 8.6e1 7.1765e-1 7.1765e-1
1000.1000000000 8.7e1 8.7328e-1 8.7328e-1
1000.1000000000 8.8e1 1.0706e0 1.0706e0
1000.1000000000 8.9e1 9.7077e-1 9.7077e-1
1000.1000000000 9.0e1 7.6496e-1 7.6496e-1
1000.1000000000 9.1e1 7.8201e-1 7.8201e-1
1000.1000000000 9.2e1 9.4747e-1 9.4747e-1
1000.1000000000 9.3e1 9.8293e-1 9.8293e-1
1000.1000000000 9.4e1 8.1546e-1 8.1546e-1
1000.1000000000 9.5e1 7.7975e-1 7.7975e-1
1000.1000000000 9.6e1 6.8544e-1 6.8544e-1


==> figures/gsvd_control-figure8_contourtmp0.dat <==
0.1 1.0e0 -1.051e0 -1.051e0
0.1 2.0e0 -7.4918e-1 -7.4918e-1
0.1 3.0e0 -6.6329e-1 -6.6329e-1
0.1 4.0e0 -9.7702e-1 -9.7702e-1
0.1 5.0e0 -1.0735e0 -1.0735e0
0.1 6.0e0 -9.4757e-1 -9.4757e-1
0.1 7.0e0 -1.1128e0 -1.1128e0
0.1 8.0e0 -1.1037e0 -1.1037e0
0.1 9.0e0 -9.7175e-1 -9.7175e-1
0.1 1.0e1 -6.9882e-1 -6.9882e-1
0.1 1.1e1 -7.1635e-1 -7.1635e-1
0.1 1.2e1 -1.1385e0 -1.1385e0
0.1 1.3e1 -8.5701e-1 -8.5701e-1
0.1 1.4e1 -7.5285e-1 -7.5285e-1
0.1 1.5e1 -7.9592e-1 -7.9592e-1
0.1 1.6e1 -1.0227e0 -1.0227e0
0.1 1.7e1 -8.7211e-1 -8.7211e-1
0.1 1.8e1 -6.7354e-1 -6.7354e-1
0.1 1.9e1 -6.4911e-1 -6.4911e-1
0.1 2.0e1 -9.7879e-1 -9.7879e-1
0.1 2.1e1 -9.8017e-1 -9.8017e-1
0.1 2.2e1 -6.9248e-1 -6.9248e-1
0.1 2.3e1 -6.5907e-1 -6.5907e-1
0.1 2.4e1 -1.0311e0 -1.0311e0
0.1 2.5e1 -9.6249e-1 -9.6249e-1
0.1 2.6e1 -6.8369e-1 -6.8369e-1
0.1 2.7e1 -6.9111e-1 -6.9111e-1
0.1 2.8e1 -1.0455e0 -1.0455e0
0.1 2.9e1 -9.37e-1 -9.37e-1
0.1 3.0e1 -6.879e-1 -6.879e-1
0.1 3.1e1 -7.1868e-1 -7.1868e-1
0.1 3.2e1 -1.1895e0 -1.1895e0
0.1 3.3e1 -1.0777e0 -1.0777e0
0.1 3.4e1 -7.609e-1 -7.609e-1
0.1 3.5e1 -6.9052e-1 -6.9052e-1
0.1 3.6e1 -8.6471e-1 -8.6471e-1
0.1 3.7e1 -9.2424e-1 -9.2424e-1
0.1 3.8e1 -7.2366e-1 -7.2366e-1
0.1 3.9e1 -6.7059e-1 -6.7059e-1
0.1 4.0e1 -9.7357e-1 -9.7357e-1
0.1 4.1e1 -1.0432e0 -1.0432e0
0.1 4.2e1 -7.6378e-1 -7.6378e-1
0.1 4.3e1 -6.4649e-1 -6.4649e-1
0.1 4.4e1 -9.6398e-1 -9.6398e-1
0.1 4.5e1 -9.736e-1 -9.736e-1
0.1 4.6e1 -6.9802e-1 -6.9802e-1
0.1 4.7e1 -6.3916e-1 -6.3916e-1
0.1 4.8e1 -1.1277e0 -1.1277e0
0.1 4.9e1 -1.1252e0 -1.1252e0
0.1 5.0e1 -7.959e-1 -7.959e-1
0.1 5.1e1 -7.1119e-1 -7.1119e-1
0.1 5.2e1 -9.4527e-1 -9.4527e-1
0.1 5.3e1 -1.1263e0 -1.1263e0
0.1 5.4e1 -7.197e-1 -7.197e-1
0.1 5.5e1 -6.6584e-1 -6.6584e-1
0.1 5.6e1 -9.1357e-1 -9.1357e-1
0.1 5.7e1 -1.0555e0 -1.0555e0
0.1 5.8e1 -6.8032e-1 -6.8032e-1
0.1 5.9e1 -6.2685e-1 -6.2685e-1
0.1 6.0e1 -9.4762e-1 -9.4762e-1
0.1 6.1e1 -1.0506e0 -1.0506e0
0.1 6.2e1 -6.7747e-1 -6.7747e-1
0.1 6.3e1 -6.3201e-1 -6.3201e-1
0.1 6.4e1 -7.4979e-1 -7.4979e-1
0.1 6.5e1 -9.8379e-1 -9.8379e-1
0.1 6.6e1 -7.8608e-1 -7.8608e-1
0.1 6.7e1 -7.3709e-1 -7.3709e-1
0.1 6.8e1 -9.6048e-1 -9.6048e-1
0.1 6.9e1 -1.1504e0 -1.1504e0
0.1 7.0e1 -7.7689e-1 -7.7689e-1
0.1 7.1e1 -6.7511e-1 -6.7511e-1
0.1 7.2e1 -9.447e-1 -9.447e-1
0.1 7.3e1 -1.1151e0 -1.1151e0
0.1 7.4e1 -7.3435e-1 -7.3435e-1
0.1 7.5e1 -6.4093e-1 -6.4093e-1
0.1 7.6e1 -9.2813e-1 -9.2813e-1
0.1 7.7e1 -1.0992e0 -1.0992e0
0.1 7.8e1 -6.7384e-1 -6.7384e-1
0.1 7.9e1 -6.2971e-1 -6.2971e-1
0.1 8.0e1 -8.4988e-1 -8.4988e-1
0.1 8.1e1 -1.019e0 -1.019e0
0.1 8.2e1 -7.1605e-1 -7.1605e-1
0.1 8.3e1 -6.3273e-1 -6.3273e-1
0.1 8.4e1 -9.1643e-1 -9.1643e-1
0.1 8.5e1 -1.1178e0 -1.1178e0
0.1 8.6e1 -6.6573e-1 -6.6573e-1
0.1 8.7e1 -6.1304e-1 -6.1304e-1
0.1 8.8e1 -9.5e-1 -9.5e-1
0.1 8.9e1 -1.0044e0 -1.0044e0
0.1 9.0e1 -6.4008e-1 -6.4008e-1
0.1 9.1e1 -6.1219e-1 -6.1219e-1
0.1 9.2e1 -9.6791e-1 -9.6791e-1
0.1 9.3e1 -9.5592e-1 -9.5592e-1
0.1 9.4e1 -6.3978e-1 -6.3978e-1
0.1 9.5e1 -6.2654e-1 -6.2654e-1
0.1 9.6e1 -8.6671e-1 -8.6671e-1
0.2 1.0e0 -1.1887e0 -1.1887e0
0.2 2.0e0 -8.7809e-1 -8.7809e-1
0.2 3.0e0 -7.4639e-1 -7.4639e-1
0.2 4.0e0 -1.0159e0 -1.0159e0
0.2 5.0e0 -1.3433e0 -1.3433e0
0.2 6.0e0 -1.0151e0 -1.0151e0
0.2 7.0e0 -1.2304e0 -1.2304e0
0.2 8.0e0 -1.3415e0 -1.3415e0
0.2 9.0e0 -1.0338e0 -1.0338e0
0.2 1.0e1 -8.08e-1 -8.08e-1
0.2 1.1e1 -8.6855e-1 -8.6855e-1
0.2 1.2e1 -1.3485e0 -1.3485e0
0.2 1.3e1 -9.5992e-1 -9.5992e-1
0.2 1.4e1 -8.8536e-1 -8.8536e-1
0.2 1.5e1 -9.7441e-1 -9.7441e-1
0.2 1.6e1 -1.1836e0 -1.1836e0
0.2 1.7e1 -9.0376e-1 -9.0376e-1
0.2 1.8e1 -7.5754e-1 -7.5754e-1
0.2 1.9e1 -7.2038e-1 -7.2038e-1
0.2 2.0e1 -1.1239e0 -1.1239e0
0.2 2.1e1 -1.0155e0 -1.0155e0
0.2 2.2e1 -7.7027e-1 -7.7027e-1
0.2 2.3e1 -7.5479e-1 -7.5479e-1
0.2 2.4e1 -1.204e0 -1.204e0
0.2 2.5e1 -1.0367e0 -1.0367e0
0.2 2.6e1 -7.8904e-1 -7.8904e-1
0.2 2.7e1 -8.1451e-1 -8.1451e-1
0.2 2.8e1 -1.1959e0 -1.1959e0
0.2 2.9e1 -1.0313e0 -1.0313e0
0.2 3.0e1 -8.3413e-1 -8.3413e-1
0.2 3.1e1 -8.4863e-1 -8.4863e-1
0.2 3.2e1 -1.3312e0 -1.3312e0
0.2 3.3e1 -1.1585e0 -1.1585e0
0.2 3.4e1 -8.2218e-1 -8.2218e-1
0.2 3.5e1 -7.7625e-1 -7.7625e-1
0.2 3.6e1 -9.9969e-1 -9.9969e-1
0.2 3.7e1 -9.9341e-1 -9.9341e-1
0.2 3.8e1 -8.1746e-1 -8.1746e-1
0.2 3.9e1 -7.7258e-1 -7.7258e-1
0.2 4.0e1 -1.1066e0 -1.1066e0
0.2 4.1e1 -1.1071e0 -1.1071e0
0.2 4.2e1 -8.5615e-1 -8.5615e-1
0.2 4.3e1 -7.9348e-1 -7.9348e-1
0.2 4.4e1 -1.1181e0 -1.1181e0
0.2 4.5e1 -1.0576e0 -1.0576e0
0.2 4.6e1 -8.5865e-1 -8.5865e-1
0.2 4.7e1 -7.8756e-1 -7.8756e-1
0.2 4.8e1 -1.2643e0 -1.2643e0
0.2 4.9e1 -1.2091e0 -1.2091e0
0.2 5.0e1 -8.4766e-1 -8.4766e-1
0.2 5.1e1 -7.7579e-1 -7.7579e-1
0.2 5.2e1 -1.0774e0 -1.0774e0
0.2 5.3e1 -1.1628e0 -1.1628e0
0.2 5.4e1 -8.0173e-1 -8.0173e-1
0.2 5.5e1 -7.7459e-1 -7.7459e-1
0.2 5.6e1 -1.0599e0 -1.0599e0
0.2 5.7e1 -1.1205e0 -1.1205e0
0.2 5.8e1 -8.1675e-1 -8.1675e-1
0.2 5.9e1 -7.5325e-1 -7.5325e-1
0.2 6.0e1 -1.0825e0 -1.0825e0
0.2 6.1e1 -1.1429e0 -1.1429e0
0.2 6.2e1 -8.0455e-1 -8.0455e-1
0.2 6.3e1 -7.716e-1 -7.716e-1
0.2 6.4e1 -9.1734e-1 -9.1734e-1
0.2 6.5e1 -1.0427e0 -1.0427e0
0.2 6.6e1 -9.0847e-1 -9.0847e-1
0.2 6.7e1 -8.3063e-1 -8.3063e-1
0.2 6.8e1 -1.0693e0 -1.0693e0
0.2 6.9e1 -1.2117e0 -1.2117e0
0.2 7.0e1 -8.8293e-1 -8.8293e-1
0.2 7.1e1 -7.951e-1 -7.951e-1
0.2 7.2e1 -1.0352e0 -1.0352e0
0.2 7.3e1 -1.2294e0 -1.2294e0
0.2 7.4e1 -8.5178e-1 -8.5178e-1
0.2 7.5e1 -7.4792e-1 -7.4792e-1
0.2 7.6e1 -1.0306e0 -1.0306e0
0.2 7.7e1 -1.1726e0 -1.1726e0
0.2 7.8e1 -7.8867e-1 -7.8867e-1
0.2 7.9e1 -7.3209e-1 -7.3209e-1
0.2 8.0e1 -9.1837e-1 -9.1837e-1
0.2 8.1e1 -1.1755e0 -1.1755e0
0.2 8.2e1 -8.5788e-1 -8.5788e-1
0.2 8.3e1 -7.4807e-1 -7.4807e-1
0.2 8.4e1 -1.0071e0 -1.0071e0
0.2 8.5e1 -1.2693e0 -1.2693e0
0.2 8.6e1 -7.9704e-1 -7.9704e-1
0.2 8.7e1 -7.1857e-1 -7.1857e-1
0.2 8.8e1 -1.017e0 -1.017e0
0.2 8.9e1 -1.1651e0 -1.1651e0
0.2 9.0e1 -7.5285e-1 -7.5285e-1
0.2 9.1e1 -6.9075e-1 -6.9075e-1
0.2 9.2e1 -1.0342e0 -1.0342e0
0.2 9.3e1 -1.1005e0 -1.1005e0
0.2 9.4e1 -7.2867e-1 -7.2867e-1
0.2 9.5e1 -6.9899e-1 -6.9899e-1
0.2 9.6e1 -9.2907e-1 -9.2907e-1
0.3 1.0e0 -1.2317e0 -1.2317e0
0.3 2.0e0 -9.0619e-1 -9.0619e-1
0.3 3.0e0 -7.4454e-1 -7.4454e-1
0.3 4.0e0 -1.0003e0 -1.0003e0
0.3 5.0e0 -1.4098e0 -1.4098e0
0.3 6.0e0 -1.0003e0 -1.0003e0
0.3 7.0e0 -1.2548e0 -1.2548e0
0.3 8.0e0 -1.401e0 -1.401e0
0.3 9.0e0 -1.0182e0 -1.0182e0
0.3 1.0e1 -8.128e-1 -8.128e-1
0.3 1.1e1 -8.6983e-1 -8.6983e-1
0.3 1.2e1 -1.3577e0 -1.3577e0
0.3 1.3e1 -9.4994e-1 -9.4994e-1
0.3 1.4e1 -8.8468e-1 -8.8468e-1
0.3 1.5e1 -9.8016e-1 -9.8016e-1
0.3 1.6e1 -1.1737e0 -1.1737e0
0.3 1.7e1 -8.9435e-1 -8.9435e-1
0.3 1.8e1 -7.3751e-1 -7.3751e-1
0.3 1.9e1 -7.2046e-1 -7.2046e-1
0.3 2.0e1 -1.1593e0 -1.1593e0
0.3 2.1e1 -9.9542e-1 -9.9542e-1
0.3 2.2e1 -7.5737e-1 -7.5737e-1
0.3 2.3e1 -7.6509e-1 -7.6509e-1
0.3 2.4e1 -1.2368e0 -1.2368e0
0.3 2.5e1 -1.0164e0 -1.0164e0
0.3 2.6e1 -7.9551e-1 -7.9551e-1
0.3 2.7e1 -8.3028e-1 -8.3028e-1
0.3 2.8e1 -1.2673e0 -1.2673e0
0.3 2.9e1 -1.0106e0 -1.0106e0
0.3 3.0e1 -8.7657e-1 -8.7657e-1
0.3 3.1e1 -9.0355e-1 -9.0355e-1
0.3 3.2e1 -1.3712e0 -1.3712e0
0.3 3.3e1 -1.1011e0 -1.1011e0
0.3 3.4e1 -7.9072e-1 -7.9072e-1
0.3 3.5e1 -7.2921e-1 -7.2921e-1
0.3 3.6e1 -1.0029e0 -1.0029e0
0.3 3.7e1 -9.3794e-1 -9.3794e-1
0.3 3.8e1 -7.7905e-1 -7.7905e-1
0.3 3.9e1 -7.6023e-1 -7.6023e-1
0.3 4.0e1 -1.1312e0 -1.1312e0
0.3 4.1e1 -1.0682e0 -1.0682e0
0.3 4.2e1 -8.3e-1 -8.3e-1
0.3 4.3e1 -7.7612e-1 -7.7612e-1
0.3 4.4e1 -1.1485e0 -1.1485e0
0.3 4.5e1 -1.023e0 -1.023e0
0.3 4.6e1 -8.432e-1 -8.432e-1
0.3 4.7e1 -7.939e-1 -7.939e-1
0.3 4.8e1 -1.302e0 -1.302e0
0.3 4.9e1 -1.1604e0 -1.1604e0
0.3 5.0e1 -8.0465e-1 -8.0465e-1
0.3 5.1e1 -7.4937e-1 -7.4937e-1
0.3 5.2e1 -1.0662e0 -1.0662e0
0.3 5.3e1 -1.1152e0 -1.1152e0
0.3 5.4e1 -7.7859e-1 -7.7859e-1
0.3 5.5e1 -7.3602e-1 -7.3602e-1
0.3 5.6e1 -1.0474e0 -1.0474e0
0.3 5.7e1 -1.076e0 -1.076e0
0.3 5.8e1 -7.8017e-1 -7.8017e-1
0.3 5.9e1 -7.3514e-1 -7.3514e-1
0.3 6.0e1 -1.0761e0 -1.0761e0
0.3 6.1e1 -1.103e0 -1.103e0
0.3 6.2e1 -7.873e-1 -7.873e-1
0.3 6.3e1 -7.346e-1 -7.346e-1
0.3 6.4e1 -9.0913e-1 -9.0913e-1
0.3 6.5e1 -1.0423e0 -1.0423e0
0.3 6.6e1 -9.2553e-1 -9.2553e-1
0.3 6.7e1 -8.248e-1 -8.248e-1
0.3 6.8e1 -1.0403e0 -1.0403e0
0.3 6.9e1 -1.2169e0 -1.2169e0
0.3 7.0e1 -8.8005e-1 -8.8005e-1
0.3 7.1e1 -7.6608e-1 -7.6608e-1
0.3 7.2e1 -1.0111e0 -1.0111e0
0.3 7.3e1 -1.2236e0 -1.2236e0
0.3 7.4e1 -8.2916e-1 -8.2916e-1
0.3 7.5e1 -7.2067e-1 -7.2067e-1
0.3 7.6e1 -1.0078e0 -1.0078e0
0.3 7.7e1 -1.1503e0 -1.1503e0
0.3 7.8e1 -7.5102e-1 -7.5102e-1
0.3 7.9e1 -7.0479e-1 -7.0479e-1
0.3 8.0e1 -9.1724e-1 -9.1724e-1
0.3 8.1e1 -1.1276e0 -1.1276e0
0.3 8.2e1 -8.1993e-1 -8.1993e-1
0.3 8.3e1 -7.1856e-1 -7.1856e-1
0.3 8.4e1 -9.747e-1 -9.747e-1
0.3 8.5e1 -1.2253e0 -1.2253e0
0.3 8.6e1 -7.6127e-1 -7.6127e-1
0.3 8.7e1 -6.7549e-1 -6.7549e-1
0.3 8.8e1 -9.8972e-1 -9.8972e-1
0.3 8.9e1 -1.1455e0 -1.1455e0
0.3 9.0e1 -7.311e-1 -7.311e-1
0.3 9.1e1 -6.6931e-1 -6.6931e-1
0.3 9.2e1 -1.0329e0 -1.0329e0
0.3 9.3e1 -1.0588e0 -1.0588e0
0.3 9.4e1 -7.0564e-1 -7.0564e-1
0.3 9.5e1 -6.794e-1 -6.794e-1
0.3 9.6e1 -9.2751e-1 -9.2751e-1
0.4 1.0e0 -1.3287e0 -1.3287e0
0.4 2.0e0 -9.6788e-1 -9.6788e-1
0.4 3.0e0 -7.9366e-1 -7.9366e-1
0.4 4.0e0 -1.0737e0 -1.0737e0
0.4 5.0e0 -1.4716e0 -1.4716e0
0.4 6.0e0 -1.0624e0 -1.0624e0
0.4 7.0e0 -1.3138e0 -1.3138e0
0.4 8.0e0 -1.4522e0 -1.4522e0
0.4 9.0e0 -1.103e0 -1.103e0
0.4 1.0e1 -8.848e-1 -8.848e-1
0.4 1.1e1 -9.3802e-1 -9.3802e-1
0.4 1.2e1 -1.3899e0 -1.3899e0
0.4 1.3e1 -1.0358e0 -1.0358e0
0.4 1.4e1 -9.5801e-1 -9.5801e-1
0.4 1.5e1 -9.9782e-1 -9.9782e-1
0.4 1.6e1 -1.182e0 -1.182e0
0.4 1.7e1 -9.7432e-1 -9.7432e-1
0.4 1.8e1 -8.2141e-1 -8.2141e-1
0.4 1.9e1 -7.9497e-1 -7.9497e-1
0.4 2.0e1 -1.1987e0 -1.1987e0
0.4 2.1e1 -1.0951e0 -1.0951e0
0.4 2.2e1 -8.362e-1 -8.362e-1
0.4 2.3e1 -8.2917e-1 -8.2917e-1
0.4 2.4e1 -1.268e0 -1.268e0
0.4 2.5e1 -1.1045e0 -1.1045e0
0.4 2.6e1 -8.5984e-1 -8.5984e-1
0.4 2.7e1 -9.0128e-1 -9.0128e-1
0.4 2.8e1 -1.2436e0 -1.2436e0
0.4 2.9e1 -1.1256e0 -1.1256e0
0.4 3.0e1 -9.4157e-1 -9.4157e-1
0.4 3.1e1 -9.4059e-1 -9.4059e-1
0.4 3.2e1 -1.3825e0 -1.3825e0
0.4 3.3e1 -1.18e0 -1.18e0
0.4 3.4e1 -8.9197e-1 -8.9197e-1
0.4 3.5e1 -8.3439e-1 -8.3439e-1
0.4 3.6e1 -1.069e0 -1.069e0
0.4 3.7e1 -1.0574e0 -1.0574e0
0.4 3.8e1 -8.9318e-1 -8.9318e-1
0.4 3.9e1 -8.511e-1 -8.511e-1
0.4 4.0e1 -1.1568e0 -1.1568e0
0.4 4.1e1 -1.216e0 -1.216e0
0.4 4.2e1 -9.4216e-1 -9.4216e-1
0.4 4.3e1 -8.4184e-1 -8.4184e-1
0.4 4.4e1 -1.1588e0 -1.1588e0
0.4 4.5e1 -1.1665e0 -1.1665e0
0.4 4.6e1 -8.8964e-1 -8.8964e-1
0.4 4.7e1 -8.205e-1 -8.205e-1
0.4 4.8e1 -1.312e0 -1.312e0
0.4 4.9e1 -1.2942e0 -1.2942e0
0.4 5.0e1 -9.6042e-1 -9.6042e-1
0.4 5.1e1 -8.7274e-1 -8.7274e-1
0.4 5.2e1 -1.1337e0 -1.1337e0
0.4 5.3e1 -1.2711e0 -1.2711e0
0.4 5.4e1 -9.0391e-1 -9.0391e-1
0.4 5.5e1 -8.2967e-1 -8.2967e-1
0.4 5.6e1 -1.0774e0 -1.0774e0
0.4 5.7e1 -1.234e0 -1.234e0
0.4 5.8e1 -8.7784e-1 -8.7784e-1
0.4 5.9e1 -7.9958e-1 -7.9958e-1
0.4 6.0e1 -1.1179e0 -1.1179e0
0.4 6.1e1 -1.2011e0 -1.2011e0
0.4 6.2e1 -8.5164e-1 -8.5164e-1
0.4 6.3e1 -7.9199e-1 -7.9199e-1
0.4 6.4e1 -9.9628e-1 -9.9628e-1
0.4 6.5e1 -1.1873e0 -1.1873e0
0.4 6.6e1 -1.0128e0 -1.0128e0
0.4 6.7e1 -8.9251e-1 -8.9251e-1
0.4 6.8e1 -1.0953e0 -1.0953e0
0.4 6.9e1 -1.3504e0 -1.3504e0
0.4 7.0e1 -9.5864e-1 -9.5864e-1
0.4 7.1e1 -8.3751e-1 -8.3751e-1
0.4 7.2e1 -1.0686e0 -1.0686e0
0.4 7.3e1 -1.3394e0 -1.3394e0
0.4 7.4e1 -8.8254e-1 -8.8254e-1
0.4 7.5e1 -7.83e-1 -7.83e-1
0.4 7.6e1 -1.0645e0 -1.0645e0
0.4 7.7e1 -1.2567e0 -1.2567e0
0.4 7.8e1 -8.2415e-1 -8.2415e-1
0.4 7.9e1 -7.5223e-1 -7.5223e-1
0.4 8.0e1 -9.7029e-1 -9.7029e-1
0.4 8.1e1 -1.2611e0 -1.2611e0
0.4 8.2e1 -8.8718e-1 -8.8718e-1
0.4 8.3e1 -7.6506e-1 -7.6506e-1
0.4 8.4e1 -1.0367e0 -1.0367e0
0.4 8.5e1 -1.3123e0 -1.3123e0
0.4 8.6e1 -8.2578e-1 -8.2578e-1
0.4 8.7e1 -7.288e-1 -7.288e-1
0.4 8.8e1 -1.0539e0 -1.0539e0
0.4 8.9e1 -1.2106e0 -1.2106e0
0.4 9.0e1 -7.8708e-1 -7.8708e-1
0.4 9.1e1 -7.3221e-1 -7.3221e-1
0.4 9.2e1 -1.0962e0 -1.0962e0
0.4 9.3e1 -1.1236e0 -1.1236e0
0.4 9.4e1 -7.6083e-1 -7.6083e-1
0.4 9.5e1 -7.3819e-1 -7.3819e-1
0.4 9.6e1 -9.9727e-1 -9.9727e-1
0.5 1.0e0 -1.2829e0 -1.2829e0
0.5 2.0e0 -9.1194e-1 -9.1194e-1
0.5 3.0e0 -7.5137e-1 -7.5137e-1
0.5 4.0e0 -1.0512e0 -1.0512e0
0.5 5.0e0 -1.4417e0 -1.4417e0
0.5 6.0e0 -1.0229e0 -1.0229e0
0.5 7.0e0 -1.3703e0 -1.3703e0
0.5 8.0e0 -1.4494e0 -1.4494e0
0.5 9.0e0 -1.0943e0 -1.0943e0
0.5 1.0e1 -9.1437e-1 -9.1437e-1
0.5 1.1e1 -9.96e-1 -9.96e-1
0.5 1.2e1 -1.4135e0 -1.4135e0
0.5 1.3e1 -1.0427e0 -1.0427e0
0.5 1.4e1 -9.8369e-1 -9.8369e-1
0.5 1.5e1 -1.0362e0 -1.0362e0
0.5 1.6e1 -1.195e0 -1.195e0
0.5 1.7e1 -9.8098e-1 -9.8098e-1
0.5 1.8e1 -8.3118e-1 -8.3118e-1
0.5 1.9e1 -8.148e-1 -8.148e-1
0.5 2.0e1 -1.221e0 -1.221e0
0.5 2.1e1 -1.1018e0 -1.1018e0
0.5 2.2e1 -8.6399e-1 -8.6399e-1
0.5 2.3e1 -8.5823e-1 -8.5823e-1
0.5 2.4e1 -1.3048e0 -1.3048e0
0.5 2.5e1 -1.1156e0 -1.1156e0
0.5 2.6e1 -8.944e-1 -8.944e-1
0.5 2.7e1 -9.1454e-1 -9.1454e-1
0.5 2.8e1 -1.3206e0 -1.3206e0
0.5 2.9e1 -1.1082e0 -1.1082e0
0.5 3.0e1 -9.3019e-1 -9.3019e-1
0.5 3.1e1 -9.54e-1 -9.54e-1
0.5 3.2e1 -1.4227e0 -1.4227e0
0.5 3.3e1 -1.2017e0 -1.2017e0
0.5 3.4e1 -8.7501e-1 -8.7501e-1
0.5 3.5e1 -8.1357e-1 -8.1357e-1
0.5 3.6e1 -1.0178e0 -1.0178e0
0.5 3.7e1 -1.0609e0 -1.0609e0
0.5 3.8e1 -8.6084e-1 -8.6084e-1
0.5 3.9e1 -8.0937e-1 -8.0937e-1
0.5 4.0e1 -1.1423e0 -1.1423e0
0.5 4.1e1 -1.1784e0 -1.1784e0
0.5 4.2e1 -8.9454e-1 -8.9454e-1
0.5 4.3e1 -8.0609e-1 -8.0609e-1
0.5 4.4e1 -1.1861e0 -1.1861e0
0.5 4.5e1 -1.1018e0 -1.1018e0
0.5 4.6e1 -8.672e-1 -8.672e-1
0.5 4.7e1 -8.1487e-1 -8.1487e-1
0.5 4.8e1 -1.3402e0 -1.3402e0
0.5 4.9e1 -1.3083e0 -1.3083e0
0.5 5.0e1 -9.2146e-1 -9.2146e-1
0.5 5.1e1 -8.2379e-1 -8.2379e-1
0.5 5.2e1 -1.0944e0 -1.0944e0
0.5 5.3e1 -1.2634e0 -1.2634e0
0.5 5.4e1 -8.7128e-1 -8.7128e-1
0.5 5.5e1 -7.9285e-1 -7.9285e-1
0.5 5.6e1 -1.0566e0 -1.0566e0
0.5 5.7e1 -1.1993e0 -1.1993e0
0.5 5.8e1 -8.3845e-1 -8.3845e-1
0.5 5.9e1 -7.7068e-1 -7.7068e-1
0.5 6.0e1 -1.0951e0 -1.0951e0
0.5 6.1e1 -1.1665e0 -1.1665e0
0.5 6.2e1 -8.0613e-1 -8.0613e-1
0.5 6.3e1 -7.7554e-1 -7.7554e-1
0.5 6.4e1 -9.7433e-1 -9.7433e-1
0.5 6.5e1 -1.1814e0 -1.1814e0
0.5 6.6e1 -9.8685e-1 -9.8685e-1
0.5 6.7e1 -8.5968e-1 -8.5968e-1
0.5 6.8e1 -1.0771e0 -1.0771e0
0.5 6.9e1 -1.3224e0 -1.3224e0
0.5 7.0e1 -9.1257e-1 -9.1257e-1
0.5 7.1e1 -7.9435e-1 -7.9435e-1
0.5 7.2e1 -1.052e0 -1.052e0
0.5 7.3e1 -1.2881e0 -1.2881e0
0.5 7.4e1 -8.4085e-1 -8.4085e-1
0.5 7.5e1 -7.4266e-1 -7.4266e-1
0.5 7.6e1 -1.0525e0 -1.0525e0
0.5 7.7e1 -1.2251e0 -1.2251e0
0.5 7.8e1 -7.8107e-1 -7.8107e-1
0.5 7.9e1 -7.1663e-1 -7.1663e-1
0.5 8.0e1 -9.4905e-1 -9.4905e-1
0.5 8.1e1 -1.2274e0 -1.2274e0
0.5 8.2e1 -8.6013e-1 -8.6013e-1
0.5 8.3e1 -7.3138e-1 -7.3138e-1
0.5 8.4e1 -1.0174e0 -1.0174e0
0.5 8.5e1 -1.2597e0 -1.2597e0
0.5 8.6e1 -7.8594e-1 -7.8594e-1
0.5 8.7e1 -6.9873e-1 -6.9873e-1
0.5 8.8e1 -1.0464e0 -1.0464e0
0.5 8.9e1 -1.1488e0 -1.1488e0
0.5 9.0e1 -7.5062e-1 -7.5062e-1
0.5 9.1e1 -7.0617e-1 -7.0617e-1
0.5 9.2e1 -1.099e0 -1.099e0
0.5 9.3e1 -1.0677e0 -1.0677e0
0.5 9.4e1 -7.4197e-1 -7.4197e-1
0.5 9.5e1 -7.2583e-1 -7.2583e-1
0.5 9.6e1 -1.0053e0 -1.0053e0
0.6 1.0e0 -1.4005e0 -1.4005e0
0.6 2.0e0 -1.0677e0 -1.0677e0
0.6 3.0e0 -8.9695e-1 -8.9695e-1
0.6 4.0e0 -1.1662e0 -1.1662e0
0.6 5.0e0 -1.53e0 -1.53e0
0.6 6.0e0 -1.1704e0 -1.1704e0
0.6 7.0e0 -1.3803e0 -1.3803e0
0.6 8.0e0 -1.5268e0 -1.5268e0
0.6 9.0e0 -1.1735e0 -1.1735e0
0.6 1.0e1 -9.3651e-1 -9.3651e-1
0.6 1.1e1 -9.9299e-1 -9.9299e-1
0.6 1.2e1 -1.5075e0 -1.5075e0
0.6 1.3e1 -1.0918e0 -1.0918e0
0.6 1.4e1 -1.0131e0 -1.0131e0
0.6 1.5e1 -1.0868e0 -1.0868e0
0.6 1.6e1 -1.3271e0 -1.3271e0
0.6 1.7e1 -1.0827e0 -1.0827e0
0.6 1.8e1 -9.0369e-1 -9.0369e-1
0.6 1.9e1 -8.6451e-1 -8.6451e-1
0.6 2.0e1 -1.2635e0 -1.2635e0
0.6 2.1e1 -1.1788e0 -1.1788e0
0.6 2.2e1 -9.1101e-1 -9.1101e-1
0.6 2.3e1 -8.9918e-1 -8.9918e-1
0.6 2.4e1 -1.3483e0 -1.3483e0
0.6 2.5e1 -1.1828e0 -1.1828e0
0.6 2.6e1 -9.4332e-1 -9.4332e-1
0.6 2.7e1 -9.5576e-1 -9.5576e-1
0.6 2.8e1 -1.3346e0 -1.3346e0
0.6 2.9e1 -1.1954e0 -1.1954e0
0.6 3.0e1 -9.9991e-1 -9.9991e-1
0.6 3.1e1 -9.9195e-1 -9.9195e-1
0.6 3.2e1 -1.4737e0 -1.4737e0
0.6 3.3e1 -1.2923e0 -1.2923e0
0.6 3.4e1 -9.7581e-1 -9.7581e-1
0.6 3.5e1 -9.0743e-1 -9.0743e-1
0.6 3.6e1 -1.1261e0 -1.1261e0
0.6 3.7e1 -1.1437e0 -1.1437e0
0.6 3.8e1 -9.6442e-1 -9.6442e-1
0.6 3.9e1 -9.1815e-1 -9.1815e-1
0.6 4.0e1 -1.2419e0 -1.2419e0
0.6 4.1e1 -1.2674e0 -1.2674e0
0.6 4.2e1 -9.9677e-1 -9.9677e-1
0.6 4.3e1 -9.0206e-1 -9.0206e-1
0.6 4.4e1 -1.239e0 -1.239e0
0.6 4.5e1 -1.2093e0 -1.2093e0
0.6 4.6e1 -9.7639e-1 -9.7639e-1
0.6 4.7e1 -8.9484e-1 -8.9484e-1
0.6 4.8e1 -1.3994e0 -1.3994e0
0.6 4.9e1 -1.3638e0 -1.3638e0
0.6 5.0e1 -1.0048e0 -1.0048e0
0.6 5.1e1 -9.1122e-1 -9.1122e-1
0.6 5.2e1 -1.1951e0 -1.1951e0
0.6 5.3e1 -1.3417e0 -1.3417e0
0.6 5.4e1 -9.5763e-1 -9.5763e-1
0.6 5.5e1 -8.8961e-1 -8.8961e-1
0.6 5.6e1 -1.1608e0 -1.1608e0
0.6 5.7e1 -1.289e0 -1.289e0
0.6 5.8e1 -9.2831e-1 -9.2831e-1
0.6 5.9e1 -8.5953e-1 -8.5953e-1
0.6 6.0e1 -1.1832e0 -1.1832e0
0.6 6.1e1 -1.2679e0 -1.2679e0
0.6 6.2e1 -9.036e-1 -9.036e-1
0.6 6.3e1 -8.692e-1 -8.692e-1
0.6 6.4e1 -1.0505e0 -1.0505e0
0.6 6.5e1 -1.2367e0 -1.2367e0
0.6 6.6e1 -1.0571e0 -1.0571e0
0.6 6.7e1 -9.4993e-1 -9.4993e-1
0.6 6.8e1 -1.1613e0 -1.1613e0
0.6 6.9e1 -1.3946e0 -1.3946e0
0.6 7.0e1 -1.0042e0 -1.0042e0
0.6 7.1e1 -8.7463e-1 -8.7463e-1
0.6 7.2e1 -1.1287e0 -1.1287e0
0.6 7.3e1 -1.3939e0 -1.3939e0
0.6 7.4e1 -9.2898e-1 -9.2898e-1
0.6 7.5e1 -8.3738e-1 -8.3738e-1
0.6 7.6e1 -1.137e0 -1.137e0
0.6 7.7e1 -1.3021e0 -1.3021e0
0.6 7.8e1 -8.8317e-1 -8.8317e-1
0.6 7.9e1 -8.266e-1 -8.266e-1
0.6 8.0e1 -1.0473e0 -1.0473e0
0.6 8.1e1 -1.325e0 -1.325e0
0.6 8.2e1 -9.6351e-1 -9.6351e-1
0.6 8.3e1 -8.4088e-1 -8.4088e-1
0.6 8.4e1 -1.1128e0 -1.1128e0
0.6 8.5e1 -1.3588e0 -1.3588e0
0.6 8.6e1 -9.0098e-1 -9.0098e-1
0.6 8.7e1 -8.0456e-1 -8.0456e-1
0.6 8.8e1 -1.1321e0 -1.1321e0
0.6 8.9e1 -1.283e0 -1.283e0
0.6 9.0e1 -8.6633e-1 -8.6633e-1
0.6 9.1e1 -8.0547e-1 -8.0547e-1
0.6 9.2e1 -1.17e0 -1.17e0
0.6 9.3e1 -1.2134e0 -1.2134e0
0.6 9.4e1 -8.5638e-1 -8.5638e-1
0.6 9.5e1 -8.2196e-1 -8.2196e-1
0.6 9.6e1 -1.0572e0 -1.0572e0
0.7 1.0e0 -1.4124e0 -1.4124e0
0.7 2.0e0 -1.0447e0 -1.0447e0
0.7 3.0e0 -8.9216e-1 -8.9216e-1
0.7 4.0e0 -1.1721e0 -1.1721e0
0.7 5.0e0 -1.5443e0 -1.5443e0
0.7 6.0e0 -1.152e0 -1.152e0
0.7 7.0e0 -1.4451e0 -1.4451e0
0.7 8.0e0 -1.5272e0 -1.5272e0
0.7 9.0e0 -1.2148e0 -1.2148e0
0.7 1.0e1 -1.018e0 -1.018e0
0.7 1.1e1 -1.0761e0 -1.0761e0
0.7 1.2e1 -1.5233e0 -1.5233e0
0.7 1.3e1 -1.1472e0 -1.1472e0
0.7 1.4e1 -1.0881e0 -1.0881e0
0.7 1.5e1 -1.1489e0 -1.1489e0
0.7 1.6e1 -1.3231e0 -1.3231e0
0.7 1.7e1 -1.0926e0 -1.0926e0
0.7 1.8e1 -9.5085e-1 -9.5085e-1
0.7 1.9e1 -9.178e-1 -9.178e-1
0.7 2.0e1 -1.3356e0 -1.3356e0
0.7 2.1e1 -1.206e0 -1.206e0
0.7 2.2e1 -9.6641e-1 -9.6641e-1
0.7 2.3e1 -9.651e-1 -9.651e-1
0.7 2.4e1 -1.4072e0 -1.4072e0
0.7 2.5e1 -1.2252e0 -1.2252e0
0.7 2.6e1 -1.0048e0 -1.0048e0
0.7 2.7e1 -1.0227e0 -1.0227e0
0.7 2.8e1 -1.3761e0 -1.3761e0
0.7 2.9e1 -1.2406e0 -1.2406e0
0.7 3.0e1 -1.0443e0 -1.0443e0
0.7 3.1e1 -1.0585e0 -1.0585e0
0.7 3.2e1 -1.4927e0 -1.4927e0
0.7 3.3e1 -1.2939e0 -1.2939e0
0.7 3.4e1 -9.9904e-1 -9.9904e-1
0.7 3.5e1 -9.5325e-1 -9.5325e-1
0.7 3.6e1 -1.181e0 -1.181e0
0.7 3.7e1 -1.157e0 -1.157e0
0.7 3.8e1 -1.0061e0 -1.0061e0
0.7 3.9e1 -9.6284e-1 -9.6284e-1
0.7 4.0e1 -1.2888e0 -1.2888e0
0.7 4.1e1 -1.284e0 -1.284e0
0.7 4.2e1 -1.0427e0 -1.0427e0
0.7 4.3e1 -9.6419e-1 -9.6419e-1
0.7 4.4e1 -1.2864e0 -1.2864e0
0.7 4.5e1 -1.2408e0 -1.2408e0
0.7 4.6e1 -1.0188e0 -1.0188e0
0.7 4.7e1 -9.5438e-1 -9.5438e-1
0.7 4.8e1 -1.4201e0 -1.4201e0
0.7 4.9e1 -1.3618e0 -1.3618e0
0.7 5.0e1 -1.0262e0 -1.0262e0
0.7 5.1e1 -9.5218e-1 -9.5218e-1
0.7 5.2e1 -1.2395e0 -1.2395e0
0.7 5.3e1 -1.3331e0 -1.3331e0
0.7 5.4e1 -9.9343e-1 -9.9343e-1
0.7 5.5e1 -9.2356e-1 -9.2356e-1
0.7 5.6e1 -1.2135e0 -1.2135e0
0.7 5.7e1 -1.2944e0 -1.2944e0
0.7 5.8e1 -9.7577e-1 -9.7577e-1
0.7 5.9e1 -9.0178e-1 -9.0178e-1
0.7 6.0e1 -1.2169e0 -1.2169e0
0.7 6.1e1 -1.2857e0 -1.2857e0
0.7 6.2e1 -9.4612e-1 -9.4612e-1
0.7 6.3e1 -8.8892e-1 -8.8892e-1
0.7 6.4e1 -1.0961e0 -1.0961e0
0.7 6.5e1 -1.2503e0 -1.2503e0
0.7 6.6e1 -1.0888e0 -1.0888e0
0.7 6.7e1 -9.7517e-1 -9.7517e-1
0.7 6.8e1 -1.1981e0 -1.1981e0
0.7 6.9e1 -1.4057e0 -1.4057e0
0.7 7.0e1 -1.0365e0 -1.0365e0
0.7 7.1e1 -9.0532e-1 -9.0532e-1
0.7 7.2e1 -1.1517e0 -1.1517e0
0.7 7.3e1 -1.4122e0 -1.4122e0
0.7 7.4e1 -9.5212e-1 -9.5212e-1
0.7 7.5e1 -8.5188e-1 -8.5188e-1
0.7 7.6e1 -1.1479e0 -1.1479e0
0.7 7.7e1 -1.33e0 -1.33e0
0.7 7.8e1 -9.0034e-1 -9.0034e-1
0.7 7.9e1 -8.3284e-1 -8.3284e-1
0.7 8.0e1 -1.0709e0 -1.0709e0
0.7 8.1e1 -1.3414e0 -1.3414e0
0.7 8.2e1 -9.8183e-1 -9.8183e-1
0.7 8.3e1 -8.5479e-1 -8.5479e-1
0.7 8.4e1 -1.1265e0 -1.1265e0
0.7 8.5e1 -1.4211e0 -1.4211e0
0.7 8.6e1 -9.1687e-1 -9.1687e-1
0.7 8.7e1 -8.3375e-1 -8.3375e-1
0.7 8.8e1 -1.1505e0 -1.1505e0
0.7 8.9e1 -1.2992e0 -1.2992e0
0.7 9.0e1 -8.8176e-1 -8.8176e-1
0.7 9.1e1 -8.2035e-1 -8.2035e-1
0.7 9.2e1 -1.1996e0 -1.1996e0
0.7 9.3e1 -1.2139e0 -1.2139e0
0.7 9.4e1 -8.6304e-1 -8.6304e-1
0.7 9.5e1 -8.4338e-1 -8.4338e-1
0.7 9.6e1 -1.1002e0 -1.1002e0
0.8 1.0e0 -1.3542e0 -1.3542e0
0.8 2.0e0 -1.0216e0 -1.0216e0
0.8 3.0e0 -8.7175e-1 -8.7175e-1
0.8 4.0e0 -1.1524e0 -1.1524e0
0.8 5.0e0 -1.5223e0 -1.5223e0
0.8 6.0e0 -1.1478e0 -1.1478e0
0.8 7.0e0 -1.3844e0 -1.3844e0
0.8 8.0e0 -1.5106e0 -1.5106e0
0.8 9.0e0 -1.1632e0 -1.1632e0
0.8 1.0e1 -9.4568e-1 -9.4568e-1
0.8 1.1e1 -1.001e0 -1.001e0
0.8 1.2e1 -1.4948e0 -1.4948e0
0.8 1.3e1 -1.09e0 -1.09e0
0.8 1.4e1 -1.0353e0 -1.0353e0
0.8 1.5e1 -1.1103e0 -1.1103e0
0.8 1.6e1 -1.3065e0 -1.3065e0
0.8 1.7e1 -1.0483e0 -1.0483e0
0.8 1.8e1 -8.9986e-1 -8.9986e-1
0.8 1.9e1 -8.9176e-1 -8.9176e-1
0.8 2.0e1 -1.3164e0 -1.3164e0
0.8 2.1e1 -1.1616e0 -1.1616e0
0.8 2.2e1 -9.3733e-1 -9.3733e-1
0.8 2.3e1 -9.4418e-1 -9.4418e-1
0.8 2.4e1 -1.4196e0 -1.4196e0
0.8 2.5e1 -1.1757e0 -1.1757e0
0.8 2.6e1 -9.6336e-1 -9.6336e-1
0.8 2.7e1 -9.6984e-1 -9.6984e-1
0.8 2.8e1 -1.3239e0 -1.3239e0
0.8 2.9e1 -1.1832e0 -1.1832e0
0.8 3.0e1 -9.9926e-1 -9.9926e-1
0.8 3.1e1 -1.0017e0 -1.0017e0
0.8 3.2e1 -1.4633e0 -1.4633e0
0.8 3.3e1 -1.2494e0 -1.2494e0
0.8 3.4e1 -9.5363e-1 -9.5363e-1
0.8 3.5e1 -8.9971e-1 -8.9971e-1
0.8 3.6e1 -1.1346e0 -1.1346e0
0.8 3.7e1 -1.0991e0 -1.0991e0
0.8 3.8e1 -9.4591e-1 -9.4591e-1
0.8 3.9e1 -9.1749e-1 -9.1749e-1
0.8 4.0e1 -1.267e0 -1.267e0
0.8 4.1e1 -1.2258e0 -1.2258e0
0.8 4.2e1 -9.8868e-1 -9.8868e-1
0.8 4.3e1 -9.3282e-1 -9.3282e-1
0.8 4.4e1 -1.275e0 -1.275e0
0.8 4.5e1 -1.1778e0 -1.1778e0
0.8 4.6e1 -9.9479e-1 -9.9479e-1
0.8 4.7e1 -9.3688e-1 -9.3688e-1
0.8 4.8e1 -1.4218e0 -1.4218e0
0.8 4.9e1 -1.3162e0 -1.3162e0
0.8 5.0e1 -9.748e-1 -9.748e-1
0.8 5.1e1 -9.1722e-1 -9.1722e-1
0.8 5.2e1 -1.2108e0 -1.2108e0
0.8 5.3e1 -1.2939e0 -1.2939e0
0.8 5.4e1 -9.4976e-1 -9.4976e-1
0.8 5.5e1 -9.0195e-1 -9.0195e-1
0.8 5.6e1 -1.2088e0 -1.2088e0
0.8 5.7e1 -1.2477e0 -1.2477e0
0.8 5.8e1 -9.4562e-1 -9.4562e-1
0.8 5.9e1 -8.8986e-1 -8.8986e-1
0.8 6.0e1 -1.2199e0 -1.2199e0
0.8 6.1e1 -1.2451e0 -1.2451e0
0.8 6.2e1 -9.316e-1 -9.316e-1
0.8 6.3e1 -8.9218e-1 -8.9218e-1
0.8 6.4e1 -1.0898e0 -1.0898e0
0.8 6.5e1 -1.2026e0 -1.2026e0
0.8 6.6e1 -1.0401e0 -1.0401e0
0.8 6.7e1 -9.3521e-1 -9.3521e-1
0.8 6.8e1 -1.1724e0 -1.1724e0
0.8 6.9e1 -1.3631e0 -1.3631e0
0.8 7.0e1 -9.8571e-1 -9.8571e-1
0.8 7.1e1 -8.909e-1 -8.909e-1
0.8 7.2e1 -1.1402e0 -1.1402e0
0.8 7.3e1 -1.3585e0 -1.3585e0
0.8 7.4e1 -9.336e-1 -9.336e-1
0.8 7.5e1 -8.331e-1 -8.331e-1
0.8 7.6e1 -1.1396e0 -1.1396e0
0.8 7.7e1 -1.3075e0 -1.3075e0
0.8 7.8e1 -8.9e-1 -8.9e-1
0.8 7.9e1 -8.2362e-1 -8.2362e-1
0.8 8.0e1 -1.068e0 -1.068e0
0.8 8.1e1 -1.2765e0 -1.2765e0
0.8 8.2e1 -9.4605e-1 -9.4605e-1
0.8 8.3e1 -8.2328e-1 -8.2328e-1
0.8 8.4e1 -1.1215e0 -1.1215e0
0.8 8.5e1 -1.3179e0 -1.3179e0
0.8 8.6e1 -8.8182e-1 -8.8182e-1
0.8 8.7e1 -7.9893e-1 -7.9893e-1
0.8 8.8e1 -1.1285e0 -1.1285e0
0.8 8.9e1 -1.2655e0 -1.2655e0
0.8 9.0e1 -8.5775e-1 -8.5775e-1
0.8 9.1e1 -7.9977e-1 -7.9977e-1
0.8 9.2e1 -1.1701e0 -1.1701e0
0.8 9.3e1 -1.1899e0 -1.1899e0
0.8 9.4e1 -8.3641e-1 -8.3641e-1
0.8 9.5e1 -8.1713e-1 -8.1713e-1
0.8 9.6e1 -1.0642e0 -1.0642e0
0.9 1.0e0 -1.3919e0 -1.3919e0
0.9 2.0e0 -1.0687e0 -1.0687e0
0.9 3.0e0 -9.0602e-1 -9.0602e-1
0.9 4.0e0 -1.1688e0 -1.1688e0
0.9 5.0e0 -1.5679e0 -1.5679e0
0.9 6.0e0 -1.1745e0 -1.1745e0
0.9 7.0e0 -1.3703e0 -1.3703e0
0.9 8.0e0 -1.5204e0 -1.5204e0
0.9 9.0e0 -1.1663e0 -1.1663e0
0.9 1.0e1 -9.3646e-1 -9.3646e-1
0.9 1.1e1 -9.9094e-1 -9.9094e-1
0.9 1.2e1 -1.4864e0 -1.4864e0
0.9 1.3e1 -1.0915e0 -1.0915e0
0.9 1.4e1 -1.0235e0 -1.0235e0
0.9 1.5e1 -1.1067e0 -1.1067e0
0.9 1.6e1 -1.3159e0 -1.3159e0
0.9 1.7e1 -1.0485e0 -1.0485e0
0.9 1.8e1 -8.9479e-1 -8.9479e-1
0.9 1.9e1 -8.6192e-1 -8.6192e-1
0.9 2.0e1 -1.289e0 -1.289e0
0.9 2.1e1 -1.153e0 -1.153e0
0.9 2.2e1 -9.0543e-1 -9.0543e-1
0.9 2.3e1 -8.9611e-1 -8.9611e-1
0.9 2.4e1 -1.3667e0 -1.3667e0
0.9 2.5e1 -1.1592e0 -1.1592e0
0.9 2.6e1 -9.3126e-1 -9.3126e-1
0.9 2.7e1 -9.4187e-1 -9.4187e-1
0.9 2.8e1 -1.3455e0 -1.3455e0
0.9 2.9e1 -1.1612e0 -1.1612e0
0.9 3.0e1 -9.8107e-1 -9.8107e-1
0.9 3.1e1 -9.8819e-1 -9.8819e-1
0.9 3.2e1 -1.497e0 -1.497e0
0.9 3.3e1 -1.2584e0 -1.2584e0
0.9 3.4e1 -9.2701e-1 -9.2701e-1
0.9 3.5e1 -8.7416e-1 -8.7416e-1
0.9 3.6e1 -1.1069e0 -1.1069e0
0.9 3.7e1 -1.0884e0 -1.0884e0
0.9 3.8e1 -9.2438e-1 -9.2438e-1
0.9 3.9e1 -8.9825e-1 -8.9825e-1
0.9 4.0e1 -1.2779e0 -1.2779e0
0.9 4.1e1 -1.2001e0 -1.2001e0
0.9 4.2e1 -9.6079e-1 -9.6079e-1
0.9 4.3e1 -9.103e-1 -9.103e-1
0.9 4.4e1 -1.3019e0 -1.3019e0
0.9 4.5e1 -1.167e0 -1.167e0
0.9 4.6e1 -9.9286e-1 -9.9286e-1
0.9 4.7e1 -9.5102e-1 -9.5102e-1
0.9 4.8e1 -1.4539e0 -1.4539e0
0.9 4.9e1 -1.2991e0 -1.2991e0
0.9 5.0e1 -9.432e-1 -9.432e-1
0.9 5.1e1 -8.8041e-1 -8.8041e-1
0.9 5.2e1 -1.2087e0 -1.2087e0
0.9 5.3e1 -1.2521e0 -1.2521e0
0.9 5.4e1 -9.2616e-1 -9.2616e-1
0.9 5.5e1 -8.8553e-1 -8.8553e-1
0.9 5.6e1 -1.2238e0 -1.2238e0
0.9 5.7e1 -1.207e0 -1.207e0
0.9 5.8e1 -9.2922e-1 -9.2922e-1
0.9 5.9e1 -8.9111e-1 -8.9111e-1
0.9 6.0e1 -1.2792e0 -1.2792e0
0.9 6.1e1 -1.2053e0 -1.2053e0
0.9 6.2e1 -9.3469e-1 -9.3469e-1
0.9 6.3e1 -9.1865e-1 -9.1865e-1
0.9 6.4e1 -1.1382e0 -1.1382e0
0.9 6.5e1 -1.2065e0 -1.2065e0
0.9 6.6e1 -1.0162e0 -1.0162e0
0.9 6.7e1 -9.205e-1 -9.205e-1
0.9 6.8e1 -1.1807e0 -1.1807e0
0.9 6.9e1 -1.343e0 -1.343e0
0.9 7.0e1 -9.8317e-1 -9.8317e-1
0.9 7.1e1 -8.8089e-1 -8.8089e-1
0.9 7.2e1 -1.159e0 -1.159e0
0.9 7.3e1 -1.3184e0 -1.3184e0
0.9 7.4e1 -9.3679e-1 -9.3679e-1
0.9 7.5e1 -8.5329e-1 -8.5329e-1
0.9 7.6e1 -1.1637e0 -1.1637e0
0.9 7.7e1 -1.2702e0 -1.2702e0
0.9 7.8e1 -9.0044e-1 -9.0044e-1
0.9 7.9e1 -8.4522e-1 -8.4522e-1
0.9 8.0e1 -1.0765e0 -1.0765e0
0.9 8.1e1 -1.2239e0 -1.2239e0
0.9 8.2e1 -9.4061e-1 -9.4061e-1
0.9 8.3e1 -8.4796e-1 -8.4796e-1
0.9 8.4e1 -1.1483e0 -1.1483e0
0.9 8.5e1 -1.2776e0 -1.2776e0
0.9 8.6e1 -8.9686e-1 -8.9686e-1
0.9 8.7e1 -8.2588e-1 -8.2588e-1
0.9 8.8e1 -1.1552e0 -1.1552e0
0.9 8.9e1 -1.264e0 -1.264e0
0.9 9.0e1 -8.7986e-1 -8.7986e-1
0.9 9.1e1 -8.2108e-1 -8.2108e-1
0.9 9.2e1 -1.1805e0 -1.1805e0
0.9 9.3e1 -1.2219e0 -1.2219e0
0.9 9.4e1 -8.6127e-1 -8.6127e-1
0.9 9.5e1 -8.3161e-1 -8.3161e-1
0.9 9.6e1 -1.074e0 -1.074e0
1.0000000000 1.0e0 -9.8828e-1 -9.8828e-1
1.0000000000 2.0e0 -7.1271e-1 -7.1271e-1
1.0000000000 3.0e0 -6.0773e-1 -6.0773e-1
1.0000000000 4.0e0 -9.6784e-1 -9.6784e-1
1.0000000000 5.0e0 -1.1361e0 -1.1361e0
1.0000000000 6.0e0 -8.6036e-1 -8.6036e-1
1.0000000000 7.0e0 -1.2839e0 -1.2839e0
1.0000000000 8.0e0 -1.161e0 -1.161e0
1.0000000000 9.0e0 -1.0785e0 -1.0785e0
1.0000000000 1.0e1 -8.8255e-1 -8.8255e-1
1.0000000000 1.1e1 -8.913e-1 -8.913e-1
1.0000000000 1.2e1 -1.17e0 -1.17e0
1.0000000000 1.3e1 -1.0324e0 -1.0324e0
1.0000000000 1.4e1 -9.253e-1 -9.253e-1
1.0000000000 1.5e1 -8.9606e-1 -8.9606e-1
1.0000000000 1.6e1 -1.0118e0 -1.0118e0
1.0000000000 1.7e1 -9.2565e-1 -9.2565e-1
1.0000000000 1.8e1 -8.313e-1 -8.313e-1
1.0000000000 1.9e1 -8.1137e-1 -8.1137e-1
1.0000000000 2.0e1 -1.1807e0 -1.1807e0
1.0000000000 2.1e1 -1.0569e0 -1.0569e0
1.0000000000 2.2e1 -8.5819e-1 -8.5819e-1
1.0000000000 2.3e1 -8.4954e-1 -8.4954e-1
1.0000000000 2.4e1 -1.1999e0 -1.1999e0
1.0000000000 2.5e1 -1.0751e0 -1.0751e0
1.0000000000 2.6e1 -8.8739e-1 -8.8739e-1
1.0000000000 2.7e1 -8.7752e-1 -8.7752e-1
1.0000000000 2.8e1 -1.1323e0 -1.1323e0
1.0000000000 2.9e1 -1.0885e0 -1.0885e0
1.0000000000 3.0e1 -9.177e-1 -9.177e-1
1.0000000000 3.1e1 -8.8437e-1 -8.8437e-1
1.0000000000 3.2e1 -1.2555e0 -1.2555e0
1.0000000000 3.3e1 -1.0831e0 -1.0831e0
1.0000000000 3.4e1 -8.3926e-1 -8.3926e-1
1.0000000000 3.5e1 -8.2341e-1 -8.2341e-1
1.0000000000 3.6e1 -1.0687e0 -1.0687e0
1.0000000000 3.7e1 -9.6691e-1 -9.6691e-1
1.0000000000 3.8e1 -8.677e-1 -8.677e-1
1.0000000000 3.9e1 -8.5299e-1 -8.5299e-1
1.0000000000 4.0e1 -1.1871e0 -1.1871e0
1.0000000000 4.1e1 -1.0965e0 -1.0965e0
1.0000000000 4.2e1 -9.1195e-1 -9.1195e-1
1.0000000000 4.3e1 -8.7636e-1 -8.7636e-1
1.0000000000 4.4e1 -1.1726e0 -1.1726e0
1.0000000000 4.5e1 -9.765e-1 -9.765e-1
1.0000000000 4.6e1 -8.6382e-1 -8.6382e-1
1.0000000000 4.7e1 -8.8856e-1 -8.8856e-1
1.0000000000 4.8e1 -1.4593e0 -1.4593e0
1.0000000000 4.9e1 -1.1133e0 -1.1133e0
1.0000000000 5.0e1 -7.44e-1 -7.44e-1
1.0000000000 5.1e1 -6.9961e-1 -6.9961e-1
1.0000000000 5.2e1 -1.0887e0 -1.0887e0
1.0000000000 5.3e1 -1.0618e0 -1.0618e0
1.0000000000 5.4e1 -7.4154e-1 -7.4154e-1
1.0000000000 5.5e1 -7.2401e-1 -7.2401e-1
1.0000000000 5.6e1 -1.1395e0 -1.1395e0
1.0000000000 5.7e1 -1.0186e0 -1.0186e0
1.0000000000 5.8e1 -7.6591e-1 -7.6591e-1
1.0000000000 5.9e1 -7.5718e-1 -7.5718e-1
1.0000000000 6.0e1 -1.1968e0 -1.1968e0
1.0000000000 6.1e1 -1.0274e0 -1.0274e0
1.0000000000 6.2e1 -7.9976e-1 -7.9976e-1
1.0000000000 6.3e1 -8.101e-1 -8.101e-1
1.0000000000 6.4e1 -1.1012e0 -1.1012e0
1.0000000000 6.5e1 -9.9737e-1 -9.9737e-1
1.0000000000 6.6e1 -7.9389e-1 -7.9389e-1
1.0000000000 6.7e1 -7.2526e-1 -7.2526e-1
1.0000000000 6.8e1 -1.0602e0 -1.0602e0
1.0000000000 6.9e1 -1.1139e0 -1.1139e0
1.0000000000 7.0e1 -7.7635e-1 -7.7635e-1
1.0000000000 7.1e1 -7.2116e-1 -7.2116e-1
1.0000000000 7.2e1 -1.0753e0 -1.0753e0
1.0000000000 7.3e1 -1.0784e0 -1.0784e0
1.0000000000 7.4e1 -7.6063e-1 -7.6063e-1
1.0000000000 7.5e1 -7.256e-1 -7.256e-1
1.0000000000 7.6e1 -1.1159e0 -1.1159e0
1.0000000000 7.7e1 -1.0501e0 -1.0501e0
1.0000000000 7.8e1 -7.6784e-1 -7.6784e-1
1.0000000000 7.9e1 -7.6428e-1 -7.6428e-1
1.0000000000 8.0e1 -1.0413e0 -1.0413e0
1.0000000000 8.1e1 -9.9538e-1 -9.9538e-1
1.0000000000 8.2e1 -7.7079e-1 -7.7079e-1
1.0000000000 8.3e1 -7.0439e-1 -7.0439e-1
1.0000000000 8.4e1 -1.0685e0 -1.0685e0
1.0000000000 8.5e1 -1.0722e0 -1.0722e0
1.0000000000 8.6e1 -7.5468e-1 -7.5468e-1
1.0000000000 8.7e1 -7.0983e-1 -7.0983e-1
1.0000000000 8.8e1 -1.1171e0 -1.1171e0
1.0000000000 8.9e1 -1.037e0 -1.037e0
1.0000000000 9.0e1 -7.5057e-1 -7.5057e-1
1.0000000000 9.1e1 -7.2756e-1 -7.2756e-1
1.0000000000 9.2e1 -1.1428e0 -1.1428e0
1.0000000000 9.3e1 -1.0184e0 -1.0184e0
1.0000000000 9.4e1 -7.6935e-1 -7.6935e-1
1.0000000000 9.5e1 -7.7301e-1 -7.7301e-1
1.0000000000 9.6e1 -1.0376e0 -1.0376e0
2.0000000000 1.0e0 -1.4154e0 -1.4154e0
2.0000000000 2.0e0 -1.1274e0 -1.1274e0
2.0000000000 3.0e0 -1.0036e0 -1.0036e0
2.0000000000 4.0e0 -1.3408e0 -1.3408e0
2.0000000000 5.0e0 -1.5355e0 -1.5355e0
2.0000000000 6.0e0 -1.2567e0 -1.2567e0
2.0000000000 7.0e0 -1.5845e0 -1.5845e0
2.0000000000 8.0e0 -1.5242e0 -1.5242e0
2.0000000000 9.0e0 -1.4107e0 -1.4107e0
2.0000000000 1.0e1 -1.163e0 -1.163e0
2.0000000000 1.1e1 -1.1848e0 -1.1848e0
2.0000000000 1.2e1 -1.5077e0 -1.5077e0
2.0000000000 1.3e1 -1.3412e0 -1.3412e0
2.0000000000 1.4e1 -1.2072e0 -1.2072e0
2.0000000000 1.5e1 -1.2063e0 -1.2063e0
2.0000000000 1.6e1 -1.3527e0 -1.3527e0
2.0000000000 1.7e1 -1.256e0 -1.256e0
2.0000000000 1.8e1 -1.1356e0 -1.1356e0
2.0000000000 1.9e1 -1.1112e0 -1.1112e0
2.0000000000 2.0e1 -1.4646e0 -1.4646e0
2.0000000000 2.1e1 -1.3793e0 -1.3793e0
2.0000000000 2.2e1 -1.1511e0 -1.1511e0
2.0000000000 2.3e1 -1.1253e0 -1.1253e0
2.0000000000 2.4e1 -1.4748e0 -1.4748e0
2.0000000000 2.5e1 -1.4006e0 -1.4006e0
2.0000000000 2.6e1 -1.1651e0 -1.1651e0
2.0000000000 2.7e1 -1.1468e0 -1.1468e0
2.0000000000 2.8e1 -1.4521e0 -1.4521e0
2.0000000000 2.9e1 -1.4061e0 -1.4061e0
2.0000000000 3.0e1 -1.1884e0 -1.1884e0
2.0000000000 3.1e1 -1.1553e0 -1.1553e0
2.0000000000 3.2e1 -1.5704e0 -1.5704e0
2.0000000000 3.3e1 -1.4178e0 -1.4178e0
2.0000000000 3.4e1 -1.1561e0 -1.1561e0
2.0000000000 3.5e1 -1.1211e0 -1.1211e0
2.0000000000 3.6e1 -1.3431e0 -1.3431e0
2.0000000000 3.7e1 -1.295e0 -1.295e0
2.0000000000 3.8e1 -1.1555e0 -1.1555e0
2.0000000000 3.9e1 -1.1415e0 -1.1415e0
2.0000000000 4.0e1 -1.4449e0 -1.4449e0
2.0000000000 4.1e1 -1.4271e0 -1.4271e0
2.0000000000 4.2e1 -1.2099e0 -1.2099e0
2.0000000000 4.3e1 -1.1387e0 -1.1387e0
2.0000000000 4.4e1 -1.42e0 -1.42e0
2.0000000000 4.5e1 -1.3166e0 -1.3166e0
2.0000000000 4.6e1 -1.1845e0 -1.1845e0
2.0000000000 4.7e1 -1.1631e0 -1.1631e0
2.0000000000 4.8e1 -1.6726e0 -1.6726e0
2.0000000000 4.9e1 -1.4423e0 -1.4423e0
2.0000000000 5.0e1 -1.0904e0 -1.0904e0
2.0000000000 5.1e1 -1.0367e0 -1.0367e0
2.0000000000 5.2e1 -1.4077e0 -1.4077e0
2.0000000000 5.3e1 -1.3851e0 -1.3851e0
2.0000000000 5.4e1 -1.0827e0 -1.0827e0
2.0000000000 5.5e1 -1.0598e0 -1.0598e0
2.0000000000 5.6e1 -1.4281e0 -1.4281e0
2.0000000000 5.7e1 -1.3546e0 -1.3546e0
2.0000000000 5.8e1 -1.1032e0 -1.1032e0
2.0000000000 5.9e1 -1.0792e0 -1.0792e0
2.0000000000 6.0e1 -1.4683e0 -1.4683e0
2.0000000000 6.1e1 -1.361e0 -1.361e0
2.0000000000 6.2e1 -1.1198e0 -1.1198e0
2.0000000000 6.3e1 -1.1111e0 -1.1111e0
2.0000000000 6.4e1 -1.3304e0 -1.3304e0
2.0000000000 6.5e1 -1.3042e0 -1.3042e0
2.0000000000 6.6e1 -1.129e0 -1.129e0
2.0000000000 6.7e1 -1.0683e0 -1.0683e0
2.0000000000 6.8e1 -1.3216e0 -1.3216e0
2.0000000000 6.9e1 -1.5206e0 -1.5206e0
2.0000000000 7.0e1 -1.1353e0 -1.1353e0
2.0000000000 7.1e1 -1.0359e0 -1.0359e0
2.0000000000 7.2e1 -1.3015e0 -1.3015e0
2.0000000000 7.3e1 -1.5054e0 -1.5054e0
2.0000000000 7.4e1 -1.078e0 -1.078e0
2.0000000000 7.5e1 -9.929e-1 -9.929e-1
2.0000000000 7.6e1 -1.3236e0 -1.3236e0
2.0000000000 7.7e1 -1.4249e0 -1.4249e0
2.0000000000 7.8e1 -1.0443e0 -1.0443e0
2.0000000000 7.9e1 -9.9208e-1 -9.9208e-1
2.0000000000 8.0e1 -1.2422e0 -1.2422e0
2.0000000000 8.1e1 -1.3999e0 -1.3999e0
2.0000000000 8.2e1 -1.0966e0 -1.0966e0
2.0000000000 8.3e1 -9.9324e-1 -9.9324e-1
2.0000000000 8.4e1 -1.2978e0 -1.2978e0
2.0000000000 8.5e1 -1.4487e0 -1.4487e0
2.0000000000 8.6e1 -1.0469e0 -1.0469e0
2.0000000000 8.7e1 -9.7156e-1 -9.7156e-1
2.0000000000 8.8e1 -1.3435e0 -1.3435e0
2.0000000000 8.9e1 -1.3655e0 -1.3655e0
2.0000000000 9.0e1 -1.0232e0 -1.0232e0
2.0000000000 9.1e1 -9.797e-1 -9.797e-1
2.0000000000 9.2e1 -1.384e0 -1.384e0
2.0000000000 9.3e1 -1.3173e0 -1.3173e0
2.0000000000 9.4e1 -1.0186e0 -1.0186e0
2.0000000000 9.5e1 -1.0133e0 -1.0133e0
2.0000000000 9.6e1 -1.3076e0 -1.3076e0
3.0000000000 1.0e0 -1.5971e0 -1.5971e0
3.0000000000 2.0e0 -1.322e0 -1.322e0
3.0000000000 3.0e0 -1.1743e0 -1.1743e0
3.0000000000 4.0e0 -1.466e0 -1.466e0
3.0000000000 5.0e0 -1.8134e0 -1.8134e0
3.0000000000 6.0e0 -1.4323e0 -1.4323e0
3.0000000000 7.0e0 -1.723e0 -1.723e0
3.0000000000 8.0e0 -1.818e0 -1.818e0
3.0000000000 9.0e0 -1.5297e0 -1.5297e0
3.0000000000 1.0e1 -1.312e0 -1.312e0
3.0000000000 1.1e1 -1.3501e0 -1.3501e0
3.0000000000 1.2e1 -1.7577e0 -1.7577e0
3.0000000000 1.3e1 -1.4661e0 -1.4661e0
3.0000000000 1.4e1 -1.3829e0 -1.3829e0
3.0000000000 1.5e1 -1.4381e0 -1.4381e0
3.0000000000 1.6e1 -1.5797e0 -1.5797e0
3.0000000000 1.7e1 -1.3807e0 -1.3807e0
3.0000000000 1.8e1 -1.2261e0 -1.2261e0
3.0000000000 1.9e1 -1.2104e0 -1.2104e0
3.0000000000 2.0e1 -1.6294e0 -1.6294e0
3.0000000000 2.1e1 -1.4894e0 -1.4894e0
3.0000000000 2.2e1 -1.2632e0 -1.2632e0
3.0000000000 2.3e1 -1.2588e0 -1.2588e0
3.0000000000 2.4e1 -1.6713e0 -1.6713e0
3.0000000000 2.5e1 -1.5279e0 -1.5279e0
3.0000000000 2.6e1 -1.3043e0 -1.3043e0
3.0000000000 2.7e1 -1.313e0 -1.313e0
3.0000000000 2.8e1 -1.6347e0 -1.6347e0
3.0000000000 2.9e1 -1.5349e0 -1.5349e0
3.0000000000 3.0e1 -1.3342e0 -1.3342e0
3.0000000000 3.1e1 -1.3239e0 -1.3239e0
3.0000000000 3.2e1 -1.7758e0 -1.7758e0
3.0000000000 3.3e1 -1.5724e0 -1.5724e0
3.0000000000 3.4e1 -1.2793e0 -1.2793e0
3.0000000000 3.5e1 -1.2393e0 -1.2393e0
3.0000000000 3.6e1 -1.4819e0 -1.4819e0
3.0000000000 3.7e1 -1.4312e0 -1.4312e0
3.0000000000 3.8e1 -1.2824e0 -1.2824e0
3.0000000000 3.9e1 -1.2654e0 -1.2654e0
3.0000000000 4.0e1 -1.6217e0 -1.6217e0
3.0000000000 4.1e1 -1.5661e0 -1.5661e0
3.0000000000 4.2e1 -1.3234e0 -1.3234e0
3.0000000000 4.3e1 -1.2701e0 -1.2701e0
3.0000000000 4.4e1 -1.61e0 -1.61e0
3.0000000000 4.5e1 -1.5564e0 -1.5564e0
3.0000000000 4.6e1 -1.3462e0 -1.3462e0
3.0000000000 4.7e1 -1.285e0 -1.285e0
3.0000000000 4.8e1 -1.7261e0 -1.7261e0
3.0000000000 4.9e1 -1.6046e0 -1.6046e0
3.0000000000 5.0e1 -1.3026e0 -1.3026e0
3.0000000000 5.1e1 -1.2366e0 -1.2366e0
3.0000000000 5.2e1 -1.5706e0 -1.5706e0
3.0000000000 5.3e1 -1.5602e0 -1.5602e0
3.0000000000 5.4e1 -1.2751e0 -1.2751e0
3.0000000000 5.5e1 -1.2362e0 -1.2362e0
3.0000000000 5.6e1 -1.5508e0 -1.5508e0
3.0000000000 5.7e1 -1.5516e0 -1.5516e0
3.0000000000 5.8e1 -1.2877e0 -1.2877e0
3.0000000000 5.9e1 -1.2344e0 -1.2344e0
3.0000000000 6.0e1 -1.5608e0 -1.5608e0
3.0000000000 6.1e1 -1.5439e0 -1.5439e0
3.0000000000 6.2e1 -1.2626e0 -1.2626e0
3.0000000000 6.3e1 -1.2188e0 -1.2188e0
3.0000000000 6.4e1 -1.3882e0 -1.3882e0
3.0000000000 6.5e1 -1.4513e0 -1.4513e0
3.0000000000 6.6e1 -1.3154e0 -1.3154e0
3.0000000000 6.7e1 -1.244e0 -1.244e0
3.0000000000 6.8e1 -1.5093e0 -1.5093e0
3.0000000000 6.9e1 -1.603e0 -1.603e0
3.0000000000 7.0e1 -1.3085e0 -1.3085e0
3.0000000000 7.1e1 -1.2103e0 -1.2103e0
3.0000000000 7.2e1 -1.4774e0 -1.4774e0
3.0000000000 7.3e1 -1.6376e0 -1.6376e0
3.0000000000 7.4e1 -1.2674e0 -1.2674e0
3.0000000000 7.5e1 -1.1677e0 -1.1677e0
3.0000000000 7.6e1 -1.4578e0 -1.4578e0
3.0000000000 7.7e1 -1.5977e0 -1.5977e0
3.0000000000 7.8e1 -1.218e0 -1.218e0
3.0000000000 7.9e1 -1.1588e0 -1.1588e0
3.0000000000 8.0e1 -1.3719e0 -1.3719e0
3.0000000000 8.1e1 -1.5703e0 -1.5703e0
3.0000000000 8.2e1 -1.2786e0 -1.2786e0
3.0000000000 8.3e1 -1.1531e0 -1.1531e0
3.0000000000 8.4e1 -1.4233e0 -1.4233e0
3.0000000000 8.5e1 -1.6227e0 -1.6227e0
3.0000000000 8.6e1 -1.2239e0 -1.2239e0
3.0000000000 8.7e1 -1.127e0 -1.127e0
3.0000000000 8.8e1 -1.4301e0 -1.4301e0
3.0000000000 8.9e1 -1.5766e0 -1.5766e0
3.0000000000 9.0e1 -1.1803e0 -1.1803e0
3.0000000000 9.1e1 -1.1151e0 -1.1151e0
3.0000000000 9.2e1 -1.4563e0 -1.4563e0
3.0000000000 9.3e1 -1.5155e0 -1.5155e0
3.0000000000 9.4e1 -1.1577e0 -1.1577e0
3.0000000000 9.5e1 -1.1262e0 -1.1262e0
3.0000000000 9.6e1 -1.3414e0 -1.3414e0
4.0000000000 1.0e0 -1.8302e0 -1.8302e0
4.0000000000 2.0e0 -1.471e0 -1.471e0
4.0000000000 3.0e0 -1.3233e0 -1.3233e0
4.0000000000 4.0e0 -1.6024e0 -1.6024e0
4.0000000000 5.0e0 -1.9881e0 -1.9881e0
4.0000000000 6.0e0 -1.5755e0 -1.5755e0
4.0000000000 7.0e0 -1.855e0 -1.855e0
4.0000000000 8.0e0 -2.0096e0 -2.0096e0
4.0000000000 9.0e0 -1.6204e0 -1.6204e0
4.0000000000 1.0e1 -1.4153e0 -1.4153e0
4.0000000000 1.1e1 -1.4692e0 -1.4692e0
4.0000000000 1.2e1 -1.9223e0 -1.9223e0
4.0000000000 1.3e1 -1.5579e0 -1.5579e0
4.0000000000 1.4e1 -1.5047e0 -1.5047e0
4.0000000000 1.5e1 -1.5667e0 -1.5667e0
4.0000000000 1.6e1 -1.7433e0 -1.7433e0
4.0000000000 1.7e1 -1.4855e0 -1.4855e0
4.0000000000 1.8e1 -1.3402e0 -1.3402e0
4.0000000000 1.9e1 -1.319e0 -1.319e0
4.0000000000 2.0e1 -1.724e0 -1.724e0
4.0000000000 2.1e1 -1.6167e0 -1.6167e0
4.0000000000 2.2e1 -1.3738e0 -1.3738e0
4.0000000000 2.3e1 -1.3571e0 -1.3571e0
4.0000000000 2.4e1 -1.807e0 -1.807e0
4.0000000000 2.5e1 -1.6465e0 -1.6465e0
4.0000000000 2.6e1 -1.4083e0 -1.4083e0
4.0000000000 2.7e1 -1.4275e0 -1.4275e0
4.0000000000 2.8e1 -1.8023e0 -1.8023e0
4.0000000000 2.9e1 -1.6225e0 -1.6225e0
4.0000000000 3.0e1 -1.4557e0 -1.4557e0
4.0000000000 3.1e1 -1.4724e0 -1.4724e0
4.0000000000 3.2e1 -1.9491e0 -1.9491e0
4.0000000000 3.3e1 -1.7323e0 -1.7323e0
4.0000000000 3.4e1 -1.4079e0 -1.4079e0
4.0000000000 3.5e1 -1.354e0 -1.354e0
4.0000000000 3.6e1 -1.5939e0 -1.5939e0
4.0000000000 3.7e1 -1.5758e0 -1.5758e0
4.0000000000 3.8e1 -1.4062e0 -1.4062e0
4.0000000000 3.9e1 -1.3805e0 -1.3805e0
4.0000000000 4.0e1 -1.7407e0 -1.7407e0
4.0000000000 4.1e1 -1.6937e0 -1.6937e0
4.0000000000 4.2e1 -1.4253e0 -1.4253e0
4.0000000000 4.3e1 -1.3844e0 -1.3844e0
4.0000000000 4.4e1 -1.7389e0 -1.7389e0
4.0000000000 4.5e1 -1.6353e0 -1.6353e0
4.0000000000 4.6e1 -1.4468e0 -1.4468e0
4.0000000000 4.7e1 -1.3926e0 -1.3926e0
4.0000000000 4.8e1 -1.8952e0 -1.8952e0
4.0000000000 4.9e1 -1.7583e0 -1.7583e0
4.0000000000 5.0e1 -1.4173e0 -1.4173e0
4.0000000000 5.1e1 -1.3656e0 -1.3656e0
4.0000000000 5.2e1 -1.6853e0 -1.6853e0
4.0000000000 5.3e1 -1.7234e0 -1.7234e0
4.0000000000 5.4e1 -1.3924e0 -1.3924e0
4.0000000000 5.5e1 -1.359e0 -1.359e0
4.0000000000 5.6e1 -1.6806e0 -1.6806e0
4.0000000000 5.7e1 -1.661e0 -1.661e0
4.0000000000 5.8e1 -1.3881e0 -1.3881e0
4.0000000000 5.9e1 -1.3534e0 -1.3534e0
4.0000000000 6.0e1 -1.7112e0 -1.7112e0
4.0000000000 6.1e1 -1.684e0 -1.684e0
4.0000000000 6.2e1 -1.3936e0 -1.3936e0
4.0000000000 6.3e1 -1.3758e0 -1.3758e0
4.0000000000 6.4e1 -1.5738e0 -1.5738e0
4.0000000000 6.5e1 -1.6349e0 -1.6349e0
4.0000000000 6.6e1 -1.4744e0 -1.4744e0
4.0000000000 6.7e1 -1.3806e0 -1.3806e0
4.0000000000 6.8e1 -1.6563e0 -1.6563e0
4.0000000000 6.9e1 -1.7741e0 -1.7741e0
4.0000000000 7.0e1 -1.4282e0 -1.4282e0
4.0000000000 7.1e1 -1.3077e0 -1.3077e0
4.0000000000 7.2e1 -1.5564e0 -1.5564e0
4.0000000000 7.3e1 -1.831e0 -1.831e0
4.0000000000 7.4e1 -1.3732e0 -1.3732e0
4.0000000000 7.5e1 -1.2552e0 -1.2552e0
4.0000000000 7.6e1 -1.5656e0 -1.5656e0
4.0000000000 7.7e1 -1.7359e0 -1.7359e0
4.0000000000 7.8e1 -1.3144e0 -1.3144e0
4.0000000000 7.9e1 -1.2523e0 -1.2523e0
4.0000000000 8.0e1 -1.4759e0 -1.4759e0
4.0000000000 8.1e1 -1.7081e0 -1.7081e0
4.0000000000 8.2e1 -1.3764e0 -1.3764e0
4.0000000000 8.3e1 -1.2538e0 -1.2538e0
4.0000000000 8.4e1 -1.5529e0 -1.5529e0
4.0000000000 8.5e1 -1.7585e0 -1.7585e0
4.0000000000 8.6e1 -1.314e0 -1.314e0
4.0000000000 8.7e1 -1.2378e0 -1.2378e0
4.0000000000 8.8e1 -1.5861e0 -1.5861e0
4.0000000000 8.9e1 -1.6547e0 -1.6547e0
4.0000000000 9.0e1 -1.2729e0 -1.2729e0
4.0000000000 9.1e1 -1.2382e0 -1.2382e0
4.0000000000 9.2e1 -1.6325e0 -1.6325e0
4.0000000000 9.3e1 -1.5928e0 -1.5928e0
4.0000000000 9.4e1 -1.258e0 -1.258e0
4.0000000000 9.5e1 -1.2578e0 -1.2578e0
4.0000000000 9.6e1 -1.5295e0 -1.5295e0
5.0000000000 1.0e0 -1.5698e0 -1.5698e0
5.0000000000 2.0e0 -1.3773e0 -1.3773e0
5.0000000000 3.0e0 -1.2487e0 -1.2487e0
5.0000000000 4.0e0 -1.3438e0 -1.3438e0
5.0000000000 5.0e0 -1.6521e0 -1.6521e0
5.0000000000 6.0e0 -1.5474e0 -1.5474e0
5.0000000000 7.0e0 -1.6751e0 -1.6751e0
5.0000000000 8.0e0 -1.7701e0 -1.7701e0
5.0000000000 9.0e0 -1.4126e0 -1.4126e0
5.0000000000 1.0e1 -1.3448e0 -1.3448e0
5.0000000000 1.1e1 -1.3699e0 -1.3699e0
5.0000000000 1.2e1 -1.7635e0 -1.7635e0
5.0000000000 1.3e1 -1.4141e0 -1.4141e0
5.0000000000 1.4e1 -1.4066e0 -1.4066e0
5.0000000000 1.5e1 -1.4402e0 -1.4402e0
5.0000000000 1.6e1 -1.5837e0 -1.5837e0
5.0000000000 1.7e1 -1.3683e0 -1.3683e0
5.0000000000 1.8e1 -1.2766e0 -1.2766e0
5.0000000000 1.9e1 -1.2353e0 -1.2353e0
5.0000000000 2.0e1 -1.5388e0 -1.5388e0
5.0000000000 2.1e1 -1.5028e0 -1.5028e0
5.0000000000 2.2e1 -1.2799e0 -1.2799e0
5.0000000000 2.3e1 -1.2693e0 -1.2693e0
5.0000000000 2.4e1 -1.5519e0 -1.5519e0
5.0000000000 2.5e1 -1.4553e0 -1.4553e0
5.0000000000 2.6e1 -1.3129e0 -1.3129e0
5.0000000000 2.7e1 -1.3068e0 -1.3068e0
5.0000000000 2.8e1 -1.5159e0 -1.5159e0
5.0000000000 2.9e1 -1.3993e0 -1.3993e0
5.0000000000 3.0e1 -1.3346e0 -1.3346e0
5.0000000000 3.1e1 -1.2978e0 -1.2978e0
5.0000000000 3.2e1 -1.5207e0 -1.5207e0
5.0000000000 3.3e1 -1.6387e0 -1.6387e0
5.0000000000 3.4e1 -1.2179e0 -1.2179e0
5.0000000000 3.5e1 -1.2161e0 -1.2161e0
5.0000000000 3.6e1 -1.4968e0 -1.4968e0
5.0000000000 3.7e1 -1.3806e0 -1.3806e0
5.0000000000 3.8e1 -1.2682e0 -1.2682e0
5.0000000000 3.9e1 -1.25e0 -1.25e0
5.0000000000 4.0e1 -1.6284e0 -1.6284e0
5.0000000000 4.1e1 -1.5779e0 -1.5779e0
5.0000000000 4.2e1 -1.301e0 -1.301e0
5.0000000000 4.3e1 -1.2814e0 -1.2814e0
5.0000000000 4.4e1 -1.6916e0 -1.6916e0
5.0000000000 4.5e1 -1.4196e0 -1.4196e0
5.0000000000 4.6e1 -1.3628e0 -1.3628e0
5.0000000000 4.7e1 -1.3124e0 -1.3124e0
5.0000000000 4.8e1 -1.6606e0 -1.6606e0
5.0000000000 4.9e1 -1.556e0 -1.556e0
5.0000000000 5.0e1 -1.3112e0 -1.3112e0
5.0000000000 5.1e1 -1.2575e0 -1.2575e0
5.0000000000 5.2e1 -1.5457e0 -1.5457e0
5.0000000000 5.3e1 -1.6599e0 -1.6599e0
5.0000000000 5.4e1 -1.2836e0 -1.2836e0
5.0000000000 5.5e1 -1.2595e0 -1.2595e0
5.0000000000 5.6e1 -1.5918e0 -1.5918e0
5.0000000000 5.7e1 -1.4298e0 -1.4298e0
5.0000000000 5.8e1 -1.3205e0 -1.3205e0
5.0000000000 5.9e1 -1.2662e0 -1.2662e0
5.0000000000 6.0e1 -1.629e0 -1.629e0
5.0000000000 6.1e1 -1.5969e0 -1.5969e0
5.0000000000 6.2e1 -1.3123e0 -1.3123e0
5.0000000000 6.3e1 -1.2881e0 -1.2881e0
5.0000000000 6.4e1 -1.4613e0 -1.4613e0
5.0000000000 6.5e1 -1.443e0 -1.443e0
5.0000000000 6.6e1 -1.3561e0 -1.3561e0
5.0000000000 6.7e1 -1.2482e0 -1.2482e0
5.0000000000 6.8e1 -1.4991e0 -1.4991e0
5.0000000000 6.9e1 -1.6506e0 -1.6506e0
5.0000000000 7.0e1 -1.3009e0 -1.3009e0
5.0000000000 7.1e1 -1.212e0 -1.212e0
5.0000000000 7.2e1 -1.4586e0 -1.4586e0
5.0000000000 7.3e1 -1.7282e0 -1.7282e0
5.0000000000 7.4e1 -1.2644e0 -1.2644e0
5.0000000000 7.5e1 -1.1728e0 -1.1728e0
5.0000000000 7.6e1 -1.5013e0 -1.5013e0
5.0000000000 7.7e1 -1.56e0 -1.56e0
5.0000000000 7.8e1 -1.2317e0 -1.2317e0
5.0000000000 7.9e1 -1.1872e0 -1.1872e0
5.0000000000 8.0e1 -1.3093e0 -1.3093e0
5.0000000000 8.1e1 -1.5569e0 -1.5569e0
5.0000000000 8.2e1 -1.26e0 -1.26e0
5.0000000000 8.3e1 -1.1539e0 -1.1539e0
5.0000000000 8.4e1 -1.439e0 -1.439e0
5.0000000000 8.5e1 -1.6277e0 -1.6277e0
5.0000000000 8.6e1 -1.177e0 -1.177e0
5.0000000000 8.7e1 -1.1031e0 -1.1031e0
5.0000000000 8.8e1 -1.4402e0 -1.4402e0
5.0000000000 8.9e1 -1.5851e0 -1.5851e0
5.0000000000 9.0e1 -1.236e0 -1.236e0
5.0000000000 9.1e1 -1.1957e0 -1.1957e0
5.0000000000 9.2e1 -1.5324e0 -1.5324e0
5.0000000000 9.3e1 -1.5729e0 -1.5729e0
5.0000000000 9.4e1 -1.2019e0 -1.2019e0
5.0000000000 9.5e1 -1.176e0 -1.176e0
5.0000000000 9.6e1 -1.3508e0 -1.3508e0
6.0000000000 1.0e0 -1.7426e0 -1.7426e0
6.0000000000 2.0e0 -1.4723e0 -1.4723e0
6.0000000000 3.0e0 -1.3135e0 -1.3135e0
6.0000000000 4.0e0 -1.5805e0 -1.5805e0
6.0000000000 5.0e0 -1.9095e0 -1.9095e0
6.0000000000 6.0e0 -1.5806e0 -1.5806e0
6.0000000000 7.0e0 -1.7918e0 -1.7918e0
6.0000000000 8.0e0 -1.9315e0 -1.9315e0
6.0000000000 9.0e0 -1.6003e0 -1.6003e0
6.0000000000 1.0e1 -1.3651e0 -1.3651e0
6.0000000000 1.1e1 -1.407e0 -1.407e0
6.0000000000 1.2e1 -1.8758e0 -1.8758e0
6.0000000000 1.3e1 -1.5144e0 -1.5144e0
6.0000000000 1.4e1 -1.4137e0 -1.4137e0
6.0000000000 1.5e1 -1.4672e0 -1.4672e0
6.0000000000 1.6e1 -1.7085e0 -1.7085e0
6.0000000000 1.7e1 -1.4915e0 -1.4915e0
6.0000000000 1.8e1 -1.324e0 -1.324e0
6.0000000000 1.9e1 -1.2783e0 -1.2783e0
6.0000000000 2.0e1 -1.6649e0 -1.6649e0
6.0000000000 2.1e1 -1.5946e0 -1.5946e0
6.0000000000 2.2e1 -1.3202e0 -1.3202e0
6.0000000000 2.3e1 -1.3057e0 -1.3057e0
6.0000000000 2.4e1 -1.7342e0 -1.7342e0
6.0000000000 2.5e1 -1.6005e0 -1.6005e0
6.0000000000 2.6e1 -1.3428e0 -1.3428e0
6.0000000000 2.7e1 -1.3518e0 -1.3518e0
6.0000000000 2.8e1 -1.7724e0 -1.7724e0
6.0000000000 2.9e1 -1.5739e0 -1.5739e0
6.0000000000 3.0e1 -1.381e0 -1.381e0
6.0000000000 3.1e1 -1.3996e0 -1.3996e0
6.0000000000 3.2e1 -1.9299e0 -1.9299e0
6.0000000000 3.3e1 -1.7044e0 -1.7044e0
6.0000000000 3.4e1 -1.372e0 -1.372e0
6.0000000000 3.5e1 -1.3067e0 -1.3067e0
6.0000000000 3.6e1 -1.5384e0 -1.5384e0
6.0000000000 3.7e1 -1.5235e0 -1.5235e0
6.0000000000 3.8e1 -1.354e0 -1.354e0
6.0000000000 3.9e1 -1.3274e0 -1.3274e0
6.0000000000 4.0e1 -1.6963e0 -1.6963e0
6.0000000000 4.1e1 -1.6432e0 -1.6432e0
6.0000000000 4.2e1 -1.3793e0 -1.3793e0
6.0000000000 4.3e1 -1.3277e0 -1.3277e0
6.0000000000 4.4e1 -1.7237e0 -1.7237e0
6.0000000000 4.5e1 -1.5868e0 -1.5868e0
6.0000000000 4.6e1 -1.4006e0 -1.4006e0
6.0000000000 4.7e1 -1.3441e0 -1.3441e0
6.0000000000 4.8e1 -1.8815e0 -1.8815e0
6.0000000000 4.9e1 -1.7569e0 -1.7569e0
6.0000000000 5.0e1 -1.3903e0 -1.3903e0
6.0000000000 5.1e1 -1.3125e0 -1.3125e0
6.0000000000 5.2e1 -1.6254e0 -1.6254e0
6.0000000000 5.3e1 -1.7108e0 -1.7108e0
6.0000000000 5.4e1 -1.336e0 -1.336e0
6.0000000000 5.5e1 -1.305e0 -1.305e0
6.0000000000 5.6e1 -1.5948e0 -1.5948e0
6.0000000000 5.7e1 -1.6617e0 -1.6617e0
6.0000000000 5.8e1 -1.3521e0 -1.3521e0
6.0000000000 5.9e1 -1.2926e0 -1.2926e0
6.0000000000 6.0e1 -1.6549e0 -1.6549e0
6.0000000000 6.1e1 -1.6499e0 -1.6499e0
6.0000000000 6.2e1 -1.335e0 -1.335e0
6.0000000000 6.3e1 -1.3088e0 -1.3088e0
6.0000000000 6.4e1 -1.5214e0 -1.5214e0
6.0000000000 6.5e1 -1.6378e0 -1.6378e0
6.0000000000 6.6e1 -1.4489e0 -1.4489e0
6.0000000000 6.7e1 -1.3624e0 -1.3624e0
6.0000000000 6.8e1 -1.6049e0 -1.6049e0
6.0000000000 6.9e1 -1.7699e0 -1.7699e0
6.0000000000 7.0e1 -1.39e0 -1.39e0
6.0000000000 7.1e1 -1.2903e0 -1.2903e0
6.0000000000 7.2e1 -1.5473e0 -1.5473e0
6.0000000000 7.3e1 -1.7895e0 -1.7895e0
6.0000000000 7.4e1 -1.3486e0 -1.3486e0
6.0000000000 7.5e1 -1.255e0 -1.255e0
6.0000000000 7.6e1 -1.5637e0 -1.5637e0
6.0000000000 7.7e1 -1.693e0 -1.693e0
6.0000000000 7.8e1 -1.2911e0 -1.2911e0
6.0000000000 7.9e1 -1.2404e0 -1.2404e0
6.0000000000 8.0e1 -1.4858e0 -1.4858e0
6.0000000000 8.1e1 -1.6828e0 -1.6828e0
6.0000000000 8.2e1 -1.3442e0 -1.3442e0
6.0000000000 8.3e1 -1.2431e0 -1.2431e0
6.0000000000 8.4e1 -1.5315e0 -1.5315e0
6.0000000000 8.5e1 -1.7278e0 -1.7278e0
6.0000000000 8.6e1 -1.296e0 -1.296e0
6.0000000000 8.7e1 -1.2153e0 -1.2153e0
6.0000000000 8.8e1 -1.572e0 -1.572e0
6.0000000000 8.9e1 -1.6382e0 -1.6382e0
6.0000000000 9.0e1 -1.2547e0 -1.2547e0
6.0000000000 9.1e1 -1.2215e0 -1.2215e0
6.0000000000 9.2e1 -1.6169e0 -1.6169e0
6.0000000000 9.3e1 -1.5862e0 -1.5862e0
6.0000000000 9.4e1 -1.2671e0 -1.2671e0
6.0000000000 9.5e1 -1.2463e0 -1.2463e0
6.0000000000 9.6e1 -1.4906e0 -1.4906e0
7.0000000000 1.0e0 -1.7835e0 -1.7835e0
7.0000000000 2.0e0 -1.4452e0 -1.4452e0
7.0000000000 3.0e0 -1.2877e0 -1.2877e0
7.0000000000 4.0e0 -1.5619e0 -1.5619e0
7.0000000000 5.0e0 -2.0002e0 -2.0002e0
7.0000000000 6.0e0 -1.5582e0 -1.5582e0
7.0000000000 7.0e0 -1.8218e0 -1.8218e0
7.0000000000 8.0e0 -1.9923e0 -1.9923e0
7.0000000000 9.0e0 -1.5918e0 -1.5918e0
7.0000000000 1.0e1 -1.3678e0 -1.3678e0
7.0000000000 1.1e1 -1.4376e0 -1.4376e0
7.0000000000 1.2e1 -1.9503e0 -1.9503e0
7.0000000000 1.3e1 -1.5249e0 -1.5249e0
7.0000000000 1.4e1 -1.4541e0 -1.4541e0
7.0000000000 1.5e1 -1.5479e0 -1.5479e0
7.0000000000 1.6e1 -1.7707e0 -1.7707e0
7.0000000000 1.7e1 -1.4723e0 -1.4723e0
7.0000000000 1.8e1 -1.3093e0 -1.3093e0
7.0000000000 1.9e1 -1.2887e0 -1.2887e0
7.0000000000 2.0e1 -1.6945e0 -1.6945e0
7.0000000000 2.1e1 -1.5933e0 -1.5933e0
7.0000000000 2.2e1 -1.3456e0 -1.3456e0
7.0000000000 2.3e1 -1.3295e0 -1.3295e0
7.0000000000 2.4e1 -1.7793e0 -1.7793e0
7.0000000000 2.5e1 -1.5973e0 -1.5973e0
7.0000000000 2.6e1 -1.3731e0 -1.3731e0
7.0000000000 2.7e1 -1.3717e0 -1.3717e0
7.0000000000 2.8e1 -1.7621e0 -1.7621e0
7.0000000000 2.9e1 -1.5936e0 -1.5936e0
7.0000000000 3.0e1 -1.4189e0 -1.4189e0
7.0000000000 3.1e1 -1.4376e0 -1.4376e0
7.0000000000 3.2e1 -1.9255e0 -1.9255e0
7.0000000000 3.3e1 -1.6743e0 -1.6743e0
7.0000000000 3.4e1 -1.3664e0 -1.3664e0
7.0000000000 3.5e1 -1.3179e0 -1.3179e0
7.0000000000 3.6e1 -1.569e0 -1.569e0
7.0000000000 3.7e1 -1.5075e0 -1.5075e0
7.0000000000 3.8e1 -1.3556e0 -1.3556e0
7.0000000000 3.9e1 -1.342e0 -1.342e0
7.0000000000 4.0e1 -1.7286e0 -1.7286e0
7.0000000000 4.1e1 -1.6325e0 -1.6325e0
7.0000000000 4.2e1 -1.3944e0 -1.3944e0
7.0000000000 4.3e1 -1.3638e0 -1.3638e0
7.0000000000 4.4e1 -1.727e0 -1.727e0
7.0000000000 4.5e1 -1.6025e0 -1.6025e0
7.0000000000 4.6e1 -1.4124e0 -1.4124e0
7.0000000000 4.7e1 -1.3666e0 -1.3666e0
7.0000000000 4.8e1 -1.8877e0 -1.8877e0
7.0000000000 4.9e1 -1.7406e0 -1.7406e0
7.0000000000 5.0e1 -1.3735e0 -1.3735e0
7.0000000000 5.1e1 -1.3218e0 -1.3218e0
7.0000000000 5.2e1 -1.6409e0 -1.6409e0
7.0000000000 5.3e1 -1.6963e0 -1.6963e0
7.0000000000 5.4e1 -1.3531e0 -1.3531e0
7.0000000000 5.5e1 -1.3044e0 -1.3044e0
7.0000000000 5.6e1 -1.6164e0 -1.6164e0
7.0000000000 5.7e1 -1.6505e0 -1.6505e0
7.0000000000 5.8e1 -1.3466e0 -1.3466e0
7.0000000000 5.9e1 -1.3071e0 -1.3071e0
7.0000000000 6.0e1 -1.6592e0 -1.6592e0
7.0000000000 6.1e1 -1.6419e0 -1.6419e0
7.0000000000 6.2e1 -1.3575e0 -1.3575e0
7.0000000000 6.3e1 -1.3231e0 -1.3231e0
7.0000000000 6.4e1 -1.5365e0 -1.5365e0
7.0000000000 6.5e1 -1.6013e0 -1.6013e0
7.0000000000 6.6e1 -1.4366e0 -1.4366e0
7.0000000000 6.7e1 -1.3515e0 -1.3515e0
7.0000000000 6.8e1 -1.6115e0 -1.6115e0
7.0000000000 6.9e1 -1.7385e0 -1.7385e0
7.0000000000 7.0e1 -1.3977e0 -1.3977e0
7.0000000000 7.1e1 -1.2821e0 -1.2821e0
7.0000000000 7.2e1 -1.5557e0 -1.5557e0
7.0000000000 7.3e1 -1.7606e0 -1.7606e0
7.0000000000 7.4e1 -1.3379e0 -1.3379e0
7.0000000000 7.5e1 -1.2574e0 -1.2574e0
7.0000000000 7.6e1 -1.5578e0 -1.5578e0
7.0000000000 7.7e1 -1.7035e0 -1.7035e0
7.0000000000 7.8e1 -1.2984e0 -1.2984e0
7.0000000000 7.9e1 -1.2422e0 -1.2422e0
7.0000000000 8.0e1 -1.4709e0 -1.4709e0
7.0000000000 8.1e1 -1.6958e0 -1.6958e0
7.0000000000 8.2e1 -1.3637e0 -1.3637e0
7.0000000000 8.3e1 -1.239e0 -1.239e0
7.0000000000 8.4e1 -1.5236e0 -1.5236e0
7.0000000000 8.5e1 -1.739e0 -1.739e0
7.0000000000 8.6e1 -1.297e0 -1.297e0
7.0000000000 8.7e1 -1.2116e0 -1.2116e0
7.0000000000 8.8e1 -1.5588e0 -1.5588e0
7.0000000000 8.9e1 -1.6472e0 -1.6472e0
7.0000000000 9.0e1 -1.2611e0 -1.2611e0
7.0000000000 9.1e1 -1.2156e0 -1.2156e0
7.0000000000 9.2e1 -1.5988e0 -1.5988e0
7.0000000000 9.3e1 -1.5882e0 -1.5882e0
7.0000000000 9.4e1 -1.2579e0 -1.2579e0
7.0000000000 9.5e1 -1.2261e0 -1.2261e0
7.0000000000 9.6e1 -1.4812e0 -1.4812e0
8.0000000000 1.0e0 -1.7996e0 -1.7996e0
8.0000000000 2.0e0 -1.5084e0 -1.5084e0
8.0000000000 3.0e0 -1.3682e0 -1.3682e0
8.0000000000 4.0e0 -1.6382e0 -1.6382e0
8.0000000000 5.0e0 -1.9757e0 -1.9757e0
8.0000000000 6.0e0 -1.6252e0 -1.6252e0
8.0000000000 7.0e0 -1.8362e0 -1.8362e0
8.0000000000 8.0e0 -1.9775e0 -1.9775e0
8.0000000000 9.0e0 -1.6396e0 -1.6396e0
8.0000000000 1.0e1 -1.4195e0 -1.4195e0
8.0000000000 1.1e1 -1.443e0 -1.443e0
8.0000000000 1.2e1 -1.904e0 -1.904e0
8.0000000000 1.3e1 -1.5687e0 -1.5687e0
8.0000000000 1.4e1 -1.4742e0 -1.4742e0
8.0000000000 1.5e1 -1.5398e0 -1.5398e0
8.0000000000 1.6e1 -1.7297e0 -1.7297e0
8.0000000000 1.7e1 -1.5271e0 -1.5271e0
8.0000000000 1.8e1 -1.3558e0 -1.3558e0
8.0000000000 1.9e1 -1.3247e0 -1.3247e0
8.0000000000 2.0e1 -1.7188e0 -1.7188e0
8.0000000000 2.1e1 -1.6436e0 -1.6436e0
8.0000000000 2.2e1 -1.3707e0 -1.3707e0
8.0000000000 2.3e1 -1.3573e0 -1.3573e0
8.0000000000 2.4e1 -1.7995e0 -1.7995e0
8.0000000000 2.5e1 -1.6421e0 -1.6421e0
8.0000000000 2.6e1 -1.4129e0 -1.4129e0
8.0000000000 2.7e1 -1.4139e0 -1.4139e0
8.0000000000 2.8e1 -1.8101e0 -1.8101e0
8.0000000000 2.9e1 -1.6108e0 -1.6108e0
8.0000000000 3.0e1 -1.4458e0 -1.4458e0
8.0000000000 3.1e1 -1.4638e0 -1.4638e0
8.0000000000 3.2e1 -1.9441e0 -1.9441e0
8.0000000000 3.3e1 -1.7205e0 -1.7205e0
8.0000000000 3.4e1 -1.4143e0 -1.4143e0
8.0000000000 3.5e1 -1.3616e0 -1.3616e0
8.0000000000 3.6e1 -1.6086e0 -1.6086e0
8.0000000000 3.7e1 -1.5619e0 -1.5619e0
8.0000000000 3.8e1 -1.4046e0 -1.4046e0
8.0000000000 3.9e1 -1.3755e0 -1.3755e0
8.0000000000 4.0e1 -1.7433e0 -1.7433e0
8.0000000000 4.1e1 -1.6822e0 -1.6822e0
8.0000000000 4.2e1 -1.4321e0 -1.4321e0
8.0000000000 4.3e1 -1.3864e0 -1.3864e0
8.0000000000 4.4e1 -1.7458e0 -1.7458e0
8.0000000000 4.5e1 -1.6369e0 -1.6369e0
8.0000000000 4.6e1 -1.4625e0 -1.4625e0
8.0000000000 4.7e1 -1.3981e0 -1.3981e0
8.0000000000 4.8e1 -1.8953e0 -1.8953e0
8.0000000000 4.9e1 -1.7698e0 -1.7698e0
8.0000000000 5.0e1 -1.4161e0 -1.4161e0
8.0000000000 5.1e1 -1.3647e0 -1.3647e0
8.0000000000 5.2e1 -1.6744e0 -1.6744e0
8.0000000000 5.3e1 -1.7412e0 -1.7412e0
8.0000000000 5.4e1 -1.377e0 -1.377e0
8.0000000000 5.5e1 -1.3404e0 -1.3404e0
8.0000000000 5.6e1 -1.6653e0 -1.6653e0
8.0000000000 5.7e1 -1.6888e0 -1.6888e0
8.0000000000 5.8e1 -1.3996e0 -1.3996e0
8.0000000000 5.9e1 -1.3451e0 -1.3451e0
8.0000000000 6.0e1 -1.6996e0 -1.6996e0
8.0000000000 6.1e1 -1.6891e0 -1.6891e0
8.0000000000 6.2e1 -1.3931e0 -1.3931e0
8.0000000000 6.3e1 -1.3542e0 -1.3542e0
8.0000000000 6.4e1 -1.5491e0 -1.5491e0
8.0000000000 6.5e1 -1.6292e0 -1.6292e0
8.0000000000 6.6e1 -1.4788e0 -1.4788e0
8.0000000000 6.7e1 -1.3828e0 -1.3828e0
8.0000000000 6.8e1 -1.656e0 -1.656e0
8.0000000000 6.9e1 -1.7827e0 -1.7827e0
8.0000000000 7.0e1 -1.4398e0 -1.4398e0
8.0000000000 7.1e1 -1.3568e0 -1.3568e0
8.0000000000 7.2e1 -1.6143e0 -1.6143e0
8.0000000000 7.3e1 -1.8004e0 -1.8004e0
8.0000000000 7.4e1 -1.4026e0 -1.4026e0
8.0000000000 7.5e1 -1.3117e0 -1.3117e0
8.0000000000 7.6e1 -1.6177e0 -1.6177e0
8.0000000000 7.7e1 -1.7506e0 -1.7506e0
8.0000000000 7.8e1 -1.3485e0 -1.3485e0
8.0000000000 7.9e1 -1.2976e0 -1.2976e0
8.0000000000 8.0e1 -1.5289e0 -1.5289e0
8.0000000000 8.1e1 -1.7193e0 -1.7193e0
8.0000000000 8.2e1 -1.4169e0 -1.4169e0
8.0000000000 8.3e1 -1.2983e0 -1.2983e0
8.0000000000 8.4e1 -1.6001e0 -1.6001e0
8.0000000000 8.5e1 -1.7603e0 -1.7603e0
8.0000000000 8.6e1 -1.3546e0 -1.3546e0
8.0000000000 8.7e1 -1.2691e0 -1.2691e0
8.0000000000 8.8e1 -1.6235e0 -1.6235e0
8.0000000000 8.9e1 -1.6924e0 -1.6924e0
8.0000000000 9.0e1 -1.3308e0 -1.3308e0
8.0000000000 9.1e1 -1.2779e0 -1.2779e0
8.0000000000 9.2e1 -1.6637e0 -1.6637e0
8.0000000000 9.3e1 -1.6514e0 -1.6514e0
8.0000000000 9.4e1 -1.3245e0 -1.3245e0
8.0000000000 9.5e1 -1.2891e0 -1.2891e0
8.0000000000 9.6e1 -1.552e0 -1.552e0
9.0000000000 1.0e0 -1.8091e0 -1.8091e0
9.0000000000 2.0e0 -1.4656e0 -1.4656e0
9.0000000000 3.0e0 -1.323e0 -1.323e0
9.0000000000 4.0e0 -1.5842e0 -1.5842e0
9.0000000000 5.0e0 -2.0018e0 -2.0018e0
9.0000000000 6.0e0 -1.5757e0 -1.5757e0
9.0000000000 7.0e0 -1.8274e0 -1.8274e0
9.0000000000 8.0e0 -1.9999e0 -1.9999e0
9.0000000000 9.0e0 -1.6048e0 -1.6048e0
9.0000000000 1.0e1 -1.3935e0 -1.3935e0
9.0000000000 1.1e1 -1.4606e0 -1.4606e0
9.0000000000 1.2e1 -1.9352e0 -1.9352e0
9.0000000000 1.3e1 -1.5325e0 -1.5325e0
9.0000000000 1.4e1 -1.4834e0 -1.4834e0
9.0000000000 1.5e1 -1.5677e0 -1.5677e0
9.0000000000 1.6e1 -1.7391e0 -1.7391e0
9.0000000000 1.7e1 -1.4735e0 -1.4735e0
9.0000000000 1.8e1 -1.3233e0 -1.3233e0
9.0000000000 1.9e1 -1.2945e0 -1.2945e0
9.0000000000 2.0e1 -1.706e0 -1.706e0
9.0000000000 2.1e1 -1.584e0 -1.584e0
9.0000000000 2.2e1 -1.3373e0 -1.3373e0
9.0000000000 2.3e1 -1.3339e0 -1.3339e0
9.0000000000 2.4e1 -1.7903e0 -1.7903e0
9.0000000000 2.5e1 -1.6056e0 -1.6056e0
9.0000000000 2.6e1 -1.3653e0 -1.3653e0
9.0000000000 2.7e1 -1.3959e0 -1.3959e0
9.0000000000 2.8e1 -1.8165e0 -1.8165e0
9.0000000000 2.9e1 -1.594e0 -1.594e0
9.0000000000 3.0e1 -1.4272e0 -1.4272e0
9.0000000000 3.1e1 -1.4432e0 -1.4432e0
9.0000000000 3.2e1 -1.9434e0 -1.9434e0
9.0000000000 3.3e1 -1.7047e0 -1.7047e0
9.0000000000 3.4e1 -1.3866e0 -1.3866e0
9.0000000000 3.5e1 -1.3224e0 -1.3224e0
9.0000000000 3.6e1 -1.5702e0 -1.5702e0
9.0000000000 3.7e1 -1.5302e0 -1.5302e0
9.0000000000 3.8e1 -1.3764e0 -1.3764e0
9.0000000000 3.9e1 -1.3577e0 -1.3577e0
9.0000000000 4.0e1 -1.7129e0 -1.7129e0
9.0000000000 4.1e1 -1.6611e0 -1.6611e0
9.0000000000 4.2e1 -1.4035e0 -1.4035e0
9.0000000000 4.3e1 -1.3587e0 -1.3587e0
9.0000000000 4.4e1 -1.7203e0 -1.7203e0
9.0000000000 4.5e1 -1.6181e0 -1.6181e0
9.0000000000 4.6e1 -1.4345e0 -1.4345e0
9.0000000000 4.7e1 -1.3735e0 -1.3735e0
9.0000000000 4.8e1 -1.8672e0 -1.8672e0
9.0000000000 4.9e1 -1.7622e0 -1.7622e0
9.0000000000 5.0e1 -1.4209e0 -1.4209e0
9.0000000000 5.1e1 -1.3386e0 -1.3386e0
9.0000000000 5.2e1 -1.6427e0 -1.6427e0
9.0000000000 5.3e1 -1.7498e0 -1.7498e0
9.0000000000 5.4e1 -1.3662e0 -1.3662e0
9.0000000000 5.5e1 -1.3281e0 -1.3281e0
9.0000000000 5.6e1 -1.6101e0 -1.6101e0
9.0000000000 5.7e1 -1.6802e0 -1.6802e0
9.0000000000 5.8e1 -1.3833e0 -1.3833e0
9.0000000000 5.9e1 -1.3174e0 -1.3174e0
9.0000000000 6.0e1 -1.6574e0 -1.6574e0
9.0000000000 6.1e1 -1.6902e0 -1.6902e0
9.0000000000 6.2e1 -1.3473e0 -1.3473e0
9.0000000000 6.3e1 -1.3201e0 -1.3201e0
9.0000000000 6.4e1 -1.5074e0 -1.5074e0
9.0000000000 6.5e1 -1.6464e0 -1.6464e0
9.0000000000 6.6e1 -1.5077e0 -1.5077e0
9.0000000000 6.7e1 -1.4106e0 -1.4106e0
9.0000000000 6.8e1 -1.622e0 -1.622e0
9.0000000000 6.9e1 -1.8026e0 -1.8026e0
9.0000000000 7.0e1 -1.4594e0 -1.4594e0
9.0000000000 7.1e1 -1.3477e0 -1.3477e0
9.0000000000 7.2e1 -1.5921e0 -1.5921e0
9.0000000000 7.3e1 -1.8021e0 -1.8021e0
9.0000000000 7.4e1 -1.4029e0 -1.4029e0
9.0000000000 7.5e1 -1.3021e0 -1.3021e0
9.0000000000 7.6e1 -1.5913e0 -1.5913e0
9.0000000000 7.7e1 -1.7569e0 -1.7569e0
9.0000000000 7.8e1 -1.3472e0 -1.3472e0
9.0000000000 7.9e1 -1.2735e0 -1.2735e0
9.0000000000 8.0e1 -1.4935e0 -1.4935e0
9.0000000000 8.1e1 -1.7433e0 -1.7433e0
9.0000000000 8.2e1 -1.4103e0 -1.4103e0
9.0000000000 8.3e1 -1.2852e0 -1.2852e0
9.0000000000 8.4e1 -1.5575e0 -1.5575e0
9.0000000000 8.5e1 -1.7846e0 -1.7846e0
9.0000000000 8.6e1 -1.3408e0 -1.3408e0
9.0000000000 8.7e1 -1.2506e0 -1.2506e0
9.0000000000 8.8e1 -1.5827e0 -1.5827e0
9.0000000000 8.9e1 -1.6995e0 -1.6995e0
9.0000000000 9.0e1 -1.3064e0 -1.3064e0
9.0000000000 9.1e1 -1.2484e0 -1.2484e0
9.0000000000 9.2e1 -1.6238e0 -1.6238e0
9.0000000000 9.3e1 -1.6338e0 -1.6338e0
9.0000000000 9.4e1 -1.2828e0 -1.2828e0
9.0000000000 9.5e1 -1.2569e0 -1.2569e0
9.0000000000 9.6e1 -1.5113e0 -1.5113e0
10.000000000 1.0e0 -1.7206e0 -1.7206e0
10.000000000 2.0e0 -1.3668e0 -1.3668e0
10.000000000 3.0e0 -1.2065e0 -1.2065e0
10.000000000 4.0e0 -1.4208e0 -1.4208e0
10.000000000 5.0e0 -1.8216e0 -1.8216e0
10.000000000 6.0e0 -1.4607e0 -1.4607e0
10.000000000 7.0e0 -1.7168e0 -1.7168e0
10.000000000 8.0e0 -1.9416e0 -1.9416e0
10.000000000 9.0e0 -1.4605e0 -1.4605e0
10.000000000 1.0e1 -1.3075e0 -1.3075e0
10.000000000 1.1e1 -1.3898e0 -1.3898e0
10.000000000 1.2e1 -1.871e0 -1.871e0
10.000000000 1.3e1 -1.4289e0 -1.4289e0
10.000000000 1.4e1 -1.4109e0 -1.4109e0
10.000000000 1.5e1 -1.5143e0 -1.5143e0
10.000000000 1.6e1 -1.6594e0 -1.6594e0
10.000000000 1.7e1 -1.3766e0 -1.3766e0
10.000000000 1.8e1 -1.2375e0 -1.2375e0
10.000000000 1.9e1 -1.2135e0 -1.2135e0
10.000000000 2.0e1 -1.6267e0 -1.6267e0
10.000000000 2.1e1 -1.4975e0 -1.4975e0
10.000000000 2.2e1 -1.2712e0 -1.2712e0
10.000000000 2.3e1 -1.2407e0 -1.2407e0
10.000000000 2.4e1 -1.6062e0 -1.6062e0
10.000000000 2.5e1 -1.523e0 -1.523e0
10.000000000 2.6e1 -1.285e0 -1.285e0
10.000000000 2.7e1 -1.2826e0 -1.2826e0
10.000000000 2.8e1 -1.6289e0 -1.6289e0
10.000000000 2.9e1 -1.4912e0 -1.4912e0
10.000000000 3.0e1 -1.3182e0 -1.3182e0
10.000000000 3.1e1 -1.3124e0 -1.3124e0
10.000000000 3.2e1 -1.6854e0 -1.6854e0
10.000000000 3.3e1 -1.6539e0 -1.6539e0
10.000000000 3.4e1 -1.2874e0 -1.2874e0
10.000000000 3.5e1 -1.2506e0 -1.2506e0
10.000000000 3.6e1 -1.471e0 -1.471e0
10.000000000 3.7e1 -1.4601e0 -1.4601e0
10.000000000 3.8e1 -1.3018e0 -1.3018e0
10.000000000 3.9e1 -1.2492e0 -1.2492e0
10.000000000 4.0e1 -1.5851e0 -1.5851e0
10.000000000 4.1e1 -1.6132e0 -1.6132e0
10.000000000 4.2e1 -1.3195e0 -1.3195e0
10.000000000 4.3e1 -1.2374e0 -1.2374e0
10.000000000 4.4e1 -1.592e0 -1.592e0
10.000000000 4.5e1 -1.5184e0 -1.5184e0
10.000000000 4.6e1 -1.3119e0 -1.3119e0
10.000000000 4.7e1 -1.238e0 -1.238e0
10.000000000 4.8e1 -1.7124e0 -1.7124e0
10.000000000 4.9e1 -1.6564e0 -1.6564e0
10.000000000 5.0e1 -1.353e0 -1.353e0
10.000000000 5.1e1 -1.2829e0 -1.2829e0
10.000000000 5.2e1 -1.5431e0 -1.5431e0
10.000000000 5.3e1 -1.683e0 -1.683e0
10.000000000 5.4e1 -1.3031e0 -1.3031e0
10.000000000 5.5e1 -1.2355e0 -1.2355e0
10.000000000 5.6e1 -1.5009e0 -1.5009e0
10.000000000 5.7e1 -1.5629e0 -1.5629e0
10.000000000 5.8e1 -1.2836e0 -1.2836e0
10.000000000 5.9e1 -1.2062e0 -1.2062e0
10.000000000 6.0e1 -1.5188e0 -1.5188e0
10.000000000 6.1e1 -1.6194e0 -1.6194e0
10.000000000 6.2e1 -1.2525e0 -1.2525e0
10.000000000 6.3e1 -1.1975e0 -1.1975e0
10.000000000 6.4e1 -1.3686e0 -1.3686e0
10.000000000 6.5e1 -1.5448e0 -1.5448e0
10.000000000 6.6e1 -1.4517e0 -1.4517e0
10.000000000 6.7e1 -1.3203e0 -1.3203e0
10.000000000 6.8e1 -1.4947e0 -1.4947e0
10.000000000 6.9e1 -1.7458e0 -1.7458e0
10.000000000 7.0e1 -1.3642e0 -1.3642e0
10.000000000 7.1e1 -1.2332e0 -1.2332e0
10.000000000 7.2e1 -1.4595e0 -1.4595e0
10.000000000 7.3e1 -1.7343e0 -1.7343e0
10.000000000 7.4e1 -1.2947e0 -1.2947e0
10.000000000 7.5e1 -1.1888e0 -1.1888e0
10.000000000 7.6e1 -1.4583e0 -1.4583e0
10.000000000 7.7e1 -1.637e0 -1.637e0
10.000000000 7.8e1 -1.2287e0 -1.2287e0
10.000000000 7.9e1 -1.1672e0 -1.1672e0
10.000000000 8.0e1 -1.3475e0 -1.3475e0
10.000000000 8.1e1 -1.6977e0 -1.6977e0
10.000000000 8.2e1 -1.3137e0 -1.3137e0
10.000000000 8.3e1 -1.1735e0 -1.1735e0
10.000000000 8.4e1 -1.4281e0 -1.4281e0
10.000000000 8.5e1 -1.7325e0 -1.7325e0
10.000000000 8.6e1 -1.2296e0 -1.2296e0
10.000000000 8.7e1 -1.1337e0 -1.1337e0
10.000000000 8.8e1 -1.4678e0 -1.4678e0
10.000000000 8.9e1 -1.6107e0 -1.6107e0
10.000000000 9.0e1 -1.1952e0 -1.1952e0
10.000000000 9.1e1 -1.1298e0 -1.1298e0
10.000000000 9.2e1 -1.5071e0 -1.5071e0
10.000000000 9.3e1 -1.5245e0 -1.5245e0
10.000000000 9.4e1 -1.1743e0 -1.1743e0
10.000000000 9.5e1 -1.1438e0 -1.1438e0
10.000000000 9.6e1 -1.392e0 -1.392e0
20.000000000 1.0e0 -1.2946e0 -1.2946e0
20.000000000 2.0e0 -9.2756e-1 -9.2756e-1
20.000000000 3.0e0 -7.4749e-1 -7.4749e-1
20.000000000 4.0e0 -9.9942e-1 -9.9942e-1
20.000000000 5.0e0 -1.4101e0 -1.4101e0
20.000000000 6.0e0 -1.0096e0 -1.0096e0
20.000000000 7.0e0 -1.2121e0 -1.2121e0
20.000000000 8.0e0 -1.4037e0 -1.4037e0
20.000000000 9.0e0 -1.0025e0 -1.0025e0
20.000000000 1.0e1 -7.7945e-1 -7.7945e-1
20.000000000 1.1e1 -8.4852e-1 -8.4852e-1
20.000000000 1.2e1 -1.381e0 -1.381e0
20.000000000 1.3e1 -9.1714e-1 -9.1714e-1
20.000000000 1.4e1 -8.72e-1 -8.72e-1
20.000000000 1.5e1 -9.6719e-1 -9.6719e-1
20.000000000 1.6e1 -1.2086e0 -1.2086e0
20.000000000 1.7e1 -8.9193e-1 -8.9193e-1
20.000000000 1.8e1 -7.1995e-1 -7.1995e-1
20.000000000 1.9e1 -6.9338e-1 -6.9338e-1
20.000000000 2.0e1 -1.1204e0 -1.1204e0
20.000000000 2.1e1 -1.0081e0 -1.0081e0
20.000000000 2.2e1 -7.3836e-1 -7.3836e-1
20.000000000 2.3e1 -7.2488e-1 -7.2488e-1
20.000000000 2.4e1 -1.2217e0 -1.2217e0
20.000000000 2.5e1 -9.9337e-1 -9.9337e-1
20.000000000 2.6e1 -7.6999e-1 -7.6999e-1
20.000000000 2.7e1 -7.9809e-1 -7.9809e-1
20.000000000 2.8e1 -1.2812e0 -1.2812e0
20.000000000 2.9e1 -1.0142e0 -1.0142e0
20.000000000 3.0e1 -8.2576e-1 -8.2576e-1
20.000000000 3.1e1 -8.5501e-1 -8.5501e-1
20.000000000 3.2e1 -1.2483e0 -1.2483e0
20.000000000 3.3e1 -1.0804e0 -1.0804e0
20.000000000 3.4e1 -8.0953e-1 -8.0953e-1
20.000000000 3.5e1 -7.8779e-1 -7.8779e-1
20.000000000 3.6e1 -9.9873e-1 -9.9873e-1
20.000000000 3.7e1 -1.0047e0 -1.0047e0
20.000000000 3.8e1 -8.4112e-1 -8.4112e-1
20.000000000 3.9e1 -7.9295e-1 -7.9295e-1
20.000000000 4.0e1 -1.0968e0 -1.0968e0
20.000000000 4.1e1 -1.1564e0 -1.1564e0
20.000000000 4.2e1 -8.7441e-1 -8.7441e-1
20.000000000 4.3e1 -7.8212e-1 -7.8212e-1
20.000000000 4.4e1 -1.0719e0 -1.0719e0
20.000000000 4.5e1 -1.1372e0 -1.1372e0
20.000000000 4.6e1 -8.5444e-1 -8.5444e-1
20.000000000 4.7e1 -7.4738e-1 -7.4738e-1
20.000000000 4.8e1 -1.1915e0 -1.1915e0
20.000000000 4.9e1 -1.1946e0 -1.1946e0
20.000000000 5.0e1 -9.0222e-1 -9.0222e-1
20.000000000 5.1e1 -8.383e-1 -8.383e-1
20.000000000 5.2e1 -1.0567e0 -1.0567e0
20.000000000 5.3e1 -1.2781e0 -1.2781e0
20.000000000 5.4e1 -9.0133e-1 -9.0133e-1
20.000000000 5.5e1 -7.8951e-1 -7.8951e-1
20.000000000 5.6e1 -1.0101e0 -1.0101e0
20.000000000 5.7e1 -1.2256e0 -1.2256e0
20.000000000 5.8e1 -8.4091e-1 -8.4091e-1
20.000000000 5.9e1 -7.4156e-1 -7.4156e-1
20.000000000 6.0e1 -1.0149e0 -1.0149e0
20.000000000 6.1e1 -1.2049e0 -1.2049e0
20.000000000 6.2e1 -7.8725e-1 -7.8725e-1
20.000000000 6.3e1 -7.204e-1 -7.204e-1
20.000000000 6.4e1 -9.0494e-1 -9.0494e-1
20.000000000 6.5e1 -1.1375e0 -1.1375e0
20.000000000 6.6e1 -1.0472e0 -1.0472e0
20.000000000 6.7e1 -8.9276e-1 -8.9276e-1
20.000000000 6.8e1 -1.0216e0 -1.0216e0
20.000000000 6.9e1 -1.3425e0 -1.3425e0
20.000000000 7.0e1 -9.5164e-1 -9.5164e-1
20.000000000 7.1e1 -7.9527e-1 -7.9527e-1
20.000000000 7.2e1 -9.82e-1 -9.82e-1
20.000000000 7.3e1 -1.3487e0 -1.3487e0
20.000000000 7.4e1 -8.4586e-1 -8.4586e-1
20.000000000 7.5e1 -7.1788e-1 -7.1788e-1
20.000000000 7.6e1 -9.7959e-1 -9.7959e-1
20.000000000 7.7e1 -1.1965e0 -1.1965e0
20.000000000 7.8e1 -7.7511e-1 -7.7511e-1
20.000000000 7.9e1 -6.8364e-1 -6.8364e-1
20.000000000 8.0e1 -8.7977e-1 -8.7977e-1
20.000000000 8.1e1 -1.2717e0 -1.2717e0
20.000000000 8.2e1 -8.4987e-1 -8.4987e-1
20.000000000 8.3e1 -7.0687e-1 -7.0687e-1
20.000000000 8.4e1 -9.497e-1 -9.497e-1
20.000000000 8.5e1 -1.2666e0 -1.2666e0
20.000000000 8.6e1 -7.6706e-1 -7.6706e-1
20.000000000 8.7e1 -6.6347e-1 -6.6347e-1
20.000000000 8.8e1 -9.7854e-1 -9.7854e-1
20.000000000 8.9e1 -1.144e0 -1.144e0
20.000000000 9.0e1 -7.1137e-1 -7.1137e-1
20.000000000 9.1e1 -6.4759e-1 -6.4759e-1
20.000000000 9.2e1 -1.0076e0 -1.0076e0
20.000000000 9.3e1 -1.0489e0 -1.0489e0
20.000000000 9.4e1 -6.8913e-1 -6.8913e-1
20.000000000 9.5e1 -6.6442e-1 -6.6442e-1
20.000000000 9.6e1 -9.2231e-1 -9.2231e-1
30.000000000 1.0e0 -1.6534e0 -1.6534e0
30.000000000 2.0e0 -1.3161e0 -1.3161e0
30.000000000 3.0e0 -1.2122e0 -1.2122e0
30.000000000 4.0e0 -1.4634e0 -1.4634e0
30.000000000 5.0e0 -1.9039e0 -1.9039e0
30.000000000 6.0e0 -1.4504e0 -1.4504e0
30.000000000 7.0e0 -1.7112e0 -1.7112e0
30.000000000 8.0e0 -1.9254e0 -1.9254e0
30.000000000 9.0e0 -1.4595e0 -1.4595e0
30.000000000 1.0e1 -1.288e0 -1.288e0
30.000000000 1.1e1 -1.3708e0 -1.3708e0
30.000000000 1.2e1 -1.874e0 -1.874e0
30.000000000 1.3e1 -1.417e0 -1.417e0
30.000000000 1.4e1 -1.3879e0 -1.3879e0
30.000000000 1.5e1 -1.4988e0 -1.4988e0
30.000000000 1.6e1 -1.6508e0 -1.6508e0
30.000000000 1.7e1 -1.3329e0 -1.3329e0
30.000000000 1.8e1 -1.1969e0 -1.1969e0
30.000000000 1.9e1 -1.1636e0 -1.1636e0
30.000000000 2.0e1 -1.5957e0 -1.5957e0
30.000000000 2.1e1 -1.4565e0 -1.4565e0
30.000000000 2.2e1 -1.2147e0 -1.2147e0
30.000000000 2.3e1 -1.189e0 -1.189e0
30.000000000 2.4e1 -1.6151e0 -1.6151e0
30.000000000 2.5e1 -1.4866e0 -1.4866e0
30.000000000 2.6e1 -1.2351e0 -1.2351e0
30.000000000 2.7e1 -1.2348e0 -1.2348e0
30.000000000 2.8e1 -1.6437e0 -1.6437e0
30.000000000 2.9e1 -1.4258e0 -1.4258e0
30.000000000 3.0e1 -1.2761e0 -1.2761e0
30.000000000 3.1e1 -1.2807e0 -1.2807e0
30.000000000 3.2e1 -1.7885e0 -1.7885e0
30.000000000 3.3e1 -1.6015e0 -1.6015e0
30.000000000 3.4e1 -1.2722e0 -1.2722e0
30.000000000 3.5e1 -1.2026e0 -1.2026e0
30.000000000 3.6e1 -1.4026e0 -1.4026e0
30.000000000 3.7e1 -1.4399e0 -1.4399e0
30.000000000 3.8e1 -1.2576e0 -1.2576e0
30.000000000 3.9e1 -1.2153e0 -1.2153e0
30.000000000 4.0e1 -1.5415e0 -1.5415e0
30.000000000 4.1e1 -1.5816e0 -1.5816e0
30.000000000 4.2e1 -1.3004e0 -1.3004e0
30.000000000 4.3e1 -1.2199e0 -1.2199e0
30.000000000 4.4e1 -1.5788e0 -1.5788e0
30.000000000 4.5e1 -1.478e0 -1.478e0
30.000000000 4.6e1 -1.2968e0 -1.2968e0
30.000000000 4.7e1 -1.2139e0 -1.2139e0
30.000000000 4.8e1 -1.6853e0 -1.6853e0
30.000000000 4.9e1 -1.6278e0 -1.6278e0
30.000000000 5.0e1 -1.336e0 -1.336e0
30.000000000 5.1e1 -1.2459e0 -1.2459e0
30.000000000 5.2e1 -1.4633e0 -1.4633e0
30.000000000 5.3e1 -1.6678e0 -1.6678e0
30.000000000 5.4e1 -1.2805e0 -1.2805e0
30.000000000 5.5e1 -1.2082e0 -1.2082e0
30.000000000 5.6e1 -1.4618e0 -1.4618e0
30.000000000 5.7e1 -1.634e0 -1.634e0
30.000000000 5.8e1 -1.2545e0 -1.2545e0
30.000000000 5.9e1 -1.1689e0 -1.1689e0
30.000000000 6.0e1 -1.4865e0 -1.4865e0
30.000000000 6.1e1 -1.5949e0 -1.5949e0
30.000000000 6.2e1 -1.2088e0 -1.2088e0
30.000000000 6.3e1 -1.1624e0 -1.1624e0
30.000000000 6.4e1 -1.3392e0 -1.3392e0
30.000000000 6.5e1 -1.5741e0 -1.5741e0
30.000000000 6.6e1 -1.4089e0 -1.4089e0
30.000000000 6.7e1 -1.2753e0 -1.2753e0
30.000000000 6.8e1 -1.48e0 -1.48e0
30.000000000 6.9e1 -1.763e0 -1.763e0
30.000000000 7.0e1 -1.3328e0 -1.3328e0
30.000000000 7.1e1 -1.2124e0 -1.2124e0
30.000000000 7.2e1 -1.4424e0 -1.4424e0
30.000000000 7.3e1 -1.7239e0 -1.7239e0
30.000000000 7.4e1 -1.2639e0 -1.2639e0
30.000000000 7.5e1 -1.1599e0 -1.1599e0
30.000000000 7.6e1 -1.4401e0 -1.4401e0
30.000000000 7.7e1 -1.5669e0 -1.5669e0
30.000000000 7.8e1 -1.2011e0 -1.2011e0
30.000000000 7.9e1 -1.1411e0 -1.1411e0
30.000000000 8.0e1 -1.3685e0 -1.3685e0
30.000000000 8.1e1 -1.6081e0 -1.6081e0
30.000000000 8.2e1 -1.2846e0 -1.2846e0
30.000000000 8.3e1 -1.1558e0 -1.1558e0
30.000000000 8.4e1 -1.4347e0 -1.4347e0
30.000000000 8.5e1 -1.6625e0 -1.6625e0
30.000000000 8.6e1 -1.2018e0 -1.2018e0
30.000000000 8.7e1 -1.1248e0 -1.1248e0
30.000000000 8.8e1 -1.4636e0 -1.4636e0
30.000000000 8.9e1 -1.5497e0 -1.5497e0
30.000000000 9.0e1 -1.1761e0 -1.1761e0
30.000000000 9.1e1 -1.1294e0 -1.1294e0
30.000000000 9.2e1 -1.5011e0 -1.5011e0
30.000000000 9.3e1 -1.4802e0 -1.4802e0
30.000000000 9.4e1 -1.1693e0 -1.1693e0
30.000000000 9.5e1 -1.1415e0 -1.1415e0
30.000000000 9.6e1 -1.4034e0 -1.4034e0
40.000000000 1.0e0 -1.561e0 -1.561e0
40.000000000 2.0e0 -1.1775e0 -1.1775e0
40.000000000 3.0e0 -9.8531e-1 -9.8531e-1
40.000000000 4.0e0 -1.2146e0 -1.2146e0
40.000000000 5.0e0 -1.7945e0 -1.7945e0
40.000000000 6.0e0 -1.248e0 -1.248e0
40.000000000 7.0e0 -1.4639e0 -1.4639e0
40.000000000 8.0e0 -1.7683e0 -1.7683e0
40.000000000 9.0e0 -1.214e0 -1.214e0
40.000000000 1.0e1 -1.0041e0 -1.0041e0
40.000000000 1.1e1 -1.0884e0 -1.0884e0
40.000000000 1.2e1 -1.7539e0 -1.7539e0
40.000000000 1.3e1 -1.1315e0 -1.1315e0
40.000000000 1.4e1 -1.0943e0 -1.0943e0
40.000000000 1.5e1 -1.1677e0 -1.1677e0
40.000000000 1.6e1 -1.3609e0 -1.3609e0
40.000000000 1.7e1 -1.1492e0 -1.1492e0
40.000000000 1.8e1 -9.9453e-1 -9.9453e-1
40.000000000 1.9e1 -9.5829e-1 -9.5829e-1
40.000000000 2.0e1 -1.3271e0 -1.3271e0
40.000000000 2.1e1 -1.2742e0 -1.2742e0
40.000000000 2.2e1 -1.0088e0 -1.0088e0
40.000000000 2.3e1 -9.7948e-1 -9.7948e-1
40.000000000 2.4e1 -1.3758e0 -1.3758e0
40.000000000 2.5e1 -1.272e0 -1.272e0
40.000000000 2.6e1 -1.02e0 -1.02e0
40.000000000 2.7e1 -9.9485e-1 -9.9485e-1
40.000000000 2.8e1 -1.3389e0 -1.3389e0
40.000000000 2.9e1 -1.2738e0 -1.2738e0
40.000000000 3.0e1 -1.0305e0 -1.0305e0
40.000000000 3.1e1 -9.9425e-1 -9.9425e-1
40.000000000 3.2e1 -1.4234e0 -1.4234e0
40.000000000 3.3e1 -1.3573e0 -1.3573e0
40.000000000 3.4e1 -1.1195e0 -1.1195e0
40.000000000 3.5e1 -1.0624e0 -1.0624e0
40.000000000 3.6e1 -1.2251e0 -1.2251e0
40.000000000 3.7e1 -1.2499e0 -1.2499e0
40.000000000 3.8e1 -1.1175e0 -1.1175e0
40.000000000 3.9e1 -1.046e0 -1.046e0
40.000000000 4.0e1 -1.2822e0 -1.2822e0
40.000000000 4.1e1 -1.3923e0 -1.3923e0
40.000000000 4.2e1 -1.1412e0 -1.1412e0
40.000000000 4.3e1 -1.012e0 -1.012e0
40.000000000 4.4e1 -1.2769e0 -1.2769e0
40.000000000 4.5e1 -1.369e0 -1.369e0
40.000000000 4.6e1 -1.0824e0 -1.0824e0
40.000000000 4.7e1 -9.6165e-1 -9.6165e-1
40.000000000 4.8e1 -1.4016e0 -1.4016e0
40.000000000 4.9e1 -1.3907e0 -1.3907e0
40.000000000 5.0e1 -1.1648e0 -1.1648e0
40.000000000 5.1e1 -1.0854e0 -1.0854e0
40.000000000 5.2e1 -1.2967e0 -1.2967e0
40.000000000 5.3e1 -1.4092e0 -1.4092e0
40.000000000 5.4e1 -1.1355e0 -1.1355e0
40.000000000 5.5e1 -1.0413e0 -1.0413e0
40.000000000 5.6e1 -1.2489e0 -1.2489e0
40.000000000 5.7e1 -1.4363e0 -1.4363e0
40.000000000 5.8e1 -1.0978e0 -1.0978e0
40.000000000 5.9e1 -9.9105e-1 -9.9105e-1
40.000000000 6.0e1 -1.2346e0 -1.2346e0
40.000000000 6.1e1 -1.4426e0 -1.4426e0
40.000000000 6.2e1 -1.0394e0 -1.0394e0
40.000000000 6.3e1 -9.5694e-1 -9.5694e-1
40.000000000 6.4e1 -1.1054e0 -1.1054e0
40.000000000 6.5e1 -1.2684e0 -1.2684e0
40.000000000 6.6e1 -1.2331e0 -1.2331e0
40.000000000 6.7e1 -1.1223e0 -1.1223e0
40.000000000 6.8e1 -1.2768e0 -1.2768e0
40.000000000 6.9e1 -1.4525e0 -1.4525e0
40.000000000 7.0e1 -1.1716e0 -1.1716e0
40.000000000 7.1e1 -1.0424e0 -1.0424e0
40.000000000 7.2e1 -1.2273e0 -1.2273e0
40.000000000 7.3e1 -1.5109e0 -1.5109e0
40.000000000 7.4e1 -1.0946e0 -1.0946e0
40.000000000 7.5e1 -9.6362e-1 -9.6362e-1
40.000000000 7.6e1 -1.2059e0 -1.2059e0
40.000000000 7.7e1 -1.467e0 -1.467e0
40.000000000 7.8e1 -1.0213e0 -1.0213e0
40.000000000 7.9e1 -9.307e-1 -9.307e-1
40.000000000 8.0e1 -1.1081e0 -1.1081e0
40.000000000 8.1e1 -1.4542e0 -1.4542e0
40.000000000 8.2e1 -1.1086e0 -1.1086e0
40.000000000 8.3e1 -9.5263e-1 -9.5263e-1
40.000000000 8.4e1 -1.1683e0 -1.1683e0
40.000000000 8.5e1 -1.5647e0 -1.5647e0
40.000000000 8.6e1 -1.0051e0 -1.0051e0
40.000000000 8.7e1 -8.8948e-1 -8.8948e-1
40.000000000 8.8e1 -1.1794e0 -1.1794e0
40.000000000 8.9e1 -1.4154e0 -1.4154e0
40.000000000 9.0e1 -9.4273e-1 -9.4273e-1
40.000000000 9.1e1 -8.6856e-1 -8.6856e-1
40.000000000 9.2e1 -1.2109e0 -1.2109e0
40.000000000 9.3e1 -1.2976e0 -1.2976e0
40.000000000 9.4e1 -9.1505e-1 -9.1505e-1
40.000000000 9.5e1 -8.7473e-1 -8.7473e-1
40.000000000 9.6e1 -1.1145e0 -1.1145e0
50.000000000 1.0e0 -1.2224e0 -1.2224e0
50.000000000 2.0e0 -9.4826e-1 -9.4826e-1
50.000000000 3.0e0 -7.8577e-1 -7.8577e-1
50.000000000 4.0e0 -1.0408e0 -1.0408e0
50.000000000 5.0e0 -1.3579e0 -1.3579e0
50.000000000 6.0e0 -1.0458e0 -1.0458e0
50.000000000 7.0e0 -1.193e0 -1.193e0
50.000000000 8.0e0 -1.3293e0 -1.3293e0
50.000000000 9.0e0 -1.0232e0 -1.0232e0
50.000000000 1.0e1 -7.7511e-1 -7.7511e-1
50.000000000 1.1e1 -8.165e-1 -8.165e-1
50.000000000 1.2e1 -1.342e0 -1.342e0
50.000000000 1.3e1 -9.2415e-1 -9.2415e-1
50.000000000 1.4e1 -8.4655e-1 -8.4655e-1
50.000000000 1.5e1 -9.2331e-1 -9.2331e-1
50.000000000 1.6e1 -1.1273e0 -1.1273e0
50.000000000 1.7e1 -9.2793e-1 -9.2793e-1
50.000000000 1.8e1 -7.7204e-1 -7.7204e-1
50.000000000 1.9e1 -7.3631e-1 -7.3631e-1
50.000000000 2.0e1 -1.1447e0 -1.1447e0
50.000000000 2.1e1 -1.0307e0 -1.0307e0
50.000000000 2.2e1 -7.8048e-1 -7.8048e-1
50.000000000 2.3e1 -7.6972e-1 -7.6972e-1
50.000000000 2.4e1 -1.2136e0 -1.2136e0
50.000000000 2.5e1 -1.0331e0 -1.0331e0
50.000000000 2.6e1 -8.1391e-1 -8.1391e-1
50.000000000 2.7e1 -8.2647e-1 -8.2647e-1
50.000000000 2.8e1 -1.2649e0 -1.2649e0
50.000000000 2.9e1 -1.0267e0 -1.0267e0
50.000000000 3.0e1 -8.6948e-1 -8.6948e-1
50.000000000 3.1e1 -8.9332e-1 -8.9332e-1
50.000000000 3.2e1 -1.3571e0 -1.3571e0
50.000000000 3.3e1 -1.1044e0 -1.1044e0
50.000000000 3.4e1 -7.963e-1 -7.963e-1
50.000000000 3.5e1 -7.5383e-1 -7.5383e-1
50.000000000 3.6e1 -1.0022e0 -1.0022e0
50.000000000 3.7e1 -9.393e-1 -9.393e-1
50.000000000 3.8e1 -8.0409e-1 -8.0409e-1
50.000000000 3.9e1 -7.938e-1 -7.938e-1
50.000000000 4.0e1 -1.1926e0 -1.1926e0
50.000000000 4.1e1 -1.0568e0 -1.0568e0
50.000000000 4.2e1 -8.511e-1 -8.511e-1
50.000000000 4.3e1 -8.2098e-1 -8.2098e-1
50.000000000 4.4e1 -1.2422e0 -1.2422e0
50.000000000 4.5e1 -1.03e0 -1.03e0
50.000000000 4.6e1 -8.9194e-1 -8.9194e-1
50.000000000 4.7e1 -8.6469e-1 -8.6469e-1
50.000000000 4.8e1 -1.3369e0 -1.3369e0
50.000000000 4.9e1 -1.1392e0 -1.1392e0
50.000000000 5.0e1 -7.9265e-1 -7.9265e-1
50.000000000 5.1e1 -7.4506e-1 -7.4506e-1
50.000000000 5.2e1 -1.1188e0 -1.1188e0
50.000000000 5.3e1 -1.0789e0 -1.0789e0
50.000000000 5.4e1 -7.8899e-1 -7.8899e-1
50.000000000 5.5e1 -7.6946e-1 -7.6946e-1
50.000000000 5.6e1 -1.16e0 -1.16e0
50.000000000 5.7e1 -1.0476e0 -1.0476e0
50.000000000 5.8e1 -8.0949e-1 -8.0949e-1
50.000000000 5.9e1 -8.004e-1 -8.004e-1
50.000000000 6.0e1 -1.1779e0 -1.1779e0
50.000000000 6.1e1 -1.0836e0 -1.0836e0
50.000000000 6.2e1 -8.4043e-1 -8.4043e-1
50.000000000 6.3e1 -8.3067e-1 -8.3067e-1
50.000000000 6.4e1 -1.051e0 -1.051e0
50.000000000 6.5e1 -1.0217e0 -1.0217e0
50.000000000 6.6e1 -8.4533e-1 -8.4533e-1
50.000000000 6.7e1 -7.6725e-1 -7.6725e-1
50.000000000 6.8e1 -1.0866e0 -1.0866e0
50.000000000 6.9e1 -1.146e0 -1.146e0
50.000000000 7.0e1 -8.154e-1 -8.154e-1
50.000000000 7.1e1 -7.622e-1 -7.622e-1
50.000000000 7.2e1 -1.1073e0 -1.1073e0
50.000000000 7.3e1 -1.1115e0 -1.1115e0
50.000000000 7.4e1 -8.0828e-1 -8.0828e-1
50.000000000 7.5e1 -7.6081e-1 -7.6081e-1
50.000000000 7.6e1 -9.7352e-1 -9.7352e-1
50.000000000 7.7e1 -1.3874e0 -1.3874e0
50.000000000 7.8e1 -8.3373e-1 -8.3373e-1
50.000000000 7.9e1 -7.2861e-1 -7.2861e-1
50.000000000 8.0e1 -9.0133e-1 -9.0133e-1
50.000000000 8.1e1 -1.3533e0 -1.3533e0
50.000000000 8.2e1 -9.3204e-1 -9.3204e-1
50.000000000 8.3e1 -7.6321e-1 -7.6321e-1
50.000000000 8.4e1 -9.7994e-1 -9.7994e-1
50.000000000 8.5e1 -1.3746e0 -1.3746e0
50.000000000 8.6e1 -8.1994e-1 -8.1994e-1
50.000000000 8.7e1 -6.9854e-1 -6.9854e-1
50.000000000 8.8e1 -9.8533e-1 -9.8533e-1
50.000000000 8.9e1 -1.2188e0 -1.2188e0
50.000000000 9.0e1 -7.4955e-1 -7.4955e-1
50.000000000 9.1e1 -6.7557e-1 -6.7557e-1
50.000000000 9.2e1 -1.0232e0 -1.0232e0
50.000000000 9.3e1 -1.1061e0 -1.1061e0
50.000000000 9.4e1 -7.2043e-1 -7.2043e-1
50.000000000 9.5e1 -6.7635e-1 -6.7635e-1
50.000000000 9.6e1 -9.0906e-1 -9.0906e-1
60.000000000 1.0e0 -1.7007e0 -1.7007e0
60.000000000 2.0e0 -1.453e0 -1.453e0
60.000000000 3.0e0 -1.3241e0 -1.3241e0
60.000000000 4.0e0 -1.6088e0 -1.6088e0
60.000000000 5.0e0 -1.827e0 -1.827e0
60.000000000 6.0e0 -1.5922e0 -1.5922e0
60.000000000 7.0e0 -1.8096e0 -1.8096e0
60.000000000 8.0e0 -1.9305e0 -1.9305e0
60.000000000 9.0e0 -1.6267e0 -1.6267e0
60.000000000 1.0e1 -1.3903e0 -1.3903e0
60.000000000 1.1e1 -1.4256e0 -1.4256e0
60.000000000 1.2e1 -1.9003e0 -1.9003e0
60.000000000 1.3e1 -1.5476e0 -1.5476e0
60.000000000 1.4e1 -1.4635e0 -1.4635e0
60.000000000 1.5e1 -1.5041e0 -1.5041e0
60.000000000 1.6e1 -1.71e0 -1.71e0
60.000000000 1.7e1 -1.5174e0 -1.5174e0
60.000000000 1.8e1 -1.3637e0 -1.3637e0
60.000000000 1.9e1 -1.3162e0 -1.3162e0
60.000000000 2.0e1 -1.7099e0 -1.7099e0
60.000000000 2.1e1 -1.6412e0 -1.6412e0
60.000000000 2.2e1 -1.3611e0 -1.3611e0
60.000000000 2.3e1 -1.3499e0 -1.3499e0
60.000000000 2.4e1 -1.7638e0 -1.7638e0
60.000000000 2.5e1 -1.6354e0 -1.6354e0
60.000000000 2.6e1 -1.3948e0 -1.3948e0
60.000000000 2.7e1 -1.3863e0 -1.3863e0
60.000000000 2.8e1 -1.7631e0 -1.7631e0
60.000000000 2.9e1 -1.6191e0 -1.6191e0
60.000000000 3.0e1 -1.4139e0 -1.4139e0
60.000000000 3.1e1 -1.4262e0 -1.4262e0
60.000000000 3.2e1 -1.9151e0 -1.9151e0
60.000000000 3.3e1 -1.7267e0 -1.7267e0
60.000000000 3.4e1 -1.4148e0 -1.4148e0
60.000000000 3.5e1 -1.346e0 -1.346e0
60.000000000 3.6e1 -1.5727e0 -1.5727e0
60.000000000 3.7e1 -1.5586e0 -1.5586e0
60.000000000 3.8e1 -1.3986e0 -1.3986e0
60.000000000 3.9e1 -1.3674e0 -1.3674e0
60.000000000 4.0e1 -1.7059e0 -1.7059e0
60.000000000 4.1e1 -1.6789e0 -1.6789e0
60.000000000 4.2e1 -1.421e0 -1.421e0
60.000000000 4.3e1 -1.3616e0 -1.3616e0
60.000000000 4.4e1 -1.7197e0 -1.7197e0
60.000000000 4.5e1 -1.6236e0 -1.6236e0
60.000000000 4.6e1 -1.4371e0 -1.4371e0
60.000000000 4.7e1 -1.3701e0 -1.3701e0
60.000000000 4.8e1 -1.8319e0 -1.8319e0
60.000000000 4.9e1 -1.729e0 -1.729e0
60.000000000 5.0e1 -1.4282e0 -1.4282e0
60.000000000 5.1e1 -1.3792e0 -1.3792e0
60.000000000 5.2e1 -1.6683e0 -1.6683e0
60.000000000 5.3e1 -1.7202e0 -1.7202e0
60.000000000 5.4e1 -1.4083e0 -1.4083e0
60.000000000 5.5e1 -1.3729e0 -1.3729e0
60.000000000 5.6e1 -1.6432e0 -1.6432e0
60.000000000 5.7e1 -1.6883e0 -1.6883e0
60.000000000 5.8e1 -1.4109e0 -1.4109e0
60.000000000 5.9e1 -1.3584e0 -1.3584e0
60.000000000 6.0e1 -1.6711e0 -1.6711e0
60.000000000 6.1e1 -1.7035e0 -1.7035e0
60.000000000 6.2e1 -1.3898e0 -1.3898e0
60.000000000 6.3e1 -1.3559e0 -1.3559e0
60.000000000 6.4e1 -1.5405e0 -1.5405e0
60.000000000 6.5e1 -1.6055e0 -1.6055e0
60.000000000 6.6e1 -1.4752e0 -1.4752e0
60.000000000 6.7e1 -1.3976e0 -1.3976e0
60.000000000 6.8e1 -1.6376e0 -1.6376e0
60.000000000 6.9e1 -1.7559e0 -1.7559e0
60.000000000 7.0e1 -1.4401e0 -1.4401e0
60.000000000 7.1e1 -1.3259e0 -1.3259e0
60.000000000 7.2e1 -1.59e0 -1.59e0
60.000000000 7.3e1 -1.7913e0 -1.7913e0
60.000000000 7.4e1 -1.3814e0 -1.3814e0
60.000000000 7.5e1 -1.2877e0 -1.2877e0
60.000000000 7.6e1 -1.592e0 -1.592e0
60.000000000 7.7e1 -1.7188e0 -1.7188e0
60.000000000 7.8e1 -1.3374e0 -1.3374e0
60.000000000 7.9e1 -1.276e0 -1.276e0
60.000000000 8.0e1 -1.4919e0 -1.4919e0
60.000000000 8.1e1 -1.6964e0 -1.6964e0
60.000000000 8.2e1 -1.3894e0 -1.3894e0
60.000000000 8.3e1 -1.2811e0 -1.2811e0
60.000000000 8.4e1 -1.5662e0 -1.5662e0
60.000000000 8.5e1 -1.7822e0 -1.7822e0
60.000000000 8.6e1 -1.3439e0 -1.3439e0
60.000000000 8.7e1 -1.2619e0 -1.2619e0
60.000000000 8.8e1 -1.585e0 -1.585e0
60.000000000 8.9e1 -1.6961e0 -1.6961e0
60.000000000 9.0e1 -1.3126e0 -1.3126e0
60.000000000 9.1e1 -1.2591e0 -1.2591e0
60.000000000 9.2e1 -1.6181e0 -1.6181e0
60.000000000 9.3e1 -1.6295e0 -1.6295e0
60.000000000 9.4e1 -1.2979e0 -1.2979e0
60.000000000 9.5e1 -1.2672e0 -1.2672e0
60.000000000 9.6e1 -1.5031e0 -1.5031e0
70.000000000 1.0e0 -1.7204e0 -1.7204e0
70.000000000 2.0e0 -1.4646e0 -1.4646e0
70.000000000 3.0e0 -1.2454e0 -1.2454e0
70.000000000 4.0e0 -1.4584e0 -1.4584e0
70.000000000 5.0e0 -1.9062e0 -1.9062e0
70.000000000 6.0e0 -1.5111e0 -1.5111e0
70.000000000 7.0e0 -1.5799e0 -1.5799e0
70.000000000 8.0e0 -1.7323e0 -1.7323e0
70.000000000 9.0e0 -1.4473e0 -1.4473e0
70.000000000 1.0e1 -1.1698e0 -1.1698e0
70.000000000 1.1e1 -1.2006e0 -1.2006e0
70.000000000 1.2e1 -1.6802e0 -1.6802e0
70.000000000 1.3e1 -1.3322e0 -1.3322e0
70.000000000 1.4e1 -1.2185e0 -1.2185e0
70.000000000 1.5e1 -1.2762e0 -1.2762e0
70.000000000 1.6e1 -1.5785e0 -1.5785e0
70.000000000 1.7e1 -1.3798e0 -1.3798e0
70.000000000 1.8e1 -1.1651e0 -1.1651e0
70.000000000 1.9e1 -1.1036e0 -1.1036e0
70.000000000 2.0e1 -1.4704e0 -1.4704e0
70.000000000 2.1e1 -1.471e0 -1.471e0
70.000000000 2.2e1 -1.1528e0 -1.1528e0
70.000000000 2.3e1 -1.1165e0 -1.1165e0
70.000000000 2.4e1 -1.5416e0 -1.5416e0
70.000000000 2.5e1 -1.4404e0 -1.4404e0
70.000000000 2.6e1 -1.1611e0 -1.1611e0
70.000000000 2.7e1 -1.1628e0 -1.1628e0
70.000000000 2.8e1 -1.6111e0 -1.6111e0
70.000000000 2.9e1 -1.4256e0 -1.4256e0
70.000000000 3.0e1 -1.1931e0 -1.1931e0
70.000000000 3.1e1 -1.2201e0 -1.2201e0
70.000000000 3.2e1 -1.8125e0 -1.8125e0
70.000000000 3.3e1 -1.5969e0 -1.5969e0
70.000000000 3.4e1 -1.2089e0 -1.2089e0
70.000000000 3.5e1 -1.1324e0 -1.1324e0
70.000000000 3.6e1 -1.3339e0 -1.3339e0
70.000000000 3.7e1 -1.3893e0 -1.3893e0
70.000000000 3.8e1 -1.177e0 -1.177e0
70.000000000 3.9e1 -1.1288e0 -1.1288e0
70.000000000 4.0e1 -1.49e0 -1.49e0
70.000000000 4.1e1 -1.4917e0 -1.4917e0
70.000000000 4.2e1 -1.1971e0 -1.1971e0
70.000000000 4.3e1 -1.138e0 -1.138e0
70.000000000 4.4e1 -1.5539e0 -1.5539e0
70.000000000 4.5e1 -1.4265e0 -1.4265e0
70.000000000 4.6e1 -1.2058e0 -1.2058e0
70.000000000 4.7e1 -1.1553e0 -1.1553e0
70.000000000 4.8e1 -1.7359e0 -1.7359e0
70.000000000 4.9e1 -1.6693e0 -1.6693e0
70.000000000 5.0e1 -1.2303e0 -1.2303e0
70.000000000 5.1e1 -1.1388e0 -1.1388e0
70.000000000 5.2e1 -1.4387e0 -1.4387e0
70.000000000 5.3e1 -1.5844e0 -1.5844e0
70.000000000 5.4e1 -1.1822e0 -1.1822e0
70.000000000 5.5e1 -1.1269e0 -1.1269e0
70.000000000 5.6e1 -1.4541e0 -1.4541e0
70.000000000 5.7e1 -1.4986e0 -1.4986e0
70.000000000 5.8e1 -1.1746e0 -1.1746e0
70.000000000 5.9e1 -1.1258e0 -1.1258e0
70.000000000 6.0e1 -1.5195e0 -1.5195e0
70.000000000 6.1e1 -1.4608e0 -1.4608e0
70.000000000 6.2e1 -1.1682e0 -1.1682e0
70.000000000 6.3e1 -1.1541e0 -1.1541e0
70.000000000 6.4e1 -1.4324e0 -1.4324e0
70.000000000 6.5e1 -1.5109e0 -1.5109e0
70.000000000 6.6e1 -1.2577e0 -1.2577e0
70.000000000 6.7e1 -1.1478e0 -1.1478e0
70.000000000 6.8e1 -1.4158e0 -1.4158e0
70.000000000 6.9e1 -1.6185e0 -1.6185e0
70.000000000 7.0e1 -1.1948e0 -1.1948e0
70.000000000 7.1e1 -1.1162e0 -1.1162e0
70.000000000 7.2e1 -1.4331e0 -1.4331e0
70.000000000 7.3e1 -1.5387e0 -1.5387e0
70.000000000 7.4e1 -1.1578e0 -1.1578e0
70.000000000 7.5e1 -1.1024e0 -1.1024e0
70.000000000 7.6e1 -1.4813e0 -1.4813e0
70.000000000 7.7e1 -1.4649e0 -1.4649e0
70.000000000 7.8e1 -1.1529e0 -1.1529e0
70.000000000 7.9e1 -1.1238e0 -1.1238e0
70.000000000 8.0e1 -1.4161e0 -1.4161e0
70.000000000 8.1e1 -1.4322e0 -1.4322e0
70.000000000 8.2e1 -1.168e0 -1.168e0
70.000000000 8.3e1 -1.1013e0 -1.1013e0
70.000000000 8.4e1 -1.4676e0 -1.4676e0
70.000000000 8.5e1 -1.4742e0 -1.4742e0
70.000000000 8.6e1 -1.1515e0 -1.1515e0
70.000000000 8.7e1 -1.1103e0 -1.1103e0
70.000000000 8.8e1 -1.5312e0 -1.5312e0
70.000000000 8.9e1 -1.436e0 -1.436e0
70.000000000 9.0e1 -1.1578e0 -1.1578e0
70.000000000 9.1e1 -1.1461e0 -1.1461e0
70.000000000 9.2e1 -1.597e0 -1.597e0
70.000000000 9.3e1 -1.4188e0 -1.4188e0
70.000000000 9.4e1 -1.1597e0 -1.1597e0
70.000000000 9.5e1 -1.1114e0 -1.1114e0
70.000000000 9.6e1 -1.3255e0 -1.3255e0
80.000000000 1.0e0 -1.8017e0 -1.8017e0
80.000000000 2.0e0 -1.5396e0 -1.5396e0
80.000000000 3.0e0 -1.3547e0 -1.3547e0
80.000000000 4.0e0 -1.5678e0 -1.5678e0
80.000000000 5.0e0 -1.9668e0 -1.9668e0
80.000000000 6.0e0 -1.6149e0 -1.6149e0
80.000000000 7.0e0 -1.6987e0 -1.6987e0
80.000000000 8.0e0 -1.9062e0 -1.9062e0
80.000000000 9.0e0 -1.5376e0 -1.5376e0
80.000000000 1.0e1 -1.2783e0 -1.2783e0
80.000000000 1.1e1 -1.3202e0 -1.3202e0
80.000000000 1.2e1 -1.8845e0 -1.8845e0
80.000000000 1.3e1 -1.4419e0 -1.4419e0
80.000000000 1.4e1 -1.3123e0 -1.3123e0
80.000000000 1.5e1 -1.3498e0 -1.3498e0
80.000000000 1.6e1 -1.615e0 -1.615e0
80.000000000 1.7e1 -1.5114e0 -1.5114e0
80.000000000 1.8e1 -1.2974e0 -1.2974e0
80.000000000 1.9e1 -1.2268e0 -1.2268e0
80.000000000 2.0e1 -1.5642e0 -1.5642e0
80.000000000 2.1e1 -1.6191e0 -1.6191e0
80.000000000 2.2e1 -1.2768e0 -1.2768e0
80.000000000 2.3e1 -1.2319e0 -1.2319e0
80.000000000 2.4e1 -1.6085e0 -1.6085e0
80.000000000 2.5e1 -1.5872e0 -1.5872e0
80.000000000 2.6e1 -1.2722e0 -1.2722e0
80.000000000 2.7e1 -1.2504e0 -1.2504e0
80.000000000 2.8e1 -1.6544e0 -1.6544e0
80.000000000 2.9e1 -1.5472e0 -1.5472e0
80.000000000 3.0e1 -1.2784e0 -1.2784e0
80.000000000 3.1e1 -1.292e0 -1.292e0
80.000000000 3.2e1 -1.8338e0 -1.8338e0
80.000000000 3.3e1 -1.7647e0 -1.7647e0
80.000000000 3.4e1 -1.3819e0 -1.3819e0
80.000000000 3.5e1 -1.2841e0 -1.2841e0
80.000000000 3.6e1 -1.4471e0 -1.4471e0
80.000000000 3.7e1 -1.5652e0 -1.5652e0
80.000000000 3.8e1 -1.3276e0 -1.3276e0
80.000000000 3.9e1 -1.2637e0 -1.2637e0
80.000000000 4.0e1 -1.5621e0 -1.5621e0
80.000000000 4.1e1 -1.6647e0 -1.6647e0
80.000000000 4.2e1 -1.3355e0 -1.3355e0
80.000000000 4.3e1 -1.2441e0 -1.2441e0
80.000000000 4.4e1 -1.6081e0 -1.6081e0
80.000000000 4.5e1 -1.5716e0 -1.5716e0
80.000000000 4.6e1 -1.3144e0 -1.3144e0
80.000000000 4.7e1 -1.2389e0 -1.2389e0
80.000000000 4.8e1 -1.7641e0 -1.7641e0
80.000000000 4.9e1 -1.7934e0 -1.7934e0
80.000000000 5.0e1 -1.3802e0 -1.3802e0
80.000000000 5.1e1 -1.2913e0 -1.2913e0
80.000000000 5.2e1 -1.5368e0 -1.5368e0
80.000000000 5.3e1 -1.7471e0 -1.7471e0
80.000000000 5.4e1 -1.3346e0 -1.3346e0
80.000000000 5.5e1 -1.2493e0 -1.2493e0
80.000000000 5.6e1 -1.523e0 -1.523e0
80.000000000 5.7e1 -1.6761e0 -1.6761e0
80.000000000 5.8e1 -1.3011e0 -1.3011e0
80.000000000 5.9e1 -1.2324e0 -1.2324e0
80.000000000 6.0e1 -1.5629e0 -1.5629e0
80.000000000 6.1e1 -1.6274e0 -1.6274e0
80.000000000 6.2e1 -1.2697e0 -1.2697e0
80.000000000 6.3e1 -1.2289e0 -1.2289e0
80.000000000 6.4e1 -1.4589e0 -1.4589e0
80.000000000 6.5e1 -1.6544e0 -1.6544e0
80.000000000 6.6e1 -1.4349e0 -1.4349e0
80.000000000 6.7e1 -1.3149e0 -1.3149e0
80.000000000 6.8e1 -1.5335e0 -1.5335e0
80.000000000 6.9e1 -1.791e0 -1.791e0
80.000000000 7.0e1 -1.3563e0 -1.3563e0
80.000000000 7.1e1 -1.2617e0 -1.2617e0
80.000000000 7.2e1 -1.5197e0 -1.5197e0
80.000000000 7.3e1 -1.7419e0 -1.7419e0
80.000000000 7.4e1 -1.2968e0 -1.2968e0
80.000000000 7.5e1 -1.2124e0 -1.2124e0
80.000000000 7.6e1 -1.5334e0 -1.5334e0
80.000000000 7.7e1 -1.668e0 -1.668e0
80.000000000 7.8e1 -1.2651e0 -1.2651e0
80.000000000 7.9e1 -1.2087e0 -1.2087e0
80.000000000 8.0e1 -1.4513e0 -1.4513e0
80.000000000 8.1e1 -1.644e0 -1.644e0
80.000000000 8.2e1 -1.3144e0 -1.3144e0
80.000000000 8.3e1 -1.2177e0 -1.2177e0
80.000000000 8.4e1 -1.5204e0 -1.5204e0
80.000000000 8.5e1 -1.668e0 -1.668e0
80.000000000 8.6e1 -1.2623e0 -1.2623e0
80.000000000 8.7e1 -1.1972e0 -1.1972e0
80.000000000 8.8e1 -1.5588e0 -1.5588e0
80.000000000 8.9e1 -1.5927e0 -1.5927e0
80.000000000 9.0e1 -1.2456e0 -1.2456e0
80.000000000 9.1e1 -1.2002e0 -1.2002e0
80.000000000 9.2e1 -1.621e0 -1.621e0
80.000000000 9.3e1 -1.5346e0 -1.5346e0
80.000000000 9.4e1 -1.2326e0 -1.2326e0
80.000000000 9.5e1 -1.2041e0 -1.2041e0
80.000000000 9.6e1 -1.4349e0 -1.4349e0
90.000000000 1.0e0 -1.4191e0 -1.4191e0
90.000000000 2.0e0 -1.4778e0 -1.4778e0
90.000000000 3.0e0 -1.3761e0 -1.3761e0
90.000000000 4.0e0 -1.4307e0 -1.4307e0
90.000000000 5.0e0 -1.4086e0 -1.4086e0
90.000000000 6.0e0 -1.58e0 -1.58e0
90.000000000 7.0e0 -1.2334e0 -1.2334e0
90.000000000 8.0e0 -1.3692e0 -1.3692e0
90.000000000 9.0e0 -1.1665e0 -1.1665e0
90.000000000 1.0e1 -8.2446e-1 -8.2446e-1
90.000000000 1.1e1 -8.3927e-1 -8.3927e-1
90.000000000 1.2e1 -1.4123e0 -1.4123e0
90.000000000 1.3e1 -1.0016e0 -1.0016e0
90.000000000 1.4e1 -8.6956e-1 -8.6956e-1
90.000000000 1.5e1 -9.3341e-1 -9.3341e-1
90.000000000 1.6e1 -1.401e0 -1.401e0
90.000000000 1.7e1 -1.1444e0 -1.1444e0
90.000000000 1.8e1 -8.6034e-1 -8.6034e-1
90.000000000 1.9e1 -7.7292e-1 -7.7292e-1
90.000000000 2.0e1 -1.1234e0 -1.1234e0
90.000000000 2.1e1 -1.1998e0 -1.1998e0
90.000000000 2.2e1 -8.2387e-1 -8.2387e-1
90.000000000 2.3e1 -7.7844e-1 -7.7844e-1
90.000000000 2.4e1 -1.2016e0 -1.2016e0
90.000000000 2.5e1 -1.1363e0 -1.1363e0
90.000000000 2.6e1 -8.1787e-1 -8.1787e-1
90.000000000 2.7e1 -8.1195e-1 -8.1195e-1
90.000000000 2.8e1 -1.3286e0 -1.3286e0
90.000000000 2.9e1 -1.0818e0 -1.0818e0
90.000000000 3.0e1 -8.4971e-1 -8.4971e-1
90.000000000 3.1e1 -8.8153e-1 -8.8153e-1
90.000000000 3.2e1 -1.6682e0 -1.6682e0
90.000000000 3.3e1 -1.4157e0 -1.4157e0
90.000000000 3.4e1 -9.0082e-1 -9.0082e-1
90.000000000 3.5e1 -8.0183e-1 -8.0183e-1
90.000000000 3.6e1 -9.9159e-1 -9.9159e-1
90.000000000 3.7e1 -1.1056e0 -1.1056e0
90.000000000 3.8e1 -8.5414e-1 -8.5414e-1
90.000000000 3.9e1 -7.9354e-1 -7.9354e-1
90.000000000 4.0e1 -1.1706e0 -1.1706e0
90.000000000 4.1e1 -1.1893e0 -1.1893e0
90.000000000 4.2e1 -8.6743e-1 -8.6743e-1
90.000000000 4.3e1 -8.01e-1 -8.01e-1
90.000000000 4.4e1 -1.2829e0 -1.2829e0
90.000000000 4.5e1 -1.0921e0 -1.0921e0
90.000000000 4.6e1 -8.7334e-1 -8.7334e-1
90.000000000 4.7e1 -8.423e-1 -8.423e-1
90.000000000 4.8e1 -1.5457e0 -1.5457e0
90.000000000 4.9e1 -1.5118e0 -1.5118e0
90.000000000 5.0e1 -9.2769e-1 -9.2769e-1
90.000000000 5.1e1 -8.0656e-1 -8.0656e-1
90.000000000 5.2e1 -1.0954e0 -1.0954e0
90.000000000 5.3e1 -1.3404e0 -1.3404e0
90.000000000 5.4e1 -8.5628e-1 -8.5628e-1
90.000000000 5.5e1 -7.8358e-1 -7.8358e-1
90.000000000 5.6e1 -1.1271e0 -1.1271e0
90.000000000 5.7e1 -1.2052e0 -1.2052e0
90.000000000 5.8e1 -8.3206e-1 -8.3206e-1
90.000000000 5.9e1 -7.8532e-1 -7.8532e-1
90.000000000 6.0e1 -1.2165e0 -1.2165e0
90.000000000 6.1e1 -1.1371e0 -1.1371e0
90.000000000 6.2e1 -8.2347e-1 -8.2347e-1
90.000000000 6.3e1 -8.2353e-1 -8.2353e-1
90.000000000 6.4e1 -1.1507e0 -1.1507e0
90.000000000 6.5e1 -1.4126e0 -1.4126e0
90.000000000 6.6e1 -9.6339e-1 -9.6339e-1
90.000000000 6.7e1 -8.2212e-1 -8.2212e-1
90.000000000 6.8e1 -1.0897e0 -1.0897e0
90.000000000 6.9e1 -1.407e0 -1.407e0
90.000000000 7.0e1 -8.7882e-1 -8.7882e-1
90.000000000 7.1e1 -7.8489e-1 -7.8489e-1
90.000000000 7.2e1 -1.116e0 -1.116e0
90.000000000 7.3e1 -1.2533e0 -1.2533e0
90.000000000 7.4e1 -8.3788e-1 -8.3788e-1
90.000000000 7.5e1 -7.7536e-1 -7.7536e-1
90.000000000 7.6e1 -1.1851e0 -1.1851e0
90.000000000 7.7e1 -1.169e0 -1.169e0
90.000000000 7.8e1 -8.2028e-1 -8.2028e-1
90.000000000 7.9e1 -8.0943e-1 -8.0943e-1
90.000000000 8.0e1 -1.1628e0 -1.1628e0
90.000000000 8.1e1 -1.1314e0 -1.1314e0
90.000000000 8.2e1 -8.4975e-1 -8.4975e-1
90.000000000 8.3e1 -7.7714e-1 -7.7714e-1
90.000000000 8.4e1 -1.1808e0 -1.1808e0
90.000000000 8.5e1 -1.1516e0 -1.1516e0
90.000000000 8.6e1 -8.277e-1 -8.277e-1
90.000000000 8.7e1 -7.9881e-1 -7.9881e-1
90.000000000 8.8e1 -1.3076e0 -1.3076e0
90.000000000 8.9e1 -1.0996e0 -1.0996e0
90.000000000 9.0e1 -8.4677e-1 -8.4677e-1
90.000000000 9.1e1 -8.674e-1 -8.674e-1
90.000000000 9.2e1 -1.4652e0 -1.4652e0
90.000000000 9.3e1 -1.0937e0 -1.0937e0
90.000000000 9.4e1 -9.0504e-1 -9.0504e-1
90.000000000 9.5e1 -9.3641e-1 -9.3641e-1
90.000000000 9.6e1 -1.147e0 -1.147e0
100.00000000 1.0e0 -1.6319e0 -1.6319e0
100.00000000 2.0e0 -1.415e0 -1.415e0
100.00000000 3.0e0 -1.2229e0 -1.2229e0
100.00000000 4.0e0 -1.4192e0 -1.4192e0
100.00000000 5.0e0 -1.7543e0 -1.7543e0
100.00000000 6.0e0 -1.4412e0 -1.4412e0
100.00000000 7.0e0 -1.5603e0 -1.5603e0
100.00000000 8.0e0 -1.5957e0 -1.5957e0
100.00000000 9.0e0 -1.4506e0 -1.4506e0
100.00000000 1.0e1 -1.2257e0 -1.2257e0
100.00000000 1.1e1 -1.2418e0 -1.2418e0
100.00000000 1.2e1 -1.5775e0 -1.5775e0
100.00000000 1.3e1 -1.3881e0 -1.3881e0
100.00000000 1.4e1 -1.2773e0 -1.2773e0
100.00000000 1.5e1 -1.2832e0 -1.2832e0
100.00000000 1.6e1 -1.4134e0 -1.4134e0
100.00000000 1.7e1 -1.3002e0 -1.3002e0
100.00000000 1.8e1 -1.1798e0 -1.1798e0
100.00000000 1.9e1 -1.1537e0 -1.1537e0
100.00000000 2.0e1 -1.522e0 -1.522e0
100.00000000 2.1e1 -1.435e0 -1.435e0
100.00000000 2.2e1 -1.1988e0 -1.1988e0
100.00000000 2.3e1 -1.1836e0 -1.1836e0
100.00000000 2.4e1 -1.547e0 -1.547e0
100.00000000 2.5e1 -1.4483e0 -1.4483e0
100.00000000 2.6e1 -1.2245e0 -1.2245e0
100.00000000 2.7e1 -1.2187e0 -1.2187e0
100.00000000 2.8e1 -1.5343e0 -1.5343e0
100.00000000 2.9e1 -1.4508e0 -1.4508e0
100.00000000 3.0e1 -1.2571e0 -1.2571e0
100.00000000 3.1e1 -1.2356e0 -1.2356e0
100.00000000 3.2e1 -1.6518e0 -1.6518e0
100.00000000 3.3e1 -1.4755e0 -1.4755e0
100.00000000 3.4e1 -1.203e0 -1.203e0
100.00000000 3.5e1 -1.1662e0 -1.1662e0
100.00000000 3.6e1 -1.4012e0 -1.4012e0
100.00000000 3.7e1 -1.3385e0 -1.3385e0
100.00000000 3.8e1 -1.2169e0 -1.2169e0
100.00000000 3.9e1 -1.1961e0 -1.1961e0
100.00000000 4.0e1 -1.4902e0 -1.4902e0
100.00000000 4.1e1 -1.4755e0 -1.4755e0
100.00000000 4.2e1 -1.2579e0 -1.2579e0
100.00000000 4.3e1 -1.1883e0 -1.1883e0
100.00000000 4.4e1 -1.4867e0 -1.4867e0
100.00000000 4.5e1 -1.467e0 -1.467e0
100.00000000 4.6e1 -1.2716e0 -1.2716e0
100.00000000 4.7e1 -1.1584e0 -1.1584e0
100.00000000 4.8e1 -1.5796e0 -1.5796e0
100.00000000 4.9e1 -1.4818e0 -1.4818e0
100.00000000 5.0e1 -1.2362e0 -1.2362e0
100.00000000 5.1e1 -1.2036e0 -1.2036e0
100.00000000 5.2e1 -1.5125e0 -1.5125e0
100.00000000 5.3e1 -1.4688e0 -1.4688e0
100.00000000 5.4e1 -1.2437e0 -1.2437e0
100.00000000 5.5e1 -1.2114e0 -1.2114e0
100.00000000 5.6e1 -1.4798e0 -1.4798e0
100.00000000 5.7e1 -1.4832e0 -1.4832e0
100.00000000 5.8e1 -1.2592e0 -1.2592e0
100.00000000 5.9e1 -1.2028e0 -1.2028e0
100.00000000 6.0e1 -1.473e0 -1.473e0
100.00000000 6.1e1 -1.5151e0 -1.5151e0
100.00000000 6.2e1 -1.2413e0 -1.2413e0
100.00000000 6.3e1 -1.1739e0 -1.1739e0
100.00000000 6.4e1 -1.3191e0 -1.3191e0
100.00000000 6.5e1 -1.3533e0 -1.3533e0
100.00000000 6.6e1 -1.2658e0 -1.2658e0
100.00000000 6.7e1 -1.2261e0 -1.2261e0
100.00000000 6.8e1 -1.4866e0 -1.4866e0
100.00000000 6.9e1 -1.508e0 -1.508e0
100.00000000 7.0e1 -1.281e0 -1.281e0
100.00000000 7.1e1 -1.2139e0 -1.2139e0
100.00000000 7.2e1 -1.4489e0 -1.4489e0
100.00000000 7.3e1 -1.5415e0 -1.5415e0
100.00000000 7.4e1 -1.2559e0 -1.2559e0
100.00000000 7.5e1 -1.1751e0 -1.1751e0
100.00000000 7.6e1 -1.4233e0 -1.4233e0
100.00000000 7.7e1 -1.5652e0 -1.5652e0
100.00000000 7.8e1 -1.2162e0 -1.2162e0
100.00000000 7.9e1 -1.1477e0 -1.1477e0
100.00000000 8.0e1 -1.3273e0 -1.3273e0
100.00000000 8.1e1 -1.4745e0 -1.4745e0
100.00000000 8.2e1 -1.2729e0 -1.2729e0
100.00000000 8.3e1 -1.164e0 -1.164e0
100.00000000 8.4e1 -1.3725e0 -1.3725e0
100.00000000 8.5e1 -1.7068e0 -1.7068e0
100.00000000 8.6e1 -1.2337e0 -1.2337e0
100.00000000 8.7e1 -1.1076e0 -1.1076e0
100.00000000 8.8e1 -1.3662e0 -1.3662e0
100.00000000 8.9e1 -1.646e0 -1.646e0
100.00000000 9.0e1 -1.1594e0 -1.1594e0
100.00000000 9.1e1 -1.0724e0 -1.0724e0
100.00000000 9.2e1 -1.3757e0 -1.3757e0
100.00000000 9.3e1 -1.5389e0 -1.5389e0
100.00000000 9.4e1 -1.1169e0 -1.1169e0
100.00000000 9.5e1 -1.0522e0 -1.0522e0
100.00000000 9.6e1 -1.259e0 -1.259e0
200.00000000 1.0e0 -1.7953e0 -1.7953e0
200.00000000 2.0e0 -1.5158e0 -1.5158e0
200.00000000 3.0e0 -1.3751e0 -1.3751e0
200.00000000 4.0e0 -1.5816e0 -1.5816e0
200.00000000 5.0e0 -1.9657e0 -1.9657e0
200.00000000 6.0e0 -1.6371e0 -1.6371e0
200.00000000 7.0e0 -1.7271e0 -1.7271e0
200.00000000 8.0e0 -1.9382e0 -1.9382e0
200.00000000 9.0e0 -1.5477e0 -1.5477e0
200.00000000 1.0e1 -1.2973e0 -1.2973e0
200.00000000 1.1e1 -1.3463e0 -1.3463e0
200.00000000 1.2e1 -1.9728e0 -1.9728e0
200.00000000 1.3e1 -1.4426e0 -1.4426e0
200.00000000 1.4e1 -1.3607e0 -1.3607e0
200.00000000 1.5e1 -1.443e0 -1.443e0
200.00000000 1.6e1 -1.6724e0 -1.6724e0
200.00000000 1.7e1 -1.5073e0 -1.5073e0
200.00000000 1.8e1 -1.3456e0 -1.3456e0
200.00000000 1.9e1 -1.2925e0 -1.2925e0
200.00000000 2.0e1 -1.6595e0 -1.6595e0
200.00000000 2.1e1 -1.6142e0 -1.6142e0
200.00000000 2.2e1 -1.3423e0 -1.3423e0
200.00000000 2.3e1 -1.3135e0 -1.3135e0
200.00000000 2.4e1 -1.7003e0 -1.7003e0
200.00000000 2.5e1 -1.6148e0 -1.6148e0
200.00000000 2.6e1 -1.3515e0 -1.3515e0
200.00000000 2.7e1 -1.3435e0 -1.3435e0
200.00000000 2.8e1 -1.726e0 -1.726e0
200.00000000 2.9e1 -1.5908e0 -1.5908e0
200.00000000 3.0e1 -1.3845e0 -1.3845e0
200.00000000 3.1e1 -1.3755e0 -1.3755e0
200.00000000 3.2e1 -1.8707e0 -1.8707e0
200.00000000 3.3e1 -1.6978e0 -1.6978e0
200.00000000 3.4e1 -1.3616e0 -1.3616e0
200.00000000 3.5e1 -1.3161e0 -1.3161e0
200.00000000 3.6e1 -1.5292e0 -1.5292e0
200.00000000 3.7e1 -1.5374e0 -1.5374e0
200.00000000 3.8e1 -1.3647e0 -1.3647e0
200.00000000 3.9e1 -1.3171e0 -1.3171e0
200.00000000 4.0e1 -1.6479e0 -1.6479e0
200.00000000 4.1e1 -1.6552e0 -1.6552e0
200.00000000 4.2e1 -1.3828e0 -1.3828e0
200.00000000 4.3e1 -1.3173e0 -1.3173e0
200.00000000 4.4e1 -1.6809e0 -1.6809e0
200.00000000 4.5e1 -1.6009e0 -1.6009e0
200.00000000 4.6e1 -1.3848e0 -1.3848e0
200.00000000 4.7e1 -1.3198e0 -1.3198e0
200.00000000 4.8e1 -1.737e0 -1.737e0
200.00000000 4.9e1 -1.7056e0 -1.7056e0
200.00000000 5.0e1 -1.5048e0 -1.5048e0
200.00000000 5.1e1 -1.4696e0 -1.4696e0
200.00000000 5.2e1 -1.7069e0 -1.7069e0
200.00000000 5.3e1 -1.7209e0 -1.7209e0
200.00000000 5.4e1 -1.488e0 -1.488e0
200.00000000 5.5e1 -1.4276e0 -1.4276e0
200.00000000 5.6e1 -1.6153e0 -1.6153e0
200.00000000 5.7e1 -1.7436e0 -1.7436e0
200.00000000 5.8e1 -1.4839e0 -1.4839e0
200.00000000 5.9e1 -1.3794e0 -1.3794e0
200.00000000 6.0e1 -1.6077e0 -1.6077e0
200.00000000 6.1e1 -1.7975e0 -1.7975e0
200.00000000 6.2e1 -1.406e0 -1.406e0
200.00000000 6.3e1 -1.3076e0 -1.3076e0
200.00000000 6.4e1 -1.4427e0 -1.4427e0
200.00000000 6.5e1 -1.5706e0 -1.5706e0
200.00000000 6.6e1 -1.5705e0 -1.5705e0
200.00000000 6.7e1 -1.5216e0 -1.5216e0
200.00000000 6.8e1 -1.6705e0 -1.6705e0
200.00000000 6.9e1 -1.7557e0 -1.7557e0
200.00000000 7.0e1 -1.572e0 -1.572e0
200.00000000 7.1e1 -1.4432e0 -1.4432e0
200.00000000 7.2e1 -1.61e0 -1.61e0
200.00000000 7.3e1 -1.8237e0 -1.8237e0
200.00000000 7.4e1 -1.4952e0 -1.4952e0
200.00000000 7.5e1 -1.3621e0 -1.3621e0
200.00000000 7.6e1 -1.5712e0 -1.5712e0
200.00000000 7.7e1 -1.8869e0 -1.8869e0
200.00000000 7.8e1 -1.4123e0 -1.4123e0
200.00000000 7.9e1 -1.3189e0 -1.3189e0
200.00000000 8.0e1 -1.4572e0 -1.4572e0
200.00000000 8.1e1 -1.8152e0 -1.8152e0
200.00000000 8.2e1 -1.521e0 -1.521e0
200.00000000 8.3e1 -1.359e0 -1.359e0
200.00000000 8.4e1 -1.5385e0 -1.5385e0
200.00000000 8.5e1 -1.9448e0 -1.9448e0
200.00000000 8.6e1 -1.4052e0 -1.4052e0
200.00000000 8.7e1 -1.2819e0 -1.2819e0
200.00000000 8.8e1 -1.5363e0 -1.5363e0
200.00000000 8.9e1 -1.8241e0 -1.8241e0
200.00000000 9.0e1 -1.3263e0 -1.3263e0
200.00000000 9.1e1 -1.2367e0 -1.2367e0
200.00000000 9.2e1 -1.5415e0 -1.5415e0
200.00000000 9.3e1 -1.7108e0 -1.7108e0
200.00000000 9.4e1 -1.279e0 -1.279e0
200.00000000 9.5e1 -1.2259e0 -1.2259e0
200.00000000 9.6e1 -1.4323e0 -1.4323e0
300.00000000 1.0e0 -1.8067e0 -1.8067e0
300.00000000 2.0e0 -1.3903e0 -1.3903e0
300.00000000 3.0e0 -1.2337e0 -1.2337e0
300.00000000 4.0e0 -1.5053e0 -1.5053e0
300.00000000 5.0e0 -2.0439e0 -2.0439e0
300.00000000 6.0e0 -1.4938e0 -1.4938e0
300.00000000 7.0e0 -1.824e0 -1.824e0
300.00000000 8.0e0 -2.0662e0 -2.0662e0
300.00000000 9.0e0 -1.5406e0 -1.5406e0
300.00000000 1.0e1 -1.356e0 -1.356e0
300.00000000 1.1e1 -1.4235e0 -1.4235e0
300.00000000 1.2e1 -1.8626e0 -1.8626e0
300.00000000 1.3e1 -1.4878e0 -1.4878e0
300.00000000 1.4e1 -1.448e0 -1.448e0
300.00000000 1.5e1 -1.5074e0 -1.5074e0
300.00000000 1.6e1 -1.6502e0 -1.6502e0
300.00000000 1.7e1 -1.4143e0 -1.4143e0
300.00000000 1.8e1 -1.2767e0 -1.2767e0
300.00000000 1.9e1 -1.2356e0 -1.2356e0
300.00000000 2.0e1 -1.6192e0 -1.6192e0
300.00000000 2.1e1 -1.568e0 -1.568e0
300.00000000 2.2e1 -1.2852e0 -1.2852e0
300.00000000 2.3e1 -1.2528e0 -1.2528e0
300.00000000 2.4e1 -1.6488e0 -1.6488e0
300.00000000 2.5e1 -1.574e0 -1.574e0
300.00000000 2.6e1 -1.2879e0 -1.2879e0
300.00000000 2.7e1 -1.2784e0 -1.2784e0
300.00000000 2.8e1 -1.6559e0 -1.6559e0
300.00000000 2.9e1 -1.5594e0 -1.5594e0
300.00000000 3.0e1 -1.3078e0 -1.3078e0
300.00000000 3.1e1 -1.3051e0 -1.3051e0
300.00000000 3.2e1 -1.8377e0 -1.8377e0
300.00000000 3.3e1 -1.712e0 -1.712e0
300.00000000 3.4e1 -1.3597e0 -1.3597e0
300.00000000 3.5e1 -1.2831e0 -1.2831e0
300.00000000 3.6e1 -1.4657e0 -1.4657e0
300.00000000 3.7e1 -1.5368e0 -1.5368e0
300.00000000 3.8e1 -1.3367e0 -1.3367e0
300.00000000 3.9e1 -1.2648e0 -1.2648e0
300.00000000 4.0e1 -1.5739e0 -1.5739e0
300.00000000 4.1e1 -1.6702e0 -1.6702e0
300.00000000 4.2e1 -1.3616e0 -1.3616e0
300.00000000 4.3e1 -1.2597e0 -1.2597e0
300.00000000 4.4e1 -1.6112e0 -1.6112e0
300.00000000 4.5e1 -1.5757e0 -1.5757e0
300.00000000 4.6e1 -1.3315e0 -1.3315e0
300.00000000 4.7e1 -1.248e0 -1.248e0
300.00000000 4.8e1 -1.769e0 -1.769e0
300.00000000 4.9e1 -1.7942e0 -1.7942e0
300.00000000 5.0e1 -1.408e0 -1.408e0
300.00000000 5.1e1 -1.3049e0 -1.3049e0
300.00000000 5.2e1 -1.5589e0 -1.5589e0
300.00000000 5.3e1 -1.7506e0 -1.7506e0
300.00000000 5.4e1 -1.3563e0 -1.3563e0
300.00000000 5.5e1 -1.2779e0 -1.2779e0
300.00000000 5.6e1 -1.5449e0 -1.5449e0
300.00000000 5.7e1 -1.6852e0 -1.6852e0
300.00000000 5.8e1 -1.3136e0 -1.3136e0
300.00000000 5.9e1 -1.2421e0 -1.2421e0
300.00000000 6.0e1 -1.5715e0 -1.5715e0
300.00000000 6.1e1 -1.6461e0 -1.6461e0
300.00000000 6.2e1 -1.2823e0 -1.2823e0
300.00000000 6.3e1 -1.2277e0 -1.2277e0
300.00000000 6.4e1 -1.4328e0 -1.4328e0
300.00000000 6.5e1 -1.6876e0 -1.6876e0
300.00000000 6.6e1 -1.5116e0 -1.5116e0
300.00000000 6.7e1 -1.3533e0 -1.3533e0
300.00000000 6.8e1 -1.5331e0 -1.5331e0
300.00000000 6.9e1 -1.8727e0 -1.8727e0
300.00000000 7.0e1 -1.4073e0 -1.4073e0
300.00000000 7.1e1 -1.2712e0 -1.2712e0
300.00000000 7.2e1 -1.5056e0 -1.5056e0
300.00000000 7.3e1 -1.8298e0 -1.8298e0
300.00000000 7.4e1 -1.3411e0 -1.3411e0
300.00000000 7.5e1 -1.2197e0 -1.2197e0
300.00000000 7.6e1 -1.5042e0 -1.5042e0
300.00000000 7.7e1 -1.7477e0 -1.7477e0
300.00000000 7.8e1 -1.27e0 -1.27e0
300.00000000 7.9e1 -1.197e0 -1.197e0
300.00000000 8.0e1 -1.4212e0 -1.4212e0
300.00000000 8.1e1 -1.7348e0 -1.7348e0
300.00000000 8.2e1 -1.3432e0 -1.3432e0
300.00000000 8.3e1 -1.2118e0 -1.2118e0
300.00000000 8.4e1 -1.4767e0 -1.4767e0
300.00000000 8.5e1 -1.7632e0 -1.7632e0
300.00000000 8.6e1 -1.2672e0 -1.2672e0
300.00000000 8.7e1 -1.1745e0 -1.1745e0
300.00000000 8.8e1 -1.5055e0 -1.5055e0
300.00000000 8.9e1 -1.6369e0 -1.6369e0
300.00000000 9.0e1 -1.2238e0 -1.2238e0
300.00000000 9.1e1 -1.1614e0 -1.1614e0
300.00000000 9.2e1 -1.5472e0 -1.5472e0
300.00000000 9.3e1 -1.5528e0 -1.5528e0
300.00000000 9.4e1 -1.2011e0 -1.2011e0
300.00000000 9.5e1 -1.1838e0 -1.1838e0
300.00000000 9.6e1 -1.4569e0 -1.4569e0
400.00000000 1.0e0 -2.0073e0 -2.0073e0
400.00000000 2.0e0 -1.705e0 -1.705e0
400.00000000 3.0e0 -1.5039e0 -1.5039e0
400.00000000 4.0e0 -1.7284e0 -1.7284e0
400.00000000 5.0e0 -2.2226e0 -2.2226e0
400.00000000 6.0e0 -1.7689e0 -1.7689e0
400.00000000 7.0e0 -1.9125e0 -1.9125e0
400.00000000 8.0e0 -2.2059e0 -2.2059e0
400.00000000 9.0e0 -1.7173e0 -1.7173e0
400.00000000 1.0e1 -1.4806e0 -1.4806e0
400.00000000 1.1e1 -1.5189e0 -1.5189e0
400.00000000 1.2e1 -2.157e0 -2.157e0
400.00000000 1.3e1 -1.6304e0 -1.6304e0
400.00000000 1.4e1 -1.5494e0 -1.5494e0
400.00000000 1.5e1 -1.5784e0 -1.5784e0
400.00000000 1.6e1 -1.7962e0 -1.7962e0
400.00000000 1.7e1 -1.6075e0 -1.6075e0
400.00000000 1.8e1 -1.4882e0 -1.4882e0
400.00000000 1.9e1 -1.4396e0 -1.4396e0
400.00000000 2.0e1 -1.8206e0 -1.8206e0
400.00000000 2.1e1 -1.753e0 -1.753e0
400.00000000 2.2e1 -1.4912e0 -1.4912e0
400.00000000 2.3e1 -1.4639e0 -1.4639e0
400.00000000 2.4e1 -1.8732e0 -1.8732e0
400.00000000 2.5e1 -1.7622e0 -1.7622e0
400.00000000 2.6e1 -1.4766e0 -1.4766e0
400.00000000 2.7e1 -1.509e0 -1.509e0
400.00000000 2.8e1 -1.8748e0 -1.8748e0
400.00000000 2.9e1 -1.7509e0 -1.7509e0
400.00000000 3.0e1 -1.5249e0 -1.5249e0
400.00000000 3.1e1 -1.5187e0 -1.5187e0
400.00000000 3.2e1 -1.9731e0 -1.9731e0
400.00000000 3.3e1 -1.8431e0 -1.8431e0
400.00000000 3.4e1 -1.5538e0 -1.5538e0
400.00000000 3.5e1 -1.5083e0 -1.5083e0
400.00000000 3.6e1 -1.7021e0 -1.7021e0
400.00000000 3.7e1 -1.7179e0 -1.7179e0
400.00000000 3.8e1 -1.5593e0 -1.5593e0
400.00000000 3.9e1 -1.5051e0 -1.5051e0
400.00000000 4.0e1 -1.7935e0 -1.7935e0
400.00000000 4.1e1 -1.85e0 -1.85e0
400.00000000 4.2e1 -1.5583e0 -1.5583e0
400.00000000 4.3e1 -1.4966e0 -1.4966e0
400.00000000 4.4e1 -1.7987e0 -1.7987e0
400.00000000 4.5e1 -1.7868e0 -1.7868e0
400.00000000 4.6e1 -1.553e0 -1.553e0
400.00000000 4.7e1 -1.4593e0 -1.4593e0
400.00000000 4.8e1 -1.9178e0 -1.9178e0
400.00000000 4.9e1 -1.8848e0 -1.8848e0
400.00000000 5.0e1 -1.6046e0 -1.6046e0
400.00000000 5.1e1 -1.532e0 -1.532e0
400.00000000 5.2e1 -1.8141e0 -1.8141e0
400.00000000 5.3e1 -1.8777e0 -1.8777e0
400.00000000 5.4e1 -1.594e0 -1.594e0
400.00000000 5.5e1 -1.5314e0 -1.5314e0
400.00000000 5.6e1 -1.7557e0 -1.7557e0
400.00000000 5.7e1 -1.8434e0 -1.8434e0
400.00000000 5.8e1 -1.5579e0 -1.5579e0
400.00000000 5.9e1 -1.4924e0 -1.4924e0
400.00000000 6.0e1 -1.7745e0 -1.7745e0
400.00000000 6.1e1 -1.8892e0 -1.8892e0
400.00000000 6.2e1 -1.5264e0 -1.5264e0
400.00000000 6.3e1 -1.4511e0 -1.4511e0
400.00000000 6.4e1 -1.6187e0 -1.6187e0
400.00000000 6.5e1 -1.7453e0 -1.7453e0
400.00000000 6.6e1 -1.6943e0 -1.6943e0
400.00000000 6.7e1 -1.6143e0 -1.6143e0
400.00000000 6.8e1 -1.7996e0 -1.7996e0
400.00000000 6.9e1 -1.9483e0 -1.9483e0
400.00000000 7.0e1 -1.6699e0 -1.6699e0
400.00000000 7.1e1 -1.5401e0 -1.5401e0
400.00000000 7.2e1 -1.7405e0 -1.7405e0
400.00000000 7.3e1 -1.9941e0 -1.9941e0
400.00000000 7.4e1 -1.5894e0 -1.5894e0
400.00000000 7.5e1 -1.4721e0 -1.4721e0
400.00000000 7.6e1 -1.7161e0 -1.7161e0
400.00000000 7.7e1 -1.983e0 -1.983e0
400.00000000 7.8e1 -1.5289e0 -1.5289e0
400.00000000 7.9e1 -1.4358e0 -1.4358e0
400.00000000 8.0e1 -1.6107e0 -1.6107e0
400.00000000 8.1e1 -1.9133e0 -1.9133e0
400.00000000 8.2e1 -1.6082e0 -1.6082e0
400.00000000 8.3e1 -1.4674e0 -1.4674e0
400.00000000 8.4e1 -1.6908e0 -1.6908e0
400.00000000 8.5e1 -1.9987e0 -1.9987e0
400.00000000 8.6e1 -1.5235e0 -1.5235e0
400.00000000 8.7e1 -1.4092e0 -1.4092e0
400.00000000 8.8e1 -1.7022e0 -1.7022e0
400.00000000 8.9e1 -1.9066e0 -1.9066e0
400.00000000 9.0e1 -1.4706e0 -1.4706e0
400.00000000 9.1e1 -1.3846e0 -1.3846e0
400.00000000 9.2e1 -1.7201e0 -1.7201e0
400.00000000 9.3e1 -1.8296e0 -1.8296e0
400.00000000 9.4e1 -1.4303e0 -1.4303e0
400.00000000 9.5e1 -1.3729e0 -1.3729e0
400.00000000 9.6e1 -1.6016e0 -1.6016e0
500.00000000 1.0e0 -2.0788e0 -2.0788e0
500.00000000 2.0e0 -1.7317e0 -1.7317e0
500.00000000 3.0e0 -1.573e0 -1.573e0
500.00000000 4.0e0 -1.8152e0 -1.8152e0
500.00000000 5.0e0 -2.344e0 -2.344e0
500.00000000 6.0e0 -1.8245e0 -1.8245e0
500.00000000 7.0e0 -2.0699e0 -2.0699e0
500.00000000 8.0e0 -2.399e0 -2.399e0
500.00000000 9.0e0 -1.8327e0 -1.8327e0
500.00000000 1.0e1 -1.6099e0 -1.6099e0
500.00000000 1.1e1 -1.7005e0 -1.7005e0
500.00000000 1.2e1 -2.3773e0 -2.3773e0
500.00000000 1.3e1 -1.7588e0 -1.7588e0
500.00000000 1.4e1 -1.7193e0 -1.7193e0
500.00000000 1.5e1 -1.855e0 -1.855e0
500.00000000 1.6e1 -2.0636e0 -2.0636e0
500.00000000 1.7e1 -1.6875e0 -1.6875e0
500.00000000 1.8e1 -1.5462e0 -1.5462e0
500.00000000 1.9e1 -1.5061e0 -1.5061e0
500.00000000 2.0e1 -1.9775e0 -1.9775e0
500.00000000 2.1e1 -1.7904e0 -1.7904e0
500.00000000 2.2e1 -1.5561e0 -1.5561e0
500.00000000 2.3e1 -1.5554e0 -1.5554e0
500.00000000 2.4e1 -2.1094e0 -2.1094e0
500.00000000 2.5e1 -1.8135e0 -1.8135e0
500.00000000 2.6e1 -1.6197e0 -1.6197e0
500.00000000 2.7e1 -1.6531e0 -1.6531e0
500.00000000 2.8e1 -2.0721e0 -2.0721e0
500.00000000 2.9e1 -1.8175e0 -1.8175e0
500.00000000 3.0e1 -1.6797e0 -1.6797e0
500.00000000 3.1e1 -1.7279e0 -1.7279e0
500.00000000 3.2e1 -2.2615e0 -2.2615e0
500.00000000 3.3e1 -1.926e0 -1.926e0
500.00000000 3.4e1 -1.5783e0 -1.5783e0
500.00000000 3.5e1 -1.5368e0 -1.5368e0
500.00000000 3.6e1 -1.8133e0 -1.8133e0
500.00000000 3.7e1 -1.7507e0 -1.7507e0
500.00000000 3.8e1 -1.6089e0 -1.6089e0
500.00000000 3.9e1 -1.5807e0 -1.5807e0
500.00000000 4.0e1 -2.0022e0 -2.0022e0
500.00000000 4.1e1 -1.8817e0 -1.8817e0
500.00000000 4.2e1 -1.6073e0 -1.6073e0
500.00000000 4.3e1 -1.6048e0 -1.6048e0
500.00000000 4.4e1 -2.0511e0 -2.0511e0
500.00000000 4.5e1 -1.8173e0 -1.8173e0
500.00000000 4.6e1 -1.6739e0 -1.6739e0
500.00000000 4.7e1 -1.6302e0 -1.6302e0
500.00000000 4.8e1 -2.1815e0 -2.1815e0
500.00000000 4.9e1 -2.0099e0 -2.0099e0
500.00000000 5.0e1 -1.6234e0 -1.6234e0
500.00000000 5.1e1 -1.554e0 -1.554e0
500.00000000 5.2e1 -1.8969e0 -1.8969e0
500.00000000 5.3e1 -1.9665e0 -1.9665e0
500.00000000 5.4e1 -1.5824e0 -1.5824e0
500.00000000 5.5e1 -1.5653e0 -1.5653e0
500.00000000 5.6e1 -1.877e0 -1.877e0
500.00000000 5.7e1 -1.8939e0 -1.8939e0
500.00000000 5.8e1 -1.612e0 -1.612e0
500.00000000 5.9e1 -1.5795e0 -1.5795e0
500.00000000 6.0e1 -1.9627e0 -1.9627e0
500.00000000 6.1e1 -1.8946e0 -1.8946e0
500.00000000 6.2e1 -1.5877e0 -1.5877e0
500.00000000 6.3e1 -1.5652e0 -1.5652e0
500.00000000 6.4e1 -1.7887e0 -1.7887e0
500.00000000 6.5e1 -1.9413e0 -1.9413e0
500.00000000 6.6e1 -1.7391e0 -1.7391e0
500.00000000 6.7e1 -1.6163e0 -1.6163e0
500.00000000 6.8e1 -1.8599e0 -1.8599e0
500.00000000 6.9e1 -2.0917e0 -2.0917e0
500.00000000 7.0e1 -1.6721e0 -1.6721e0
500.00000000 7.1e1 -1.5759e0 -1.5759e0
500.00000000 7.2e1 -1.8348e0 -1.8348e0
500.00000000 7.3e1 -2.0789e0 -2.0789e0
500.00000000 7.4e1 -1.6392e0 -1.6392e0
500.00000000 7.5e1 -1.5327e0 -1.5327e0
500.00000000 7.6e1 -1.8388e0 -1.8388e0
500.00000000 7.7e1 -2.0167e0 -2.0167e0
500.00000000 7.8e1 -1.5801e0 -1.5801e0
500.00000000 7.9e1 -1.5104e0 -1.5104e0
500.00000000 8.0e1 -1.7497e0 -1.7497e0
500.00000000 8.1e1 -1.9532e0 -1.9532e0
500.00000000 8.2e1 -1.6312e0 -1.6312e0
500.00000000 8.3e1 -1.527e0 -1.527e0
500.00000000 8.4e1 -1.7925e0 -1.7925e0
500.00000000 8.5e1 -2.049e0 -2.049e0
500.00000000 8.6e1 -1.5795e0 -1.5795e0
500.00000000 8.7e1 -1.4943e0 -1.4943e0
500.00000000 8.8e1 -1.8164e0 -1.8164e0
500.00000000 8.9e1 -1.9509e0 -1.9509e0
500.00000000 9.0e1 -1.5162e0 -1.5162e0
500.00000000 9.1e1 -1.4873e0 -1.4873e0
500.00000000 9.2e1 -1.8606e0 -1.8606e0
500.00000000 9.3e1 -1.8749e0 -1.8749e0
500.00000000 9.4e1 -1.5067e0 -1.5067e0
500.00000000 9.5e1 -1.4865e0 -1.4865e0
500.00000000 9.6e1 -1.7412e0 -1.7412e0
600.00000000 1.0e0 -2.152e0 -2.152e0
600.00000000 2.0e0 -1.881e0 -1.881e0
600.00000000 3.0e0 -1.7197e0 -1.7197e0
600.00000000 4.0e0 -2.0268e0 -2.0268e0
600.00000000 5.0e0 -2.4318e0 -2.4318e0
600.00000000 6.0e0 -2.0032e0 -2.0032e0
600.00000000 7.0e0 -2.2084e0 -2.2084e0
600.00000000 8.0e0 -2.4739e0 -2.4739e0
600.00000000 9.0e0 -2.0335e0 -2.0335e0
600.00000000 1.0e1 -1.7724e0 -1.7724e0
600.00000000 1.1e1 -1.8201e0 -1.8201e0
600.00000000 1.2e1 -2.3706e0 -2.3706e0
600.00000000 1.3e1 -1.9583e0 -1.9583e0
600.00000000 1.4e1 -1.8358e0 -1.8358e0
600.00000000 1.5e1 -1.935e0 -1.935e0
600.00000000 1.6e1 -2.1377e0 -2.1377e0
600.00000000 1.7e1 -1.9065e0 -1.9065e0
600.00000000 1.8e1 -1.7369e0 -1.7369e0
600.00000000 1.9e1 -1.7268e0 -1.7268e0
600.00000000 2.0e1 -2.1095e0 -2.1095e0
600.00000000 2.1e1 -2.0096e0 -2.0096e0
600.00000000 2.2e1 -1.7505e0 -1.7505e0
600.00000000 2.3e1 -1.7401e0 -1.7401e0
600.00000000 2.4e1 -2.2336e0 -2.2336e0
600.00000000 2.5e1 -2.0433e0 -2.0433e0
600.00000000 2.6e1 -1.7746e0 -1.7746e0
600.00000000 2.7e1 -1.7661e0 -1.7661e0
600.00000000 2.8e1 -2.0717e0 -2.0717e0
600.00000000 2.9e1 -1.9688e0 -1.9688e0
600.00000000 3.0e1 -1.7744e0 -1.7744e0
600.00000000 3.1e1 -1.7844e0 -1.7844e0
600.00000000 3.2e1 -2.2908e0 -2.2908e0
600.00000000 3.3e1 -2.1324e0 -2.1324e0
600.00000000 3.4e1 -1.7967e0 -1.7967e0
600.00000000 3.5e1 -1.7354e0 -1.7354e0
600.00000000 3.6e1 -1.989e0 -1.989e0
600.00000000 3.7e1 -1.9881e0 -1.9881e0
600.00000000 3.8e1 -1.8041e0 -1.8041e0
600.00000000 3.9e1 -1.7657e0 -1.7657e0
600.00000000 4.0e1 -2.1142e0 -2.1142e0
600.00000000 4.1e1 -2.0989e0 -2.0989e0
600.00000000 4.2e1 -1.765e0 -1.765e0
600.00000000 4.3e1 -1.7469e0 -1.7469e0
600.00000000 4.4e1 -2.0918e0 -2.0918e0
600.00000000 4.5e1 -1.9893e0 -1.9893e0
600.00000000 4.6e1 -1.8065e0 -1.8065e0
600.00000000 4.7e1 -1.7621e0 -1.7621e0
600.00000000 4.8e1 -2.2798e0 -2.2798e0
600.00000000 4.9e1 -2.1632e0 -2.1632e0
600.00000000 5.0e1 -1.7816e0 -1.7816e0
600.00000000 5.1e1 -1.734e0 -1.734e0
600.00000000 5.2e1 -2.0747e0 -2.0747e0
600.00000000 5.3e1 -2.1408e0 -2.1408e0
600.00000000 5.4e1 -1.733e0 -1.733e0
600.00000000 5.5e1 -1.7391e0 -1.7391e0
600.00000000 5.6e1 -2.0362e0 -2.0362e0
600.00000000 5.7e1 -2.0023e0 -2.0023e0
600.00000000 5.8e1 -1.7631e0 -1.7631e0
600.00000000 5.9e1 -1.7195e0 -1.7195e0
600.00000000 6.0e1 -2.0709e0 -2.0709e0
600.00000000 6.1e1 -2.1059e0 -2.1059e0
600.00000000 6.2e1 -1.7278e0 -1.7278e0
600.00000000 6.3e1 -1.7029e0 -1.7029e0
600.00000000 6.4e1 -1.9058e0 -1.9058e0
600.00000000 6.5e1 -2.0739e0 -2.0739e0
600.00000000 6.6e1 -1.8581e0 -1.8581e0
600.00000000 6.7e1 -1.7835e0 -1.7835e0
600.00000000 6.8e1 -2.0405e0 -2.0405e0
600.00000000 6.9e1 -2.2308e0 -2.2308e0
600.00000000 7.0e1 -1.8234e0 -1.8234e0
600.00000000 7.1e1 -1.7488e0 -1.7488e0
600.00000000 7.2e1 -2.0163e0 -2.0163e0
600.00000000 7.3e1 -2.1785e0 -2.1785e0
600.00000000 7.4e1 -1.7766e0 -1.7766e0
600.00000000 7.5e1 -1.7119e0 -1.7119e0
600.00000000 7.6e1 -2.0244e0 -2.0244e0
600.00000000 7.7e1 -2.1833e0 -2.1833e0
600.00000000 7.8e1 -1.7492e0 -1.7492e0
600.00000000 7.9e1 -1.7059e0 -1.7059e0
600.00000000 8.0e1 -1.8939e0 -1.8939e0
600.00000000 8.1e1 -2.1229e0 -2.1229e0
600.00000000 8.2e1 -1.8005e0 -1.8005e0
600.00000000 8.3e1 -1.6983e0 -1.6983e0
600.00000000 8.4e1 -1.9892e0 -1.9892e0
600.00000000 8.5e1 -2.2372e0 -2.2372e0
600.00000000 8.6e1 -1.7472e0 -1.7472e0
600.00000000 8.7e1 -1.6874e0 -1.6874e0
600.00000000 8.8e1 -2.0011e0 -2.0011e0
600.00000000 8.9e1 -2.1425e0 -2.1425e0
600.00000000 9.0e1 -1.7116e0 -1.7116e0
600.00000000 9.1e1 -1.6472e0 -1.6472e0
600.00000000 9.2e1 -2.0323e0 -2.0323e0
600.00000000 9.3e1 -2.0636e0 -2.0636e0
600.00000000 9.4e1 -1.6926e0 -1.6926e0
600.00000000 9.5e1 -1.6557e0 -1.6557e0
600.00000000 9.6e1 -1.9012e0 -1.9012e0
700.00000000 1.0e0 -1.9706e0 -1.9706e0
700.00000000 2.0e0 -1.8277e0 -1.8277e0
700.00000000 3.0e0 -1.7895e0 -1.7895e0
700.00000000 4.0e0 -2.1128e0 -2.1128e0
700.00000000 5.0e0 -2.0863e0 -2.0863e0
700.00000000 6.0e0 -2.0587e0 -2.0587e0
700.00000000 7.0e0 -2.136e0 -2.136e0
700.00000000 8.0e0 -2.2786e0 -2.2786e0
700.00000000 9.0e0 -2.2177e0 -2.2177e0
700.00000000 1.0e1 -1.8155e0 -1.8155e0
700.00000000 1.1e1 -1.786e0 -1.786e0
700.00000000 1.2e1 -2.1519e0 -2.1519e0
700.00000000 1.3e1 -2.1126e0 -2.1126e0
700.00000000 1.4e1 -1.8075e0 -1.8075e0
700.00000000 1.5e1 -1.8102e0 -1.8102e0
700.00000000 1.6e1 -1.9883e0 -1.9883e0
700.00000000 1.7e1 -2.0209e0 -2.0209e0
700.00000000 1.8e1 -1.8503e0 -1.8503e0
700.00000000 1.9e1 -1.8024e0 -1.8024e0
700.00000000 2.0e1 -1.9899e0 -1.9899e0
700.00000000 2.1e1 -2.1319e0 -2.1319e0
700.00000000 2.2e1 -1.8268e0 -1.8268e0
700.00000000 2.3e1 -1.7255e0 -1.7255e0
700.00000000 2.4e1 -2.039e0 -2.039e0
700.00000000 2.5e1 -2.2322e0 -2.2322e0
700.00000000 2.6e1 -1.8065e0 -1.8065e0
700.00000000 2.7e1 -1.7555e0 -1.7555e0
700.00000000 2.8e1 -2.0986e0 -2.0986e0
700.00000000 2.9e1 -1.9952e0 -1.9952e0
700.00000000 3.0e1 -1.7594e0 -1.7594e0
700.00000000 3.1e1 -1.738e0 -1.738e0
700.00000000 3.2e1 -2.1213e0 -2.1213e0
700.00000000 3.3e1 -2.2945e0 -2.2945e0
700.00000000 3.4e1 -1.9263e0 -1.9263e0
700.00000000 3.5e1 -1.8572e0 -1.8572e0
700.00000000 3.6e1 -2.0335e0 -2.0335e0
700.00000000 3.7e1 -2.1364e0 -2.1364e0
700.00000000 3.8e1 -1.9606e0 -1.9606e0
700.00000000 3.9e1 -1.8764e0 -1.8764e0
700.00000000 4.0e1 -2.1256e0 -2.1256e0
700.00000000 4.1e1 -2.2902e0 -2.2902e0
700.00000000 4.2e1 -1.7904e0 -1.7904e0
700.00000000 4.3e1 -1.788e0 -1.788e0
700.00000000 4.4e1 -2.0541e0 -2.0541e0
700.00000000 4.5e1 -2.087e0 -2.087e0
700.00000000 4.6e1 -1.8205e0 -1.8205e0
700.00000000 4.7e1 -1.7546e0 -1.7546e0
700.00000000 4.8e1 -2.311e0 -2.311e0
700.00000000 4.9e1 -2.2305e0 -2.2305e0
700.00000000 5.0e1 -1.9498e0 -1.9498e0
700.00000000 5.1e1 -1.8636e0 -1.8636e0
700.00000000 5.2e1 -2.1232e0 -2.1232e0
700.00000000 5.3e1 -2.3566e0 -2.3566e0
700.00000000 5.4e1 -1.8165e0 -1.8165e0
700.00000000 5.5e1 -1.8012e0 -1.8012e0
700.00000000 5.6e1 -1.9921e0 -1.9921e0
700.00000000 5.7e1 -2.0929e0 -2.0929e0
700.00000000 5.8e1 -1.8117e0 -1.8117e0
700.00000000 5.9e1 -1.7511e0 -1.7511e0
700.00000000 6.0e1 -2.0735e0 -2.0735e0
700.00000000 6.1e1 -2.2374e0 -2.2374e0
700.00000000 6.2e1 -1.7533e0 -1.7533e0
700.00000000 6.3e1 -1.7327e0 -1.7327e0
700.00000000 6.4e1 -1.8534e0 -1.8534e0
700.00000000 6.5e1 -2.0502e0 -2.0502e0
700.00000000 6.6e1 -1.9866e0 -1.9866e0
700.00000000 6.7e1 -1.927e0 -1.927e0
700.00000000 6.8e1 -2.1166e0 -2.1166e0
700.00000000 6.9e1 -2.3462e0 -2.3462e0
700.00000000 7.0e1 -1.927e0 -1.927e0
700.00000000 7.1e1 -1.8545e0 -1.8545e0
700.00000000 7.2e1 -2.0808e0 -2.0808e0
700.00000000 7.3e1 -2.3905e0 -2.3905e0
700.00000000 7.4e1 -1.8584e0 -1.8584e0
700.00000000 7.5e1 -1.7818e0 -1.7818e0
700.00000000 7.6e1 -1.9821e0 -1.9821e0
700.00000000 7.7e1 -2.3517e0 -2.3517e0
700.00000000 7.8e1 -1.8039e0 -1.8039e0
700.00000000 7.9e1 -1.7326e0 -1.7326e0
700.00000000 8.0e1 -1.9913e0 -1.9913e0
700.00000000 8.1e1 -2.1961e0 -2.1961e0
700.00000000 8.2e1 -1.8924e0 -1.8924e0
700.00000000 8.3e1 -1.761e0 -1.761e0
700.00000000 8.4e1 -2.049e0 -2.049e0
700.00000000 8.5e1 -2.3554e0 -2.3554e0
700.00000000 8.6e1 -1.8302e0 -1.8302e0
700.00000000 8.7e1 -1.7259e0 -1.7259e0
700.00000000 8.8e1 -2.0245e0 -2.0245e0
700.00000000 8.9e1 -2.2082e0 -2.2082e0
700.00000000 9.0e1 -1.7425e0 -1.7425e0
700.00000000 9.1e1 -1.6641e0 -1.6641e0
700.00000000 9.2e1 -2.0578e0 -2.0578e0
700.00000000 9.3e1 -2.0968e0 -2.0968e0
700.00000000 9.4e1 -1.7376e0 -1.7376e0
700.00000000 9.5e1 -1.6872e0 -1.6872e0
700.00000000 9.6e1 -1.8505e0 -1.8505e0
800.00000000 1.0e0 -1.9026e0 -1.9026e0
800.00000000 2.0e0 -1.9446e0 -1.9446e0
800.00000000 3.0e0 -1.7723e0 -1.7723e0
800.00000000 4.0e0 -2.2113e0 -2.2113e0
800.00000000 5.0e0 -2.5337e0 -2.5337e0
800.00000000 6.0e0 -2.1494e0 -2.1494e0
800.00000000 7.0e0 -2.277e0 -2.277e0
800.00000000 8.0e0 -2.5429e0 -2.5429e0
800.00000000 9.0e0 -2.2132e0 -2.2132e0
800.00000000 1.0e1 -1.813e0 -1.813e0
800.00000000 1.1e1 -1.9384e0 -1.9384e0
800.00000000 1.2e1 -2.5208e0 -2.5208e0
800.00000000 1.3e1 -2.1412e0 -2.1412e0
800.00000000 1.4e1 -1.8926e0 -1.8926e0
800.00000000 1.5e1 -1.9453e0 -1.9453e0
800.00000000 1.6e1 -2.1475e0 -2.1475e0
800.00000000 1.7e1 -1.9412e0 -1.9412e0
800.00000000 1.8e1 -1.8974e0 -1.8974e0
800.00000000 1.9e1 -1.644e0 -1.644e0
800.00000000 2.0e1 -2.0841e0 -2.0841e0
800.00000000 2.1e1 -2.0459e0 -2.0459e0
800.00000000 2.2e1 -1.8711e0 -1.8711e0
800.00000000 2.3e1 -1.7708e0 -1.7708e0
800.00000000 2.4e1 -2.3507e0 -2.3507e0
800.00000000 2.5e1 -2.2208e0 -2.2208e0
800.00000000 2.6e1 -1.8972e0 -1.8972e0
800.00000000 2.7e1 -1.8831e0 -1.8831e0
800.00000000 2.8e1 -2.1462e0 -2.1462e0
800.00000000 2.9e1 -2.0733e0 -2.0733e0
800.00000000 3.0e1 -1.7098e0 -1.7098e0
800.00000000 3.1e1 -1.7959e0 -1.7959e0
800.00000000 3.2e1 -2.4996e0 -2.4996e0
800.00000000 3.3e1 -2.3573e0 -2.3573e0
800.00000000 3.4e1 -1.7922e0 -1.7922e0
800.00000000 3.5e1 -1.7052e0 -1.7052e0
800.00000000 3.6e1 -2.1522e0 -2.1522e0
800.00000000 3.7e1 -2.1767e0 -2.1767e0
800.00000000 3.8e1 -1.9271e0 -1.9271e0
800.00000000 3.9e1 -1.8935e0 -1.8935e0
800.00000000 4.0e1 -2.2836e0 -2.2836e0
800.00000000 4.1e1 -2.2923e0 -2.2923e0
800.00000000 4.2e1 -1.7596e0 -1.7596e0
800.00000000 4.3e1 -1.7293e0 -1.7293e0
800.00000000 4.4e1 -2.1217e0 -2.1217e0
800.00000000 4.5e1 -2.0458e0 -2.0458e0
800.00000000 4.6e1 -1.8646e0 -1.8646e0
800.00000000 4.7e1 -1.8377e0 -1.8377e0
800.00000000 4.8e1 -2.4533e0 -2.4533e0
800.00000000 4.9e1 -2.3294e0 -2.3294e0
800.00000000 5.0e1 -1.8139e0 -1.8139e0
800.00000000 5.1e1 -1.8263e0 -1.8263e0
800.00000000 5.2e1 -2.2354e0 -2.2354e0
800.00000000 5.3e1 -2.3573e0 -2.3573e0
800.00000000 5.4e1 -1.7702e0 -1.7702e0
800.00000000 5.5e1 -1.8421e0 -1.8421e0
800.00000000 5.6e1 -1.8906e0 -1.8906e0
800.00000000 5.7e1 -1.9977e0 -1.9977e0
800.00000000 5.8e1 -1.7581e0 -1.7581e0
800.00000000 5.9e1 -1.7637e0 -1.7637e0
800.00000000 6.0e1 -2.2638e0 -2.2638e0
800.00000000 6.1e1 -2.2625e0 -2.2625e0
800.00000000 6.2e1 -1.803e0 -1.803e0
800.00000000 6.3e1 -1.8227e0 -1.8227e0
800.00000000 6.4e1 -2.0452e0 -2.0452e0
800.00000000 6.5e1 -2.1323e0 -2.1323e0
800.00000000 6.6e1 -1.9255e0 -1.9255e0
800.00000000 6.7e1 -1.7549e0 -1.7549e0
800.00000000 6.8e1 -2.2151e0 -2.2151e0
800.00000000 6.9e1 -2.3928e0 -2.3928e0
800.00000000 7.0e1 -1.9035e0 -1.9035e0
800.00000000 7.1e1 -1.8076e0 -1.8076e0
800.00000000 7.2e1 -2.198e0 -2.198e0
800.00000000 7.3e1 -2.3334e0 -2.3334e0
800.00000000 7.4e1 -1.8764e0 -1.8764e0
800.00000000 7.5e1 -1.8028e0 -1.8028e0
800.00000000 7.6e1 -2.2221e0 -2.2221e0
800.00000000 7.7e1 -2.3365e0 -2.3365e0
800.00000000 7.8e1 -1.8236e0 -1.8236e0
800.00000000 7.9e1 -1.7574e0 -1.7574e0
800.00000000 8.0e1 -2.013e0 -2.013e0
800.00000000 8.1e1 -2.1118e0 -2.1118e0
800.00000000 8.2e1 -1.957e0 -1.957e0
800.00000000 8.3e1 -1.8211e0 -1.8211e0
800.00000000 8.4e1 -2.1747e0 -2.1747e0
800.00000000 8.5e1 -2.3924e0 -2.3924e0
800.00000000 8.6e1 -1.8508e0 -1.8508e0
800.00000000 8.7e1 -1.8364e0 -1.8364e0
800.00000000 8.8e1 -2.1828e0 -2.1828e0
800.00000000 8.9e1 -2.3421e0 -2.3421e0
800.00000000 9.0e1 -1.7842e0 -1.7842e0
800.00000000 9.1e1 -1.7181e0 -1.7181e0
800.00000000 9.2e1 -2.2129e0 -2.2129e0
800.00000000 9.3e1 -2.2512e0 -2.2512e0
800.00000000 9.4e1 -1.776e0 -1.776e0
800.00000000 9.5e1 -1.7868e0 -1.7868e0
800.00000000 9.6e1 -1.9851e0 -1.9851e0
900.00000000 1.0e0 -2.1256e0 -2.1256e0
900.00000000 2.0e0 -1.9716e0 -1.9716e0
900.00000000 3.0e0 -1.8482e0 -1.8482e0
900.00000000 4.0e0 -2.1656e0 -2.1656e0
900.00000000 5.0e0 -2.5377e0 -2.5377e0
900.00000000 6.0e0 -2.1265e0 -2.1265e0
900.00000000 7.0e0 -2.2479e0 -2.2479e0
900.00000000 8.0e0 -2.3437e0 -2.3437e0
900.00000000 9.0e0 -2.2463e0 -2.2463e0
900.00000000 1.0e1 -1.8827e0 -1.8827e0
900.00000000 1.1e1 -1.9295e0 -1.9295e0
900.00000000 1.2e1 -2.3345e0 -2.3345e0
900.00000000 1.3e1 -2.1193e0 -2.1193e0
900.00000000 1.4e1 -1.8979e0 -1.8979e0
900.00000000 1.5e1 -1.9148e0 -1.9148e0
900.00000000 1.6e1 -2.1219e0 -2.1219e0
900.00000000 1.7e1 -2.0039e0 -2.0039e0
900.00000000 1.8e1 -1.891e0 -1.891e0
900.00000000 1.9e1 -1.8256e0 -1.8256e0
900.00000000 2.0e1 -2.107e0 -2.107e0
900.00000000 2.1e1 -2.1274e0 -2.1274e0
900.00000000 2.2e1 -1.8908e0 -1.8908e0
900.00000000 2.3e1 -1.7745e0 -1.7745e0
900.00000000 2.4e1 -2.2553e0 -2.2553e0
900.00000000 2.5e1 -2.2135e0 -2.2135e0
900.00000000 2.6e1 -1.8847e0 -1.8847e0
900.00000000 2.7e1 -1.8795e0 -1.8795e0
900.00000000 2.8e1 -2.0909e0 -2.0909e0
900.00000000 2.9e1 -2.0577e0 -2.0577e0
900.00000000 3.0e1 -1.8288e0 -1.8288e0
900.00000000 3.1e1 -1.8557e0 -1.8557e0
900.00000000 3.2e1 -2.399e0 -2.399e0
900.00000000 3.3e1 -2.3232e0 -2.3232e0
900.00000000 3.4e1 -1.9047e0 -1.9047e0
900.00000000 3.5e1 -1.8522e0 -1.8522e0
900.00000000 3.6e1 -2.1139e0 -2.1139e0
900.00000000 3.7e1 -2.1542e0 -2.1542e0
900.00000000 3.8e1 -1.9252e0 -1.9252e0
900.00000000 3.9e1 -1.8699e0 -1.8699e0
900.00000000 4.0e1 -2.2024e0 -2.2024e0
900.00000000 4.1e1 -2.2895e0 -2.2895e0
900.00000000 4.2e1 -1.7558e0 -1.7558e0
900.00000000 4.3e1 -1.8474e0 -1.8474e0
900.00000000 4.4e1 -2.1544e0 -2.1544e0
900.00000000 4.5e1 -2.0587e0 -2.0587e0
900.00000000 4.6e1 -1.9044e0 -1.9044e0
900.00000000 4.7e1 -1.8415e0 -1.8415e0
900.00000000 4.8e1 -2.3656e0 -2.3656e0
900.00000000 4.9e1 -2.3119e0 -2.3119e0
900.00000000 5.0e1 -1.9114e0 -1.9114e0
900.00000000 5.1e1 -1.8787e0 -1.8787e0
900.00000000 5.2e1 -2.2017e0 -2.2017e0
900.00000000 5.3e1 -2.3325e0 -2.3325e0
900.00000000 5.4e1 -1.7767e0 -1.7767e0
900.00000000 5.5e1 -1.8316e0 -1.8316e0
900.00000000 5.6e1 -2.057e0 -2.057e0
900.00000000 5.7e1 -2.1098e0 -2.1098e0
900.00000000 5.8e1 -1.7507e0 -1.7507e0
900.00000000 5.9e1 -1.805e0 -1.805e0
900.00000000 6.0e1 -2.1938e0 -2.1938e0
900.00000000 6.1e1 -2.252e0 -2.252e0
900.00000000 6.2e1 -1.7707e0 -1.7707e0
900.00000000 6.3e1 -1.8302e0 -1.8302e0
900.00000000 6.4e1 -2.0036e0 -2.0036e0
900.00000000 6.5e1 -2.1013e0 -2.1013e0
900.00000000 6.6e1 -1.9998e0 -1.9998e0
900.00000000 6.7e1 -1.8989e0 -1.8989e0
900.00000000 6.8e1 -2.1881e0 -2.1881e0
900.00000000 6.9e1 -2.36e0 -2.36e0
900.00000000 7.0e1 -1.9008e0 -1.9008e0
900.00000000 7.1e1 -1.8332e0 -1.8332e0
900.00000000 7.2e1 -2.1514e0 -2.1514e0
900.00000000 7.3e1 -2.3184e0 -2.3184e0
900.00000000 7.4e1 -1.8911e0 -1.8911e0
900.00000000 7.5e1 -1.8215e0 -1.8215e0
900.00000000 7.6e1 -2.1626e0 -2.1626e0
900.00000000 7.7e1 -2.2941e0 -2.2941e0
900.00000000 7.8e1 -1.8722e0 -1.8722e0
900.00000000 7.9e1 -1.7795e0 -1.7795e0
900.00000000 8.0e1 -2.0193e0 -2.0193e0
900.00000000 8.1e1 -2.1392e0 -2.1392e0
900.00000000 8.2e1 -1.8808e0 -1.8808e0
900.00000000 8.3e1 -1.7762e0 -1.7762e0
900.00000000 8.4e1 -2.1396e0 -2.1396e0
900.00000000 8.5e1 -2.2756e0 -2.2756e0
900.00000000 8.6e1 -1.8415e0 -1.8415e0
900.00000000 8.7e1 -1.8213e0 -1.8213e0
900.00000000 8.8e1 -2.1766e0 -2.1766e0
900.00000000 8.9e1 -2.2384e0 -2.2384e0
900.00000000 9.0e1 -1.7916e0 -1.7916e0
900.00000000 9.1e1 -1.7588e0 -1.7588e0
900.00000000 9.2e1 -2.1942e0 -2.1942e0
900.00000000 9.3e1 -2.1794e0 -2.1794e0
900.00000000 9.4e1 -1.8046e0 -1.8046e0
900.00000000 9.5e1 -1.7666e0 -1.7666e0
900.00000000 9.6e1 -1.9935e0 -1.9935e0
1000.0000000 1.0e0 -2.1446e0 -2.1446e0
1000.0000000 2.0e0 -1.9847e0 -1.9847e0
1000.0000000 3.0e0 -2.023e0 -2.023e0
1000.0000000 4.0e0 -2.3453e0 -2.3453e0
1000.0000000 5.0e0 -2.6148e0 -2.6148e0
1000.0000000 6.0e0 -2.292e0 -2.292e0
1000.0000000 7.0e0 -2.3826e0 -2.3826e0
1000.0000000 8.0e0 -2.6924e0 -2.6924e0
1000.0000000 9.0e0 -2.3611e0 -2.3611e0
1000.0000000 1.0e1 -1.9938e0 -1.9938e0
1000.0000000 1.1e1 -2.0284e0 -2.0284e0
1000.0000000 1.2e1 -2.6425e0 -2.6425e0
1000.0000000 1.3e1 -2.2986e0 -2.2986e0
1000.0000000 1.4e1 -2.004e0 -2.004e0
1000.0000000 1.5e1 -2.0797e0 -2.0797e0
1000.0000000 1.6e1 -2.3185e0 -2.3185e0
1000.0000000 1.7e1 -2.1076e0 -2.1076e0
1000.0000000 1.8e1 -1.9785e0 -1.9785e0
1000.0000000 1.9e1 -1.9471e0 -1.9471e0
1000.0000000 2.0e1 -2.2642e0 -2.2642e0
1000.0000000 2.1e1 -2.2029e0 -2.2029e0
1000.0000000 2.2e1 -1.956e0 -1.956e0
1000.0000000 2.3e1 -1.8223e0 -1.8223e0
1000.0000000 2.4e1 -2.5682e0 -2.5682e0
1000.0000000 2.5e1 -2.3724e0 -2.3724e0
1000.0000000 2.6e1 -2.0052e0 -2.0052e0
1000.0000000 2.7e1 -2.0188e0 -2.0188e0
1000.0000000 2.8e1 -2.2186e0 -2.2186e0
1000.0000000 2.9e1 -2.1364e0 -2.1364e0
1000.0000000 3.0e1 -1.9062e0 -1.9062e0
1000.0000000 3.1e1 -2.0247e0 -2.0247e0
1000.0000000 3.2e1 -2.6472e0 -2.6472e0
1000.0000000 3.3e1 -2.469e0 -2.469e0
1000.0000000 3.4e1 -2.0185e0 -2.0185e0
1000.0000000 3.5e1 -1.9257e0 -1.9257e0
1000.0000000 3.6e1 -2.3194e0 -2.3194e0
1000.0000000 3.7e1 -2.3039e0 -2.3039e0
1000.0000000 3.8e1 -2.0452e0 -2.0452e0
1000.0000000 3.9e1 -2.0187e0 -2.0187e0
1000.0000000 4.0e1 -2.4621e0 -2.4621e0
1000.0000000 4.1e1 -2.4145e0 -2.4145e0
1000.0000000 4.2e1 -1.8157e0 -1.8157e0
1000.0000000 4.3e1 -1.995e0 -1.995e0
1000.0000000 4.4e1 -2.3011e0 -2.3011e0
1000.0000000 4.5e1 -2.1588e0 -2.1588e0
1000.0000000 4.6e1 -2.0102e0 -2.0102e0
1000.0000000 4.7e1 -2.0172e0 -2.0172e0
1000.0000000 4.8e1 -2.5921e0 -2.5921e0
1000.0000000 4.9e1 -2.4797e0 -2.4797e0
1000.0000000 5.0e1 -1.9673e0 -1.9673e0
1000.0000000 5.1e1 -1.9708e0 -1.9708e0
1000.0000000 5.2e1 -2.4038e0 -2.4038e0
1000.0000000 5.3e1 -2.4662e0 -2.4662e0
1000.0000000 5.4e1 -1.807e0 -1.807e0
1000.0000000 5.5e1 -1.9541e0 -1.9541e0
1000.0000000 5.6e1 -2.201e0 -2.201e0
1000.0000000 5.7e1 -2.2125e0 -2.2125e0
1000.0000000 5.8e1 -1.7425e0 -1.7425e0
1000.0000000 5.9e1 -1.8492e0 -1.8492e0
1000.0000000 6.0e1 -2.4164e0 -2.4164e0
1000.0000000 6.1e1 -2.3866e0 -2.3866e0
1000.0000000 6.2e1 -1.8243e0 -1.8243e0
1000.0000000 6.3e1 -1.9291e0 -1.9291e0
1000.0000000 6.4e1 -2.1393e0 -2.1393e0
1000.0000000 6.5e1 -2.2405e0 -2.2405e0
1000.0000000 6.6e1 -2.0714e0 -2.0714e0
1000.0000000 6.7e1 -1.9922e0 -1.9922e0
1000.0000000 6.8e1 -2.3816e0 -2.3816e0
1000.0000000 6.9e1 -2.5095e0 -2.5095e0
1000.0000000 7.0e1 -2.0465e0 -2.0465e0
1000.0000000 7.1e1 -1.9875e0 -1.9875e0
1000.0000000 7.2e1 -2.3534e0 -2.3534e0
1000.0000000 7.3e1 -2.4779e0 -2.4779e0
1000.0000000 7.4e1 -1.9409e0 -1.9409e0
1000.0000000 7.5e1 -1.9811e0 -1.9811e0
1000.0000000 7.6e1 -2.3629e0 -2.3629e0
1000.0000000 7.7e1 -2.4689e0 -2.4689e0
1000.0000000 7.8e1 -1.9951e0 -1.9951e0
1000.0000000 7.9e1 -1.9059e0 -1.9059e0
1000.0000000 8.0e1 -2.1538e0 -2.1538e0
1000.0000000 8.1e1 -2.2222e0 -2.2222e0
1000.0000000 8.2e1 -2.0106e0 -2.0106e0
1000.0000000 8.3e1 -1.8794e0 -1.8794e0
1000.0000000 8.4e1 -2.3252e0 -2.3252e0
1000.0000000 8.5e1 -2.5204e0 -2.5204e0
1000.0000000 8.6e1 -1.9178e0 -1.9178e0
1000.0000000 8.7e1 -1.9809e0 -1.9809e0
1000.0000000 8.8e1 -2.3527e0 -2.3527e0
1000.0000000 8.9e1 -2.4685e0 -2.4685e0
1000.0000000 9.0e1 -1.9256e0 -1.9256e0
1000.0000000 9.1e1 -1.872e0 -1.872e0
1000.0000000 9.2e1 -2.3715e0 -2.3715e0
1000.0000000 9.3e1 -2.4047e0 -2.4047e0
1000.0000000 9.4e1 -1.9624e0 -1.9624e0
1000.0000000 9.5e1 -1.9269e0 -1.9269e0
1000.0000000 9.6e1 -2.1549e0 -2.1549e0


==> figures/testcontour2-figure0_contourtmp0.dat <==
5.0e-1 3.4e1 -5.8174e1 -5.8174e1
6.0e-1 3.4e1 -3.6901e1 -3.6901e1
7.0e-1 3.4e1 -3.5791e1 -3.5791e1
8.0e-1 3.4e1 -6.5193e1 -6.5193e1

5.0e-1 3.6e1 -4.5351e1 -4.5351e1
6.0e-1 3.6e1 -3.6959e1 -3.6959e1
7.0e-1 3.6e1 -4.3273e1 -4.3273e1
8.0e-1 3.6e1 -7.8534e1 -7.8534e1

5.0e-1 3.8e1 -6.4744e1 -6.4744e1
6.0e-1 3.8e1 -4.2736e1 -4.2736e1
7.0e-1 3.8e1 -4.5362e1 -4.5362e1
8.0e-1 3.8e1 -8.015e1 -8.015e1

